Low-Cost High-Power Membership Inference Attacks

Membership inference attacks aim to detect if a particular data point was used in training a model. We design a novel statistical test to perform robust membership inference attacks (RMIA) with low computational overhead. We achieve this by a fine-grained modeling of the null hypothesis in our likelihood ratio tests, and effectively leveraging both reference models and reference population data samples. RMIA has superior test power compared with prior methods, throughout the TPR-FPR curve (even at extremely low FPR, as low as 0). Under computational constraints, where only a limited number of pre-trained reference models (as few as 1) are available, and also when we vary other elements of the attack (e.g., data distribution), our method performs exceptionally well, unlike prior attacks that approach random guessing. RMIA lays the groundwork for practical yet accurate data privacy risk assessment in machine learning.

==> data/aucs/cifar100_offline.csv <==
,relativeofflineln 0,relativeofflineln 18,reference 0,liraoffline 0,liraoffline 18,nums
0,85.08,87.18,81.61,67.52,68.95,1.0
1,86.84,88.92,81.52,70.72,72.21,2.0
2,87.78,89.81,81.78,72.1,73.57,4.0
3,88.17,90.16,82.18,73.29,74.68,8.0
4,88.65,90.57,83.37,74.64,75.78,127.0


==> data/aucs/cifar100_online.csv <==
,relativeonline 0,relativeonline 18,liraonline 0,liraonline 18,nums
0,86.13,88.76,81.53,84.55,2
1,87.47,89.89,85.12,87.82,4
2,88.14,90.4,86.82,89.39,8
3,88.55,90.71,87.95,90.38,16
4,88.98,91.01,89.41,91.48,254


==> data/aucs/cifar10_offline.csv <==
,relativeofflineln 0,relativeofflineln 18,reference 0,liraoffline 0,liraoffline 18,nums
0,65.75,68.64,63.65,53.7,53.2,1.0
1,67.09,70.13,63.35,55.02,54.42,2.0
2,67.97,71.02,63.52,55.21,54.6,4.0
3,68.26,71.28,63.66,55.63,54.82,8.0
4,68.74,71.71,64.41,56.12,55.18,127.0


==> data/aucs/cifar10_offline_fig1.csv <==
,relativeofflineln 0,relativeofflineln 18,reference 0,liraoffline 0,liraoffline 18,nums,population,quantile
0,65.75,68.64,63.65,53.7,53.2,1,58.19,61.45
1,67.09,70.13,63.35,55.02,54.42,2,,
2,67.97,71.02,63.52,55.21,54.6,4,,
3,68.26,71.28,63.66,55.63,54.82,8,,
4,68.26,71.48,63.89,55.63,54.91,16,,
5,68.26,71.64,64.1,55.63,54.99,32,,
6,68.26,71.68,64.27,55.63,55.1,64,,
7,68.74,71.71,64.41,56.12,55.18,127,,


==> data/aucs/cifar10_online.csv <==
,relativeonline 0,relativeonline 18,liraonline 0,liraonline 18,nums
0,66.57,70.1,61.42,63.97,2
1,67.72,71.25,64.01,67.0,4
2,68.33,71.6,65.36,68.51,8
3,68.68,71.7,66.75,69.89,16
4,69.15,72.25,68.92,72.04,254


==> data/aucs/cifar10_online_fig1.csv <==
,relativeonline 0,relativeonline 18,liraonline 0,liraonline 18,nums
0,66.57,70.1,61.42,63.97,2
1,67.72,71.25,64.01,67,4
2,68.33,71.6,65.36,68.81,8
3,68.68,71.8,66.75,69.89,16
4,68.68,72.08,66.75,70.87,32
5,68.68,72.17,66.75,71.41,64
6,68.68,72.21,66.75,71.74,128
7,69.15,72.25,68.92,72.04,254


==> data/aucs/cinic10_offline.csv <==
,relativeofflineln 0,relativeofflineln 18,reference 0,liraoffline 0,liraoffline 18,nums
0,75.66,79.0,72.04,58.96,59.93,1.0
1,77.13,80.56,72.02,61.32,62.18,2.0
2,78.02,81.46,72.18,62.23,63.07,4.0
3,78.46,81.88,72.54,62.89,63.63,8.0
4,78.96,82.33,73.64,64.06,64.51,127.0


==> data/aucs/cinic10_online.csv <==
,relativeonline 0,relativeonline 18,liraonline 0,liraonline 18,nums
0,76.28,79.9,69.42,73.17,2
1,77.54,81.16,73.43,77.06,4
2,78.31,81.84,75.31,78.97,8
3,78.78,82.29,76.86,80.53,16
4,79.31,82.7,79.14,82.44,254


==> data/aucs/purchase100_offline.csv <==
,relativeofflineln 0,reference 0,liraoffline 0,nums
0,75.66,72.04,58.96,1.0
1,77.13,72.02,61.32,2.0
2,78.02,72.18,62.23,4.0
3,78.46,72.54,62.89,8.0
4,78.96,73.64,64.06,127.0


==> data/aucs/purchase100_online.csv <==
,relativeonline 0,liraonline 0,reference 0,nums
0,76.28,69.42,72.04,2
1,77.54,73.43,72.02,4
2,78.31,75.31,72.18,8
3,78.78,76.86,72.54,16
4,79.31,79.14,73.64,254


==> data/beta_fpr_tpr_0.9.csv <==
,betas,fpr,tpr
0,0.0,1.0,1.0
1,0.01,0.9908025752789219,1.0
2,0.02,0.9817251169672492,1.0
3,0.03,0.973167513096333,1.0
4,0.04,0.9635302115407686,0.9999599887968631
5,0.05,0.9536929659695286,0.9999199775937262
6,0.06,0.9441756308233694,0.9997599327811787
7,0.07,0.9361378813932099,0.9994798543592206
8,0.08,0.9270204342784021,0.9993198095466731
9,0.09,0.919462550485864,0.9990397311247149
10,0.1,0.9115047786619747,0.9986396190933461
11,0.11,0.9027472307753829,0.9982395070619774
12,0.12,0.8940296716919263,0.9975193054055136
13,0.13,0.8855120566241452,0.997039170967871
14,0.14,0.8771543967689047,0.9961189132957228
15,0.15,0.8698364457951774,0.9952786780298484
16,0.16,0.8627584276402607,0.9941183531388789
17,0.17,0.8562402527292358,0.9928780058416357
18,0.18,0.8479225816771304,0.9912375465130236
19,0.19,0.8414044067661055,0.9895970871844116
20,0.2,0.8351661534770264,0.988476773496579
21,0.21,0.8276482584876235,0.9862361461209138
22,0.22,0.8215299716079498,0.9836754291201536
23,0.23,0.8149718078937898,0.9818349137758572
24,0.24,0.8082536889670893,0.9800744208378346
25,0.25,0.8020954132842804,0.9778337934621694
26,0.26,0.7965769584516336,0.975673188492778
27,0.27,0.7910984924221218,0.9738326731484815
28,0.28,0.7860199144239612,0.9716320569759532
29,0.29,0.7817011236853681,0.9696314968191093
30,0.3,0.77742232174991,0.9668707238026647
31,0.31,0.7731835086175871,0.9645900852238627
32,0.32,0.7691846283040749,0.9627095586764294
33,0.33,0.7646658935498061,0.9602688752850799
34,0.34,0.7612668452833207,0.9581482815188253
35,0.35000000000000003,0.7577078418042948,0.9563077661745288
36,0.36,0.7547086815691606,0.9546673068459168
37,0.37,0.7519494541528372,0.9527467690953467
38,0.38,0.7491902267365138,0.9505061417196815
39,0.39,0.7461910665013796,0.9483055255471532
40,0.4,0.7430719398568401,0.9467850998279518
41,0.41000000000000003,0.7406326228655976,0.9455847637338455
42,0.42,0.7382332946774903,0.9443044052334654
43,0.43,0.7359539328987883,0.9428239907174009
44,0.44,0.7333146718918703,0.9411835313887889
45,0.45,0.7314351981445195,0.9399031728884087
46,0.46,0.7295957132003039,0.9386228143880286
47,0.47000000000000003,0.7275562842404126,0.9376625455127435
48,0.48,0.7254768664773863,0.9367422878405953
49,0.49,0.724077258367657,0.9353819069339415
50,0.5,0.7225976726516575,0.9347017164806146
51,0.51,0.7207581877074419,0.9330612571520026
52,0.52,0.7194385572039829,0.932261033089265
53,0.53,0.7184388371256049,0.9316208538390749
54,0.54,0.7165593633782541,0.9302604729324211
55,0.55,0.7150797776622546,0.9290601368383147
56,0.56,0.7138001359619307,0.9284599687912616
57,0.5700000000000001,0.712600471867877,0.9275797223222503
58,0.58,0.7110009197424721,0.9267394870563758
59,0.59,0.710001199664094,0.9258992517905014
60,0.6,0.7087215579637701,0.9249789941183532
61,0.61,0.707681849082257,0.9241387588524786
62,0.62,0.7068420842164194,0.9235385908054256
63,0.63,0.7059623305474467,0.9228584003520985
64,0.64,0.7048826328627984,0.9218981314768135
65,0.65,0.7038029351781501,0.9209378626015284
66,0.66,0.7027232374935019,0.9204577281638859
67,0.67,0.7015235733994482,0.919417436882327
68,0.68,0.7002039428959891,0.9182971231944944
69,0.6900000000000001,0.6990042788019355,0.9172968431160725
70,0.7000000000000001,0.6979645699204223,0.9161765294282399
71,0.71,0.6970448274483144,0.9151762493498179
72,0.72,0.6954852641260447,0.9144560476933541
73,0.73,0.6936457791818291,0.9133357340055216
74,0.74,0.6924461150877754,0.9119753530988677
75,0.75,0.6908065741592354,0.9106549833953507
76,0.76,0.6889670892150198,0.9095346697075181
77,0.77,0.6871276042708042,0.9081342775977274
78,0.78,0.6850081977046427,0.9067738966910736
79,0.79,0.6824089255008597,0.9047333253310927
80,0.8,0.6800895749190227,0.9030928660024807
81,0.81,0.6779701683528612,0.9007322050174049
82,0.8200000000000001,0.6747710641020515,0.8982515104229184
83,0.8300000000000001,0.6712520494261607,0.8953306925939263
84,0.84,0.6677330347502699,0.8926899531868924
85,0.85,0.6640940536649738,0.889489056935942
86,0.86,0.6594553525012996,0.8841275557156004
87,0.87,0.6552565281721118,0.8800864241987757
88,0.88,0.6481785100171952,0.874724922978434
89,0.89,0.6397008837525493,0.8682030968671228
90,0.9,0.6289438957092014,0.8595206657864202
91,0.91,0.6180269524533131,0.8488776857520106
92,0.92,0.6033110728995881,0.836234145560757
93,0.93,0.5836765705602431,0.8176289361021086
94,0.9400000000000001,0.5547246770904147,0.7904613291721682
95,0.9500000000000001,0.5081777102411325,0.7424078742047774
96,0.96,0.41072499700083975,0.6383387348457568
97,0.97,0.2620066381413204,0.48433561397191216
98,0.98,0.12008637581477187,0.32060977073580604
99,0.99,0.04382772823609389,0.20401712479494258
100,1.0,0.0,0.0


==> data/beta_fpr_tpr_1.0.csv <==
,betas,fpr,tpr
0,0.0,1.0,1.0
1,0.01,0.9987203582996761,1.0
2,0.02,0.9987203582996761,1.0
3,0.03,0.9696085096173072,0.9999599887968631
4,0.04,0.9696085096173072,0.9999599887968631
5,0.05,0.9524133242692047,0.9998399551874525
6,0.06,0.9399768064941816,0.9996398991717681
7,0.07,0.9311792698044548,0.9993198095466731
8,0.08,0.9193825728795937,0.9990397311247149
9,0.09,0.9095053385052185,0.9985595966870724
10,0.1,0.8995481265245732,0.998039451046293
11,0.11,0.8897908585596033,0.9974392829992398
12,0.12,0.8799536129883633,0.996398991717681
13,0.13,0.8697964569920422,0.9952786780298484
14,0.14,0.8595993121925861,0.993438162685552
15,0.15,0.8493621785899949,0.9916376585443925
16,0.16,0.8394049666093494,0.9891169527467691
17,0.17,0.8295677210381094,0.9867963029648301
18,0.18,0.8194505538449234,0.9829952386668267
19,0.19,0.8093733754548726,0.9803945104629296
20,0.2,0.7994161634742272,0.9768735245868844
21,0.21,0.7893789738873116,0.9732725163045652
22,0.22,0.7794617507098013,0.968111071099908
23,0.23,0.769544527532291,0.9629096146921138
24,0.24,0.7594273603391051,0.9570279678309926
25,0.25,0.7493901707521894,0.9507061977353659
26,0.26,0.7394329587715439,0.945104629296203
27,0.27,0.7293957691846283,0.9385427919817549
28,0.28,0.7193985684008478,0.9321810106829912
29,0.29,0.7093613788139321,0.9256191733685432
30,0.3,0.6993641780301516,0.9176169327411675
31,0.31,0.689366977246371,0.9096947145200657
32,0.32,0.6793697764625904,0.9022526307366062
33,0.33,0.6695325308913505,0.8938502780778618
34,0.34,0.6594153636981646,0.8840475333093266
35,0.35000000000000003,0.6493781741112489,0.8755251470411716
36,0.36,0.6393809733274683,0.8680430520545753
37,0.37,0.6293837725436877,0.8600008002240628
38,0.38,0.6193865717599072,0.8505581562837594
39,0.39,0.6093893709761267,0.8420357700156044
40,0.4,0.5995121366017515,0.832953226903533
41,0.41000000000000003,0.5893949694085656,0.8239106949945985
42,0.42,0.5794377574279201,0.8142679950386108
43,0.43,0.5693605790378694,0.8053855079422239
44,0.44,0.5593633782540889,0.7955427519705518
45,0.45,0.5493661774703084,0.7863401752490697
46,0.46,0.5393689766865277,0.7757772176209339
47,0.47000000000000003,0.5293717759027472,0.7627335653983115
48,0.48,0.5193745751189667,0.7534509662705557
49,0.49,0.5093773743351862,0.743848277517705
50,0.5,0.4993801735514056,0.7334853759052534
51,0.51,0.48938297276762505,0.7206017684951787
52,0.52,0.4794257607869796,0.7113991917736966
53,0.53,0.469388571200064,0.7023166486616252
54,0.54,0.4593913704162834,0.6907534109550674
55,0.55,0.4493941696325029,0.6792701956547833
56,0.56,0.43939696884872237,0.6685872044172368
57,0.5700000000000001,0.4293997680649418,0.658664426039291
58,0.58,0.41936257847802616,0.6485415916456608
59,0.59,0.40936537769424564,0.6362181410795023
60,0.6,0.3994481545167353,0.6264954187172408
61,0.61,0.38937097612668453,0.6162925619173368
62,0.62,0.379373775342904,0.6041291561637259
63,0.63,0.36953652977166396,0.5944064338014644
64,0.64,0.3593793737753429,0.5841635657984235
65,0.65,0.3493821729915624,0.5748409554675309
66,0.66,0.33946494981405206,0.5659984795742808
67,0.67,0.3294277602271364,0.5567959028527988
68,0.68,0.31943055944335585,0.5465530348497579
69,0.6900000000000001,0.30939336985644017,0.5355499539871164
70,0.7000000000000001,0.29943615787579475,0.5244668507182011
71,0.71,0.2893989682888791,0.5153042851998559
72,0.72,0.2794817451113688,0.5044212379466251
73,0.73,0.2693645779181829,0.4926579442243828
74,0.74,0.2593673771344024,0.482415076221342
75,0.75,0.24941016515375694,0.4724122754371224
76,0.76,0.23937297556684128,0.4618093066058496
77,0.77,0.22937577478306073,0.45200656183731447
78,0.78,0.21949854040868558,0.44040331292761975
79,0.79,0.20938137321549966,0.42847997439283
80,0.8,0.19946415003798937,0.4171568039050934
81,0.81,0.18938697164793858,0.4061537230424519
82,0.8200000000000001,0.17938977086415803,0.394270395710799
83,0.8300000000000001,0.1693925700803775,0.3815468331132717
84,0.84,0.15939536929659695,0.371263953907094
85,0.85,0.1493981685128164,0.3598607610130837
86,0.86,0.13944095653217098,0.3458168287120394
87,0.87,0.12936377814212022,0.33433361341175527
88,0.88,0.11940656616147478,0.3201296362981635
89,0.89,0.10944935418082936,0.30684591685671986
90,0.9,0.09937217579077859,0.2926019285399912
91,0.91,0.08937497500699804,0.2791581642860001
92,0.92,0.07941776302635262,0.2646741087504501
93,0.93,0.06942056224257208,0.25079022126195333
94,0.9400000000000001,0.059383372655656415,0.23342535910054815
95,0.9500000000000001,0.04938617187187588,0.21522026167326852
96,0.96,0.03938897108809533,0.1952946825111031
97,0.97,0.029391770304314793,0.17368863281718883
98,0.98,0.01939456952053425,0.1464009922778378
99,0.99,0.00939736873675371,0.11155123434561677
100,1.0,0.0,0.0


==> data/beta_fpr_tpr_2.0.csv <==
,betas,fpr,tpr
0,0.0,1.0,1.0
1,0.01,0.9763266285440076,1.0
2,0.02,0.9572519694485544,0.9999199775937262
3,0.03,0.9411764705882353,0.9997199215780419
4,0.04,0.9228216099492142,0.9991597647341256
5,0.05,0.898868316871276,0.9979194174368823
6,0.06,0.8698364457951774,0.9953186892329853
7,0.07,0.8372455712400528,0.9887568519185372
8,0.08,0.7925780781381213,0.9742727963829872
9,0.09,0.7315151757507897,0.9399831952946825
10,0.1,0.6055104570720198,0.838554795342696
11,0.11,0.1525972727636262,0.36394190373304525
12,0.12,0.03487023633382653,0.18633217300844238
13,0.13,0.014315991522373735,0.130876645460729
14,0.14,0.0058783540608629585,0.09734725723202496
15,0.15,0.003359059463350262,0.07922218221101908
16,0.16,0.0022793617787019633,0.06569839555075421
17,0.17,0.0011196864877834206,0.055295482735165845
18,0.18,0.0006398208501619547,0.047133197295242665
19,0.19,0.00027992162194585515,0.04185171848117473
20,0.2,0.000239932818810733,0.03705037410474933
21,0.21,7.997760627024433e-05,0.03272916416596647
22,0.22,7.997760627024433e-05,0.029528267915016206
23,0.23,3.9988803135122166e-05,0.0267674948985716
24,0.24,3.9988803135122166e-05,0.024966990757412075
25,0.25,3.9988803135122166e-05,0.02296643060056816
26,0.26,3.9988803135122166e-05,0.022406273756651864
27,0.27,0.0,0.02080582563117673
28,0.28,0.0,0.019925579162165405
29,0.29,0.0,0.018605209458648422
30,0.3,0.0,0.01744488456767895
31,0.31,0.0,0.016284559676709477
32,0.32,0.0,0.015764414035930062
33,0.33,0.0,0.014804145160644981
34,0.34,0.0,0.01432401072300244
35,0.35000000000000003,0.0,0.013963909894770535
36,0.36,0.0,0.013043652222622335
37,0.37,0.0,0.013043652222622335
38,0.38,0.0,0.013043652222622335
39,0.39,0.0,0.012003360941063497
40,0.4,0.0,0.01192333853478974
41,0.41000000000000003,0.0,0.01192333853478974
42,0.42,0.0,0.01192333853478974
43,0.43,0.0,0.01192333853478974
44,0.44,0.0,0.01192333853478974
45,0.45,0.0,0.01192333853478974
46,0.46,0.0,0.01192333853478974
47,0.47000000000000003,0.0,0.01192333853478974
48,0.48,0.0,0.01192333853478974
49,0.49,0.0,0.01192333853478974
50,0.5,0.0,0.01192333853478974
51,0.51,0.0,0.01192333853478974
52,0.52,0.0,0.01192333853478974
53,0.53,0.0,0.01192333853478974
54,0.54,0.0,0.01192333853478974
55,0.55,0.0,0.01192333853478974
56,0.56,0.0,0.01192333853478974
57,0.5700000000000001,0.0,0.01192333853478974
58,0.58,0.0,0.01192333853478974
59,0.59,0.0,0.01192333853478974
60,0.6,0.0,0.01192333853478974
61,0.61,0.0,0.01192333853478974
62,0.62,0.0,0.01192333853478974
63,0.63,0.0,0.01192333853478974
64,0.64,0.0,0.01192333853478974
65,0.65,0.0,0.01192333853478974
66,0.66,0.0,0.01192333853478974
67,0.67,0.0,0.01192333853478974
68,0.68,0.0,0.01192333853478974
69,0.6900000000000001,0.0,0.01192333853478974
70,0.7000000000000001,0.0,0.01192333853478974
71,0.71,0.0,0.01192333853478974
72,0.72,0.0,0.01192333853478974
73,0.73,0.0,0.01192333853478974
74,0.74,0.0,0.01192333853478974
75,0.75,0.0,0.01192333853478974
76,0.76,0.0,0.01192333853478974
77,0.77,0.0,0.01192333853478974
78,0.78,0.0,0.01192333853478974
79,0.79,0.0,0.01192333853478974
80,0.8,0.0,0.01192333853478974
81,0.81,0.0,0.01192333853478974
82,0.8200000000000001,0.0,0.01192333853478974
83,0.8300000000000001,0.0,0.01192333853478974
84,0.84,0.0,0.01192333853478974
85,0.85,0.0,0.01192333853478974
86,0.86,0.0,0.01192333853478974
87,0.87,0.0,0.01192333853478974
88,0.88,0.0,0.01192333853478974
89,0.89,0.0,0.01192333853478974
90,0.9,0.0,0.01192333853478974
91,0.91,0.0,0.01192333853478974
92,0.92,0.0,0.01192333853478974
93,0.93,0.0,0.005361501220341696
94,0.9400000000000001,0.0,0.005281478814067939
95,0.9500000000000001,0.0,0.005281478814067939
96,0.96,0.0,0.005281478814067939
97,0.97,0.0,0.003841075501140319
98,0.98,0.0,0.002960829032128996
99,0.99,0.0,0.0016804705317488896
100,1.0,0.0,0.0


==> data/cifar100_18_aug_comparison.csv <==
,relative,relativeoffline,relativeofflinesq,relativeofflineln,lira,liraoffline,population,reference
0,91.01,82.74,89.92,90.57,91.48,75.78,75.91,83.37
1,0.14,0.21,0.16,0.15,0.16,0.33,0.36,0.24
2,22.29,7.74,20,21.67,21.45,9.39,0.08,13.15
3,0.86,0.54,0.87,1.24,0.84,1.23,0.02,1.21
4,11.35,2.8,9.11,11.45,10.85,2.53,0.01,4.8
5,2.21,0.6,1.47,2.6,1.69,1.23,0.01,0.75
6,7.78,1.17,5.76,6.16,7.13,1.13,0.0,2.59
7,3.03,0.72,2.4,2.8,2.19,1.23,0.0,1.35


==> data/cifar100_aug_18_num_ref_comparison_4_true.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,relativeofflinesq 2,relativeofflinesq 4,relativeofflinesq 8,relativeofflinesq 16,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,reference 2,reference 4,reference 8,reference 16,population,quantile
0,84.55,87.82,89.39,90.38,68.95,72.21,73.57,74.68,88.76,89.89,90.4,90.71,79.49,83.1,85.07,85.06,85.27,87.95,89.1,89.47,87.18,88.92,89.81,90.16,81.61,81.52,81.78,82.18,75.91,83.32
1,0.16,0.2,0.16,0.17,0.28,0.28,0.31,0.34,0.14,0.19,0.17,0.16,0.16,0.18,0.18,0.18,0.17,0.2,0.18,0.16,0.14,0.2,0.17,0.15,0.17,0.21,0.19,0.25,0.36,0.34
2,5.88,11.72,15.73,18.44,3.19,5.83,7.16,8.43,9.39,12.64,16.8,19.1,3.09,6.08,9.54,10.2,5.19,10.31,15.58,17.67,8.54,13.29,17.79,19.41,0.82,2.48,5,8.42,0.08,0
3,0.54,0.72,0.85,0.91,0.46,0.58,0.9,1.12,0.89,1.44,0.63,0.91,0.15,0.6,0.93,0.93,0.59,0.62,0.68,0.75,0.98,1.45,1.31,0.96,0.17,0.49,0.78,0.78,0.02,0
4,1.15,3.64,6.59,6.78,0.54,1.52,2.26,1.72,3.33,4.95,7.3,8.79,0.9,1.82,3.4,4.27,2.09,3.04,7.97,7.68,2.06,4.9,7.05,7.87,0.06,0.31,0.63,1.58,0.01,0.26
5,0.51,0.96,1.78,1.5,0.34,0.61,1.21,1.01,0.83,1.16,1.32,1.33,0.22,0.64,0.78,0.66,0.66,0.83,0.69,1.6,0.87,1.86,1.29,1.95,0.04,0.2,0.31,0.83,0.01,0.15
6,0.55,2.19,3.4,3.36,0.27,0.76,1.14,0.98,1.59,2.44,5.53,4.79,0.58,0.68,1.83,2.68,1.11,1.42,4.68,4.57,0.77,1.73,3.5,4.21,0.02,0.06,0.19,0.69,0.0,0.04
7,0.36,0.99,1.35,1.74,0.25,0.58,0.84,0.99,0.75,1.16,1.73,2.31,0.24,0.54,0.76,0.89,0.58,0.93,1.37,1.91,0.74,1.23,1.1,1.93,0.02,0.08,0.2,0.51,0.0,0.04


==> data/cifar100_num_ref_comparison_4_true_aug_18_auc.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,relativeofflinesq 2,relativeofflinesq 4,relativeofflinesq 8,relativeofflinesq 16,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,reference 2,reference 4,reference 8,reference 16,population,random
0,0.846,0.879,0.894,0.904,0.69,0.724,0.736,0.747,0.887,0.9,0.905,0.907,0.793,0.832,0.851,0.849,0.852,0.881,0.892,0.894,0.872,0.89,0.899,0.901,0.814,0.817,0.819,0.822,0.76,0.5


==> data/cifar100_num_ref_comparison_4_true_aug_18_roc.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,relativeofflinesq 2,relativeofflinesq 4,relativeofflinesq 8,relativeofflinesq 16,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,reference 2,reference 4,reference 8,reference 16,population,random
0,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1e-06
1,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.0139254075588142e-06
2,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.0280447320933096e-06
3,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.0423606739764013e-06
4,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.056875971184805e-06
5,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.0715933998226711e-06
6,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.0865157746525372e-06
7,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.1016459496336568e-06
8,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.1169868184678225e-06
9,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.1325413151528126e-06
10,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.148312414543511e-06
11,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.1643031329208755e-06
12,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.1805165285688055e-06
13,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.1969557023590428e-06
14,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.2136237983442417e-06
15,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.2305240043592616e-06
16,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.2476595526308684e-06
17,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.2650337203959037e-06
18,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.2826498305280597e-06
19,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.3005112521734097e-06
20,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.3186214013947485e-06
21,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.3369837418249452e-06
22,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.355601785329369e-06
23,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.3744790926775367e-06
24,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.3936192742241435e-06
25,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.4130259905995336e-06
26,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.4327029534098296e-06
27,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.4526539259467812e-06
28,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.4728827239075016e-06
29,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.4933932161242533e-06
30,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.5141893253043518e-06
31,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.535275028780421e-06
32,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.556654359271062e-06
33,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.5783314056521166e-06
34,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.6003103137387017e-06
35,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.622595287078087e-06
36,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.6451905877536607e-06
37,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.6681005372000591e-06
38,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.691329517029647e-06
39,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.7148819698705409e-06
40,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.7387624002162504e-06
41,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.762975375287204e-06
42,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.7875255259042354e-06
43,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.8124175473742357e-06
44,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.8376562003881725e-06
45,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.8632463119315598e-06
46,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.8891927762076644e-06
47,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.915500555573528e-06
48,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.9421746814890245e-06
49,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.9692202554791733e-06
50,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.9966424501097934e-06
51,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.0244465099768015e-06
52,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.052637752709252e-06
53,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.081221569986337e-06
54,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.1102034285685966e-06
55,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.1395888713434217e-06
56,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.1693835183851824e-06
57,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.1995930680300747e-06
58,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.230223297965936e-06
59,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.2612800663372794e-06
60,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.2927693128656486e-06
61,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.3246970599856503e-06
62,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.3570694139967276e-06
63,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.389892566231048e-06
64,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.4231727942376005e-06
65,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.45691646298279e-06
66,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.491130026067791e-06
67,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.5258200269627847e-06
68,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.5609931002584565e-06
69,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.5966559729348724e-06
70,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.6328154656480197e-06
71,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.669478494034323e-06
72,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.7066520700332416e-06
73,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.744343303228363e-06
74,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.782559402207126e-06
75,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.821307675939471e-06
76,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.860595535175745e-06
77,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.9004304938639916e-06
78,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.9408201705870607e-06
79,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.9817722900196732e-06
80,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.0232946844057763e-06
81,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.0653952950565296e-06
82,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.108082173869064e-06
83,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.151363484866476e-06
84,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.1952475057592136e-06
85,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.2397426295281954e-06
86,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.2848573660300466e-06
87,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.3306003436245885e-06
88,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.376980310825088e-06
89,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.4240061379714255e-06
90,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.471686818926559e-06
91,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.5200314727966823e-06
92,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.5690493456752295e-06
93,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.6187498124112765e-06
94,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.6691423784024943e-06
95,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.720236681413066e-06
96,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.7720424934170015e-06
97,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.824569722466999e-06
98,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.877828414589453e-06
99,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.93182875570577e-06
100,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.986581073580438e-06
101,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,4.04209583979631e-06
102,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,4.098383671757261e-06
103,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,4.155455334718879e-06
104,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,4.213321743847289e-06
105,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,4.271993966306777e-06
106,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,4.331483223376403e-06
107,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,4.391800892596085e-06
108,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,4.452958509942659e-06
109,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,4.514967772036102e-06
110,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,4.577840538376616e-06
111,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,4.641588833612782e-06
112,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,4.706224849841281e-06
113,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,4.7717609489387505e-06
114,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,4.838209664925957e-06
115,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,4.905583706365045e-06
116,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,4.973895958790067e-06
117,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,5.0431594871713585e-06
118,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,5.113387538414331e-06
119,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,5.184593543892913e-06
120,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,5.256791122018419e-06
121,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,5.329994080844093e-06
122,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,5.404216420705915e-06
123,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,5.479472336900293e-06
124,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,5.5557762223988786e-06
125,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,5.633142670601352e-06
126,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,5.711586478126435e-06
127,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,5.791122647641759e-06
128,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,5.871766390733262e-06
129,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,5.95353313081437e-06
130,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,6.036438506075864e-06
131,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,6.120498372476702e-06
132,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,6.205728806776501e-06
133,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,6.2921461096103505e-06
134,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,6.379766808606282e-06
135,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,6.46860766154632e-06
136,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,6.558685659571435e-06
137,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,6.650018030431118e-06
138,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,6.742622241778349e-06
139,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,6.836516004510238e-06
140,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,6.9317172761554005e-06
141,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,7.0282442643083526e-06
142,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,7.126115430111745e-06
143,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,7.2253494917872216e-06
144,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,7.32596542821523e-06
145,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,7.427982482564911e-06
146,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,7.531420165974376e-06
147,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,7.636298261282242e-06
148,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,7.742636826811277e-06
149,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,7.85045620020451e-06
150,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,7.959777002314978e-06
151,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,8.070620141149506e-06
152,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,8.183006815867389e-06
153,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,8.296958520834915e-06
154,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,8.41249704973612e-06
155,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,8.529644499741017e-06
156,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,8.648423275731726e-06
157,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,8.768856094587425e-06
158,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,8.890965989529167e-06
159,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,9.014776314524917e-06
160,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,9.140310748756223e-06
161,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,9.267593301146882e-06
162,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,9.39664831495469e-06
163,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,9.5275004724273e-06
164,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,9.660174799522646e-06
165,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,9.794696670695386e-06
166,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,9.9310918137498e-06
167,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.0069386314760271e-05
168,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.0209606623060476e-05
169,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.0351779556301762e-05
170,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.0495932305582265e-05
171,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.0642092440647246e-05
172,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.0790287915161837e-05
173,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.0940547072057437e-05
174,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.1092898648952229e-05
175,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.124737178364751e-05
176,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.1403996019700332e-05
177,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.1562801312073755e-05
178,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.1723818032865999e-05
179,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.1887076977119032e-05
180,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.2052609368708412e-05
181,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.2220446866314887e-05
182,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.2390621569479157e-05
183,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.2563166024741215e-05
184,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.2738113231864785e-05
185,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.2915496650148827e-05
186,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.3095350204826676e-05
187,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.327770829355429e-05
188,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.346260579298911e-05
189,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.3650078065460137e-05
190,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.3840160965731302e-05
191,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.4032890847858732e-05
192,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.4228304572143519e-05
193,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.4426439512181588e-05
194,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.4627333562011299e-05
195,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.483102514336103e-05
196,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.5037553212997385e-05
197,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.5246957270175731e-05
198,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.5459277364194785e-05
199,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.567455410205595e-05
200,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.5892828656229765e-05
201,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.6114142772530196e-05
202,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.63385387780986e-05
203,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.656605958949915e-05
204,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.6796748720926532e-05
205,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.7030650292528428e-05
206,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.726780903884356e-05
207,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.7508270317357232e-05
208,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.7752080117176357e-05
209,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.7999285067824762e-05
210,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.8249932448161504e-05
211,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.850407019542302e-05
212,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.8761746914391195e-05
213,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.902301188668946e-05
214,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.9287915080207776e-05
215,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.955650715865947e-05
216,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,1.9828839491270713e-05
217,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.010496416260497e-05
218,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.038493398252464e-05
219,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.066880249629082e-05
220,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.0956623994804308e-05
221,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.1248453524988828e-05
222,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.154434690031882e-05
223,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.1844360711494287e-05
224,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.2148552337263595e-05
225,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.245697995539772e-05
226,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.27697025538168e-05
227,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.3086779941871675e-05
228,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.3408272761782944e-05
229,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.373424250023866e-05
230,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.4064751500154215e-05
231,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.43998629725955e-05
232,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.4739641008868115e-05
233,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.508415059277541e-05
234,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.543345761304648e-05
235,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.578762887593798e-05
236,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.614673211801092e-05
237,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.6510836019085362e-05
238,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.6880010215376075e-05
239,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.7254325312810276e-05
240,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.763385290053167e-05
241,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.8018665564591953e-05
242,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.840883690183301e-05
243,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.8804441533962977e-05
244,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.9205555121827452e-05
245,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,2.9612254379880316e-05
246,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.0024617090855495e-05
247,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.044272212064306e-05
248,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.0866649433372746e-05
249,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.12964801067075e-05
250,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.173229634734973e-05
251,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.2174181506763714e-05
252,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.262222009711673e-05
253,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.307649780744242e-05
254,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.353710152002929e-05
255,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.400411932703703e-05
256,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.447764054734464e-05
257,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.4957755743632785e-05
258,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.5444556739704355e-05
259,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.5938136638046256e-05
260,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.6438589837635405e-05
261,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.6946012051993025e-05
262,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.7460500327489966e-05
263,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.798215306190736e-05
264,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.8511070023255685e-05
265,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.904735236885556e-05
266,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,4.00753416422875e-05,3.959110266468459e-05
267,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,4.014242490499326e-05
268,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,4.070142453219439e-05
269,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,4.1268208457029516e-05
270,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,4.1842885079015846e-05
271,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,4.242556430717777e-05
272,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,4.301635758106799e-05
273,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,4.3615377892080056e-05
274,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,4.4222739805058974e-05
275,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,4.483855948021191e-05
276,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,4.5462954695323996e-05
277,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,4.609604486828439e-05
278,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,4.673795107992464e-05
279,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,4.738879609717651e-05
280,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,4.804870439655134e-05
281,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,4.8717802187946306e-05
282,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,4.939621743878326e-05
283,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,5.008407989848212e-05
284,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,5.0781521123276707e-05
285,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,5.148867450137497e-05
286,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,5.220567527846975e-05
287,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,5.2932660583605666e-05
288,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,5.366976945540476e-05
289,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,5.441714286865887e-05
290,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,5.517492376129129e-05
291,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,5.594325706169377e-05
292,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,5.672228971644549e-05
293,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,5.751217071841614e-05
294,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,5.8313051135262185e-05
295,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,5.912508413831882e-05
296,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,5.994842503189409e-05
297,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,6.0783231282972365e-05
298,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,6.162966255132942e-05
299,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,6.248788072006888e-05
300,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,6.335804992658255e-05
301,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,6.424033659394191e-05
302,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,6.513490946272809e-05
303,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,6.604193962330305e-05
304,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,6.696160054853215e-05
305,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,6.789406812696113e-05
306,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,6.883952069645496e-05
307,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,6.979813907830666e-05
308,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,7.077010661181889e-05
309,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,7.17556091893692e-05
310,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,7.275483529196232e-05
311,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,7.37679760252773e-05
312,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,7.479522515621829e-05
313,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,7.58367791499719e-05
314,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,7.689283720758305e-05
315,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,7.796360130405237e-05
316,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,4.00753416422875e-05,7.90492762269642e-05
317,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,8.015006961565413e-05
318,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,8.126619200091945e-05
319,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,8.23978568452851e-05
320,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,8.354528058382871e-05
321,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,8.470868266557402e-05
322,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,8.588828559546258e-05
323,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,8.708431497690725e-05
324,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,8.829699955494083e-05
325,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,8.952657125996401e-05
326,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,9.077326525210224e-05
327,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,9.20373199661823e-05
328,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,9.331897715733239e-05
329,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,9.461848194721992e-05
330,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,9.593608287093147e-05
331,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,9.727203192450537e-05
332,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,9.862658461312831e-05
333,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,9.999999999999999e-05
334,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,0.00010139254075588153
335,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,0.00010280447320933097
336,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,0.0001042360673976401
337,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,0.00010568759711848039
338,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,0.0001071593399822671
339,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,0.00010865157746525384
340,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,0.0001101645949633657
341,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,0.00011169868184678226
342,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,0.00011325413151528115
343,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,0.00011483124145435111
344,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,0.00011643031329208767
345,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,0.00011805165285688056
346,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.0002003767082114375,0.00011969557023590428
347,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.00012136237983442405
348,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.00012305240043592616
349,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.00012476595526308696
350,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.00012650337203959038
351,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.000128264983052806
352,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.00013005112521734084
353,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.00013186214013947485
354,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.00013369837418249466
355,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.0001355601785329369
356,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.00013744790926775366
357,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.00013936192742241418
358,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.00014130259905995336
359,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.0001432702953409831
360,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.00014526539259467812
361,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.00014728827239075018
362,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.00014933932161242518
363,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.0001514189325304352
364,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.00015352750287804228
365,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.0001556654359271062
366,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.0002003767082114375,0.0001578331405652118
367,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.0002003767082114375,0.00016003103137387001
368,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.0002003767082114375,0.0001622595287078087
369,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.0002003767082114375,0.00016451905877536624
370,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.0002003767082114375,0.0001668100537200059
371,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.0002003767082114375,0.00016913295170296487
372,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.0002003767082114375,0.00017148819698705392
373,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.0002003767082114375,0.00017387624002162505
374,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.0002003767082114375,0.00017629753752872057
375,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.0002003767082114375,0.00017875255259042355
376,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.0002003767082114375,0.00018124175473742377
377,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.0002003767082114375,0.00018376562003881704
378,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.0002003767082114375,0.00018632463119315598
379,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.0002003767082114375,0.0001889192776207666
380,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.0002003767082114375,0.00019155005555735277
381,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.0002003767082114375,0.00019421746814890262
382,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.0002003767082114375,0.00019692202554791714
383,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.0002003767082114375,0.00019966424501097934
384,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.0002003767082114375,0.00020244465099768038
385,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.0002003767082114375,0.00020526377527092522
386,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.0002003767082114375,0.0002081221569986339
387,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.0002003767082114375,0.00021102034285685944
388,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.0002003767082114375,0.00021395888713434213
389,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.0002003767082114375,0.00021693835183851843
390,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.0002003767082114375,0.00021995930680300746
391,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.0002003767082114375,0.00022302232979659386
392,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.0002003767082114375,0.00022612800663372772
393,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.0002003767082114375,0.00022927693128656486
394,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.0002003767082114375,0.00023246970599856477
395,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.0002003767082114375,0.00023570694139967278
396,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.0002003767082114375,0.00023898925662310503
397,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0002003767082114375,0.00024231727942375982
398,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0002003767082114375,0.00024569164629827903
399,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0002003767082114375,0.00024911300260677886
400,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0002003767082114375,0.0002525820026962785
401,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0002003767082114375,0.0002560993100258459
402,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0002003767082114375,0.00025966559729348693
403,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0002003767082114375,0.00026328154656480196
404,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0002003767082114375,0.0002669478494034321
405,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0002003767082114375,0.0002706652070033241
406,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0002003767082114375,0.0002744343303228365
407,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0002003767082114375,0.0002782559402207126
408,0.031819821263976276,0.06917003967458822,0.10892477858373743,0.1352542780427203,0.0021239931070412377,0.0134653147918086,0.004728890313789925,0.00849597242816495,0.055464272832925904,0.07129403278162946,0.10892477858373743,0.16142347613513405,0.014948102432573237,0.03510599927864385,0.044163026489800826,0.06023323848835811,0.04099707450006011,0.05606540295756021,0.08812567627139022,0.11637879212920291,0.0359075061114896,0.08620205987256041,0.12146836051777342,0.1227908467919689,0.0006412054662766,0.010379513485352463,0.018154129763956237,0.048290786678956435,0.000240452049853725,0.0002821307675939471
409,0.031819821263976276,0.06917003967458822,0.10892477858373743,0.1352542780427203,0.0021239931070412377,0.0134653147918086,0.004728890313789925,0.00849597242816495,0.055464272832925904,0.07129403278162946,0.10892477858373743,0.16142347613513405,0.014948102432573237,0.03510599927864385,0.044163026489800826,0.06023323848835811,0.04099707450006011,0.05606540295756021,0.08812567627139022,0.11637879212920291,0.0359075061114896,0.08620205987256041,0.12146836051777342,0.1227908467919689,0.0006412054662766,0.010379513485352463,0.018154129763956237,0.048290786678956435,0.000240452049853725,0.0002860595535175742
410,0.031819821263976276,0.06917003967458822,0.10892477858373743,0.1352542780427203,0.0021239931070412377,0.0134653147918086,0.004728890313789925,0.00849597242816495,0.055464272832925904,0.07129403278162946,0.10892477858373743,0.16142347613513405,0.014948102432573237,0.03510599927864385,0.044163026489800826,0.06023323848835811,0.04099707450006011,0.05606540295756021,0.08812567627139022,0.11637879212920291,0.0359075061114896,0.08620205987256041,0.12146836051777342,0.1227908467919689,0.0006412054662766,0.010379513485352463,0.018154129763956237,0.048290786678956435,0.000240452049853725,0.00029004304938639913
411,0.031819821263976276,0.06917003967458822,0.10892477858373743,0.1352542780427203,0.0021239931070412377,0.0134653147918086,0.004728890313789925,0.00849597242816495,0.055464272832925904,0.07129403278162946,0.10892477858373743,0.16142347613513405,0.014948102432573237,0.03510599927864385,0.044163026489800826,0.06023323848835811,0.04099707450006011,0.05606540295756021,0.08812567627139022,0.11637879212920291,0.0359075061114896,0.08620205987256041,0.12146836051777342,0.1227908467919689,0.0006412054662766,0.010379513485352463,0.018154129763956237,0.048290786678956435,0.000240452049853725,0.00029408201705870637
412,0.031819821263976276,0.06917003967458822,0.10892477858373743,0.1352542780427203,0.0021239931070412377,0.0134653147918086,0.004728890313789925,0.00849597242816495,0.055464272832925904,0.07129403278162946,0.10892477858373743,0.16142347613513405,0.014948102432573237,0.03510599927864385,0.044163026489800826,0.06023323848835811,0.04099707450006011,0.05606540295756021,0.08812567627139022,0.11637879212920291,0.0359075061114896,0.08620205987256041,0.12146836051777342,0.1227908467919689,0.0006412054662766,0.010379513485352463,0.018154129763956237,0.048290786678956435,0.000240452049853725,0.00029817722900196735
413,0.031819821263976276,0.06917003967458822,0.10892477858373743,0.1352542780427203,0.0021239931070412377,0.0134653147918086,0.004728890313789925,0.00849597242816495,0.055464272832925904,0.07129403278162946,0.10892477858373743,0.16142347613513405,0.014948102432573237,0.03510599927864385,0.044163026489800826,0.06023323848835811,0.04099707450006011,0.05606540295756021,0.08812567627139022,0.11637879212920291,0.0359075061114896,0.08620205987256041,0.12146836051777342,0.1227908467919689,0.0006412054662766,0.010379513485352463,0.018154129763956237,0.048290786678956435,0.000240452049853725,0.0003023294684405776
414,0.031819821263976276,0.06917003967458822,0.10892477858373743,0.1352542780427203,0.0021239931070412377,0.0134653147918086,0.004728890313789925,0.00849597242816495,0.055464272832925904,0.07129403278162946,0.10892477858373743,0.16142347613513405,0.014948102432573237,0.03510599927864385,0.044163026489800826,0.06023323848835811,0.04099707450006011,0.05606540295756021,0.08812567627139022,0.11637879212920291,0.0359075061114896,0.08620205987256041,0.12146836051777342,0.1227908467919689,0.0006412054662766,0.010379513485352463,0.018154129763956237,0.048290786678956435,0.000240452049853725,0.00030653952950565264
415,0.031819821263976276,0.06917003967458822,0.10892477858373743,0.1352542780427203,0.0021239931070412377,0.0134653147918086,0.004728890313789925,0.00849597242816495,0.055464272832925904,0.07129403278162946,0.10892477858373743,0.16142347613513405,0.014948102432573237,0.03510599927864385,0.044163026489800826,0.06023323848835811,0.04099707450006011,0.05606540295756021,0.08812567627139022,0.11637879212920291,0.0359075061114896,0.08620205987256041,0.12146836051777342,0.1227908467919689,0.0006412054662766,0.010379513485352463,0.018154129763956237,0.048290786678956435,0.000240452049853725,0.00031080821738690636
416,0.031819821263976276,0.06917003967458822,0.10892477858373743,0.1352542780427203,0.0021239931070412377,0.0134653147918086,0.004728890313789925,0.00849597242816495,0.055464272832925904,0.07129403278162946,0.10892477858373743,0.16142347613513405,0.014948102432573237,0.03510599927864385,0.044163026489800826,0.06023323848835811,0.04099707450006011,0.05606540295756021,0.08812567627139022,0.11637879212920291,0.0359075061114896,0.08620205987256041,0.12146836051777342,0.1227908467919689,0.0006412054662766,0.010379513485352463,0.018154129763956237,0.048290786678956435,0.000240452049853725,0.0003151363484866479
417,0.03350298561295235,0.07141425880655633,0.12158858654270027,0.13545465475093174,0.0080150683284575,0.014186670941369776,0.005570472488277962,0.01799382839738709,0.056225704324129364,0.08668296397226787,0.11353344287260049,0.16182422955155693,0.019356390013224863,0.03678916362761993,0.04500460866428886,0.06167595078748046,0.041437903258125276,0.05863022482266661,0.09237366248547269,0.11653909349577204,0.039474211517653186,0.08620205987256041,0.134092093135094,0.14807838736825232,0.00144271229912235,0.010940568268344488,0.024085280327014787,0.048851841461948466,0.0003206027331383,0.00031952475057592136
418,0.03350298561295235,0.07141425880655633,0.12158858654270027,0.13545465475093174,0.0080150683284575,0.014186670941369776,0.005570472488277962,0.01799382839738709,0.056225704324129364,0.08668296397226787,0.11353344287260049,0.16182422955155693,0.019356390013224863,0.03678916362761993,0.04500460866428886,0.06167595078748046,0.041437903258125276,0.05863022482266661,0.09237366248547269,0.11653909349577204,0.039474211517653186,0.08620205987256041,0.134092093135094,0.14807838736825232,0.00144271229912235,0.010940568268344488,0.024085280327014787,0.048851841461948466,0.0003206027331383,0.00032397426295281955
419,0.03350298561295235,0.07141425880655633,0.12158858654270027,0.13545465475093174,0.0080150683284575,0.014186670941369776,0.005570472488277962,0.01799382839738709,0.056225704324129364,0.08668296397226787,0.11353344287260049,0.16182422955155693,0.019356390013224863,0.03678916362761993,0.04500460866428886,0.06167595078748046,0.041437903258125276,0.05863022482266661,0.09237366248547269,0.11653909349577204,0.039474211517653186,0.08620205987256041,0.134092093135094,0.14807838736825232,0.00144271229912235,0.010940568268344488,0.024085280327014787,0.048851841461948466,0.0003206027331383,0.00032848573660300434
420,0.03350298561295235,0.07141425880655633,0.12158858654270027,0.13545465475093174,0.0080150683284575,0.014186670941369776,0.005570472488277962,0.01799382839738709,0.056225704324129364,0.08668296397226787,0.11353344287260049,0.16182422955155693,0.019356390013224863,0.03678916362761993,0.04500460866428886,0.06167595078748046,0.041437903258125276,0.05863022482266661,0.09237366248547269,0.11653909349577204,0.039474211517653186,0.08620205987256041,0.134092093135094,0.14807838736825232,0.00144271229912235,0.010940568268344488,0.024085280327014787,0.048851841461948466,0.0003206027331383,0.00033306003436245883
421,0.03350298561295235,0.07141425880655633,0.12158858654270027,0.13545465475093174,0.0080150683284575,0.014186670941369776,0.005570472488277962,0.01799382839738709,0.056225704324129364,0.08668296397226787,0.11353344287260049,0.16182422955155693,0.019356390013224863,0.03678916362761993,0.04500460866428886,0.06167595078748046,0.041437903258125276,0.05863022482266661,0.09237366248547269,0.11653909349577204,0.039474211517653186,0.08620205987256041,0.134092093135094,0.14807838736825232,0.00144271229912235,0.010940568268344488,0.024085280327014787,0.048851841461948466,0.0003206027331383,0.0003376980310825091
422,0.03350298561295235,0.07141425880655633,0.12158858654270027,0.13545465475093174,0.0080150683284575,0.014186670941369776,0.005570472488277962,0.01799382839738709,0.056225704324129364,0.08668296397226787,0.11353344287260049,0.16182422955155693,0.019356390013224863,0.03678916362761993,0.04500460866428886,0.06167595078748046,0.041437903258125276,0.05863022482266661,0.09237366248547269,0.11653909349577204,0.039474211517653186,0.08620205987256041,0.134092093135094,0.14807838736825232,0.00144271229912235,0.010940568268344488,0.024085280327014787,0.048851841461948466,0.0003206027331383,0.00034240061379714254
423,0.03350298561295235,0.07141425880655633,0.12158858654270027,0.13545465475093174,0.0080150683284575,0.014186670941369776,0.005570472488277962,0.01799382839738709,0.056225704324129364,0.08668296397226787,0.11353344287260049,0.16182422955155693,0.019356390013224863,0.03678916362761993,0.04500460866428886,0.06167595078748046,0.041437903258125276,0.05863022482266661,0.09237366248547269,0.11653909349577204,0.039474211517653186,0.08620205987256041,0.134092093135094,0.14807838736825232,0.00144271229912235,0.010940568268344488,0.024085280327014787,0.048851841461948466,0.0003206027331383,0.00034716868189265597
424,0.03350298561295235,0.07141425880655633,0.12158858654270027,0.13545465475093174,0.0080150683284575,0.014186670941369776,0.005570472488277962,0.01799382839738709,0.056225704324129364,0.08668296397226787,0.11353344287260049,0.16182422955155693,0.019356390013224863,0.03678916362761993,0.04500460866428886,0.06167595078748046,0.041437903258125276,0.05863022482266661,0.09237366248547269,0.11653909349577204,0.039474211517653186,0.08620205987256041,0.134092093135094,0.14807838736825232,0.00144271229912235,0.010940568268344488,0.024085280327014787,0.048851841461948466,0.0003206027331383,0.00035200314727966794
425,0.03350298561295235,0.07141425880655633,0.12158858654270027,0.13545465475093174,0.0080150683284575,0.014186670941369776,0.005570472488277962,0.01799382839738709,0.056225704324129364,0.08668296397226787,0.11353344287260049,0.16182422955155693,0.019356390013224863,0.03678916362761993,0.04500460866428886,0.06167595078748046,0.041437903258125276,0.05863022482266661,0.09237366248547269,0.11653909349577204,0.039474211517653186,0.08620205987256041,0.134092093135094,0.14807838736825232,0.00144271229912235,0.010940568268344488,0.024085280327014787,0.048851841461948466,0.0003206027331383,0.000356904934567523
426,0.03350298561295235,0.07201538893119064,0.12595679878170962,0.13637638760870435,0.00977838336071815,0.015829759948703562,0.010018835410571875,0.020278122870997475,0.0621969302288302,0.09133170360277322,0.12062677834328538,0.1625455857011181,0.02007774616278604,0.03759067046046567,0.048811766120306174,0.06396024526109086,0.042840540215605336,0.06448122470244058,0.10127038833006051,0.12162866188434257,0.04500460866428886,0.0888069570793091,0.1352542780427203,0.15445036668937603,0.002644972548390975,0.011501623051336512,0.031018314431130525,0.05269907425960806,0.0003206027331383,0.00036187498124112805
427,0.03350298561295235,0.07201538893119064,0.12595679878170962,0.13637638760870435,0.00977838336071815,0.015829759948703562,0.010018835410571875,0.020278122870997475,0.0621969302288302,0.09133170360277322,0.12062677834328538,0.1625455857011181,0.02007774616278604,0.03759067046046567,0.048811766120306174,0.06396024526109086,0.042840540215605336,0.06448122470244058,0.10127038833006051,0.12162866188434257,0.04500460866428886,0.0888069570793091,0.1352542780427203,0.15445036668937603,0.002644972548390975,0.011501623051336512,0.031018314431130525,0.05269907425960806,0.0003206027331383,0.0003669142378402494
428,0.03350298561295235,0.07201538893119064,0.12595679878170962,0.13637638760870435,0.00977838336071815,0.015829759948703562,0.010018835410571875,0.020278122870997475,0.0621969302288302,0.09133170360277322,0.12062677834328538,0.1625455857011181,0.02007774616278604,0.03759067046046567,0.048811766120306174,0.06396024526109086,0.042840540215605336,0.06448122470244058,0.10127038833006051,0.12162866188434257,0.04500460866428886,0.0888069570793091,0.1352542780427203,0.15445036668937603,0.002644972548390975,0.011501623051336512,0.031018314431130525,0.05269907425960806,0.0003206027331383,0.0003720236681413066
429,0.03350298561295235,0.07201538893119064,0.12595679878170962,0.13637638760870435,0.00977838336071815,0.015829759948703562,0.010018835410571875,0.020278122870997475,0.0621969302288302,0.09133170360277322,0.12062677834328538,0.1625455857011181,0.02007774616278604,0.03759067046046567,0.048811766120306174,0.06396024526109086,0.042840540215605336,0.06448122470244058,0.10127038833006051,0.12162866188434257,0.04500460866428886,0.0888069570793091,0.1352542780427203,0.15445036668937603,0.002644972548390975,0.011501623051336512,0.031018314431130525,0.05269907425960806,0.0003206027331383,0.0003772042493416997
430,0.03350298561295235,0.07201538893119064,0.12595679878170962,0.13637638760870435,0.00977838336071815,0.015829759948703562,0.010018835410571875,0.020278122870997475,0.0621969302288302,0.09133170360277322,0.12062677834328538,0.1625455857011181,0.02007774616278604,0.03759067046046567,0.048811766120306174,0.06396024526109086,0.042840540215605336,0.06448122470244058,0.10127038833006051,0.12162866188434257,0.04500460866428886,0.0888069570793091,0.1352542780427203,0.15445036668937603,0.002644972548390975,0.011501623051336512,0.031018314431130525,0.05269907425960806,0.0003206027331383,0.0003824569722466999
431,0.03350298561295235,0.07201538893119064,0.12595679878170962,0.13637638760870435,0.00977838336071815,0.015829759948703562,0.010018835410571875,0.020278122870997475,0.0621969302288302,0.09133170360277322,0.12062677834328538,0.1625455857011181,0.02007774616278604,0.03759067046046567,0.048811766120306174,0.06396024526109086,0.042840540215605336,0.06448122470244058,0.10127038833006051,0.12162866188434257,0.04500460866428886,0.0888069570793091,0.1352542780427203,0.15445036668937603,0.002644972548390975,0.011501623051336512,0.031018314431130525,0.05269907425960806,0.0003206027331383,0.0003877828414589457
432,0.03350298561295235,0.07201538893119064,0.12595679878170962,0.13637638760870435,0.00977838336071815,0.015829759948703562,0.010018835410571875,0.020278122870997475,0.0621969302288302,0.09133170360277322,0.12062677834328538,0.1625455857011181,0.02007774616278604,0.03759067046046567,0.048811766120306174,0.06396024526109086,0.042840540215605336,0.06448122470244058,0.10127038833006051,0.12162866188434257,0.04500460866428886,0.0888069570793091,0.1352542780427203,0.15445036668937603,0.002644972548390975,0.011501623051336512,0.031018314431130525,0.05269907425960806,0.0003206027331383,0.000393182875570577
433,0.03350298561295235,0.07201538893119064,0.12595679878170962,0.13637638760870435,0.00977838336071815,0.015829759948703562,0.010018835410571875,0.020278122870997475,0.0621969302288302,0.09133170360277322,0.12062677834328538,0.1625455857011181,0.02007774616278604,0.03759067046046567,0.048811766120306174,0.06396024526109086,0.042840540215605336,0.06448122470244058,0.10127038833006051,0.12162866188434257,0.04500460866428886,0.0888069570793091,0.1352542780427203,0.15445036668937603,0.002644972548390975,0.011501623051336512,0.031018314431130525,0.05269907425960806,0.0003206027331383,0.00039865810735804387
434,0.03831202661002685,0.07558209433735423,0.12619725083156333,0.13870075742395704,0.011100869634913638,0.0189155612551597,0.011822225784474812,0.022842944736103876,0.06275798501182223,0.09545946379192882,0.12122790846791968,0.1628661884342564,0.02039834889592434,0.040115416983929786,0.04893199214523304,0.07353825191359756,0.04440347853965455,0.06688574520097784,0.10660040876848476,0.134092093135094,0.04504468400593115,0.10014827876407646,0.13825992866589187,0.1545705927143029,0.002805273914960125,0.012062677834328538,0.03250110207189516,0.053500581092453814,0.0003606780747805875,0.0004042095839796306
435,0.03831202661002685,0.07558209433735423,0.12619725083156333,0.13870075742395704,0.011100869634913638,0.0189155612551597,0.011822225784474812,0.022842944736103876,0.06275798501182223,0.09545946379192882,0.12122790846791968,0.1628661884342564,0.02039834889592434,0.040115416983929786,0.04893199214523304,0.07353825191359756,0.04440347853965455,0.06688574520097784,0.10660040876848476,0.134092093135094,0.04504468400593115,0.10014827876407646,0.13825992866589187,0.1545705927143029,0.002805273914960125,0.012062677834328538,0.03250110207189516,0.053500581092453814,0.0003606780747805875,0.0004098383671757261
436,0.03831202661002685,0.07558209433735423,0.12619725083156333,0.13870075742395704,0.011100869634913638,0.0189155612551597,0.011822225784474812,0.022842944736103876,0.06275798501182223,0.09545946379192882,0.12122790846791968,0.1628661884342564,0.02039834889592434,0.040115416983929786,0.04893199214523304,0.07353825191359756,0.04440347853965455,0.06688574520097784,0.10660040876848476,0.134092093135094,0.04504468400593115,0.10014827876407646,0.13825992866589187,0.1545705927143029,0.002805273914960125,0.012062677834328538,0.03250110207189516,0.053500581092453814,0.0003606780747805875,0.0004155455334718875
437,0.03831202661002685,0.07558209433735423,0.12619725083156333,0.13870075742395704,0.011100869634913638,0.0189155612551597,0.011822225784474812,0.022842944736103876,0.06275798501182223,0.09545946379192882,0.12122790846791968,0.1628661884342564,0.02039834889592434,0.040115416983929786,0.04893199214523304,0.07353825191359756,0.04440347853965455,0.06688574520097784,0.10660040876848476,0.134092093135094,0.04504468400593115,0.10014827876407646,0.13825992866589187,0.1545705927143029,0.002805273914960125,0.012062677834328538,0.03250110207189516,0.053500581092453814,0.0003606780747805875,0.0004213321743847289
438,0.03831202661002685,0.07558209433735423,0.12619725083156333,0.13870075742395704,0.011100869634913638,0.0189155612551597,0.011822225784474812,0.022842944736103876,0.06275798501182223,0.09545946379192882,0.12122790846791968,0.1628661884342564,0.02039834889592434,0.040115416983929786,0.04893199214523304,0.07353825191359756,0.04440347853965455,0.06688574520097784,0.10660040876848476,0.134092093135094,0.04504468400593115,0.10014827876407646,0.13825992866589187,0.1545705927143029,0.002805273914960125,0.012062677834328538,0.03250110207189516,0.053500581092453814,0.0003606780747805875,0.00042719939663067764
439,0.03831202661002685,0.07558209433735423,0.12619725083156333,0.13870075742395704,0.011100869634913638,0.0189155612551597,0.011822225784474812,0.022842944736103876,0.06275798501182223,0.09545946379192882,0.12122790846791968,0.1628661884342564,0.02039834889592434,0.040115416983929786,0.04893199214523304,0.07353825191359756,0.04440347853965455,0.06688574520097784,0.10660040876848476,0.134092093135094,0.04504468400593115,0.10014827876407646,0.13825992866589187,0.1545705927143029,0.002805273914960125,0.012062677834328538,0.03250110207189516,0.053500581092453814,0.0003606780747805875,0.0004331483223376398
440,0.03839217729331142,0.07678435458662285,0.12868192201338516,0.13974271630665652,0.011341321684767362,0.02548791728449485,0.030657636356349938,0.028453492566024124,0.06307858774496053,0.09634112130805915,0.12519536729050615,0.16839658558089207,0.0214803831202661,0.04087684847513325,0.04993387568629023,0.07658397787841141,0.044684005931150565,0.06716627259247385,0.11036749088285977,0.1366168396585581,0.04656754698833807,0.11217088125676271,0.13966256562337193,0.1574159419709053,0.002965575281529275,0.01554923255720755,0.03394381437101751,0.05582495090770649,0.0003606780747805875,0.0004391800892596086
441,0.03839217729331142,0.07678435458662285,0.12868192201338516,0.13974271630665652,0.011341321684767362,0.02548791728449485,0.030657636356349938,0.028453492566024124,0.06307858774496053,0.09634112130805915,0.12519536729050615,0.16839658558089207,0.0214803831202661,0.04087684847513325,0.04993387568629023,0.07658397787841141,0.044684005931150565,0.06716627259247385,0.11036749088285977,0.1366168396585581,0.04656754698833807,0.11217088125676271,0.13966256562337193,0.1574159419709053,0.002965575281529275,0.01554923255720755,0.03394381437101751,0.05582495090770649,0.0003606780747805875,0.0004452958509942655
442,0.03839217729331142,0.07678435458662285,0.12868192201338516,0.13974271630665652,0.011341321684767362,0.02548791728449485,0.030657636356349938,0.028453492566024124,0.06307858774496053,0.09634112130805915,0.12519536729050615,0.16839658558089207,0.0214803831202661,0.04087684847513325,0.04993387568629023,0.07658397787841141,0.044684005931150565,0.06716627259247385,0.11036749088285977,0.1366168396585581,0.04656754698833807,0.11217088125676271,0.13966256562337193,0.1574159419709053,0.002965575281529275,0.01554923255720755,0.03394381437101751,0.05582495090770649,0.0003606780747805875,0.0004514967772036102
443,0.03839217729331142,0.07678435458662285,0.12868192201338516,0.13974271630665652,0.011341321684767362,0.02548791728449485,0.030657636356349938,0.028453492566024124,0.06307858774496053,0.09634112130805915,0.12519536729050615,0.16839658558089207,0.0214803831202661,0.04087684847513325,0.04993387568629023,0.07658397787841141,0.044684005931150565,0.06716627259247385,0.11036749088285977,0.1366168396585581,0.04656754698833807,0.11217088125676271,0.13966256562337193,0.1574159419709053,0.002965575281529275,0.01554923255720755,0.03394381437101751,0.05582495090770649,0.0003606780747805875,0.00045778405383766163
444,0.03839217729331142,0.07678435458662285,0.12868192201338516,0.13974271630665652,0.011341321684767362,0.02548791728449485,0.030657636356349938,0.028453492566024124,0.06307858774496053,0.09634112130805915,0.12519536729050615,0.16839658558089207,0.0214803831202661,0.04087684847513325,0.04993387568629023,0.07658397787841141,0.044684005931150565,0.06716627259247385,0.11036749088285977,0.1366168396585581,0.04656754698833807,0.11217088125676271,0.13966256562337193,0.1574159419709053,0.002965575281529275,0.01554923255720755,0.03394381437101751,0.05582495090770649,0.0003606780747805875,0.00046415888336127773
445,0.03839217729331142,0.07678435458662285,0.12868192201338516,0.13974271630665652,0.011341321684767362,0.02548791728449485,0.030657636356349938,0.028453492566024124,0.06307858774496053,0.09634112130805915,0.12519536729050615,0.16839658558089207,0.0214803831202661,0.04087684847513325,0.04993387568629023,0.07658397787841141,0.044684005931150565,0.06716627259247385,0.11036749088285977,0.1366168396585581,0.04656754698833807,0.11217088125676271,0.13966256562337193,0.1574159419709053,0.002965575281529275,0.01554923255720755,0.03394381437101751,0.05582495090770649,0.0003606780747805875,0.0004706224849841282
446,0.03839217729331142,0.07678435458662285,0.12868192201338516,0.13974271630665652,0.011341321684767362,0.02548791728449485,0.030657636356349938,0.028453492566024124,0.06307858774496053,0.09634112130805915,0.12519536729050615,0.16839658558089207,0.0214803831202661,0.04087684847513325,0.04993387568629023,0.07658397787841141,0.044684005931150565,0.06716627259247385,0.11036749088285977,0.1366168396585581,0.04656754698833807,0.11217088125676271,0.13966256562337193,0.1574159419709053,0.002965575281529275,0.01554923255720755,0.03394381437101751,0.05582495090770649,0.0003606780747805875,0.0004771760948938746
447,0.044924457981004286,0.07710495731976115,0.12932312747966176,0.14246783953833206,0.011902376467759388,0.030537410331423074,0.03378351300444836,0.0307778623812768,0.06388009457780627,0.1045164910030858,0.12655792890634393,0.17565022241814612,0.023804752935518775,0.042840540215605336,0.05049493046928225,0.08051136135935559,0.044684005931150565,0.06776740271710817,0.11393419628902336,0.140784675189356,0.05462269065843786,0.1128521620646816,0.14162625736384402,0.15921933234480823,0.0030056506231715624,0.01683164348976075,0.03482547188714784,0.05919127960565864,0.0003606780747805875,0.00048382096649259574
448,0.044924457981004286,0.07710495731976115,0.12932312747966176,0.14246783953833206,0.011902376467759388,0.030537410331423074,0.03378351300444836,0.0307778623812768,0.06388009457780627,0.1045164910030858,0.12655792890634393,0.17565022241814612,0.023804752935518775,0.042840540215605336,0.05049493046928225,0.08051136135935559,0.044684005931150565,0.06776740271710817,0.11393419628902336,0.140784675189356,0.05462269065843786,0.1128521620646816,0.14162625736384402,0.15921933234480823,0.0030056506231715624,0.01683164348976075,0.03482547188714784,0.05919127960565864,0.0003606780747805875,0.0004905583706365045
449,0.044924457981004286,0.07710495731976115,0.12932312747966176,0.14246783953833206,0.011902376467759388,0.030537410331423074,0.03378351300444836,0.0307778623812768,0.06388009457780627,0.1045164910030858,0.12655792890634393,0.17565022241814612,0.023804752935518775,0.042840540215605336,0.05049493046928225,0.08051136135935559,0.044684005931150565,0.06776740271710817,0.11393419628902336,0.140784675189356,0.05462269065843786,0.1128521620646816,0.14162625736384402,0.15921933234480823,0.0030056506231715624,0.01683164348976075,0.03482547188714784,0.05919127960565864,0.0003606780747805875,0.0004973895958790063
450,0.044924457981004286,0.07710495731976115,0.12932312747966176,0.14246783953833206,0.011902376467759388,0.030537410331423074,0.03378351300444836,0.0307778623812768,0.06388009457780627,0.1045164910030858,0.12655792890634393,0.17565022241814612,0.023804752935518775,0.042840540215605336,0.05049493046928225,0.08051136135935559,0.044684005931150565,0.06776740271710817,0.11393419628902336,0.140784675189356,0.05462269065843786,0.1128521620646816,0.14162625736384402,0.15921933234480823,0.0030056506231715624,0.01683164348976075,0.03482547188714784,0.05919127960565864,0.0003606780747805875,0.0005043159487171359
451,0.044924457981004286,0.07710495731976115,0.12932312747966176,0.14246783953833206,0.011902376467759388,0.030537410331423074,0.03378351300444836,0.0307778623812768,0.06388009457780627,0.1045164910030858,0.12655792890634393,0.17565022241814612,0.023804752935518775,0.042840540215605336,0.05049493046928225,0.08051136135935559,0.044684005931150565,0.06776740271710817,0.11393419628902336,0.140784675189356,0.05462269065843786,0.1128521620646816,0.14162625736384402,0.15921933234480823,0.0030056506231715624,0.01683164348976075,0.03482547188714784,0.05919127960565864,0.0003606780747805875,0.0005113387538414326
452,0.044924457981004286,0.07710495731976115,0.12932312747966176,0.14246783953833206,0.011902376467759388,0.030537410331423074,0.03378351300444836,0.0307778623812768,0.06388009457780627,0.1045164910030858,0.12655792890634393,0.17565022241814612,0.023804752935518775,0.042840540215605336,0.05049493046928225,0.08051136135935559,0.044684005931150565,0.06776740271710817,0.11393419628902336,0.140784675189356,0.05462269065843786,0.1128521620646816,0.14162625736384402,0.15921933234480823,0.0030056506231715624,0.01683164348976075,0.03482547188714784,0.05919127960565864,0.0003606780747805875,0.0005184593543892912
453,0.0455255881056386,0.07722518334468802,0.1298040315793692,0.14511281208672305,0.0166713421231916,0.03642848555283934,0.034504869154009535,0.033102232196529476,0.06564340961006693,0.1077225183344688,0.14379032581252754,0.17881617440788683,0.0240452049853725,0.04432332785636998,0.052979601651104075,0.08776499819660963,0.04496453332264658,0.06880936159980763,0.11822225784474813,0.14387047649581214,0.0593115056305855,0.1260369494649942,0.14579409289464193,0.1653909349577205,0.0034865547228790125,0.0173125475894682,0.0349456979120747,0.060273313830000404,0.00048090409970745,0.0005256791122018424
454,0.0455255881056386,0.07722518334468802,0.1298040315793692,0.14511281208672305,0.0166713421231916,0.03642848555283934,0.034504869154009535,0.033102232196529476,0.06564340961006693,0.1077225183344688,0.14379032581252754,0.17881617440788683,0.0240452049853725,0.04432332785636998,0.052979601651104075,0.08776499819660963,0.04496453332264658,0.06880936159980763,0.11822225784474813,0.14387047649581214,0.0593115056305855,0.1260369494649942,0.14579409289464193,0.1653909349577205,0.0034865547228790125,0.0173125475894682,0.0349456979120747,0.060273313830000404,0.00048090409970745,0.0005329994080844088
455,0.0455255881056386,0.07722518334468802,0.1298040315793692,0.14511281208672305,0.0166713421231916,0.03642848555283934,0.034504869154009535,0.033102232196529476,0.06564340961006693,0.1077225183344688,0.14379032581252754,0.17881617440788683,0.0240452049853725,0.04432332785636998,0.052979601651104075,0.08776499819660963,0.04496453332264658,0.06880936159980763,0.11822225784474813,0.14387047649581214,0.0593115056305855,0.1260369494649942,0.14579409289464193,0.1653909349577205,0.0034865547228790125,0.0173125475894682,0.0349456979120747,0.060273313830000404,0.00048090409970745,0.0005404216420705915
456,0.0455255881056386,0.07722518334468802,0.1298040315793692,0.14511281208672305,0.0166713421231916,0.03642848555283934,0.034504869154009535,0.033102232196529476,0.06564340961006693,0.1077225183344688,0.14379032581252754,0.17881617440788683,0.0240452049853725,0.04432332785636998,0.052979601651104075,0.08776499819660963,0.04496453332264658,0.06880936159980763,0.11822225784474813,0.14387047649581214,0.0593115056305855,0.1260369494649942,0.14579409289464193,0.1653909349577205,0.0034865547228790125,0.0173125475894682,0.0349456979120747,0.060273313830000404,0.00048090409970745,0.0005479472336900287
457,0.0455255881056386,0.07722518334468802,0.1298040315793692,0.14511281208672305,0.0166713421231916,0.03642848555283934,0.034504869154009535,0.033102232196529476,0.06564340961006693,0.1077225183344688,0.14379032581252754,0.17881617440788683,0.0240452049853725,0.04432332785636998,0.052979601651104075,0.08776499819660963,0.04496453332264658,0.06880936159980763,0.11822225784474813,0.14387047649581214,0.0593115056305855,0.1260369494649942,0.14579409289464193,0.1653909349577205,0.0034865547228790125,0.0173125475894682,0.0349456979120747,0.060273313830000404,0.00048090409970745,0.0005555776222398878
458,0.047008375746403236,0.07794653949424919,0.13108644251192242,0.15064320923335872,0.01811405442231395,0.03674908828597764,0.034544944495651826,0.03482547188714784,0.06608423836813208,0.10992666212479461,0.14751733258526029,0.18138099627299323,0.024606259768364527,0.04604656754698834,0.0551436700997876,0.08992906664529315,0.04592634152206147,0.07045245060714142,0.12275077145032662,0.14539333947821906,0.061836252154049615,0.12719913437262054,0.1468360517773414,0.1683565102392498,0.0034865547228790125,0.017913677714102513,0.03578728008656274,0.06239730693704164,0.00048090409970745,0.0005633142670601357
459,0.047008375746403236,0.07794653949424919,0.13108644251192242,0.15064320923335872,0.01811405442231395,0.03674908828597764,0.034544944495651826,0.03482547188714784,0.06608423836813208,0.10992666212479461,0.14751733258526029,0.18138099627299323,0.024606259768364527,0.04604656754698834,0.0551436700997876,0.08992906664529315,0.04592634152206147,0.07045245060714142,0.12275077145032662,0.14539333947821906,0.061836252154049615,0.12719913437262054,0.1468360517773414,0.1683565102392498,0.0034865547228790125,0.017913677714102513,0.03578728008656274,0.06239730693704164,0.00048090409970745,0.0005711586478126428
460,0.047008375746403236,0.07794653949424919,0.13108644251192242,0.15064320923335872,0.01811405442231395,0.03674908828597764,0.034544944495651826,0.03482547188714784,0.06608423836813208,0.10992666212479461,0.14751733258526029,0.18138099627299323,0.024606259768364527,0.04604656754698834,0.0551436700997876,0.08992906664529315,0.04592634152206147,0.07045245060714142,0.12275077145032662,0.14539333947821906,0.061836252154049615,0.12719913437262054,0.1468360517773414,0.1683565102392498,0.0034865547228790125,0.017913677714102513,0.03578728008656274,0.06239730693704164,0.00048090409970745,0.0005791122647641758
461,0.047008375746403236,0.07794653949424919,0.13108644251192242,0.15064320923335872,0.01811405442231395,0.03674908828597764,0.034544944495651826,0.03482547188714784,0.06608423836813208,0.10992666212479461,0.14751733258526029,0.18138099627299323,0.024606259768364527,0.04604656754698834,0.0551436700997876,0.08992906664529315,0.04592634152206147,0.07045245060714142,0.12275077145032662,0.14539333947821906,0.061836252154049615,0.12719913437262054,0.1468360517773414,0.1683565102392498,0.0034865547228790125,0.017913677714102513,0.03578728008656274,0.06239730693704164,0.00048090409970745,0.0005871766390733255
462,0.047008375746403236,0.07794653949424919,0.13108644251192242,0.15064320923335872,0.01811405442231395,0.03674908828597764,0.034544944495651826,0.03482547188714784,0.06608423836813208,0.10992666212479461,0.14751733258526029,0.18138099627299323,0.024606259768364527,0.04604656754698834,0.0551436700997876,0.08992906664529315,0.04592634152206147,0.07045245060714142,0.12275077145032662,0.14539333947821906,0.061836252154049615,0.12719913437262054,0.1468360517773414,0.1683565102392498,0.0034865547228790125,0.017913677714102513,0.03578728008656274,0.06239730693704164,0.00048090409970745,0.000595353313081437
463,0.047529355187752975,0.08043121067607101,0.1358554081673546,0.15429006532280687,0.01811405442231395,0.03883300605137659,0.03827195126838456,0.038432252634953715,0.07017192321564542,0.1138139702640965,0.14956117500901694,0.18390574279645733,0.0250070131847874,0.04865146475373702,0.0564260810323408,0.09173245701919609,0.04656754698833807,0.07293712178896325,0.1269186069811245,0.1513645653829199,0.06848875886666934,0.13096621648699555,0.15144471606620447,0.16839658558089207,0.0038071574560173127,0.018073979080671664,0.03586743076984731,0.06808800545024646,0.0006812808079188875,0.0006036438506075869
464,0.047529355187752975,0.08043121067607101,0.1358554081673546,0.15429006532280687,0.01811405442231395,0.03883300605137659,0.03827195126838456,0.038432252634953715,0.07017192321564542,0.1138139702640965,0.14956117500901694,0.18390574279645733,0.0250070131847874,0.04865146475373702,0.0564260810323408,0.09173245701919609,0.04656754698833807,0.07293712178896325,0.1269186069811245,0.1513645653829199,0.06848875886666934,0.13096621648699555,0.15144471606620447,0.16839658558089207,0.0038071574560173127,0.018073979080671664,0.03586743076984731,0.06808800545024646,0.0006812808079188875,0.0006120498372476697
465,0.047529355187752975,0.08043121067607101,0.1358554081673546,0.15429006532280687,0.01811405442231395,0.03883300605137659,0.03827195126838456,0.038432252634953715,0.07017192321564542,0.1138139702640965,0.14956117500901694,0.18390574279645733,0.0250070131847874,0.04865146475373702,0.0564260810323408,0.09173245701919609,0.04656754698833807,0.07293712178896325,0.1269186069811245,0.1513645653829199,0.06848875886666934,0.13096621648699555,0.15144471606620447,0.16839658558089207,0.0038071574560173127,0.018073979080671664,0.03586743076984731,0.06808800545024646,0.0006812808079188875,0.0006205728806776501
466,0.047529355187752975,0.08043121067607101,0.1358554081673546,0.15429006532280687,0.01811405442231395,0.03883300605137659,0.03827195126838456,0.038432252634953715,0.07017192321564542,0.1138139702640965,0.14956117500901694,0.18390574279645733,0.0250070131847874,0.04865146475373702,0.0564260810323408,0.09173245701919609,0.04656754698833807,0.07293712178896325,0.1269186069811245,0.1513645653829199,0.06848875886666934,0.13096621648699555,0.15144471606620447,0.16839658558089207,0.0038071574560173127,0.018073979080671664,0.03586743076984731,0.06808800545024646,0.0006812808079188875,0.0006292146109610344
467,0.047529355187752975,0.08043121067607101,0.1358554081673546,0.15429006532280687,0.01811405442231395,0.03883300605137659,0.03827195126838456,0.038432252634953715,0.07017192321564542,0.1138139702640965,0.14956117500901694,0.18390574279645733,0.0250070131847874,0.04865146475373702,0.0564260810323408,0.09173245701919609,0.04656754698833807,0.07293712178896325,0.1269186069811245,0.1513645653829199,0.06848875886666934,0.13096621648699555,0.15144471606620447,0.16839658558089207,0.0038071574560173127,0.018073979080671664,0.03586743076984731,0.06808800545024646,0.0006812808079188875,0.0006379766808606282
468,0.04797018394581814,0.08155332024205507,0.13918166152366448,0.1599406884943694,0.018875485913517412,0.039995190959002926,0.0387929307097343,0.040476095058710373,0.07878812166873722,0.11409449765559251,0.15416983929788,0.18418627018795336,0.0259688213842023,0.050374704444355385,0.058590149481024326,0.09373622410131047,0.046767923696549515,0.07361840259688214,0.13284975754418307,0.15252675029054621,0.0708532040235643,0.13645653829198895,0.15316795575682282,0.169638921171803,0.0038472327976596,0.018554883180379112,0.03887308139301888,0.06836853284174248,0.0006812808079188875,0.0006468607661546328
469,0.04797018394581814,0.08155332024205507,0.13918166152366448,0.1599406884943694,0.018875485913517412,0.039995190959002926,0.0387929307097343,0.040476095058710373,0.07878812166873722,0.11409449765559251,0.15416983929788,0.18418627018795336,0.0259688213842023,0.050374704444355385,0.058590149481024326,0.09373622410131047,0.046767923696549515,0.07361840259688214,0.13284975754418307,0.15252675029054621,0.0708532040235643,0.13645653829198895,0.15316795575682282,0.169638921171803,0.0038472327976596,0.018554883180379112,0.03887308139301888,0.06836853284174248,0.0006812808079188875,0.0006558685659571428
470,0.04797018394581814,0.08155332024205507,0.13918166152366448,0.1599406884943694,0.018875485913517412,0.039995190959002926,0.0387929307097343,0.040476095058710373,0.07878812166873722,0.11409449765559251,0.15416983929788,0.18418627018795336,0.0259688213842023,0.050374704444355385,0.058590149481024326,0.09373622410131047,0.046767923696549515,0.07361840259688214,0.13284975754418307,0.15252675029054621,0.0708532040235643,0.13645653829198895,0.15316795575682282,0.169638921171803,0.0038472327976596,0.018554883180379112,0.03887308139301888,0.06836853284174248,0.0006812808079188875,0.0006650018030431117
471,0.04797018394581814,0.08155332024205507,0.13918166152366448,0.1599406884943694,0.018875485913517412,0.039995190959002926,0.0387929307097343,0.040476095058710373,0.07878812166873722,0.11409449765559251,0.15416983929788,0.18418627018795336,0.0259688213842023,0.050374704444355385,0.058590149481024326,0.09373622410131047,0.046767923696549515,0.07361840259688214,0.13284975754418307,0.15252675029054621,0.0708532040235643,0.13645653829198895,0.15316795575682282,0.169638921171803,0.0038472327976596,0.018554883180379112,0.03887308139301888,0.06836853284174248,0.0006812808079188875,0.0006742622241778342
472,0.048290786678956435,0.08267542980803912,0.1464753737025608,0.16354746924217528,0.01975714342964774,0.04251993748246704,0.0452049853725003,0.04239971145754017,0.08644251192241414,0.1166993948623412,0.15633390774656353,0.18570913317036028,0.02612912275077145,0.0522582455015429,0.059071053580731774,0.09413697751773334,0.04704845108804553,0.07373862862180901,0.1333707369855328,0.15288742836532682,0.07161463551476777,0.1449124353785116,0.15493127078908348,0.17232396906183625,0.00400753416422875,0.018675109205305976,0.039073458101230314,0.07137418346491403,0.0007614314912034625,0.0006836516004510238
473,0.048290786678956435,0.08267542980803912,0.1464753737025608,0.16354746924217528,0.01975714342964774,0.04251993748246704,0.0452049853725003,0.04239971145754017,0.08644251192241414,0.1166993948623412,0.15633390774656353,0.18570913317036028,0.02612912275077145,0.0522582455015429,0.059071053580731774,0.09413697751773334,0.04704845108804553,0.07373862862180901,0.1333707369855328,0.15288742836532682,0.07161463551476777,0.1449124353785116,0.15493127078908348,0.17232396906183625,0.00400753416422875,0.018675109205305976,0.039073458101230314,0.07137418346491403,0.0007614314912034625,0.0006931717276155408
474,0.048290786678956435,0.08267542980803912,0.1464753737025608,0.16354746924217528,0.01975714342964774,0.04251993748246704,0.0452049853725003,0.04239971145754017,0.08644251192241414,0.1166993948623412,0.15633390774656353,0.18570913317036028,0.02612912275077145,0.0522582455015429,0.059071053580731774,0.09413697751773334,0.04704845108804553,0.07373862862180901,0.1333707369855328,0.15288742836532682,0.07161463551476777,0.1449124353785116,0.15493127078908348,0.17232396906183625,0.00400753416422875,0.018675109205305976,0.039073458101230314,0.07137418346491403,0.0007614314912034625,0.0007028244264308346
475,0.048290786678956435,0.08267542980803912,0.1464753737025608,0.16354746924217528,0.01975714342964774,0.04251993748246704,0.0452049853725003,0.04239971145754017,0.08644251192241414,0.1166993948623412,0.15633390774656353,0.18570913317036028,0.02612912275077145,0.0522582455015429,0.059071053580731774,0.09413697751773334,0.04704845108804553,0.07373862862180901,0.1333707369855328,0.15288742836532682,0.07161463551476777,0.1449124353785116,0.15493127078908348,0.17232396906183625,0.00400753416422875,0.018675109205305976,0.039073458101230314,0.07137418346491403,0.0007614314912034625,0.0007126115430111746
476,0.0496934236364365,0.09053019676992746,0.14691620246062598,0.16591191439907024,0.019917444796216887,0.04292069089888991,0.04540536208071174,0.04448362922293912,0.08644251192241414,0.12267062076704204,0.15982046246944256,0.18739229751933636,0.026569951508836613,0.052458622209754335,0.0612351220294153,0.09421712820101791,0.04853123872881016,0.07393900533002044,0.13569510680078548,0.15990061315272713,0.07169478619805233,0.1455536408447882,0.1561736063799944,0.17737346210876448,0.0044884382639362,0.018795335230232836,0.0400753416422875,0.07606299843706167,0.00080150683284575,0.0007225349491787215
477,0.0496934236364365,0.09053019676992746,0.14691620246062598,0.16591191439907024,0.019917444796216887,0.04292069089888991,0.04540536208071174,0.04448362922293912,0.08644251192241414,0.12267062076704204,0.15982046246944256,0.18739229751933636,0.026569951508836613,0.052458622209754335,0.0612351220294153,0.09421712820101791,0.04853123872881016,0.07393900533002044,0.13569510680078548,0.15990061315272713,0.07169478619805233,0.1455536408447882,0.1561736063799944,0.17737346210876448,0.0044884382639362,0.018795335230232836,0.0400753416422875,0.07606299843706167,0.00080150683284575,0.000732596542821523
478,0.0496934236364365,0.09053019676992746,0.14691620246062598,0.16591191439907024,0.019917444796216887,0.04292069089888991,0.04540536208071174,0.04448362922293912,0.08644251192241414,0.12267062076704204,0.15982046246944256,0.18739229751933636,0.026569951508836613,0.052458622209754335,0.0612351220294153,0.09421712820101791,0.04853123872881016,0.07393900533002044,0.13569510680078548,0.15990061315272713,0.07169478619805233,0.1455536408447882,0.1561736063799944,0.17737346210876448,0.0044884382639362,0.018795335230232836,0.0400753416422875,0.07606299843706167,0.00080150683284575,0.0007427982482564919
479,0.0496934236364365,0.09053019676992746,0.14691620246062598,0.16591191439907024,0.019917444796216887,0.04292069089888991,0.04540536208071174,0.04448362922293912,0.08644251192241414,0.12267062076704204,0.15982046246944256,0.18739229751933636,0.026569951508836613,0.052458622209754335,0.0612351220294153,0.09421712820101791,0.04853123872881016,0.07393900533002044,0.13569510680078548,0.15990061315272713,0.07169478619805233,0.1455536408447882,0.1561736063799944,0.17737346210876448,0.0044884382639362,0.018795335230232836,0.0400753416422875,0.07606299843706167,0.00080150683284575,0.0007531420165974368
480,0.0503346291027131,0.09762353224061235,0.15974031178615797,0.16615236644892398,0.020238047529355187,0.043521821023524226,0.04716867711297239,0.055464272832925904,0.08668296397226787,0.1243938604576604,0.16038151725243457,0.1910792289504268,0.026690177533763477,0.053380355067526954,0.06712619725083156,0.09525908708371739,0.049092293511802186,0.07542179297078508,0.13597563419228148,0.16410852402516732,0.07654390253676913,0.14579409289464193,0.160581893960646,0.17777421552518735,0.0051697190718550876,0.019917444796216887,0.04163827996633671,0.07642367651184226,0.00080150683284575,0.0007636298261282241
481,0.0503346291027131,0.09762353224061235,0.15974031178615797,0.16615236644892398,0.020238047529355187,0.043521821023524226,0.04716867711297239,0.055464272832925904,0.08668296397226787,0.1243938604576604,0.16038151725243457,0.1910792289504268,0.026690177533763477,0.053380355067526954,0.06712619725083156,0.09525908708371739,0.049092293511802186,0.07542179297078508,0.13597563419228148,0.16410852402516732,0.07654390253676913,0.14579409289464193,0.160581893960646,0.17777421552518735,0.0051697190718550876,0.019917444796216887,0.04163827996633671,0.07642367651184226,0.00080150683284575,0.000774263682681127
482,0.0503346291027131,0.09762353224061235,0.15974031178615797,0.16615236644892398,0.020238047529355187,0.043521821023524226,0.04716867711297239,0.055464272832925904,0.08668296397226787,0.1243938604576604,0.16038151725243457,0.1910792289504268,0.026690177533763477,0.053380355067526954,0.06712619725083156,0.09525908708371739,0.049092293511802186,0.07542179297078508,0.13597563419228148,0.16410852402516732,0.07654390253676913,0.14579409289464193,0.160581893960646,0.17777421552518735,0.0051697190718550876,0.019917444796216887,0.04163827996633671,0.07642367651184226,0.00080150683284575,0.0007850456200204508
483,0.0503346291027131,0.09762353224061235,0.15974031178615797,0.16615236644892398,0.020238047529355187,0.043521821023524226,0.04716867711297239,0.055464272832925904,0.08668296397226787,0.1243938604576604,0.16038151725243457,0.1910792289504268,0.026690177533763477,0.053380355067526954,0.06712619725083156,0.09525908708371739,0.049092293511802186,0.07542179297078508,0.13597563419228148,0.16410852402516732,0.07654390253676913,0.14579409289464193,0.160581893960646,0.17777421552518735,0.0051697190718550876,0.019917444796216887,0.04163827996633671,0.07642367651184226,0.00080150683284575,0.0007959777002314986
484,0.050935759227347416,0.09802428565703522,0.16078227066885745,0.1663527431571354,0.020799102312347214,0.04516491003085801,0.049613272953151925,0.05947180699715465,0.08724401875525989,0.12639762753977477,0.16238528433454896,0.19180058509998799,0.027812287099747524,0.055183745441429885,0.06728649861740071,0.09590029254999399,0.04957319761150964,0.07786638881096461,0.13653668897527352,0.1670740993066966,0.07826714222738748,0.14731695587704885,0.16122309942692262,0.18049933875686291,0.0052097944134973755,0.020238047529355187,0.044283252514727686,0.07962970384322526,0.00080150683284575,0.0008070620141149499
485,0.050935759227347416,0.09802428565703522,0.16078227066885745,0.1663527431571354,0.020799102312347214,0.04516491003085801,0.049613272953151925,0.05947180699715465,0.08724401875525989,0.12639762753977477,0.16238528433454896,0.19180058509998799,0.027812287099747524,0.055183745441429885,0.06728649861740071,0.09590029254999399,0.04957319761150964,0.07786638881096461,0.13653668897527352,0.1670740993066966,0.07826714222738748,0.14731695587704885,0.16122309942692262,0.18049933875686291,0.0052097944134973755,0.020238047529355187,0.044283252514727686,0.07962970384322526,0.00080150683284575,0.000818300681586739
486,0.050935759227347416,0.09802428565703522,0.16078227066885745,0.1663527431571354,0.020799102312347214,0.04516491003085801,0.049613272953151925,0.05947180699715465,0.08724401875525989,0.12639762753977477,0.16238528433454896,0.19180058509998799,0.027812287099747524,0.055183745441429885,0.06728649861740071,0.09590029254999399,0.04957319761150964,0.07786638881096461,0.13653668897527352,0.1670740993066966,0.07826714222738748,0.14731695587704885,0.16122309942692262,0.18049933875686291,0.0052097944134973755,0.020238047529355187,0.044283252514727686,0.07962970384322526,0.00080150683284575,0.0008296958520834907
487,0.052218170159900615,0.09990782671422274,0.1616238528433455,0.16727447601490802,0.02152045846190839,0.04640724562176893,0.0496934236364365,0.060553841221496416,0.08772492285496734,0.12743958642247424,0.16979922253837215,0.19288261932432973,0.029415300765439027,0.05710736184025969,0.06961086843265339,0.0968220254077666,0.0500140263695748,0.08351701198252715,0.14290866829639723,0.16747485272311946,0.07934917645172924,0.14795816134332546,0.1619444555764838,0.18138099627299323,0.005690698513204825,0.02035827355428205,0.044523704564581414,0.080150683284575,0.00080150683284575,0.0008412497049736118
488,0.052218170159900615,0.09990782671422274,0.1616238528433455,0.16727447601490802,0.02152045846190839,0.04640724562176893,0.0496934236364365,0.060553841221496416,0.08772492285496734,0.12743958642247424,0.16979922253837215,0.19288261932432973,0.029415300765439027,0.05710736184025969,0.06961086843265339,0.0968220254077666,0.0500140263695748,0.08351701198252715,0.14290866829639723,0.16747485272311946,0.07934917645172924,0.14795816134332546,0.1619444555764838,0.18138099627299323,0.005690698513204825,0.02035827355428205,0.044523704564581414,0.080150683284575,0.00080150683284575,0.0008529644499741025
489,0.052218170159900615,0.09990782671422274,0.1616238528433455,0.16727447601490802,0.02152045846190839,0.04640724562176893,0.0496934236364365,0.060553841221496416,0.08772492285496734,0.12743958642247424,0.16979922253837215,0.19288261932432973,0.029415300765439027,0.05710736184025969,0.06961086843265339,0.0968220254077666,0.0500140263695748,0.08351701198252715,0.14290866829639723,0.16747485272311946,0.07934917645172924,0.14795816134332546,0.1619444555764838,0.18138099627299323,0.005690698513204825,0.02035827355428205,0.044523704564581414,0.080150683284575,0.00080150683284575,0.0008648423275731717
490,0.052218170159900615,0.09990782671422274,0.1616238528433455,0.16727447601490802,0.02152045846190839,0.04640724562176893,0.0496934236364365,0.060553841221496416,0.08772492285496734,0.12743958642247424,0.16979922253837215,0.19288261932432973,0.029415300765439027,0.05710736184025969,0.06961086843265339,0.0968220254077666,0.0500140263695748,0.08351701198252715,0.14290866829639723,0.16747485272311946,0.07934917645172924,0.14795816134332546,0.1619444555764838,0.18138099627299323,0.005690698513204825,0.02035827355428205,0.044523704564581414,0.080150683284575,0.00080150683284575,0.0008768856094587427
491,0.05293952630946179,0.10916523063359115,0.16302648980082554,0.1680359075061115,0.024085280327014787,0.047409129162826115,0.05009417705285937,0.06111489600448844,0.08840620366288622,0.12936320282130406,0.17072095539614476,0.1930429206908989,0.030337033623211638,0.05971225904700837,0.0699314711657917,0.09818458702360437,0.05053500581092454,0.08940808720394341,0.15368893519817256,0.16791568148118463,0.0798300805514367,0.14851921612631747,0.16587183905742797,0.19127960565863825,0.0064521300044082875,0.02035827355428205,0.046086642888630625,0.08063158738428246,0.00080150683284575,0.0008890965989529158
492,0.05293952630946179,0.10916523063359115,0.16302648980082554,0.1680359075061115,0.024085280327014787,0.047409129162826115,0.05009417705285937,0.06111489600448844,0.08840620366288622,0.12936320282130406,0.17072095539614476,0.1930429206908989,0.030337033623211638,0.05971225904700837,0.0699314711657917,0.09818458702360437,0.05053500581092454,0.08940808720394341,0.15368893519817256,0.16791568148118463,0.0798300805514367,0.14851921612631747,0.16587183905742797,0.19127960565863825,0.0064521300044082875,0.02035827355428205,0.046086642888630625,0.08063158738428246,0.00080150683284575,0.0009014776314524918
493,0.05293952630946179,0.10916523063359115,0.16302648980082554,0.1680359075061115,0.024085280327014787,0.047409129162826115,0.05009417705285937,0.06111489600448844,0.08840620366288622,0.12936320282130406,0.17072095539614476,0.1930429206908989,0.030337033623211638,0.05971225904700837,0.0699314711657917,0.09818458702360437,0.05053500581092454,0.08940808720394341,0.15368893519817256,0.16791568148118463,0.0798300805514367,0.14851921612631747,0.16587183905742797,0.19127960565863825,0.0064521300044082875,0.02035827355428205,0.046086642888630625,0.08063158738428246,0.00080150683284575,0.0009140310748756232
494,0.05346050575081152,0.1115697511321284,0.1679958321644692,0.17296517452811286,0.024125355668657075,0.047649581212679835,0.052338396184827475,0.06191640283733419,0.08888710776259368,0.1324490041277602,0.1711617841542099,0.19580811926421673,0.030577485673065362,0.06007293712178896,0.0753416422875005,0.10159099106319881,0.05109606059391656,0.09485833366729451,0.15653428445477496,0.1705606540295756,0.0811124914839899,0.1496814010339438,0.17100148278764077,0.1936440508155332,0.00657235602933515,0.020558650262493487,0.048050334629102714,0.08119264216727448,0.0009618081994149,0.0009267593301146883
495,0.05346050575081152,0.1115697511321284,0.1679958321644692,0.17296517452811286,0.024125355668657075,0.047649581212679835,0.052338396184827475,0.06191640283733419,0.08888710776259368,0.1324490041277602,0.1711617841542099,0.19580811926421673,0.030577485673065362,0.06007293712178896,0.0753416422875005,0.10159099106319881,0.05109606059391656,0.09485833366729451,0.15653428445477496,0.1705606540295756,0.0811124914839899,0.1496814010339438,0.17100148278764077,0.1936440508155332,0.00657235602933515,0.020558650262493487,0.048050334629102714,0.08119264216727448,0.0009618081994149,0.0009396648314954692
496,0.05346050575081152,0.1115697511321284,0.1679958321644692,0.17296517452811286,0.024125355668657075,0.047649581212679835,0.052338396184827475,0.06191640283733419,0.08888710776259368,0.1324490041277602,0.1711617841542099,0.19580811926421673,0.030577485673065362,0.06007293712178896,0.0753416422875005,0.10159099106319881,0.05109606059391656,0.09485833366729451,0.15653428445477496,0.1705606540295756,0.0811124914839899,0.1496814010339438,0.17100148278764077,0.1936440508155332,0.00657235602933515,0.020558650262493487,0.048050334629102714,0.08119264216727448,0.0009618081994149,0.0009527500472427291
497,0.0541818619003727,0.1138540456057388,0.16847673626417664,0.176050975834569,0.0304572596481385,0.048090409970745,0.0583496974311706,0.06756702600889672,0.09101110086963492,0.1353344287260049,0.17144231154570594,0.20049693423636436,0.03137899250591111,0.061836252154049615,0.07754578607782632,0.10315392938724803,0.05125636196048571,0.09610066925820543,0.15657435979641726,0.17512924297679638,0.08115256682563218,0.15016230513365125,0.17228389372019395,0.19444555764837895,0.007774616278603775,0.020799102312347214,0.04957319761150964,0.08123271750891677,0.0009618081994149,0.0009660174799522646
498,0.0541818619003727,0.1138540456057388,0.16847673626417664,0.176050975834569,0.0304572596481385,0.048090409970745,0.0583496974311706,0.06756702600889672,0.09101110086963492,0.1353344287260049,0.17144231154570594,0.20049693423636436,0.03137899250591111,0.061836252154049615,0.07754578607782632,0.10315392938724803,0.05125636196048571,0.09610066925820543,0.15657435979641726,0.17512924297679638,0.08115256682563218,0.15016230513365125,0.17228389372019395,0.19444555764837895,0.007774616278603775,0.020799102312347214,0.04957319761150964,0.08123271750891677,0.0009618081994149,0.0009794696670695395
499,0.0541818619003727,0.1138540456057388,0.16847673626417664,0.176050975834569,0.0304572596481385,0.048090409970745,0.0583496974311706,0.06756702600889672,0.09101110086963492,0.1353344287260049,0.17144231154570594,0.20049693423636436,0.03137899250591111,0.061836252154049615,0.07754578607782632,0.10315392938724803,0.05125636196048571,0.09610066925820543,0.15657435979641726,0.17512924297679638,0.08115256682563218,0.15016230513365125,0.17228389372019395,0.19444555764837895,0.007774616278603775,0.020799102312347214,0.04957319761150964,0.08123271750891677,0.0009618081994149,0.00099310918137498
500,0.054943293391576165,0.11517653187993428,0.16943854446359155,0.17717308540055304,0.03194004728890314,0.051536889351981724,0.06267783432853766,0.06820823147517333,0.09369614875966818,0.1407045245060714,0.17168276359555965,0.20093776299442953,0.03157936921412255,0.06327896445317197,0.07894842303530637,0.1045164910030858,0.05185749208512003,0.09630104596641686,0.15733579128762074,0.1783352703081794,0.08471927223179578,0.1522862982406925,0.17749368813369135,0.1946860096982327,0.008696349136376388,0.02192121187833126,0.05057508115256683,0.08267542980803912,0.0009618081994149,0.001006938631476027
501,0.054943293391576165,0.11517653187993428,0.16943854446359155,0.17717308540055304,0.03194004728890314,0.051536889351981724,0.06267783432853766,0.06820823147517333,0.09369614875966818,0.1407045245060714,0.17168276359555965,0.20093776299442953,0.03157936921412255,0.06327896445317197,0.07894842303530637,0.1045164910030858,0.05185749208512003,0.09630104596641686,0.15733579128762074,0.1783352703081794,0.08471927223179578,0.1522862982406925,0.17749368813369135,0.1946860096982327,0.008696349136376388,0.02192121187833126,0.05057508115256683,0.08267542980803912,0.0009618081994149,0.0010209606623060464
502,0.054943293391576165,0.11517653187993428,0.16943854446359155,0.17717308540055304,0.03194004728890314,0.051536889351981724,0.06267783432853766,0.06820823147517333,0.09369614875966818,0.1407045245060714,0.17168276359555965,0.20093776299442953,0.03157936921412255,0.06327896445317197,0.07894842303530637,0.1045164910030858,0.05185749208512003,0.09630104596641686,0.15733579128762074,0.1783352703081794,0.08471927223179578,0.1522862982406925,0.17749368813369135,0.1946860096982327,0.008696349136376388,0.02192121187833126,0.05057508115256683,0.08267542980803912,0.0009618081994149,0.001035177955630176
503,0.05498336873321845,0.12190918927583858,0.17128201017913677,0.1782551196248948,0.03206027331383,0.051576964693624015,0.06620446439305895,0.07369855328016671,0.09678195006612432,0.14282851761311266,0.17300524986975513,0.20125836572756783,0.03157936921412255,0.06363964252795255,0.07946940247665611,0.1061195046687773,0.05229832084318519,0.09794413497375065,0.16030136656915,0.1786157976996754,0.09217328577726125,0.1532481064401074,0.1862701879533523,0.19761150963811966,0.009658157335791288,0.022201739269827277,0.050895683885705124,0.08888710776259368,0.001041958882699475,0.0010495932305582276
504,0.05498336873321845,0.12190918927583858,0.17128201017913677,0.1782551196248948,0.03206027331383,0.051576964693624015,0.06620446439305895,0.07369855328016671,0.09678195006612432,0.14282851761311266,0.17300524986975513,0.20125836572756783,0.03157936921412255,0.06363964252795255,0.07946940247665611,0.1061195046687773,0.05229832084318519,0.09794413497375065,0.16030136656915,0.1786157976996754,0.09217328577726125,0.1532481064401074,0.1862701879533523,0.19761150963811966,0.009658157335791288,0.022201739269827277,0.050895683885705124,0.08888710776259368,0.001041958882699475,0.0010642092440647246
505,0.05822947140624374,0.12235001803390375,0.17160261291227508,0.1811806195647818,0.03278162946339117,0.05217809481825832,0.06768725203382359,0.07397908067166273,0.10090971025527992,0.1432693463711778,0.17320562657796656,0.20218009858534045,0.03250110207189516,0.06363964252795255,0.08640243658077185,0.1077225183344688,0.05261892357632349,0.09890594317316555,0.16170400352663006,0.17885624974952913,0.0948984090089368,0.15469081873922974,0.18647056466156375,0.1978118863463311,0.009818458702360438,0.022883020077746164,0.05205786879333146,0.09097102552799263,0.001041958882699475,0.0010790287915161836
506,0.05822947140624374,0.12235001803390375,0.17160261291227508,0.1811806195647818,0.03278162946339117,0.05217809481825832,0.06768725203382359,0.07397908067166273,0.10090971025527992,0.1432693463711778,0.17320562657796656,0.20218009858534045,0.03250110207189516,0.06363964252795255,0.08640243658077185,0.1077225183344688,0.05261892357632349,0.09890594317316555,0.16170400352663006,0.17885624974952913,0.0948984090089368,0.15469081873922974,0.18647056466156375,0.1978118863463311,0.009818458702360438,0.022883020077746164,0.05205786879333146,0.09097102552799263,0.001041958882699475,0.0010940547072057424
507,0.05822947140624374,0.12235001803390375,0.17160261291227508,0.1811806195647818,0.03278162946339117,0.05217809481825832,0.06768725203382359,0.07397908067166273,0.10090971025527992,0.1432693463711778,0.17320562657796656,0.20218009858534045,0.03250110207189516,0.06363964252795255,0.08640243658077185,0.1077225183344688,0.05261892357632349,0.09890594317316555,0.16170400352663006,0.17885624974952913,0.0948984090089368,0.15469081873922974,0.18647056466156375,0.1978118863463311,0.009818458702360438,0.022883020077746164,0.05205786879333146,0.09097102552799263,0.001041958882699475,0.0011092898648952228
508,0.06456137538572516,0.12291107281689577,0.17276479781990142,0.18282370857211558,0.03314230753817176,0.052859375626177214,0.06900973830801907,0.07646375185348456,0.1022722718711177,0.14475213401194245,0.1753696950266501,0.20522582455015428,0.03266140343846431,0.06720634793411615,0.08796537490482106,0.11056786759107122,0.054302087925299565,0.10078948423035307,0.16362761992545988,0.1792169278243097,0.099386847272873,0.16082234601049974,0.18711177012784033,0.20061716026129123,0.010018835410571875,0.024726485793291387,0.052739149601250354,0.09181260770248066,0.001041958882699475,0.0011247371783647518
509,0.06456137538572516,0.12291107281689577,0.17276479781990142,0.18282370857211558,0.03314230753817176,0.052859375626177214,0.06900973830801907,0.07646375185348456,0.1022722718711177,0.14475213401194245,0.1753696950266501,0.20522582455015428,0.03266140343846431,0.06720634793411615,0.08796537490482106,0.11056786759107122,0.054302087925299565,0.10078948423035307,0.16362761992545988,0.1792169278243097,0.099386847272873,0.16082234601049974,0.18711177012784033,0.20061716026129123,0.010018835410571875,0.024726485793291387,0.052739149601250354,0.09181260770248066,0.001041958882699475,0.001140399601970033
510,0.06456137538572516,0.12291107281689577,0.17276479781990142,0.18282370857211558,0.03314230753817176,0.052859375626177214,0.06900973830801907,0.07646375185348456,0.1022722718711177,0.14475213401194245,0.1753696950266501,0.20522582455015428,0.03266140343846431,0.06720634793411615,0.08796537490482106,0.11056786759107122,0.054302087925299565,0.10078948423035307,0.16362761992545988,0.1792169278243097,0.099386847272873,0.16082234601049974,0.18711177012784033,0.20061716026129123,0.010018835410571875,0.024726485793291387,0.052739149601250354,0.09181260770248066,0.001041958882699475,0.0011562801312073752
511,0.06504227948543262,0.1259968741233519,0.17476856490201578,0.18398589347974192,0.03422434176251352,0.053139903017673226,0.070532601290426,0.07710495731976115,0.10267302528754058,0.14487236003686932,0.17853564701639082,0.2061475574079269,0.03470524586222098,0.06868913557488078,0.08972868993708172,0.11561736063799943,0.05734781389011341,0.10756221696789965,0.16402837334188275,0.179537530557448,0.10139061435498738,0.16330701719232157,0.1881938043521821,0.20250070131847875,0.011341321684767362,0.025407766601210274,0.05526389612471446,0.09385645012623732,0.001041958882699475,0.0011723818032865986
512,0.06504227948543262,0.1259968741233519,0.17476856490201578,0.18398589347974192,0.03422434176251352,0.053139903017673226,0.070532601290426,0.07710495731976115,0.10267302528754058,0.14487236003686932,0.17853564701639082,0.2061475574079269,0.03470524586222098,0.06868913557488078,0.08972868993708172,0.11561736063799943,0.05734781389011341,0.10756221696789965,0.16402837334188275,0.179537530557448,0.10139061435498738,0.16330701719232157,0.1881938043521821,0.20250070131847875,0.011341321684767362,0.025407766601210274,0.05526389612471446,0.09385645012623732,0.001041958882699475,0.0011887076977119032
513,0.06904981364966137,0.12788041518053941,0.17508916763515409,0.18426642087123793,0.034424718470724966,0.05358073177573839,0.07157456017312548,0.07995030657636357,0.10267302528754058,0.1452330381116499,0.18077986614835892,0.20686891355748807,0.0349456979120747,0.07029214924057228,0.09429727888430249,0.11597803871278002,0.059872560413577525,0.11489600448843826,0.169919448563299,0.18266340720554644,0.10251272392097142,0.16390814731695588,0.18895523584338556,0.20310183144311306,0.011581773734621088,0.025688293992706286,0.057668416623251714,0.09513886105879053,0.001041958882699475,0.0012052609368708425
514,0.06904981364966137,0.12788041518053941,0.17508916763515409,0.18426642087123793,0.034424718470724966,0.05358073177573839,0.07157456017312548,0.07995030657636357,0.10267302528754058,0.1452330381116499,0.18077986614835892,0.20686891355748807,0.0349456979120747,0.07029214924057228,0.09429727888430249,0.11597803871278002,0.059872560413577525,0.11489600448843826,0.169919448563299,0.18266340720554644,0.10251272392097142,0.16390814731695588,0.18895523584338556,0.20310183144311306,0.011581773734621088,0.025688293992706286,0.057668416623251714,0.09513886105879053,0.001041958882699475,0.0012220446866314887
515,0.06941049172444196,0.12944335350458863,0.17565022241814612,0.18546868112050655,0.03678916362761993,0.05790886867310544,0.07345810123031299,0.08179377229190879,0.10279325131246744,0.14855929146795976,0.1875525988859055,0.20702921492405724,0.035065923937001565,0.07033222458221457,0.09449765559251393,0.11714022362040637,0.06279806035346451,0.11533683324650343,0.17068088005450247,0.18594958522021401,0.10267302528754058,0.16422875005009419,0.19147998236684968,0.20470484510880455,0.011902376467759388,0.025888670700917726,0.0586703001643089,0.09578006652506713,0.001202260249268625,0.0012390621569479156
516,0.06941049172444196,0.12944335350458863,0.17565022241814612,0.18546868112050655,0.03678916362761993,0.05790886867310544,0.07345810123031299,0.08179377229190879,0.10279325131246744,0.14855929146795976,0.1875525988859055,0.20702921492405724,0.035065923937001565,0.07033222458221457,0.09449765559251393,0.11714022362040637,0.06279806035346451,0.11533683324650343,0.17068088005450247,0.18594958522021401,0.10267302528754058,0.16422875005009419,0.19147998236684968,0.20470484510880455,0.011902376467759388,0.025888670700917726,0.0586703001643089,0.09578006652506713,0.001202260249268625,0.00125631660247412
517,0.06941049172444196,0.12944335350458863,0.17565022241814612,0.18546868112050655,0.03678916362761993,0.05790886867310544,0.07345810123031299,0.08179377229190879,0.10279325131246744,0.14855929146795976,0.1875525988859055,0.20702921492405724,0.035065923937001565,0.07033222458221457,0.09449765559251393,0.11714022362040637,0.06279806035346451,0.11533683324650343,0.17068088005450247,0.18594958522021401,0.10267302528754058,0.16422875005009419,0.19147998236684968,0.20470484510880455,0.011902376467759388,0.025888670700917726,0.0586703001643089,0.09578006652506713,0.001202260249268625,0.0012738113231864784
518,0.07193523824790607,0.13224862741954876,0.1782951949665371,0.18602973590349858,0.037149841702400516,0.05826954674788602,0.07682442992826514,0.08327655993267342,0.10519777181100469,0.1491203462509518,0.18807357832725524,0.20911313268945617,0.03510599927864385,0.07101350539013344,0.09501863503386367,0.11930429206908989,0.06492205346050575,0.11782150442832526,0.17192321564541338,0.18623011261171002,0.10311385404560573,0.16495010619965536,0.19280246864104517,0.211597803871278,0.0131447120586703,0.02600889672584459,0.0586703001643089,0.09718270348254719,0.001202260249268625,0.001291549665014884
519,0.07193523824790607,0.13224862741954876,0.1782951949665371,0.18602973590349858,0.037149841702400516,0.05826954674788602,0.07682442992826514,0.08327655993267342,0.10519777181100469,0.1491203462509518,0.18807357832725524,0.20911313268945617,0.03510599927864385,0.07101350539013344,0.09501863503386367,0.11930429206908989,0.06492205346050575,0.11782150442832526,0.17192321564541338,0.18623011261171002,0.10311385404560573,0.16495010619965536,0.19280246864104517,0.211597803871278,0.0131447120586703,0.02600889672584459,0.0586703001643089,0.09718270348254719,0.001202260249268625,0.0013095350204826676
520,0.07301727247224783,0.13252915481104477,0.17937722919087884,0.18855448242696268,0.03755059511882339,0.0593115056305855,0.07942932713501383,0.0846391215485112,0.1064401074019156,0.14920049693423637,0.19244179056626456,0.2093535847393099,0.037229992385685085,0.07113373141506031,0.09914639522301928,0.12046647697671622,0.06929026569951509,0.12339197691660321,0.17216366769526711,0.1875926742275478,0.1035546828036709,0.16715424998998116,0.195006612431371,0.21203863262934317,0.014186670941369776,0.02673025287540576,0.05887067687252034,0.09734300484911634,0.001202260249268625,0.001327770829355429
521,0.07301727247224783,0.13252915481104477,0.17937722919087884,0.18855448242696268,0.03755059511882339,0.0593115056305855,0.07942932713501383,0.0846391215485112,0.1064401074019156,0.14920049693423637,0.19244179056626456,0.2093535847393099,0.037229992385685085,0.07113373141506031,0.09914639522301928,0.12046647697671622,0.06929026569951509,0.12339197691660321,0.17216366769526711,0.1875926742275478,0.1035546828036709,0.16715424998998116,0.195006612431371,0.21203863262934317,0.014186670941369776,0.02673025287540576,0.05887067687252034,0.09734300484911634,0.001202260249268625,0.0013462605792989096
522,0.07530156694585821,0.13870075742395704,0.18069971546507435,0.18999719472608503,0.037630745802107964,0.06043361519656955,0.08043121067607101,0.08487957359836493,0.10976636075822546,0.15008215445036668,0.19256201659119143,0.20959403678916363,0.03807157456017313,0.07125395743998718,0.10046888149721477,0.12198933995912316,0.07089327936520659,0.12615717548992106,0.17420751011902377,0.20246062597683645,0.10471686771129723,0.17224381837855168,0.19532721516450927,0.21247946138740834,0.01426682162465435,0.028012663807958964,0.05943173165551236,0.09814451168196209,0.001202260249268625,0.0013650078065460137
523,0.07530156694585821,0.13870075742395704,0.18069971546507435,0.18999719472608503,0.037630745802107964,0.06043361519656955,0.08043121067607101,0.08487957359836493,0.10976636075822546,0.15008215445036668,0.19256201659119143,0.20959403678916363,0.03807157456017313,0.07125395743998718,0.10046888149721477,0.12198933995912316,0.07089327936520659,0.12615717548992106,0.17420751011902377,0.20246062597683645,0.10471686771129723,0.17224381837855168,0.19532721516450927,0.21247946138740834,0.01426682162465435,0.028012663807958964,0.05943173165551236,0.09814451168196209,0.001202260249268625,0.0013840160965731317
524,0.07558209433735423,0.13918166152366448,0.18134092093135093,0.19160020839177655,0.039474211517653186,0.06159580010419589,0.08155332024205507,0.08487957359836493,0.11321284013946219,0.15056305855007415,0.19428525628180981,0.2096341121308059,0.0381517252434577,0.07165471085641005,0.10143068969662966,0.12198933995912316,0.07173486153969462,0.12780026449725485,0.17565022241814612,0.20654831082434977,0.10511762112772012,0.17232396906183625,0.1958882699475013,0.2160862421352142,0.014547349016150363,0.02881417064080471,0.06279806035346451,0.09814451168196209,0.0012824109325532,0.0014032890847858733
525,0.07558209433735423,0.13918166152366448,0.18134092093135093,0.19160020839177655,0.039474211517653186,0.06159580010419589,0.08155332024205507,0.08487957359836493,0.11321284013946219,0.15056305855007415,0.19428525628180981,0.2096341121308059,0.0381517252434577,0.07165471085641005,0.10143068969662966,0.12198933995912316,0.07173486153969462,0.12780026449725485,0.17565022241814612,0.20654831082434977,0.10511762112772012,0.17232396906183625,0.1958882699475013,0.2160862421352142,0.014547349016150363,0.02881417064080471,0.06279806035346451,0.09814451168196209,0.0012824109325532,0.001422830457214352
526,0.07638360117019997,0.14054422313950227,0.18298400993868472,0.1949264617480864,0.04035586903378351,0.0631587384282451,0.0843185188153729,0.08680318999719473,0.11437502504708853,0.15140464072456217,0.19697030417184305,0.2099547148639442,0.04035586903378351,0.0721356149561175,0.10255279926261371,0.12295114815853805,0.07401915601330501,0.12816094257203542,0.17785436620847192,0.2074299683404801,0.10784274435939567,0.17264457179497456,0.19693022883020078,0.21744880375105197,0.01554923255720755,0.028894321324089287,0.06396024526109086,0.10070933354706849,0.0012824109325532,0.0014426439512181574
527,0.07638360117019997,0.14054422313950227,0.18298400993868472,0.1949264617480864,0.04035586903378351,0.0631587384282451,0.0843185188153729,0.08680318999719473,0.11437502504708853,0.15140464072456217,0.19697030417184305,0.2099547148639442,0.04035586903378351,0.0721356149561175,0.10255279926261371,0.12295114815853805,0.07401915601330501,0.12816094257203542,0.17785436620847192,0.2074299683404801,0.10784274435939567,0.17264457179497456,0.19693022883020078,0.21744880375105197,0.01554923255720755,0.028894321324089287,0.06396024526109086,0.10070933354706849,0.0012824109325532,0.00146273335620113
528,0.07706488197811887,0.1423476135134052,0.1872720714944095,0.19809241373782713,0.040636396425279525,0.06496212880214804,0.0862421352142027,0.08840620366288622,0.11529675790486114,0.15212599687412334,0.19825271510439627,0.21496413256923017,0.041558129283052136,0.07241614234761351,0.10547829920250071,0.12303129884182262,0.07429968340480103,0.1295235041878732,0.17841542099146396,0.20791087244018755,0.10792289504268024,0.17368653067767403,0.19797218771290026,0.21829038592554,0.016030136656915,0.02997635554843105,0.06436099867751373,0.10315392938724803,0.0012824109325532,0.0014831025143361043
529,0.07706488197811887,0.1423476135134052,0.1872720714944095,0.19809241373782713,0.040636396425279525,0.06496212880214804,0.0862421352142027,0.08840620366288622,0.11529675790486114,0.15212599687412334,0.19825271510439627,0.21496413256923017,0.041558129283052136,0.07241614234761351,0.10547829920250071,0.12303129884182262,0.07429968340480103,0.1295235041878732,0.17841542099146396,0.20791087244018755,0.10792289504268024,0.17368653067767403,0.19797218771290026,0.21829038592554,0.016030136656915,0.02997635554843105,0.06436099867751373,0.10315392938724803,0.0012824109325532,0.0015037553212997384
530,0.07706488197811887,0.14290866829639723,0.18811365366889754,0.20065723560293353,0.04107722518334469,0.06568348495170921,0.08648258726405643,0.08996914198693544,0.1157375866629263,0.15232637358233478,0.20145874243577927,0.21584579008536048,0.042720314190678475,0.0724562176892558,0.10595920330220815,0.1256762713902136,0.07462028613793932,0.1333306616438905,0.17909670179938283,0.20983448883901734,0.1084037991423877,0.17769406484190278,0.1984130164709654,0.22333987897246824,0.016470965414980162,0.03049733498978079,0.06588386165992065,0.10487716907786639,0.0012824109325532,0.0015246957270175728
531,0.07706488197811887,0.14290866829639723,0.18811365366889754,0.20065723560293353,0.04107722518334469,0.06568348495170921,0.08648258726405643,0.08996914198693544,0.1157375866629263,0.15232637358233478,0.20145874243577927,0.21584579008536048,0.042720314190678475,0.0724562176892558,0.10595920330220815,0.1256762713902136,0.07462028613793932,0.1333306616438905,0.17909670179938283,0.20983448883901734,0.1084037991423877,0.17769406484190278,0.1984130164709654,0.22333987897246824,0.016470965414980162,0.03049733498978079,0.06588386165992065,0.10487716907786639,0.0012824109325532,0.001545927736419477
532,0.07762593676111089,0.1439506271790967,0.18931591391816616,0.20250070131847875,0.041317677233198416,0.07129403278162946,0.08692341602212159,0.09285456658518014,0.11593796337113774,0.1532481064401074,0.20153889311906384,0.21584579008536048,0.044643930589508274,0.07530156694585821,0.10595920330220815,0.1256762713902136,0.07530156694585821,0.13553480543421634,0.18198212639762754,0.20983448883901734,0.109004929267022,0.17989820863222858,0.20053700957800666,0.22534364605458262,0.016470965414980162,0.031539293872480265,0.06624453973470124,0.10660040876848476,0.0012824109325532,0.001567455410205595
533,0.07762593676111089,0.1439506271790967,0.18931591391816616,0.20250070131847875,0.041317677233198416,0.07129403278162946,0.08692341602212159,0.09285456658518014,0.11593796337113774,0.1532481064401074,0.20153889311906384,0.21584579008536048,0.044643930589508274,0.07530156694585821,0.10595920330220815,0.1256762713902136,0.07530156694585821,0.13553480543421634,0.18198212639762754,0.20983448883901734,0.109004929267022,0.17989820863222858,0.20053700957800666,0.22534364605458262,0.016470965414980162,0.031539293872480265,0.06624453973470124,0.10660040876848476,0.0012824109325532,0.001589282865622978
534,0.07786638881096461,0.144271229912235,0.18991704404280046,0.20250070131847875,0.042560012824109324,0.07209553961447521,0.0881657516130325,0.0939366008095219,0.1170199975954795,0.15340840780667656,0.20318198212639763,0.21732857772612513,0.044684005931150565,0.0753817176291428,0.1102873401995752,0.12579649741514046,0.07562216967899651,0.1358954835089969,0.18246303049733498,0.21336111890353865,0.11020718951629063,0.1818218250310584,0.20498537250030058,0.22610507754578607,0.017272472247825913,0.03222057468039915,0.06736664930068528,0.10732176491804593,0.0013224862741954876,0.0016114142772530198
535,0.07786638881096461,0.144271229912235,0.18991704404280046,0.20250070131847875,0.042560012824109324,0.07209553961447521,0.0881657516130325,0.0939366008095219,0.1170199975954795,0.15340840780667656,0.20318198212639763,0.21732857772612513,0.044684005931150565,0.0753817176291428,0.1102873401995752,0.12579649741514046,0.07562216967899651,0.1358954835089969,0.18246303049733498,0.21336111890353865,0.11020718951629063,0.1818218250310584,0.20498537250030058,0.22610507754578607,0.017272472247825913,0.03222057468039915,0.06736664930068528,0.10732176491804593,0.0013224862741954876,0.001633853877809862
536,0.07870797098545265,0.14891996954274034,0.19083877690057308,0.20318198212639763,0.04432332785636998,0.07273674508075181,0.09032982006171603,0.09433735422594478,0.11714022362040637,0.1535687091732457,0.20670861219091893,0.21845068729210917,0.044804231956077425,0.07554201899571193,0.11052779224942892,0.12824109325532,0.07698473129483428,0.13633631226706208,0.18346491403839219,0.21348134492846552,0.11140944976555925,0.18282370857211558,0.20767042039033382,0.22686650903698954,0.0173125475894682,0.032300725363683724,0.07017192321564542,0.1074019156013305,0.0013224862741954876,0.0016566059589499134
537,0.07987015589307898,0.15268705165711538,0.19216126317476856,0.20366288622610507,0.04540536208071174,0.0740592313549473,0.09113132689456177,0.09614074459984771,0.1176612030617561,0.15429006532280687,0.20698913958241494,0.22013385164108523,0.04504468400593115,0.07602292309541939,0.1112491483989901,0.1318077986614836,0.07802669017753376,0.13653668897527352,0.18490762633751454,0.2144832284695227,0.11173005249869755,0.18354506472167675,0.20911313268945617,0.22947140624373824,0.018194205105598524,0.03406404039594438,0.07049252594878372,0.10880455255881057,0.0013224862741954876,0.001679674872092653
538,0.07987015589307898,0.15268705165711538,0.19216126317476856,0.20366288622610507,0.04540536208071174,0.0740592313549473,0.09113132689456177,0.09614074459984771,0.1176612030617561,0.15429006532280687,0.20698913958241494,0.22013385164108523,0.04504468400593115,0.07602292309541939,0.1112491483989901,0.1318077986614836,0.07802669017753376,0.13653668897527352,0.18490762633751454,0.2144832284695227,0.11173005249869755,0.18354506472167675,0.20911313268945617,0.22947140624373824,0.018194205105598524,0.03406404039594438,0.07049252594878372,0.10880455255881057,0.0013224862741954876,0.0017030650292528442
539,0.08263535446639683,0.15336833246503426,0.19540736584779386,0.20446439305895084,0.04560573878892318,0.07506111489600449,0.09113132689456177,0.09762353224061235,0.1179818057948944,0.15545225023043321,0.20763034504869154,0.22033422834929667,0.04536528673906945,0.07678435458662285,0.1112491483989901,0.13537450406764717,0.07810684086081834,0.13773894922454213,0.18598966056185628,0.2154450366689376,0.11217088125676271,0.18574920851200258,0.21043561896365168,0.2320763034504869,0.01911593796337114,0.03458501983729411,0.07381877930509358,0.1093255320001603,0.001362561615837775,0.0017267809038843558
540,0.08263535446639683,0.15336833246503426,0.19540736584779386,0.20446439305895084,0.04560573878892318,0.07506111489600449,0.09113132689456177,0.09762353224061235,0.1179818057948944,0.15545225023043321,0.20763034504869154,0.22033422834929667,0.04536528673906945,0.07678435458662285,0.1112491483989901,0.13537450406764717,0.07810684086081834,0.13773894922454213,0.18598966056185628,0.2154450366689376,0.11217088125676271,0.18574920851200258,0.21043561896365168,0.2320763034504869,0.01911593796337114,0.03458501983729411,0.07381877930509358,0.1093255320001603,0.001362561615837775,0.001750827031735725
541,0.08536047769807238,0.15693503787119786,0.19564781789764757,0.21015509157215564,0.0468079990381918,0.07654390253676913,0.09257403919368412,0.10123031298841823,0.12054662766000081,0.1554923255720755,0.20863222858974872,0.22137618723199615,0.04568588947220775,0.07714503266140343,0.11148960044884383,0.1372580451248347,0.07979000520979442,0.13998316835651023,0.1863503386366369,0.21568548871879134,0.11237125796497416,0.18639041397827916,0.21215885865427003,0.2366448923977077,0.01919608864665571,0.034665170520578686,0.07389892998837815,0.1102873401995752,0.001362561615837775,0.0017752080117176341
542,0.08604175850599126,0.157375866629263,0.19568789323928987,0.21083637238007455,0.04724882779625696,0.0775858614194686,0.09337554602652988,0.10207189516290627,0.12058670300164309,0.1554923255720755,0.21023524225544024,0.22173686530677675,0.04604656754698834,0.07830721756902978,0.11177012784033984,0.137859175249469,0.08023083396785957,0.14146595599727488,0.18699154410291347,0.2157656394020759,0.11401434697230795,0.1875525988859055,0.21296036548711578,0.23740632388891114,0.02067887628742035,0.03538652667013986,0.07417945737987416,0.11084839498256722,0.001362561615837775,0.0017999285067824763
543,0.08604175850599126,0.157375866629263,0.19568789323928987,0.21083637238007455,0.04724882779625696,0.0775858614194686,0.09337554602652988,0.10207189516290627,0.12058670300164309,0.1554923255720755,0.21023524225544024,0.22173686530677675,0.04604656754698834,0.07830721756902978,0.11177012784033984,0.137859175249469,0.08023083396785957,0.14146595599727488,0.18699154410291347,0.2157656394020759,0.11401434697230795,0.1875525988859055,0.21296036548711578,0.23740632388891114,0.02067887628742035,0.03538652667013986,0.07417945737987416,0.11084839498256722,0.001362561615837775,0.0018249932448161524
544,0.08896725844587824,0.15841782551196248,0.19656955075542018,0.21271991343726204,0.047649581212679835,0.07770608744439546,0.09365607341802588,0.10359475814531319,0.12226986735061916,0.1570552638961247,0.2122790846791969,0.22277882418947623,0.04656754698833807,0.07882819701037952,0.11225103194004729,0.13874083276559931,0.08023083396785957,0.14411092854566585,0.18895523584338556,0.21584579008536048,0.11425479902216167,0.18791327696068608,0.21296036548711578,0.2388490361880335,0.020959403678916362,0.037149841702400516,0.07486073818779305,0.11168997715705527,0.0014026369574800625,0.0018504070195423021
545,0.08896725844587824,0.15841782551196248,0.19656955075542018,0.21271991343726204,0.047649581212679835,0.07770608744439546,0.09365607341802588,0.10359475814531319,0.12226986735061916,0.1570552638961247,0.2122790846791969,0.22277882418947623,0.04656754698833807,0.07882819701037952,0.11225103194004729,0.13874083276559931,0.08023083396785957,0.14411092854566585,0.18895523584338556,0.21584579008536048,0.11425479902216167,0.18791327696068608,0.21296036548711578,0.2388490361880335,0.020959403678916362,0.037149841702400516,0.07486073818779305,0.11168997715705527,0.0014026369574800625,0.0018761746914391214
546,0.08896725844587824,0.16082234601049974,0.19664970143870478,0.21380194766160382,0.04784995792089128,0.07782631346932233,0.09606059391656314,0.10539814851921613,0.1237526549913838,0.15725564060433614,0.21328096822025408,0.22386085841381798,0.046607622329980364,0.08003045725964814,0.11261171001482788,0.13966256562337193,0.08103234080070533,0.1449525107201539,0.19260209193283373,0.21837053660882458,0.11461547709694225,0.18863463311024725,0.21344126958682322,0.2391696389211718,0.02132008175369695,0.03759067046046567,0.07670420390333828,0.11533683324650343,0.0014827876407646375,0.0019023011886689439
547,0.08988899130365087,0.16122309942692262,0.19664970143870478,0.21905181741674348,0.048050334629102714,0.07826714222738748,0.09610066925820543,0.10696108684326534,0.12780026449725485,0.16066204464393058,0.21356149561175009,0.22450206388009458,0.04668777301326494,0.08191399831683566,0.11429487436380395,0.13966256562337193,0.08127279285055905,0.14631507233599167,0.1949264617480864,0.21853083797539374,0.11601811405442232,0.19260209193283373,0.2148439065443033,0.23924978960445636,0.02164068448683525,0.038472327976596,0.07706488197811887,0.11685969622891035,0.0014827876407646375,0.0019287915080207778
548,0.08988899130365087,0.16122309942692262,0.19664970143870478,0.21905181741674348,0.048050334629102714,0.07826714222738748,0.09610066925820543,0.10696108684326534,0.12780026449725485,0.16066204464393058,0.21356149561175009,0.22450206388009458,0.04668777301326494,0.08191399831683566,0.11429487436380395,0.13966256562337193,0.08127279285055905,0.14631507233599167,0.1949264617480864,0.21853083797539374,0.11601811405442232,0.19260209193283373,0.2148439065443033,0.23924978960445636,0.02164068448683525,0.038472327976596,0.07706488197811887,0.11685969622891035,0.0014827876407646375,0.001955650715865949
549,0.08988899130365087,0.1616639281849878,0.1988137698873883,0.2196930228830201,0.04813048531238729,0.07906864906023324,0.0975033062156855,0.1080431210676071,0.13000440828758064,0.16150362681841862,0.2138420230032461,0.22790846791968902,0.0471286017713301,0.08327655993267342,0.11501623051336513,0.14026369574800626,0.08267542980803912,0.1467959764356991,0.1956077425560053,0.22021400232436983,0.11625856610427604,0.19288261932432973,0.21580571474371818,0.23993107041237527,0.021760910511762113,0.038672704684807435,0.07774616278603776,0.11934436741073218,0.0014827876407646375,0.001982883949127071
550,0.09129162826113092,0.16242535967619123,0.19965535206187632,0.22277882418947623,0.0487316154370216,0.07918887508516011,0.0981044363403198,0.10864425119224141,0.13164749729491443,0.16218490762633753,0.21412255039474212,0.2295515569270228,0.047529355187752975,0.0837173886907386,0.11553720995471486,0.140784675189356,0.08439866949865747,0.14883981885945577,0.1984130164709654,0.2206147557407927,0.1166993948623412,0.19440548230673665,0.21636676952671022,0.24069250190357871,0.021881136536688977,0.0387929307097343,0.07778623812768004,0.11974512082715505,0.001522862982406925,0.0020104964162604992
551,0.09133170360277322,0.16262573638440267,0.2006973109445758,0.22462228990502145,0.049613272953151925,0.07946940247665611,0.09818458702360437,0.10916523063359115,0.1317677233198413,0.1631867911673947,0.21412255039474212,0.23019276239329942,0.04784995792089128,0.08459904620686891,0.12158858654270027,0.14222738748847835,0.08604175850599126,0.14883981885945577,0.1984530918126077,0.22370055704724884,0.11834248386967498,0.19516691379794013,0.21636676952671022,0.24121348134492845,0.022001362561615837,0.039874964934076065,0.07802669017753376,0.11998557287700877,0.001522862982406925,0.002038493398252462
552,0.09133170360277322,0.16262573638440267,0.2006973109445758,0.22462228990502145,0.049613272953151925,0.07946940247665611,0.09818458702360437,0.10916523063359115,0.1317677233198413,0.1631867911673947,0.21412255039474212,0.23019276239329942,0.04784995792089128,0.08459904620686891,0.12158858654270027,0.14222738748847835,0.08604175850599126,0.14883981885945577,0.1984530918126077,0.22370055704724884,0.11834248386967498,0.19516691379794013,0.21636676952671022,0.24121348134492845,0.022001362561615837,0.039874964934076065,0.07802669017753376,0.11998557287700877,0.001522862982406925,0.002066880249629082
553,0.09141185428605779,0.1629062637758987,0.20077746162786037,0.22750771450326615,0.050895683885705124,0.08091211477577846,0.09890594317316555,0.10940568268344487,0.1323688534444756,0.16591191439907024,0.2147637558610187,0.23043321444315312,0.048691540095379314,0.08540055303971467,0.12170881256762714,0.1424277641966898,0.08632228589748728,0.14928064761752094,0.19869354386246144,0.22494289263815975,0.11946459343565904,0.19520698913958243,0.21640684486835252,0.24245581693583937,0.022362040636396425,0.039874964934076065,0.07902857371859096,0.12006572356029335,0.001522862982406925,0.002095662399480433
554,0.09141185428605779,0.16426882539173646,0.2010579890193564,0.2276680158698353,0.051697190718550876,0.0814330942171282,0.1000681280807919,0.10952590870837174,0.13369133971867111,0.16695387328176972,0.21488398188594557,0.23043321444315312,0.048851841461948466,0.08764477217168276,0.12307137418346491,0.14250791487997436,0.08824590229631707,0.14932072295916324,0.19917444796216888,0.22562417344607863,0.12395303169959523,0.19600849597242817,0.21748887909269426,0.2432973991103274,0.025127239209714262,0.040516170400352665,0.08087203943413618,0.12226986735061916,0.001522862982406925,0.0021248453524988827
555,0.09141185428605779,0.16426882539173646,0.2010579890193564,0.2276680158698353,0.051697190718550876,0.0814330942171282,0.1000681280807919,0.10952590870837174,0.13369133971867111,0.16695387328176972,0.21488398188594557,0.23043321444315312,0.048851841461948466,0.08764477217168276,0.12307137418346491,0.14250791487997436,0.08824590229631707,0.14932072295916324,0.19917444796216888,0.22562417344607863,0.12395303169959523,0.19600849597242817,0.21748887909269426,0.2432973991103274,0.025127239209714262,0.040516170400352665,0.08087203943413618,0.12226986735061916,0.001522862982406925,0.0021544346900318847
556,0.09161223099426923,0.16426882539173646,0.20185949585220214,0.22834929667775417,0.05205786879333146,0.08147316955877049,0.10058910752214163,0.11185027852362442,0.13397186711016712,0.16727447601490802,0.21724842704284053,0.2305935158097223,0.0490522181701599,0.08840620366288622,0.12371257964974151,0.1467959764356991,0.08936801186230113,0.1497214763755861,0.19953512603694948,0.22710696108684328,0.12467438784915641,0.1965294754137779,0.2208952831322887,0.24421913196810002,0.025127239209714262,0.04083677313349096,0.0811124914839899,0.12563619604857132,0.0016430890073337876,0.0021844360711494263
557,0.09305494329339158,0.16523063359115137,0.20238047529355188,0.2314751733258526,0.0522582455015429,0.08263535446639683,0.10247264857932914,0.11237125796497416,0.13509397667615117,0.16867711297238808,0.21977317356630466,0.23107441990942973,0.0496934236364365,0.08904740912916283,0.1259968741233519,0.1471566545104797,0.09205305975233438,0.15116418867470846,0.2000561054782992,0.2292309541938845,0.12655792890634393,0.19857331783753457,0.22165671462349215,0.2455816935839378,0.025768444675990862,0.04107722518334469,0.08211437502504709,0.1266380795896285,0.0016430890073337876,0.0022148552337263594
558,0.09441750490922936,0.1653909349577205,0.20314190678475533,0.23171562537570634,0.05281930028453492,0.08275558049132369,0.10255279926261371,0.11281208672303931,0.13517412735943574,0.16903779104716868,0.22001362561615836,0.23171562537570634,0.04989380034464794,0.08960846391215485,0.12679838095619766,0.14763755861018715,0.09213321043561896,0.15244659960726165,0.20238047529355188,0.22935118021881137,0.1266781549312708,0.19889392057067287,0.2224982967979802,0.24598244700036068,0.025888670700917726,0.04147797859976756,0.08323648459103114,0.1266380795896285,0.0016430890073337876,0.002245697995539774
559,0.09481825832565223,0.16555123632428967,0.20354266020117823,0.2317957760589909,0.05293952630946179,0.08275558049132369,0.10275317597082514,0.11461547709694225,0.1355748807758586,0.16955877048851842,0.22141626257363844,0.23351901574960926,0.04993387568629023,0.08996914198693544,0.12804071654710855,0.1478379353183986,0.09249388851039955,0.15252675029054621,0.20398348895924337,0.23055344046808,0.12812086723039315,0.19949505069530718,0.22325972828918367,0.24642327575842585,0.02608904740912916,0.041678355307979004,0.08355708732416944,0.12679838095619766,0.0016430890073337876,0.00227697025538168
560,0.09481825832565223,0.16555123632428967,0.20354266020117823,0.2317957760589909,0.05293952630946179,0.08275558049132369,0.10275317597082514,0.11461547709694225,0.1355748807758586,0.16955877048851842,0.22141626257363844,0.23351901574960926,0.04993387568629023,0.08996914198693544,0.12804071654710855,0.1478379353183986,0.09249388851039955,0.15252675029054621,0.20398348895924337,0.23055344046808,0.12812086723039315,0.19949505069530718,0.22325972828918367,0.24642327575842585,0.02608904740912916,0.041678355307979004,0.08355708732416944,0.12679838095619766,0.0016430890073337876,0.0023086779941871695
561,0.09670179938283974,0.1674347773814772,0.20410371498417024,0.2331583376748287,0.052979601651104075,0.08351701198252715,0.10307377870396345,0.11469562778022682,0.13645653829198895,0.17036027732136416,0.22398108443874484,0.233759467799463,0.051536889351981724,0.08996914198693544,0.13072576443714182,0.1481585380515369,0.0936159980763836,0.15348855848996112,0.2042239410090971,0.2317557007173486,0.12972388089608464,0.19957520137859175,0.22486274195487516,0.24666372780827955,0.026369574800625177,0.043762273073377954,0.08427844347373062,0.12808079188875085,0.0016430890073337876,0.002340827276178292
562,0.09770368292389693,0.16807598284775377,0.20442431771730854,0.23452089929066644,0.052979601651104075,0.08395784074059232,0.1045164910030858,0.11569751132128402,0.13649661363363122,0.1708812567627139,0.22430168717188315,0.23480142668216247,0.05241854686811205,0.09077064881978118,0.13188794934476816,0.15052298320843185,0.0936159980763836,0.15372901053981486,0.20446439305895084,0.23203622810884464,0.13028493567907667,0.19961527672023405,0.22654590630385124,0.24762553600769446,0.026569951508836613,0.044283252514727686,0.08696349136376387,0.12832124393860458,0.00176331503226065,0.002373424250023866
563,0.09802428565703522,0.16855688694746124,0.20446439305895084,0.2346812006572356,0.053380355067526954,0.08588145713942211,0.10563860056906985,0.11633871678756061,0.13777902456618443,0.17160261291227508,0.22454213922173685,0.23516210475694305,0.05269907425960806,0.09181260770248066,0.13565503145914318,0.15120426401635073,0.09602051857492085,0.15380916122309943,0.20466476976716227,0.23379954314110526,0.1304051617040035,0.20109806436099867,0.22879012543581934,0.24970945377309342,0.026690177533763477,0.045325211397427165,0.08732416943854446,0.12964373021280007,0.0019236163988298,0.002406475150015424
564,0.09806436099867752,0.16903779104716868,0.20506552318358515,0.23516210475694305,0.053620807117380674,0.09253396385204184,0.10603935398549273,0.11806195647817898,0.1382198533242496,0.17216366769526711,0.2260650022041438,0.23564300885665052,0.0528994509678195,0.0933354706848876,0.13761872319961527,0.1513244900412776,0.09678195006612432,0.15437021600609147,0.20562657796657716,0.23420029655752816,0.1304853123872881,0.20189957119384444,0.22911072816895764,0.2504708852642969,0.027171081633470925,0.04684807437983409,0.08760469683004048,0.1304853123872881,0.0019236163988298,0.00243998629725955
565,0.09806436099867752,0.16903779104716868,0.20506552318358515,0.23516210475694305,0.053620807117380674,0.09253396385204184,0.10603935398549273,0.11806195647817898,0.1382198533242496,0.17216366769526711,0.2260650022041438,0.23564300885665052,0.0528994509678195,0.0933354706848876,0.13761872319961527,0.1513244900412776,0.09678195006612432,0.15437021600609147,0.20562657796657716,0.23420029655752816,0.1304853123872881,0.20189957119384444,0.22911072816895764,0.2504708852642969,0.027171081633470925,0.04684807437983409,0.08760469683004048,0.1304853123872881,0.0019236163988298,0.002473964100886814
566,0.09922654590630385,0.17068088005450247,0.2055063519416503,0.23608383761471566,0.05394140985051898,0.09253396385204184,0.10623973069370417,0.118623011261171,0.1387809081072416,0.17352622931110487,0.2266661323287781,0.23572315953993508,0.05334027972588466,0.09357592273474132,0.13930188754859135,0.15252675029054621,0.09678195006612432,0.15437021600609147,0.20694906424077264,0.23508195407365848,0.1311265178535647,0.20218009858534045,0.2295114815853805,0.25063118663086603,0.027651985733178376,0.04696830040476095,0.09109125155291949,0.1315272712699876,0.002003767082114375,0.0025084150592775386
567,0.10046888149721477,0.17156253757063278,0.20630785877449606,0.2366448923977077,0.05486314270829159,0.09349577205145673,0.10704123752654991,0.1189436139943093,0.14026369574800626,0.1737266060193163,0.22975193363523425,0.23924978960445636,0.054302087925299565,0.09573999118342484,0.1398228669899411,0.1525668256321885,0.09854526509838496,0.1562136817216367,0.2071093656073418,0.23880896084639122,0.13317036027732138,0.2038632629343165,0.2308740432012183,0.25407766601210274,0.027852362441389812,0.04784995792089128,0.09189275838576524,0.13276960686089848,0.00208391776539895,0.002543345761304648
568,0.10094978559692222,0.17240411974512082,0.2096741874724482,0.23700557047248827,0.05594517693263335,0.09369614875966818,0.1074019156013305,0.11906384001923616,0.14082475053099827,0.1744078868272352,0.23031298841822626,0.2404119745120827,0.05498336873321845,0.09726285416583176,0.1398228669899411,0.15340840780667656,0.09866549112331183,0.15689496252955556,0.21023524225544024,0.240452049853725,0.1356149561175009,0.20434416703402397,0.23520218009858535,0.25471887147837935,0.028333266541097264,0.04784995792089128,0.09309501863503386,0.13393179176852482,0.00208391776539895,0.002578762887593801
569,0.10123031298841823,0.17424758546066604,0.21015509157215564,0.2372059471806997,0.05694706047369054,0.09465795695908308,0.11004688814972148,0.12138820983448884,0.14086482587264057,0.17492886626858495,0.23111449525107203,0.2417344607862782,0.05502344407486074,0.09794413497375065,0.1398228669899411,0.15437021600609147,0.10026850478900333,0.15777662004568588,0.21083637238007455,0.24441950867631146,0.13581533282571234,0.20606740672464233,0.2353224061235122,0.2561615837775017,0.029094698032300727,0.048691540095379314,0.09606059391656314,0.13565503145914318,0.00208391776539895,0.002614673211801092
570,0.10135053901334509,0.17432773614395064,0.21015509157215564,0.2382078307217569,0.05710736184025969,0.09626097062477458,0.11072816895764036,0.12194926461748086,0.14086482587264057,0.1754498457099347,0.2324369815252675,0.2433374744519697,0.05582495090770649,0.09986775137258046,0.1427082915881858,0.1554923255720755,0.10030858013064561,0.15809722277882418,0.2119184066044163,0.24546146755901094,0.13609586021720835,0.20606740672464233,0.23644451568949626,0.25820542620125836,0.029214924057227587,0.0496934236364365,0.09654149801627059,0.13633631226706208,0.00208391776539895,0.002651083601908539
571,0.10199174447962168,0.17480864024365808,0.21151765318799343,0.2420550635194165,0.057267663206828835,0.09758345689897006,0.11072816895764036,0.12267062076704204,0.14282851761311266,0.17681240732577244,0.23327856369975555,0.24626297439185668,0.05594517693263335,0.10074940888871077,0.14403077786238128,0.15589307898849838,0.1003486554722879,0.15949985973630426,0.21472368051937643,0.24614274836692981,0.13842023003246104,0.2067486875325612,0.23668496773934997,0.25884663166753497,0.029455376107081314,0.05053500581092454,0.0968220254077666,0.13653668897527352,0.00208391776539895,0.0026880010215376044
572,0.10243257323768686,0.17480864024365808,0.21239931070412374,0.2433374744519697,0.05762834128160942,0.09894601851480783,0.11100869634913638,0.1234721275998878,0.14294874363803953,0.17753376347533362,0.233478940407967,0.2469442551997756,0.05826954674788602,0.10107001162184907,0.14431130525387728,0.15593315433014066,0.10046888149721477,0.15986053781108484,0.2160862421352142,0.24670380314992185,0.13942211357351822,0.2068288382158458,0.2372059471806997,0.2603694946499419,0.030537410331423074,0.051055985252274276,0.09734300484911634,0.13769887388289986,0.00208391776539895,0.0027254325312810277
573,0.10255279926261371,0.1785757223580331,0.21292029014547348,0.24393860457660402,0.057948944014747726,0.09942692261451529,0.11168997715705527,0.12371257964974151,0.14354987376267384,0.17809481825832565,0.2337193924578207,0.24758546066605217,0.05826954674788602,0.10123031298841823,0.14511281208672305,0.15797699675389731,0.10119023764677594,0.1602612912275077,0.21744880375105197,0.2469041798581333,0.13970264096501422,0.20747004368212238,0.24153408407806676,0.26658117260449643,0.031018314431130525,0.05165711537690859,0.09894601851480783,0.138139702640965,0.0022041437903258126,0.00276338529005317
574,0.10363483348695547,0.1801787360237246,0.21488398188594557,0.24670380314992185,0.058429848114455174,0.10058910752214163,0.11213080591512042,0.12483468921572556,0.14411092854566585,0.17993828397387088,0.2337193924578207,0.24806636476575963,0.05967218370536609,0.1029535526790366,0.14723680519376428,0.15893880495331222,0.1019516691379794,0.16210475694305293,0.22125596120706928,0.2469442551997756,0.13990301767322566,0.20751011902376468,0.24153408407806676,0.26738267943734223,0.031058389772772813,0.0525788482346812,0.09914639522301928,0.14018354506472167,0.0022041437903258126,0.0028018665564591956
575,0.10391536087845149,0.18033903739029375,0.21564541337714904,0.24770568669097903,0.059111128922374065,0.10127038833006051,0.11237125796497416,0.12543581934035988,0.14431130525387728,0.18222257844748127,0.23488157736544704,0.2494690017232397,0.06159580010419589,0.10595920330220815,0.14735703121869115,0.1599406884943694,0.10299362802067888,0.16270588706768724,0.22133611189035388,0.24698433054141786,0.14026369574800626,0.20855207790646416,0.24201498817777423,0.268184186270188,0.03137899250591111,0.0538612591672344,0.10010820342243418,0.14022362040636396,0.0022041437903258126,0.0028408836901833044
576,0.1045164910030858,0.18065964012343205,0.21596601611028735,0.25055103594758144,0.059992786438504385,0.10199174447962168,0.1125716346731856,0.12551597002364445,0.14511281208672305,0.1830641606219693,0.23520218009858535,0.2494690017232397,0.06167595078748046,0.10623973069370417,0.1491203462509518,0.16022121588586544,0.10511762112772012,0.16270588706768724,0.22133611189035388,0.2472648579329139,0.14026369574800626,0.20887268063960246,0.24457981004288062,0.27010780266901774,0.03149921853083797,0.05410171121708813,0.10179136777141025,0.14030377108964853,0.0022041437903258126,0.002880444153396298
577,0.10479701839458182,0.18194205105598527,0.2167274476014908,0.2509918647056466,0.060032861780146676,0.10343445677874404,0.11297238808960847,0.12583657275678276,0.1459143189195688,0.18310423596361158,0.23528233078186991,0.24966937843145112,0.061956478178976475,0.10648018274355789,0.1493607983008055,0.16118302408528032,0.1061195046687773,0.16430890073337875,0.22245822145633792,0.24826674147397107,0.14062437382278684,0.2093135093976676,0.2446599607261652,0.27255239850919727,0.031659519897407125,0.05462269065843786,0.10519777181100469,0.1404239971145754,0.0025247465234641124,0.002920555512182745
578,0.10495731976115097,0.18326453733018075,0.2167274476014908,0.2542780427203142,0.06015308780507354,0.10359475814531319,0.11397427163066565,0.12619725083156333,0.14735703121869115,0.1834248386967499,0.2363242896645694,0.25027050855608546,0.0621969302288302,0.10700116218490763,0.15008215445036668,0.16118302408528032,0.1061195046687773,0.1660321404239971,0.22269867350619163,0.24858734420710937,0.14306896966296637,0.21139742716306656,0.2447000360678075,0.27483669298280766,0.031659519897407125,0.05526389612471446,0.10956598405001403,0.14218731214683605,0.0026048972067486877,0.0029612254379880344
579,0.10503747044443554,0.18358514006331905,0.2196128721997355,0.255640604336152,0.0605939165631387,0.10435618963651665,0.11409449765559251,0.12643770288141706,0.14767763395182945,0.18442672223780707,0.23644451568949626,0.25131246743878494,0.06223700557047249,0.10768244299282652,0.15108403799142386,0.1616238528433455,0.10635995671863102,0.16679357191520058,0.22458221456337915,0.25087163868071977,0.14451168196208872,0.21368172163667695,0.2447000360678075,0.2757985011822226,0.0317396705806917,0.05955195768043923,0.11116899771570553,0.1427082915881858,0.0026048972067486877,0.0030024617090855495
580,0.10523784715264697,0.1849477016791568,0.22101550915721557,0.25588105638600567,0.06227708091211478,0.1045164910030858,0.11601811405442232,0.1269186069811245,0.14795816134332546,0.18538853043722198,0.23672504308099226,0.2515929948302809,0.06239730693704164,0.10788281970103795,0.15268705165711538,0.16230513365126437,0.1064401074019156,0.16723440067326573,0.2250631186630866,0.25175329619685005,0.14579409289464193,0.21400232436981526,0.24602252234200297,0.27591872720714944,0.0317396705806917,0.06127519737105759,0.1112892237406324,0.14274836692982806,0.002644972548390975,0.0030442722120643025
581,0.10551837454414299,0.18522822907065284,0.221496413256923,0.25668256321885147,0.06396024526109086,0.1045164910030858,0.11657916883741434,0.12868192201338516,0.14851921612631747,0.18711177012784033,0.23676511842263456,0.2519937482467038,0.06291828637839138,0.10856410050895685,0.153889311906384,0.16298641445918327,0.10652025808520017,0.16727447601490802,0.22566424878772093,0.2521139742716307,0.1477978599767563,0.21408247505309982,0.24626297439185668,0.2763996313068569,0.0317396705806917,0.061315272712699875,0.11397427163066565,0.1439506271790967,0.002644972548390975,0.0030866649433372744
582,0.10752214162625737,0.18743237286097864,0.22277882418947623,0.25692301526870515,0.06512243016871719,0.10551837454414299,0.11665931952069891,0.1295235041878732,0.14891996954274034,0.1917204344167034,0.23736624854726887,0.25255480302969585,0.06367971786959484,0.11032741554121749,0.15489119544744118,0.1631467158257524,0.10680078547669619,0.16843666092253437,0.2257443994710055,0.2521941249549152,0.15020238047529355,0.21564541337714904,0.24966937843145112,0.27768204223941007,0.0317396705806917,0.06175610147076504,0.1147757784635114,0.1442311545705927,0.0026850478900332627,0.0031296480106707504
583,0.10752214162625737,0.18899531118502785,0.22414138580531398,0.2571233919769166,0.06532280687692862,0.10627980603534645,0.11693984691219493,0.1298040315793692,0.15352863383160342,0.19256201659119143,0.23993107041237527,0.2533563098625416,0.06388009457780627,0.11100869634913638,0.15605338035506752,0.16611229110728168,0.10756221696789965,0.16935839378030698,0.2259848515208592,0.2543181180619565,0.1513645653829199,0.21564541337714904,0.25059111128922373,0.27832324770568667,0.032340800705326016,0.062357231595399354,0.11521660722157656,0.1461547709694225,0.0026850478900332627,0.003173229634734976
584,0.10812327175089168,0.18939606460145073,0.22546387207950946,0.2572035426602012,0.06532280687692862,0.10635995671863102,0.11754097703682924,0.1314871959283453,0.15433014066444917,0.19320322205746804,0.24049212519536728,0.25375706327896447,0.06412054662766,0.11197050454855127,0.1561335310383521,0.16783553079790006,0.10756221696789965,0.17015990061315273,0.22654590630385124,0.25588105638600567,0.15172524345770047,0.21604616679357191,0.2509517893640043,0.27996633671302046,0.032581252755179736,0.06239730693704164,0.11641886747084519,0.14883981885945577,0.0026850478900332627,0.0032174181506763717
585,0.10872440187552598,0.19023764677593877,0.22818899531118503,0.2595679878170961,0.06596401234320523,0.10648018274355789,0.11754097703682924,0.1330501342523945,0.1551717228389372,0.19368412615717548,0.24101310463671702,0.25403759067046044,0.06492205346050575,0.11237125796497416,0.1561736063799944,0.16879733899731494,0.10756221696789965,0.17136216086242134,0.22734741313669699,0.2571233919769166,0.15473089408087204,0.21636676952671022,0.2510720153889312,0.28056746683765477,0.03278162946339117,0.06319881376988738,0.11661924417905663,0.14976155171722838,0.0026850478900332627,0.00326222200971167
586,0.10888470324209513,0.1907185508756462,0.23075381717629143,0.2596080631587384,0.06664529315112411,0.1070813128681922,0.11930429206908989,0.13309020959403678,0.15641405842984812,0.19376427684046008,0.24121348134492845,0.2543181180619565,0.06528273153528634,0.11273193603975473,0.15693503787119786,0.17015990061315273,0.10828357311746083,0.17188314030377108,0.22782831723640445,0.25864625495932353,0.15577285296357152,0.2164469202099948,0.25123231675550034,0.28116859696228913,0.03394381437101751,0.06363964252795255,0.11697992225383722,0.14988177774215525,0.0026850478900332627,0.0033076497807442424
587,0.11092854566585181,0.1930429206908989,0.23191600208391777,0.2619725083156334,0.06780747805875045,0.10828357311746083,0.12046647697671622,0.1352943533843626,0.15889872961166995,0.19432533162345209,0.24261611830240853,0.2584859535927544,0.06588386165992065,0.1131727647978199,0.15877850358674309,0.1712018594958522,0.10948583336672946,0.1763715785677073,0.23107441990942973,0.2600088165751613,0.15609345569670982,0.21684767362641766,0.25307578247104556,0.28132889832885827,0.03482547188714784,0.0647617520939366,0.11854286057788643,0.14996192842543982,0.0026850478900332627,0.0033537101520029287
588,0.11144952510720153,0.19532721516450927,0.23359916643289383,0.2625335630986254,0.06965094377429568,0.1084037991423877,0.1234320522582455,0.13677714102512725,0.15921933234480823,0.19512683845629783,0.24337754979361198,0.25988859055023444,0.06592393700156293,0.11345329218931591,0.15885865427002765,0.1714823868873482,0.10968621007494089,0.17645172925099187,0.23291788562497495,0.2612511521660722,0.15725564060433614,0.21809000921732857,0.25315593315433016,0.2815292750370697,0.03574720474492045,0.06504227948543262,0.11910391536087846,0.15016230513365125,0.0027651985733178376,0.003400411932703706
589,0.11201057989019357,0.1955275918727207,0.23620406363964253,0.26261371378191,0.07017192321564542,0.1084037991423877,0.1234721275998878,0.13966256562337193,0.1599406884943694,0.1965294754137779,0.24445958401795376,0.260249268625015,0.06660521780948182,0.11409449765559251,0.16122309942692262,0.17228389372019395,0.10988658678315233,0.17677233198413017,0.23452089929066644,0.26149160421592593,0.15797699675389731,0.21845068729210917,0.2549993988698754,0.28176972708692344,0.0359075061114896,0.06504227948543262,0.12054662766000081,0.15216607221576564,0.0027651985733178376,0.0034477640547344642
590,0.11201057989019357,0.19572796858093217,0.23640444034785396,0.26369574800625173,0.07017192321564542,0.10864425119224141,0.12615717548992106,0.14086482587264057,0.16046166793571914,0.1965294754137779,0.24453973470123833,0.2613313028493568,0.06680559451769326,0.11589788802949545,0.16170400352663006,0.1743678114855929,0.10992666212479461,0.17713301005891074,0.23608383761471566,0.26345529595639805,0.15841782551196248,0.22021400232436983,0.2552398509197291,0.2825712339197692,0.036508636236123916,0.06524265619364406,0.12082715505149681,0.15292750370696911,0.002805273914960125,0.0034957755743632753
591,0.11305253877289304,0.19689015348855848,0.23648459103113853,0.26433695347252834,0.07033222458221457,0.10864425119224141,0.12647777822305936,0.14126557928906344,0.16098264737706888,0.19681000280527391,0.24662365246663728,0.2613313028493568,0.06684566985933556,0.11621849076263376,0.16210475694305293,0.17500901695186952,0.11080831964092494,0.17741353745040678,0.23676511842263456,0.26445717949745523,0.16082234601049974,0.22109565984050014,0.25544022762794055,0.2825712339197692,0.036508636236123916,0.06949064240772652,0.12363242896645694,0.15336833246503426,0.002805273914960125,0.0035444556739704356
592,0.11441510038873082,0.19733098224662365,0.23780707730533404,0.2661403438464313,0.07261651905582495,0.1112892237406324,0.12743958642247424,0.1433494970544624,0.1619845309181261,0.19933474932873801,0.24706448122470245,0.262333186390414,0.06776740271710817,0.11706007293712178,0.16238528433454896,0.1769727086923416,0.11100869634913638,0.17905662645774056,0.23816775538011462,0.26678154931270787,0.1625055103594758,0.22181701599006132,0.25632188514407084,0.28457500100188354,0.036989540335831364,0.07017192321564542,0.12463431250751413,0.15693503787119786,0.0031659519897407127,0.0035938136638046254
593,0.11449525107201539,0.19793211237125796,0.23824790606339918,0.268184186270188,0.07281689576403638,0.11197050454855127,0.12800064120546628,0.1436700997876007,0.16206468160141066,0.20065723560293353,0.25023043321444316,0.2624534124153408,0.06788762874203502,0.11778142908668296,0.16374784595038672,0.1772131607421953,0.11217088125676271,0.1792169278243097,0.23844828277161062,0.26686169999599246,0.16470965414980163,0.22189716667334589,0.257323768685128,0.28521620646816015,0.037229992385685085,0.0727768204223941,0.125035065923937,0.1571354145794093,0.003206027331383,0.0036438589837635444
594,0.11465555243858454,0.19857331783753457,0.23973069370416383,0.2687051657115377,0.07361840259688214,0.11217088125676271,0.12804071654710855,0.14387047649581214,0.16206468160141066,0.20169919448563298,0.2504708852642969,0.26509838496373184,0.06876928625816535,0.11818218250310585,0.1644692020999479,0.17837534564982166,0.11237125796497416,0.1821424277641967,0.23969061836252153,0.2670220013625616,0.1647898048330862,0.2221776940648419,0.2574039193684126,0.2853765078347293,0.03767082114375025,0.07321764918045927,0.1260770248066365,0.15725564060433614,0.003206027331383,0.0036946012051993025
595,0.11629864144591832,0.19969542740351862,0.23973069370416383,0.26954674788602573,0.07393900533002044,0.11265178535647016,0.12808079188875085,0.14475213401194245,0.16266581172604497,0.20606740672464233,0.2504708852642969,0.2680639602452611,0.0692501903578728,0.11834248386967498,0.1654310102993628,0.1785757223580331,0.11273193603975473,0.18218250310583897,0.240452049853725,0.26722237807077304,0.16855688694746124,0.2225383721396225,0.2574840700516972,0.2860177133010059,0.0378311225103194,0.07397908067166273,0.12651785356470163,0.15765639402075904,0.0032461026730252877,0.003746050032748993
596,0.11906384001923616,0.20065723560293353,0.24225544022762793,0.27207149440948986,0.07614314912034625,0.11465555243858454,0.12936320282130406,0.14675590109405684,0.16731455135655032,0.20807117380675672,0.2544784194285256,0.2686650903698954,0.07129403278162946,0.12078707970985453,0.1657115376908588,0.17989820863222858,0.11361359355588506,0.18518815372901054,0.24193483749448963,0.27046848074379837,0.16943854446359155,0.2230994269226145,0.26397627539774776,0.2865386927423556,0.038472327976596,0.07474051216286619,0.12763996313068568,0.15837775017032021,0.0033262533563098626,0.0037982153061907366
597,0.11970504548551276,0.20081753696950266,0.24261611830240853,0.2729130765839779,0.07698473129483428,0.11513645653829199,0.1295235041878732,0.14675590109405684,0.16791568148118463,0.20947381076423677,0.2549192481865908,0.2689055424197491,0.07173486153969462,0.12078707970985453,0.1657916883741434,0.18033903739029375,0.1138139702640965,0.18590950987857172,0.24201498817777423,0.27086923416022124,0.1706007293712179,0.22554402276279406,0.2640965014226746,0.28742035025848595,0.0391135334428726,0.0753416422875005,0.12832124393860458,0.15893880495331222,0.0034064040395944376,0.003851107002325569
598,0.12042640163507394,0.20109806436099867,0.24421913196810002,0.27359435739189675,0.0785476696188835,0.11617841542099146,0.12992425760429607,0.14727688053540655,0.1679958321644692,0.2109966737466437,0.2551196248948022,0.26906584378631826,0.0718150122229792,0.12138820983448884,0.1657916883741434,0.18138099627299323,0.11485592914679597,0.18590950987857172,0.24225544022762793,0.2711497615517172,0.17100148278764077,0.22590470083757463,0.26437702881417063,0.2879413296998357,0.039353985492726326,0.0756622450206388,0.12832124393860458,0.15893880495331222,0.0034064040395944376,0.00390473523688556
599,0.12134813449284655,0.2016591191439907,0.24614274836692981,0.27559812447401116,0.07946940247665611,0.11882338796938244,0.13084599046206868,0.15028253115857812,0.16815613353103837,0.2122390093375546,0.2565623371939246,0.27070893279365205,0.07285697110567868,0.12235001803390375,0.16723440067326573,0.18258325652226184,0.11513645653829199,0.1875525988859055,0.2427363443273354,0.2712299122350018,0.17160261291227508,0.22738748847833928,0.26690177533763476,0.2883020077746163,0.04059632108363724,0.07702480663647658,0.13124674387849156,0.16503025688293993,0.003446479381236725,0.0039591102664684585
600,0.12210956598405001,0.20205987256041358,0.2461828237085721,0.2766801586983529,0.07974992986815213,0.11978519616879733,0.13136696990341842,0.15060313389171642,0.1683565102392498,0.2122390093375546,0.2568829399270629,0.27139021360157095,0.07373862862180901,0.12295114815853805,0.1676752294313309,0.18310423596361158,0.11641886747084519,0.1894762152847353,0.2430168717188314,0.27199134372620526,0.1728850238448283,0.22999238568508795,0.2669819260209193,0.2889432132408929,0.041558129283052136,0.07714503266140343,0.13132689456177615,0.16563138700757424,0.003446479381236725,0.004014242490499322
601,0.12275077145032662,0.20234039995190958,0.2462228990502144,0.2767603093816375,0.07974992986815213,0.11994549753536649,0.13164749729491443,0.15140464072456217,0.17052057868793333,0.21292029014547348,0.2568829399270629,0.2718711177012784,0.07373862862180901,0.12327175089167636,0.1692782430970224,0.18326453733018075,0.11641886747084519,0.1909990782671422,0.24397867991824632,0.27199134372620526,0.17292509918647056,0.23047328978479542,0.2680639602452611,0.28910351460746203,0.041918807357832724,0.07786638881096461,0.13196810002805273,0.1657916883741434,0.0034865547228790125,0.004070142453219439
602,0.1243938604576604,0.20638800945778063,0.24658357712499498,0.2773213641646295,0.07999038191800585,0.12098745641806596,0.13188794934476816,0.15208592153248107,0.17188314030377108,0.2157656394020759,0.25924738508395784,0.27327375465875847,0.07393900533002044,0.12359235362481465,0.17104155812928304,0.1846270989460185,0.1183024085280327,0.19232156454133773,0.24478018675109206,0.27235202180098583,0.1743678114855929,0.23187592674227547,0.2705486314270829,0.2928305213801948,0.0429607662405322,0.07866789564381037,0.13252915481104477,0.1676752294313309,0.003606780747805875,0.004126820845702951
603,0.12479461387408328,0.20751011902376468,0.2484270428405402,0.2785636997555404,0.08051136135935559,0.12259047008375747,0.13188794934476816,0.15288742836532682,0.17196329098705568,0.21620646816014105,0.2608904740912916,0.2734340560253276,0.07401915601330501,0.12427363443273354,0.17308540055303973,0.18514807838736824,0.11886346331102472,0.19308299603254117,0.24514086482587263,0.27235202180098583,0.1756902977597884,0.23247705686690978,0.2705887067687252,0.29507474051216287,0.04304091692381678,0.07878812166873722,0.13349096301045965,0.16851681160581894,0.0038071574560173127,0.00418428850790158
604,0.12876207269666973,0.20835170119825272,0.24890794694024768,0.2791648298801747,0.08183384763355107,0.12383280567466838,0.13248907946940247,0.15288742836532682,0.1737266060193163,0.21829038592554,0.26505830962208954,0.2741554121748888,0.07450006011301247,0.1257163467318559,0.1762914278844227,0.1869113934196289,0.11962489480222818,0.19384442752374464,0.24610267302528754,0.2744359395663848,0.17653187993427644,0.23259728289183665,0.2709493848435058,0.2952751172203743,0.044122951148158535,0.08039113533442872,0.13473329860137057,0.17064080471286017,0.0038873081393018876,0.004242556430717776
605,0.12972388089608464,0.2099947902055865,0.24962930308980885,0.28004648739630505,0.08195407365847794,0.12455416182422956,0.13349096301045965,0.153608784514888,0.17452811285216208,0.22009377629944296,0.26505830962208954,0.2744760149080271,0.07542179297078508,0.12683845629783994,0.17677233198413017,0.1871919208111249,0.11998557287700877,0.1939245782070292,0.24638320041678355,0.2769606860898489,0.17753376347533362,0.23327856369975555,0.2715905903097824,0.29539534324530115,0.04432332785636998,0.08155332024205507,0.13481344928465516,0.17068088005450247,0.00400753416422875,0.004301635758106795
606,0.13084599046206868,0.21071614635514768,0.2513926181220695,0.28072776820422396,0.08211437502504709,0.12675830561455537,0.13425239450166312,0.15521179818057948,0.17468841421873121,0.22097543381557327,0.26726245341241534,0.27527752174087283,0.07602292309541939,0.12800064120546628,0.17817496894161022,0.18823387969382438,0.12154851120105799,0.19444555764837895,0.2481865907906865,0.27888430248867874,0.17933715384923657,0.23480142668216247,0.27367450807518134,0.29615677473650465,0.04436340319801226,0.08315633390774656,0.13641646295034665,0.17272472247825912,0.0040476095058710375,0.004361537789208006
607,0.13252915481104477,0.21115697511321285,0.25475894682002165,0.2819300284534926,0.08263535446639683,0.12683845629783994,0.1349737506512243,0.1554923255720755,0.17480864024365808,0.2240612351220294,0.2683044122951148,0.27535767242415743,0.07634352582855769,0.12816094257203542,0.17869594838295996,0.18835410571875125,0.12202941530076544,0.1959283452891436,0.2498296797980203,0.2797258846631668,0.18005850999879774,0.23528233078186991,0.27367450807518134,0.29671782951949666,0.04436340319801226,0.08327655993267342,0.1368973670500541,0.17368653067767403,0.0041678355307979,0.004422273980505897
608,0.1355748807758586,0.21428285176131126,0.25648218651064,0.2833727407526149,0.0827155051496814,0.12711898368933594,0.13705766841662326,0.1564541337714904,0.1766521059592033,0.22470244058830602,0.27038833006051377,0.2760790285737186,0.07714503266140343,0.1285616959884583,0.18230272913076584,0.19135975634192282,0.12206949064240773,0.1984130164709654,0.2522342002965575,0.2802869394461588,0.18230272913076584,0.23552278283172365,0.27431571354145795,0.29735903498577326,0.0455255881056386,0.08556085440628382,0.13773894922454213,0.17945737987416344,0.0041678355307979,0.004483855948021186
609,0.13569510680078548,0.21428285176131126,0.2574840700516972,0.2834128160942572,0.08287580651625055,0.12763996313068568,0.13745842183304613,0.15717548992105157,0.17753376347533362,0.2251432693463712,0.2711497615517172,0.2761591792570032,0.07738548471125717,0.12936320282130406,0.18266340720554644,0.19135975634192282,0.12335190157496093,0.1984130164709654,0.2523544263214844,0.2814090490121428,0.18422634552959563,0.2369254197892037,0.2745561655913117,0.2974792610107001,0.04592634152206147,0.08660281328898328,0.1381797779826073,0.179818057948944,0.0041678355307979,0.004546295469532399
610,0.13801947661603814,0.2147637558610187,0.2579649741514046,0.2859375626177213,0.08447882018194205,0.12816094257203542,0.13898128481545305,0.15725564060433614,0.1782951949665371,0.22718711177012785,0.27748166553119863,0.2786037750971827,0.07818699154410291,0.1295635795295155,0.18362521540496132,0.19228148919969543,0.12435378511601812,0.20065723560293353,0.25307578247104556,0.28425439826874527,0.1878331262774015,0.23704564581413057,0.27543782310744197,0.2994028774095299,0.046086642888630625,0.08800545024646335,0.1387809081072416,0.1801386606820823,0.0041678355307979,0.004609604486828433
611,0.13870075742395704,0.21492405722758787,0.25856610427603893,0.2869795215004208,0.08479942291508034,0.12844146996353145,0.14066444916442913,0.1574159419709053,0.1798581332905863,0.22782831723640445,0.2790846791968902,0.2818098024285657,0.07938925179337154,0.13068568909549955,0.1855889071454334,0.19604857131407044,0.12563619604857132,0.20526589989179658,0.2542379673786719,0.28621809000921733,0.18879493447681642,0.23744639923055344,0.2767202340399952,0.29968340480102595,0.046888149721476376,0.08828597763795937,0.1398228669899411,0.1814611469562778,0.00432813689736705,0.004673795107992464
612,0.1398228669899411,0.21536488598565304,0.2590069330341041,0.28705967218370537,0.08483949825672264,0.12884222337995432,0.14110527792249428,0.15849797619524705,0.18102031819821263,0.22814891996954273,0.27944535727167075,0.28425439826874527,0.07958962850158298,0.13188794934476816,0.18623011261171002,0.19672985212198935,0.1257564220734982,0.20566665330821945,0.2551997755780868,0.28625816535085963,0.18935598925980843,0.23796737867190318,0.2767603093816375,0.30052498697551394,0.04692822506311866,0.0891275598124474,0.1407045245060714,0.18158137298120466,0.00432813689736705,0.004738879609717651
613,0.14066444916442913,0.21592594076864505,0.2601290426000882,0.28742035025848595,0.0852803270147878,0.13100629182863785,0.14290866829639723,0.15921933234480823,0.18250310583897728,0.2285496733859656,0.28132889832885827,0.28613793932593273,0.08071173806756703,0.1324089287861179,0.18827395503546668,0.19689015348855848,0.1260369494649942,0.20815132449004128,0.2561615837775017,0.28713982286698997,0.18987696870115817,0.23844828277161062,0.2796858093215245,0.30180739790806715,0.04993387568629023,0.08932793652065883,0.1413858053139903,0.18226265378912354,0.004408287580651625,0.004804870439655128
614,0.14246783953833206,0.2173686530677674,0.2619324329739911,0.2894641926822426,0.0862421352142027,0.13156734661162986,0.1436700997876007,0.16126317476856492,0.1837855167715305,0.2295515569270228,0.28393379553560694,0.28709974752534767,0.08167354626698192,0.1362561615837775,0.1898368933595159,0.19789203702961566,0.12619725083156333,0.21051576964693625,0.2578447481264778,0.2881817817496894,0.19143990702520738,0.2388490361880335,0.2818899531118503,0.3022883020077746,0.050655231835851404,0.0894481625455857,0.1420270107802669,0.18390574279645733,0.004448362922293912,0.004871780218794631
615,0.14350979842103154,0.21784955716747487,0.2620125836572757,0.2895443433655272,0.0868833406804793,0.13188794934476816,0.14439145593716188,0.16182422955155693,0.18450687292109166,0.22979200897687652,0.2841341722438184,0.287700877649982,0.08183384763355107,0.13633631226706208,0.19031779745922334,0.19837294112932313,0.12824109325532,0.21087644772171682,0.25824550154290066,0.2884623091411854,0.19188073578327255,0.23993107041237527,0.2818899531118503,0.30312988418226267,0.051536889351981724,0.08952831322887028,0.1424277641966898,0.18398589347974192,0.004448362922293912,0.004939621743878321
616,0.14407085320402357,0.2186510640003206,0.2638560493728209,0.2907065282731535,0.08732416943854446,0.13264938083597164,0.14535326413657676,0.1629062637758987,0.18606981124514085,0.23135494730092573,0.2843345489520298,0.2888630625576083,0.0820742996834048,0.13737827114976156,0.1909990782671422,0.198773694545746,0.12900252474652346,0.21187833126277403,0.25984851520859215,0.2904660762232998,0.1930028453492566,0.24125355668657075,0.2854967338596561,0.3039313910151084,0.05265899891796578,0.08996914198693544,0.14439145593716188,0.18707169478619806,0.004448362922293912,0.005008407989848212
617,0.1452330381116499,0.22021400232436983,0.2654991383801547,0.291187432372861,0.08828597763795937,0.13309020959403678,0.1462349216527071,0.16370777060874445,0.18739229751933636,0.23592353624814652,0.2849757544183064,0.2906664529315112,0.08247505309982768,0.1384603053741033,0.19376427684046008,0.19897407125395744,0.1298441069210115,0.21432292710295356,0.26205265899891794,0.2923896926221296,0.19568789323928987,0.2430168717188314,0.2873001242335591,0.304572596481385,0.05374103314230754,0.09028974472007374,0.14803831202661002,0.18799342764397067,0.004568588947220775,0.0050781521123276704
618,0.1461948463110648,0.2202941530076544,0.2665410972628542,0.29391255560453655,0.08836612832124394,0.13393179176852482,0.1467959764356991,0.1638279966336713,0.18775297559411694,0.23592353624814652,0.2855368092012984,0.29102713100629185,0.08311625856610427,0.13918166152366448,0.19632909870556647,0.20033663286979522,0.1298441069210115,0.21460345449444956,0.2637758986895363,0.2928305213801948,0.19628902336392418,0.24373822786839258,0.28746042560012824,0.3048931992145233,0.055464272832925904,0.09036989540335831,0.1481184627098946,0.18907546186831242,0.00464873963050535,0.005148867450137492
619,0.14755740792690258,0.22394100909710254,0.2686250150282531,0.29551556927022804,0.08904740912916283,0.13613593555885065,0.1491203462509518,0.1657516130325011,0.18903538652667015,0.23620406363964253,0.2875806516250551,0.2928305213801948,0.08319640924938886,0.14058429848114457,0.19765158497976196,0.2019396465354867,0.13020478499579208,0.21728850238448283,0.2641365767643169,0.29415300765439023,0.19745120827155052,0.2452610908507995,0.2894641926822426,0.30569470604736904,0.057147437181901975,0.0923335871438304,0.15232637358233478,0.1897968180178736,0.004849116338716788,0.005220567527846975
620,0.1481986133931792,0.22402115978038714,0.27038833006051377,0.2956758706367972,0.08936801186230113,0.13681721636676952,0.15128441469963533,0.1677153047729732,0.19111930429206908,0.23640444034785396,0.287700877649982,0.2939526309461788,0.08375746403238088,0.14154610668055945,0.19913437262052658,0.20250070131847875,0.13172764797819903,0.21853083797539374,0.2653789123552278,0.29555564461187034,0.19869354386246144,0.24698433054141786,0.29146795976435697,0.30601530878050737,0.05875045084759348,0.09413697751773334,0.153608784514888,0.1924017152246223,0.004889191680359075,0.005293266058360561
621,0.1494008736424478,0.22678635835370498,0.2716306656514247,0.2957560213200818,0.08980884062036629,0.13769887388289986,0.1542499899811646,0.16875726365567267,0.1956077425560053,0.2372059471806997,0.2881817817496894,0.29419308299603253,0.08443874484029977,0.14262814090490122,0.19965535206187632,0.20270107802669018,0.13224862741954876,0.21873121468360518,0.26750290546226907,0.2963571514447161,0.19961527672023405,0.24914839899010138,0.29259006933034104,0.3066965895884262,0.05951188233879694,0.09569991584178256,0.15653428445477496,0.19368412615717548,0.005089568388570513,0.005366976945540476
622,0.15052298320843185,0.22690658437863181,0.2746763916162385,0.2962770007614315,0.09061034745321205,0.138139702640965,0.15597322967178295,0.169638921171803,0.19656955075542018,0.23796737867190318,0.28858253516611226,0.29495451448723603,0.08479942291508034,0.1436700997876007,0.20121829038592554,0.20346250951789363,0.13284975754418307,0.21909189275838575,0.2687051657115377,0.2969582815693504,0.2004568588947221,0.24934877569831282,0.2969983569109927,0.30890073337875207,0.059912635755219816,0.09602051857492085,0.15733579128762074,0.1949665370897287,0.005089568388570513,0.005441714286865892
623,0.1513244900412776,0.22738748847833928,0.2756782751572957,0.2963972267863584,0.0907305734781389,0.1387809081072416,0.15733579128762074,0.1708411814210716,0.19861339317917684,0.2404119745120827,0.28930389131567347,0.29603654871157775,0.08487957359836493,0.1452731134532922,0.20173926982727527,0.20446439305895084,0.1330501342523945,0.21937242014988179,0.26970704925259487,0.2981204664769767,0.20093776299442953,0.25027050855608546,0.3004849116338717,0.3089808840620366,0.060674067246423276,0.09610066925820543,0.15761631867911674,0.19628902336392418,0.005370095780066525,0.005517492376129122
624,0.15244659960726165,0.22979200897687652,0.2770007614314912,0.29739911032741556,0.09181260770248066,0.1394621889151605,0.15925940768645053,0.17308540055303973,0.1993748246703803,0.24133370736985532,0.2895443433655272,0.29767963771891154,0.08491964894000721,0.14571394221135736,0.2039434136176011,0.20662846150763436,0.13329058630224822,0.2196128721997355,0.2702681040355869,0.2986414459183265,0.20157896846070614,0.25115216607221574,0.30088566505029457,0.3103434456778744,0.06159580010419589,0.09738308019075863,0.16098264737706888,0.1974912836131928,0.0054502464633511,0.005594325706169378
625,0.15320803109846512,0.23227668015869835,0.2776419668977678,0.29796016511040757,0.09269426521861099,0.13998316835651023,0.15978038712780027,0.17364645533603174,0.20125836572756783,0.24217528954434336,0.2901053981485192,0.2980803911353344,0.0856009297479261,0.14655552438584538,0.2061876327495692,0.20698913958241494,0.13541457940928947,0.22205746803991505,0.2705085560854406,0.29896204865146475,0.20246062597683645,0.2539574399871759,0.3021280006412055,0.31206668536849275,0.06203662886226105,0.10038873081393018,0.1629062637758987,0.1978519616879734,0.005650623171562537,0.005672228971644544
626,0.15408968861459543,0.23303811164990182,0.2780427203141907,0.2988418226265379,0.09273434056025327,0.1410251272392097,0.160581893960646,0.17388690738588547,0.20378311225103193,0.24441950867631146,0.291748487155853,0.2986815212599687,0.08604175850599126,0.14831883941810603,0.2087925299563179,0.20883260529796016,0.13581533282571234,0.22446198853845228,0.2711497615517172,0.29904219933474935,0.20290145473490162,0.2550795495531599,0.3026890554241975,0.3146315072335992,0.062076704203903335,0.10135053901334509,0.16643289384041998,0.2013385164108524,0.005690698513204825,0.005751217071841614
627,0.15577285296357152,0.2340800705326013,0.27888430248867874,0.3003246102673025,0.09321524465996073,0.14122550394742114,0.16070211998557288,0.17468841421873121,0.20402356430088567,0.24630304973349898,0.29383240492125196,0.2987616719432533,0.08756462148839819,0.15012222979200898,0.2099947902055865,0.20991463952230194,0.13637638760870435,0.22546387207950946,0.2727527752174087,0.30000400753416423,0.20510559852522742,0.2561615837775017,0.30316995952390496,0.3148719592834529,0.06331903979481425,0.10263294994589829,0.16843666092253437,0.20218009858534045,0.005690698513204825,0.005831305113526225
628,0.15673466116298643,0.23584338556486195,0.2796858093215245,0.3007654390253677,0.09485833366729451,0.14194686009698232,0.16126317476856492,0.17492886626858495,0.20442431771730854,0.24662365246663728,0.29447361038752856,0.2994830280928145,0.08792529956317878,0.1510439626497816,0.21047569430529395,0.21151765318799343,0.13673706568348495,0.22718711177012785,0.27371458341682364,0.3015268705165712,0.20767042039033382,0.25668256321885147,0.3036508636236124,0.3160341441910792,0.06359956718631027,0.1029134773373943,0.1689576403638841,0.20290145473490162,0.005690698513204825,0.005912508413831875
629,0.15881857892838536,0.23812768003847232,0.28096822025407764,0.30292950747405123,0.09505871037550595,0.14411092854566585,0.1616238528433455,0.17681240732577244,0.20522582455015428,0.24738508395784073,0.29475413777902454,0.30316995952390496,0.08812567627139022,0.15112411333306616,0.21079629703843225,0.21292029014547348,0.137578647857973,0.22758786518655072,0.27555804913236887,0.301647096541498,0.20991463952230194,0.25700316595198974,0.3046126718230273,0.31695587704885186,0.06536288221857091,0.10467679236965495,0.16951869514687612,0.20402356430088567,0.005891075221416263,0.005994842503189409
630,0.1590991063198814,0.23852843345489522,0.2827315352863383,0.30505350058109243,0.09529916242535967,0.14463190798701558,0.16274596240932954,0.1785757223580331,0.20594718069971546,0.24806636476575963,0.2951949665370897,0.3036909389652547,0.08836612832124394,0.15268705165711538,0.21083637238007455,0.21584579008536048,0.13974271630665652,0.22850959804432333,0.27647978199014145,0.3016871718831403,0.21111689977157055,0.2583657275678275,0.30505350058109243,0.3181581372981205,0.06568348495170921,0.10519777181100469,0.17324570191960886,0.2048250711337314,0.006011301246343125,0.00607832312829723
631,0.15978038712780027,0.24069250190357871,0.2841341722438184,0.30637598685528794,0.09606059391656314,0.14503266140343846,0.163507393900533,0.17973790726565944,0.20606740672464233,0.24890794694024768,0.2963170761030738,0.30413176772331985,0.08856650502945537,0.15320803109846512,0.21292029014547348,0.21664729691820622,0.14034384643129083,0.22931110487716908,0.27708091211477576,0.30236845269105916,0.2122790846791969,0.25948783713381157,0.30577485673065363,0.3194405482306737,0.06644491644291267,0.10656033342684246,0.17504909229351182,0.2059071053580732,0.0060914519296277,0.006162966255132942
632,0.16150362681841862,0.24097302929507475,0.28517613112651785,0.3078988498376949,0.0965014226746283,0.1458341682362842,0.1641886747084519,0.18061956478178975,0.2071494409489841,0.24954915240652426,0.2969983569109927,0.3042519937482467,0.09024966937843146,0.15569270228028695,0.21368172163667695,0.21696789965134453,0.1424277641966898,0.2295515569270228,0.2792850559051016,0.3032501102071895,0.21263976275397747,0.26173205626577967,0.3078186991544103,0.3204023564300886,0.0682883821584579,0.1077225183344688,0.1754498457099347,0.20702921492405724,0.006171602612912275,0.006248788072006894
633,0.16306656514246784,0.24377830321003485,0.28581733659279446,0.3093816374784595,0.09774375826553922,0.14599446960285337,0.16426882539173646,0.18130084558970866,0.2077104957319761,0.25075141265579287,0.29804031579369217,0.3054542539975153,0.0907305734781389,0.15629383240492126,0.214803831202661,0.21728850238448283,0.14322927102953553,0.23035306375986855,0.2796457339798822,0.3033703362321164,0.214523303811165,0.2619324329739911,0.30817937722919087,0.321163787921292,0.06872921091652306,0.10812327175089168,0.176050975834569,0.2071093656073418,0.00625175329619685,0.006335804992658248
634,0.16563138700757424,0.24393860457660402,0.2865787680839979,0.31150563058550074,0.0977838336071815,0.1465154490442031,0.1654310102993628,0.18246303049733498,0.20811124914839899,0.25191359756341924,0.2992425760429608,0.30641606219693024,0.09093095018635033,0.15825752414539335,0.21588586542700278,0.21825031058389774,0.14455175730373102,0.23043321444315312,0.2796858093215245,0.3046126718230273,0.2154049613272953,0.2641365767643169,0.30858013064561374,0.32200537009578006,0.06965094377429568,0.109004929267022,0.1769727086923416,0.20783072175690298,0.006412054662766,0.00642403365939419
635,0.16747485272311946,0.24510078948423036,0.2877409529916243,0.3123071374183465,0.09790405963210837,0.14807838736825232,0.1657115376908588,0.18354506472167675,0.2096741874724482,0.25588105638600567,0.3016871718831403,0.3093816374784595,0.09149200496934236,0.15865827756181622,0.22017392698272753,0.21981324890794693,0.14763755861018715,0.23095419388450286,0.28136897367050057,0.30585500741393823,0.21788963250911714,0.2648579329138781,0.31150563058550074,0.32372860978639845,0.07061275197371057,0.10972628541658318,0.18138099627299323,0.2093936600809522,0.0064521300044082875,0.0065134909462728026
636,0.16759507874804633,0.2456217689255801,0.2884623091411854,0.3157536167995832,0.09894601851480783,0.14952109966737467,0.16655311986534685,0.18382559211317276,0.21019516691379794,0.2574840700516972,0.30252875405762836,0.30994269226145155,0.09241373782711497,0.1586983529034585,0.2208552077906464,0.2202540776660121,0.14799823668496773,0.23127479661764117,0.2830521380194766,0.3067366649300685,0.21829038592554,0.2653789123552278,0.3124273634432734,0.3245301166192442,0.0712138820983449,0.11140944976555925,0.1817817496894161,0.20983448883901734,0.006692582054262012,0.006604193962330305
637,0.16919809241373782,0.2472648579329139,0.28854245982447,0.31691580170720957,0.09922654590630385,0.1507233599166433,0.16723440067326573,0.1843866468961648,0.21059592033022081,0.25932753576724243,0.3054542539975153,0.31054382238608585,0.09257403919368412,0.1609425720354266,0.221496413256923,0.22241814611469563,0.14823868873482146,0.2324369815252675,0.2836532681441109,0.3080190758626217,0.21937242014988179,0.26734260409569993,0.3135093976676151,0.3250911714022362,0.07225584098104436,0.11177012784033984,0.18218250310583897,0.21051576964693625,0.006812808079188875,0.006696160054853221
638,0.17040035266300646,0.24794613874083277,0.28934396665731577,0.31980122630545427,0.09986775137258046,0.15116418867470846,0.16935839378030698,0.18486755099587224,0.21103674908828599,0.2607702480663648,0.30589508275558047,0.31214683605177734,0.09349577205145673,0.16170400352663006,0.22422153648859858,0.22470244058830602,0.15128441469963533,0.2366048170560654,0.28521620646816015,0.30829960325411776,0.22033422834929667,0.2696268985693103,0.3157936921412255,0.3254117741353745,0.07413938203823188,0.11301246343125075,0.18358514006331905,0.21199855728770087,0.00689295876247345,0.006789406812696105
639,0.1715224622289905,0.2485071935238248,0.29202901454734903,0.3203622810884463,0.10038873081393018,0.1519656955075542,0.16987937322165672,0.18550875646214884,0.214242776419669,0.26285416583176374,0.30637598685528794,0.3125075141265579,0.09385645012623732,0.16210475694305293,0.2247825912715906,0.22522342002965576,0.15184546948262734,0.23700557047248827,0.28750050094177054,0.30854005530397144,0.2222578447481265,0.2717508916763515,0.3159940688494369,0.3266941850679277,0.07441990942972788,0.11325291548110447,0.18450687292109166,0.2147637558610187,0.007013184787400313,0.0068839520696454964
640,0.17388690738588547,0.2504308099226546,0.2929106720634793,0.32172484270428403,0.1009898609385645,0.15292750370696911,0.17072095539614476,0.18574920851200258,0.2144832284695227,0.26341522061475575,0.30697711697992225,0.3131887949344768,0.09429727888430249,0.16262573638440267,0.22482266661323289,0.22702681040355868,0.15320803109846512,0.23840820742996835,0.28810163106640485,0.3090610347453212,0.22414138580531398,0.2721516450927744,0.316555123632429,0.327295315192562,0.07486073818779305,0.11473570312186912,0.18514807838736824,0.21552518735222218,0.007293712178896325,0.00697981390783066
641,0.17488879092694265,0.25339638520418384,0.29607662405322005,0.3233278563699756,0.10151084037991424,0.15404961327295316,0.17156253757063278,0.1875926742275478,0.2167274476014908,0.2651384603053741,0.3080190758626217,0.3141105277922494,0.09569991584178256,0.1647898048330862,0.2263054542539975,0.22850959804432333,0.15408968861459543,0.23993107041237527,0.28854245982447,0.30978239089488235,0.22546387207950946,0.2766801586983529,0.31791768524826675,0.3280166713421232,0.07646375185348456,0.11689977157055263,0.18619003727006772,0.21636676952671022,0.0073738628621809,0.0070770106611818895
642,0.17641165390934957,0.2539975153288182,0.2971987336192041,0.3234480823949024,0.1016711417464834,0.15473089408087204,0.1725243457700477,0.18811365366889754,0.21776940648419027,0.2653789123552278,0.3102232196529475,0.31431090450046084,0.09606059391656314,0.1654310102993628,0.22646575562056667,0.22883020077746163,0.15489119544744118,0.240452049853725,0.2905863022482267,0.3107842744359396,0.22790846791968902,0.27840339838897127,0.3189596441309662,0.3286578768083998,0.076664128561696,0.11770127840339839,0.18763274956919007,0.2171282010179137,0.0074940888871077626,0.007175560918936928
643,0.17789444155011422,0.2543982687452411,0.2978399390854807,0.32432973991103276,0.10255279926261371,0.15557247625536008,0.17448803751051978,0.18903538652667015,0.21921211878331262,0.269586823227668,0.31142547990221614,0.31615437021600606,0.09666172404119745,0.16727447601490802,0.2269867350619164,0.23139502264256803,0.15545225023043321,0.24089287861179018,0.2913477337394301,0.3122670620767042,0.23379954314110526,0.2790846791968902,0.3199615276720234,0.3311826233318639,0.08043121067607101,0.11930429206908989,0.18995711938444276,0.21809000921732857,0.0075742395703923375,0.007275483529196225
644,0.17853564701639082,0.25475894682002165,0.2998036308259528,0.32601290426000884,0.10283332665410973,0.15589307898849838,0.17508916763515409,0.19063840019236164,0.2199334749328738,0.2734741313669699,0.31214683605177734,0.31675550034064043,0.09734300484911634,0.16775538011461547,0.22738748847833928,0.23279765960004808,0.15781669538732818,0.24169438544463592,0.2924297679637719,0.31270789083476935,0.23516210475694305,0.28060754217929706,0.3206428084799423,0.33226465755620566,0.08087203943413618,0.11950466877730133,0.19023764677593877,0.21897166673345891,0.007614314912034625,0.007376797602527731
645,0.1827034825471887,0.25752414539333945,0.30120626778343285,0.32713501382599286,0.10455656634472808,0.15629383240492126,0.1760109004929267,0.19152005770849195,0.22177694064841902,0.275157295715946,0.31407045245060716,0.3169959523904941,0.09766360758225463,0.1692782430970224,0.2288702761191039,0.23584338556486195,0.15821744880375105,0.24393860457660402,0.29479421312066684,0.3130685689095499,0.23560293351500822,0.28233078186991545,0.3212840139462189,0.33326654109726284,0.08147316955877049,0.12058670300164309,0.19035787280086564,0.22005370095780066,0.007894842303530637,0.007479522515621821
646,0.18366529074660362,0.2596080631587384,0.3019676992746363,0.32941930829960325,0.10539814851921613,0.15661443513805956,0.17817496894161022,0.19188073578327255,0.22237807077305333,0.2774015148479141,0.3142708291588186,0.3182783633230473,0.09854526509838496,0.16967899651344528,0.23011261171001482,0.2359636115897888,0.15881857892838536,0.24421913196810002,0.2969582815693504,0.3142307538171763,0.237526549913838,0.28329259006933033,0.3216847673626418,0.3343084999799623,0.08235482707490081,0.12271069610868433,0.19115937963371138,0.22069490642407727,0.007934917645172925,0.007583677914997191
647,0.18446679757944937,0.2600889672584459,0.3020879252995632,0.33054141786558733,0.10599927864385043,0.15809722277882418,0.1795776058990903,0.195006612431371,0.22442191319681,0.278082795655833,0.31495210996673745,0.3189195687893239,0.09974752534765359,0.1702801266380796,0.23079389251793372,0.23712579649741514,0.15974031178615797,0.24566184426722237,0.2985612952350419,0.3149120346250952,0.23904941289624493,0.28509598044323325,0.32204544543742236,0.3347493287380275,0.08259527912475453,0.1257564220734982,0.19184066044163026,0.22237807077305333,0.007974992986815213,0.007689283720758314
648,0.18550875646214884,0.2608904740912916,0.30417184306496214,0.33170360277321365,0.1074019156013305,0.1599406884943694,0.18222257844748127,0.1962088726806396,0.22486274195487516,0.27880415180539414,0.3155131647497295,0.32088326052979604,0.1000681280807919,0.17112170881256764,0.23267743357512122,0.23796737867190318,0.1609024966937843,0.246864104516491,0.301086041758506,0.3170761030737787,0.2404119745120827,0.28641846671742877,0.32432973991103276,0.3371137738949225,0.08351701198252715,0.1282811685969623,0.19280246864104517,0.22466236524666372,0.008135294353384363,0.00779636013040523
649,0.1875125235442632,0.26121107682442996,0.30469282250631186,0.333146315072336,0.10848394982567226,0.16018114054422314,0.18302408528032701,0.19693022883020078,0.22642568027892437,0.2790846791968902,0.31615437021600606,0.3209233358714383,0.10074940888871077,0.1718029896204865,0.2337193924578207,0.2392097142628141,0.16178415420991463,0.24770568669097903,0.3016070211998557,0.3177573838816976,0.24193483749448963,0.2871798982086322,0.32525147276880534,0.33807558209433736,0.08375746403238088,0.1320482507113373,0.1932833727407526,0.2251031940047289,0.008215445036668937,0.00790492762269642
650,0.19031779745922334,0.26217288502384484,0.3056145553640845,0.3353905342043041,0.11048771690778664,0.16142347613513405,0.18350498938003446,0.1975714342964774,0.22718711177012785,0.27936520658838615,0.31791768524826675,0.32192521941249547,0.10203181982126398,0.17324570191960886,0.23768685128040717,0.24121348134492845,0.16210475694305293,0.2498296797980203,0.30292950747405123,0.3192802468641045,0.24313709774375827,0.2877810283332665,0.32725523985091975,0.3394782190518174,0.08435859415701519,0.13537450406764717,0.19404480423195608,0.2269867350619164,0.008415821744880375,0.008015006961565405
651,0.19115937963371138,0.26393620005610546,0.306656514246784,0.3360317396705807,0.11120907305734781,0.163507393900533,0.18386566745481506,0.19913437262052658,0.22899050214403077,0.28008656273794735,0.31972107562216967,0.32272672624534127,0.10219212118783312,0.176050975834569,0.23993107041237527,0.2423756662525548,0.16338716787560614,0.25055103594758144,0.3042519937482467,0.3202821304051617,0.24349777581853885,0.28922374063238887,0.32821704805033464,0.34031980122630545,0.0849997996232918,0.13854045605738788,0.1946860096982327,0.2315152486674949,0.008536047769807237,0.008126619200091945
652,0.19232156454133773,0.2648579329138781,0.30813930188754857,0.33751452731134535,0.11209073057347814,0.16438905141666332,0.18482747565422994,0.19973550274516091,0.23015268705165712,0.28168957640363884,0.32176491804592633,0.3241694385444636,0.1032340800705326,0.1766521059592033,0.24213521420270107,0.24377830321003485,0.16406844868352502,0.25191359756341924,0.30569470604736904,0.3216847673626418,0.24397867991824632,0.2911072816895764,0.3283773494169038,0.3408407806676552,0.08552077906464152,0.13942211357351822,0.19608864665571274,0.23199615276720234,0.0089768765278724,0.008239785684528518
653,0.1933635234240372,0.26509838496373184,0.3096621648699555,0.3394782190518174,0.11217088125676271,0.16595198974071254,0.18651064000320602,0.2000961808199415,0.23283773494169038,0.2826113092614115,0.32424958922774816,0.3264136576764317,0.10395543622009377,0.17733338676712218,0.24281649501061997,0.24474011140944976,0.16531078427443593,0.2522742756381998,0.30813930188754857,0.32481064401074017,0.24441950867631146,0.2927904460385525,0.3301807397908067,0.34228349296677757,0.08752454614675591,0.14122550394742114,0.1975313589548351,0.23255720755019438,0.0089768765278724,0.008354528058382863
654,0.19508676311465556,0.26850478900332625,0.3109445758025087,0.34104115737586665,0.11273193603975473,0.1663928184987777,0.1875125235442632,0.20065723560293353,0.23395984450767443,0.2847353023684527,0.3292590069330341,0.32749569190077343,0.10499739510279325,0.17929707850759427,0.2432973991103274,0.24630304973349898,0.16623251713220855,0.25355668657075303,0.30882058269546747,0.3262533563098625,0.24606259768364525,0.2940728569711057,0.33046126718230273,0.3434056025327616,0.08792529956317878,0.1420670861219092,0.19885384522903057,0.23395984450767443,0.009177253236083838,0.008470868266557402
655,0.19548751653107843,0.27307337795054704,0.3123472127599888,0.3424437943333467,0.11417464833887708,0.1673947020398349,0.18835410571875125,0.20189957119384444,0.23520218009858535,0.2856971105678676,0.33102232196529474,0.3289784795415381,0.10619965535206187,0.18158137298120466,0.2447000360678075,0.24706448122470245,0.16747485272311946,0.2544784194285256,0.31082434977758183,0.3269346371177814,0.24638320041678355,0.29419308299603253,0.3315433014066445,0.34773373943012864,0.0888069570793091,0.14338957239610467,0.20254077666012102,0.2363643650062117,0.009417705285937562,0.00858882855954625
656,0.195848194605859,0.27487676832444996,0.31374984971746883,0.3457299723480143,0.11513645653829199,0.16807598284775377,0.18963651665130446,0.2026610026850479,0.2353224061235122,0.28681922013385164,0.3312226986735062,0.3295796096661724,0.1080431210676071,0.18314431130525388,0.24658357712499498,0.2475053099827676,0.1682763595559652,0.2578447481264778,0.31146555524385844,0.329098705566465,0.24678395383320642,0.2963571514447161,0.3319841301647097,0.3485352462629744,0.08940808720394341,0.14443153127880415,0.20490522181701598,0.23844828277161062,0.009578006652506712,0.008708431497690725
657,0.19729090690498136,0.2763996313068569,0.31399030176732257,0.3469723079389252,0.11581773734621088,0.1685969622891035,0.19168035907506112,0.20558650262493489,0.23708572115577287,0.2873001242335591,0.3315433014066445,0.33042119184066043,0.1084037991423877,0.18442672223780707,0.2478659880575482,0.24770568669097903,0.16899771570552638,0.25880655632589267,0.3146315072335992,0.33014066444916446,0.24882779625696308,0.29703843225263493,0.3337875205386126,0.3515008215445037,0.09036989540335831,0.14507273674508075,0.20831162585661042,0.23928986494609866,0.009698232677433576,0.008829699955494092
658,0.1975714342964774,0.278082795655833,0.31615437021600606,0.3488157736544704,0.11633871678756061,0.16967899651344528,0.19320322205746804,0.20662846150763436,0.2391696389211718,0.2891836652907466,0.3337474451969703,0.33234480823949025,0.10888470324209513,0.18514807838736824,0.24994990582294713,0.24886787159860538,0.1695988458301607,0.25988859055023444,0.31507233599166434,0.33102232196529474,0.2498296797980203,0.29840099386847274,0.3348294794213121,0.35290345850198374,0.09141185428605779,0.14655552438584538,0.2087524546146756,0.24057227587865188,0.00977838336071815,0.008952657125996391
659,0.19865346852081914,0.27848354907225586,0.3176371578567707,0.35114014346972305,0.1170199975954795,0.17072095539614476,0.19356390013224864,0.20899290666452933,0.23997114575401754,0.28978479541538094,0.33523023283773495,0.3330260890474091,0.10976636075822546,0.1856289824870757,0.25087163868071977,0.250070131847874,0.17040035266300646,0.2606900973830802,0.31619444555764836,0.3312226986735062,0.25063118663086603,0.29900212399310705,0.33647256842864587,0.3544263214843906,0.09249388851039955,0.1478379353183986,0.20987456418065964,0.24097302929507475,0.0099386847272873,0.009077326525210223
660,0.2004568588947221,0.28068769286258166,0.318238287981405,0.35222217769406483,0.11762112772011381,0.1734861539694626,0.19440548230673665,0.2103153929387248,0.24169438544463592,0.2907866789564381,0.336352342403719,0.33450887668817375,0.11088847032420951,0.18610988658678315,0.25243457700476896,0.25175329619685005,0.17212359235362482,0.2620125836572757,0.31731655512363244,0.3313028493567908,0.2521941249549152,0.30004408287580653,0.3370736985532802,0.35570873241694384,0.09377629944295275,0.15152486674948903,0.21067607101350538,0.2426962689856931,0.01009898609385645,0.00920373199661822
661,0.2013385164108524,0.28225063118663085,0.31887949344768163,0.35410571875125235,0.11902376467759387,0.17524946900172325,0.19512683845629783,0.2122390093375546,0.24213521420270107,0.29439345970424396,0.3377950547028413,0.33515008215445036,0.1112491483989901,0.18823387969382438,0.25379713862060677,0.2529555564461187,0.17356630465274717,0.2632549192481866,0.31847874003125876,0.3325051096060594,0.2529555564461187,0.3000841582174488,0.3379553560694105,0.356710615958001,0.09509878571714823,0.15232637358233478,0.21243938604576604,0.2446198853845229,0.010219212118783313,0.009331897715733239
662,0.2033422834929668,0.2828116859696229,0.3199615276720234,0.3573518214242776,0.11942451809401675,0.1763715785677073,0.19713060553841222,0.21380194766160382,0.24457981004288062,0.29495451448723603,0.33915761631867913,0.33675309582014185,0.11152967579048612,0.18835410571875125,0.25568067967779423,0.25379713862060677,0.17416743477738147,0.2637758986895363,0.3189997194726085,0.3332264657556206,0.2539574399871759,0.3032100348655472,0.3382759588025488,0.3571113693744239,0.09618081994149,0.15316795575682282,0.2139221736865307,0.24706448122470245,0.010379513485352463,0.009461848194722
663,0.20446439305895084,0.28393379553560694,0.3206027331383,0.3584739309902617,0.1202260249268625,0.17737346210876448,0.1978519616879734,0.21496413256923017,0.2481865907906865,0.29547549392858574,0.340680479301086,0.33751452731134535,0.11233118262333186,0.18939606460145073,0.256201659119144,0.2543581934035988,0.17532961968500782,0.26565943974672385,0.32008175369695024,0.33426842463832,0.25644211116899773,0.30421191840660444,0.34200296557528154,0.3584739309902617,0.09798421031539294,0.15573277762192922,0.21536488598565304,0.24746523464112533,0.010619965535206187,0.009593608287093146
664,0.20490522181701598,0.28517613112651785,0.32136416462950346,0.3591552117981806,0.12074700436821224,0.17853564701639082,0.19897407125395744,0.2168075982847754,0.24914839899010138,0.298160541818619,0.34096100669258206,0.33811565743597966,0.11281208672303931,0.19031779745922334,0.2571233919769166,0.25648218651064,0.1766521059592033,0.2667013986294233,0.32088326052979604,0.3356710615958001,0.25824550154290066,0.3042519937482467,0.343044924457981,0.3594357391896766,0.09962729932272672,0.15757624333747444,0.21620646816014105,0.24798621408247506,0.010619965535206187,0.009727203192450537
665,0.20654831082434977,0.2855768845429407,0.32525147276880534,0.3605979240973029,0.12327175089167636,0.17873602372460226,0.19981565342844548,0.2186510640003206,0.2533162345208993,0.2993628020678876,0.34200296557528154,0.3383561094858334,0.1131727647978199,0.19224141385805313,0.2579649741514046,0.2568027892437783,0.17773414018354505,0.26786358353704964,0.3212840139462189,0.33631226706207673,0.25888670700917726,0.30541417865587306,0.34476816414859934,0.3616398829800024,0.10010820342243418,0.1599807638360117,0.21752895443433656,0.25011020718951626,0.010940568268344488,0.00986265846131282
666,0.20823147517332585,0.2872199735502745,0.32645373301807395,0.36095860217208353,0.12443393579930269,0.18025888670700918,0.20081753696950266,0.21909189275838575,0.2556005289945097,0.2997234801426682,0.34268424638320044,0.33979882178495574,0.1138139702640965,0.19284254398268746,0.2583657275678275,0.2595679878170961,0.1791768524826674,0.26914599446960286,0.32148439065443035,0.33735422594477615,0.2600488919168036,0.3065763635634994,0.34645132849757543,0.3617601090049293,0.10131046367170281,0.16106279806035345,0.2196529475413778,0.2504308099226546,0.010980643609986775,0.01
667,0.20855207790646416,0.28814170640804715,0.3286178014667575,0.36220093776299445,0.12547589468200215,0.18098024285657036,0.20117821504428327,0.22069490642407727,0.25876648098425037,0.30052498697551394,0.3434857532160462,0.3408007053260129,0.11393419628902336,0.19420510559852522,0.25864625495932353,0.26105077545786076,0.18170159900613153,0.2703081793772292,0.32272672624534127,0.33815573277762195,0.2608503987496493,0.3084999799623292,0.3468921572556406,0.3634833486955476,0.10215204584619084,0.16338716787560614,0.22105558449885784,0.25055103594758144,0.010980643609986775,0.010139254075588142
668,0.21015509157215564,0.2891836652907466,0.3292590069330341,0.3651665130445237,0.1263575521981325,0.18162144832284696,0.20310183144311306,0.22169678996513445,0.260249268625015,0.3026489800825552,0.34428726004889193,0.3420831162585661,0.11549713461307258,0.19612872199735504,0.26052979601651105,0.26337514527311345,0.18326453733018075,0.2731535286338316,0.3244900412776019,0.33931791768524827,0.2623732617320563,0.31182623331863907,0.3492165270708933,0.3645253075782471,0.10375505951188234,0.16551116098264737,0.2231795776058991,0.25303570712940326,0.011140944976555925,0.010280447320933098
669,0.21215885865427003,0.2913477337394301,0.3303410411573759,0.36664930068528834,0.12739951108083197,0.18226265378912354,0.2055464272832926,0.2225784474812648,0.26277401514847915,0.30316995952390496,0.34480823949024164,0.34436741073217647,0.11645894281248748,0.19857331783753457,0.2618522822907065,0.26734260409569993,0.1843866468961648,0.2746363162745962,0.3256522261852282,0.34027972588466315,0.2636155973229672,0.3129884182262654,0.3498176571955276,0.3682122390093375,0.10499739510279325,0.16911794173045325,0.2251432693463712,0.25640203582735543,0.011341321684767362,0.01042360673976401
670,0.2125996874123352,0.2927102953552679,0.3312627740151485,0.3670500541017112,0.12840139462188915,0.18290385925540015,0.20726966697391094,0.22333987897246824,0.26329499458982886,0.30597523343886507,0.3456097463230874,0.34512884222338,0.1176612030617561,0.19997595479501462,0.2635354466396826,0.2677433575121228,0.18606981124514085,0.2760389532320763,0.32593275357672424,0.3408007053260129,0.26469763154730896,0.3136696990341843,0.35069931471165794,0.3690137458421833,0.10664048411012704,0.1711617841542099,0.2263054542539975,0.25760429607662405,0.011902376467759388,0.01056875971184805
671,0.21340119424518095,0.2933515008215445,0.3321043561896365,0.3681721636676953,0.12912275077145033,0.1837053660882459,0.2084719272231796,0.22434176251352542,0.2642968781308861,0.30697711697992225,0.34617080110607945,0.34552959563980284,0.11858293591952872,0.20089768765278723,0.26457740552238207,0.2687051657115377,0.18679116739470203,0.27712098745641806,0.3273353905342043,0.3414419107922895,0.26509838496373184,0.3142307538171763,0.3523023283773494,0.3704965334829479,0.10688093615998076,0.1728850238448283,0.2269867350619164,0.25828557688454296,0.01202260249268625,0.01071593399822671
672,0.2151645092774416,0.2953151925620166,0.33346691780547427,0.36889351981725643,0.1311265178535647,0.18478740031258767,0.21019516691379794,0.22558409810443633,0.2670220013625616,0.30870035667054063,0.3478539654550555,0.34609065042279485,0.11938444275237446,0.20177934516891757,0.26561936440508155,0.2699074259608063,0.18799342764397067,0.2791247545385324,0.32885825351661124,0.34260409569991584,0.26662124794613873,0.31507233599166434,0.3529836091852683,0.3712579649741514,0.10920530597523344,0.17520939366008095,0.22935118021881137,0.2587264056426081,0.01202260249268625,0.010865157746525371
673,0.21664729691820622,0.2961968500781469,0.33426842463832,0.369254197892037,0.1318077986614836,0.18522822907065284,0.21243938604576604,0.22686650903698954,0.268184186270188,0.31054382238608585,0.3487756983128281,0.3468921572556406,0.12030617561014707,0.20306175610147076,0.26922614515288745,0.2715905903097824,0.18879493447681642,0.2797258846631668,0.32945938364124555,0.3434056025327616,0.26786358353704964,0.31679557568228267,0.35470684887588666,0.372179697831924,0.11068809361599807,0.1772532360838376,0.22959163226866508,0.2593676111088847,0.012383280567466837,0.011016459496336568
674,0.2176491804592634,0.2982406925019036,0.3348695547629544,0.37081713621608625,0.1320482507113373,0.1866308660281329,0.21660722157656395,0.22963170761030738,0.2693463711778143,0.3116659319520699,0.35061916402837334,0.34721275998877893,0.1208672303931391,0.20398348895924337,0.2710696108684327,0.27239209714262813,0.1909990782671422,0.28100829559571994,0.3312226986735062,0.3441269586823228,0.2689856931030337,0.31791768524826675,0.35566865707530154,0.374824670380315,0.11185027852362442,0.1785757223580331,0.23251713220855208,0.26153167955756823,0.012423355909109125,0.011169868184678227
675,0.21913196810002805,0.2994830280928145,0.3367130204784996,0.3722197731735663,0.13345088766881738,0.1878331262774015,0.21748887909269426,0.2305133651264377,0.27022802869394463,0.3120266100268505,0.3532641365767643,0.3486554722879013,0.12178896325091171,0.2055063519416503,0.272231795776059,0.2750771450326614,0.1920410371498417,0.2825311585781269,0.3324249589227748,0.34669178054742916,0.2712699875766441,0.3187592674227548,0.3559091091251553,0.3755861018715185,0.11197050454855127,0.18110046888149722,0.2331182623331864,0.2636155973229672,0.012543581934035987,0.011325413151528128
676,0.22041437903258126,0.3003246102673025,0.3383160341441911,0.3738227868392578,0.13425239450166312,0.18867470845188955,0.21853083797539374,0.23191600208391777,0.2711096862100749,0.3141105277922494,0.35402556806796776,0.3509798421031539,0.1224702440588306,0.2073898929988378,0.2728329259006933,0.27527752174087283,0.19320322205746804,0.28361319280246866,0.33298601370576686,0.34841502023804755,0.2717909670179938,0.3199615276720234,0.3565903899330742,0.37658798541257565,0.11345329218931591,0.18278363323047328,0.2346411253155933,0.26445717949745523,0.012703883300605137,0.011483124145435113
677,0.2215364885985653,0.30080551436701,0.33975874644331344,0.37646775938764876,0.1355748807758586,0.18927583857652386,0.21905181741674348,0.23420029655752816,0.27147036428485555,0.3164749729491444,0.35570873241694384,0.35246262974391857,0.1231114495251072,0.20919328337274076,0.2740752614916042,0.2770007614314912,0.1946058590149481,0.285336432493087,0.33354706848875887,0.34905622570432415,0.2729130765839779,0.3209634112130806,0.3587544583817577,0.37811084839498255,0.11553720995471486,0.18442672223780707,0.2362842143229271,0.26561936440508155,0.012944335350458863,0.011643031329208756
678,0.22205746803991505,0.30256882939927066,0.3408407806676552,0.378311225103194,0.13681721636676952,0.19023764677593877,0.22069490642407727,0.2359636115897888,0.2722718711177013,0.3175970825151284,0.356710615958001,0.35286338316034144,0.12415340840780667,0.21095659840500142,0.27499699434937686,0.27876407646375184,0.19532721516450927,0.2859776379593636,0.3347493287380275,0.3510199174447962,0.27660000801506834,0.3222057468039915,0.35979641726445716,0.38007454013545466,0.11718029896204865,0.1849477016791568,0.23772692662204944,0.266661323287781,0.013064561375385725,0.011805165285688056
679,0.22321965294754137,0.30585500741393823,0.34188273955035464,0.3802348415020238,0.13733819580811926,0.1907586262172885,0.22177694064841902,0.23744639923055344,0.2734741313669699,0.31907987015589306,0.35799302689055423,0.3543060954594638,0.12619725083156333,0.21376187231996152,0.2756782751572957,0.2791648298801747,0.19697030417184305,0.2866188434256402,0.3372339999198493,0.35290345850198374,0.2775217408728409,0.3238889111529676,0.3607181501222298,0.3835210195166914,0.11842263455295957,0.1863503386366369,0.23993107041237527,0.2676231314871959,0.013224862741954875,0.011969557023590429
680,0.22402115978038714,0.30637598685528794,0.3430849997996233,0.38099627299322725,0.1395022642568028,0.192081112491484,0.22305935158097223,0.23872881016310665,0.2737947341001082,0.32012182903859254,0.358514006331904,0.3545866228509598,0.12651785356470163,0.21560533803550674,0.27724121348134495,0.2802067887628742,0.19861339317917684,0.2871798982086322,0.3377149040195568,0.35466677353424436,0.2798461106880936,0.3247304933274556,0.36216086242135215,0.384442752374464,0.11850278523624413,0.18855448242696268,0.24097302929507475,0.26982727527752176,0.013585540816735462,0.012136237983442417
681,0.22678635835370498,0.30797900052097943,0.34388650663246906,0.38360117019997597,0.1404239971145754,0.19544744118943613,0.22658598164549354,0.24005129643730214,0.275157295715946,0.32088326052979604,0.35983649260609946,0.3574319721075622,0.12816094257203542,0.21684767362641766,0.2778824189476215,0.2814891996954274,0.20081753696950266,0.28934396665731577,0.3389572396104677,0.356149561175009,0.2820101791367771,0.3279365206588386,0.3632028213040516,0.38680719753135895,0.12082715505149681,0.1897968180178736,0.2414138580531399,0.27143028894321325,0.013705766841662324,0.012305240043592616
682,0.2277080912114776,0.30990261691980925,0.3453692942732337,0.38448282771610626,0.14178655873041318,0.19636917404720874,0.22710696108684328,0.24033182382879814,0.2763595559652146,0.32356830841982925,0.3606780747805875,0.35807317757383883,0.12848154530517372,0.21825031058389774,0.2801667134212319,0.28293191199454976,0.2023003246102673,0.28998517212359237,0.3394381437101751,0.356710615958001,0.2824910832364846,0.32889832885825354,0.36496613633631225,0.3875686290225624,0.12419348374944897,0.1907185508756462,0.24309702240211598,0.27243217248427043,0.014186670941369776,0.012476595526308684
683,0.22786839257804672,0.31050374704444356,0.34765358874684404,0.3859255400152286,0.14350979842103154,0.19713060553841222,0.22778824189476216,0.24153408407806676,0.2779224942892638,0.3240492125195367,0.36107882819701037,0.359075061114896,0.13008455897086524,0.21949264617480865,0.2820903298200617,0.2849356790766641,0.20286137939325932,0.2907866789564381,0.34104115737586665,0.3578728008656274,0.2843746242936721,0.3292590069330341,0.3664489239770769,0.39029375225423796,0.12475453853244099,0.19316314671582574,0.24413898128481545,0.27459624093295393,0.01426682162465435,0.012650337203959038
684,0.22959163226866508,0.3135494730092574,0.348615396946259,0.38740832765599326,0.14487236003686932,0.19885384522903057,0.22903057748567307,0.24221536488598566,0.2797258846631668,0.32589267823508195,0.36208071173806755,0.36043762273073376,0.1308059151204264,0.22033422834929667,0.28345289143589947,0.2884222337995431,0.20530597523343885,0.2933915761631868,0.3423636436500621,0.3593956638480343,0.2859375626177213,0.3298200617160261,0.3677714102512724,0.3927383480944175,0.1263575521981325,0.19424518094016752,0.24654350178335271,0.2763194806235723,0.014467198332865788,0.012826498305280598
685,0.2305133651264377,0.3148318839418106,0.35061916402837334,0.38808960846391216,0.1458341682362842,0.19989580411173005,0.23067366649300686,0.24313709774375827,0.2814491243537851,0.3268945617761391,0.3647657596281008,0.36147958161343324,0.13164749729491443,0.2205746803991504,0.2856971105678676,0.28922374063238887,0.20594718069971546,0.2939927062878211,0.3428846230914119,0.3619204103714984,0.2866989941089248,0.3319039794814251,0.36853284174247586,0.3940207590269707,0.12743958642247424,0.19548751653107843,0.2487877209153208,0.27651985733178375,0.014467198332865788,0.013005112521734098
686,0.23163547469242177,0.31559331543301405,0.351540896886146,0.3901334508876688,0.14639522301927624,0.20109806436099867,0.23155532400913717,0.24381837855167715,0.28297198733619205,0.3286578768083998,0.36688975273514207,0.36316274596240933,0.13317036027732138,0.22173686530677675,0.2878211036749088,0.2907866789564381,0.2087123792730333,0.29599647336993545,0.34392658197411136,0.362561615837775,0.28738027491684365,0.3332264657556206,0.3706167595078748,0.39670580691700397,0.12880214803831203,0.19656955075542018,0.24962930308980885,0.27836332304732897,0.0147477257243618,0.013186214013947484
687,0.23275758425840581,0.31659519897407123,0.3536648899931872,0.39093495772051456,0.15048290786678956,0.20242055063519415,0.2324369815252675,0.24482026209273433,0.2838135695106801,0.3289784795415381,0.36905382118382557,0.3642848555283934,0.13521420270107803,0.2224982967979802,0.2898248707570232,0.29210916523063357,0.2099547148639442,0.29711858293591953,0.34444756141546107,0.36432493087003565,0.2881817817496894,0.33643249308700357,0.37145834168236286,0.3974672384082074,0.12960365487115777,0.19889392057067287,0.2513926181220695,0.2797258846631668,0.014787801066004087,0.013369837418249451
688,0.2333987897246824,0.317396705806917,0.35506752695066723,0.39197691660321404,0.15184546948262734,0.2033022081513245,0.23323848835811326,0.24658357712499498,0.2848555283933796,0.3302608904740913,0.3721396224902817,0.3658477938524426,0.13601570953392378,0.22370055704724884,0.29222939125556047,0.29331142547990224,0.21179818057948943,0.29892197330982245,0.3456498216647297,0.36600809521901173,0.29026569951508835,0.3388370135855408,0.3727808279565583,0.39907025207389896,0.13072576443714182,0.2001362561615838,0.2528754057628341,0.28128882298721597,0.01522862982406925,0.01355601785329369
689,0.23399991984931673,0.3193203222057468,0.35578888310022844,0.39321925219412496,0.15288742836532682,0.2041838656674548,0.2346411253155933,0.24774576203262133,0.28814170640804715,0.3311826233318639,0.37310143068969664,0.36793171161784155,0.13830000400753417,0.22482266661323289,0.29323127479661765,0.2936721035546828,0.21304051617040035,0.30056506231715624,0.3469322325972829,0.3674508075181341,0.29154811044764156,0.34152206147557407,0.37362241013104636,0.400753416422875,0.1318077986614836,0.20278122870997475,0.25411774135374504,0.28233078186991545,0.015829759948703562,0.013744790926775366
690,0.23420029655752816,0.31984130164709657,0.3566304652747165,0.3947421151765319,0.15433014066444917,0.20522582455015428,0.2360036869314311,0.24862741954875164,0.28978479541538094,0.3320242055063519,0.37358233478940406,0.37021600609145194,0.13970264096501422,0.22670620767042038,0.2957560213200818,0.2957159459784395,0.21776940648419027,0.30188754859135175,0.34837494489640525,0.3677714102512724,0.29483428846230914,0.3429246984330541,0.37490482106359957,0.4015148479140785,0.13377149040195568,0.20470484510880455,0.2555203783112251,0.28353304211918406,0.016070211998557286,0.013936192742241435
691,0.2363643650062117,0.32308740432012184,0.3574720474492045,0.3958642247425159,0.15557247625536008,0.20662846150763436,0.23732617320562657,0.24966937843145112,0.2905462269065844,0.333146315072336,0.37422354025568066,0.3705766841662325,0.14062437382278684,0.22730733779505471,0.29675790486113895,0.2963571514447161,0.21885144070853205,0.30316995952390496,0.3509397667615116,0.3688133691339719,0.2962369254197892,0.34420710936560733,0.37522542379673784,0.4026770328217048,0.1344126958682323,0.2067486875325612,0.25704324129363204,0.28449485031859895,0.016110287340199574,0.014130259905995337
692,0.23808760469683005,0.3244900412776019,0.35931551316474974,0.39678595760028856,0.15673466116298643,0.20751011902376468,0.23792730333026088,0.25131246743878494,0.29254999398869874,0.3347493287380275,0.3751452731134533,0.3725804512483469,0.14118542860577887,0.22834929667775417,0.29771971306055384,0.2971586582775618,0.22049452971586583,0.3050134252394502,0.3520618763274957,0.36981525267502907,0.29735903498577326,0.3458501983729411,0.37646775938764876,0.404239971145754,0.13537450406764717,0.20799102312347212,0.2585260289343967,0.2855368092012984,0.016230513365126438,0.014327029534098295
693,0.240732577245221,0.3257323768685128,0.3616799583216447,0.39834889592433775,0.15825752414539335,0.2087925299563179,0.23824790606339918,0.2526750290546227,0.2934717268464714,0.3360317396705807,0.3779104716867711,0.3751452731134533,0.14246783953833206,0.22927102953552678,0.2998036308259528,0.2986414459183265,0.2224982967979802,0.30874043201218293,0.35410571875125235,0.3711778142908668,0.2982006171602613,0.34721275998877893,0.3769887388289985,0.40644411493607985,0.13613593555885065,0.21087644772171682,0.260810323408007,0.2873401995752014,0.016430890073337874,0.014526539259467812
694,0.24197491283613193,0.32749569190077343,0.36388410211197053,0.3998316835651024,0.15974031178615797,0.2097142628140905,0.23941009097102553,0.25536007694465596,0.295235041878732,0.3378351300444836,0.3789123552278283,0.3767482867791448,0.14479220935358475,0.23231675550034064,0.30256882939927066,0.29992385685087963,0.22333987897246824,0.31042359636115896,0.3561094858333667,0.3722197731735663,0.2998837815092374,0.35009818458702363,0.37823107441990944,0.40812727928505593,0.13854045605738788,0.21267983809561977,0.262333186390414,0.2879413296998357,0.01671141746483389,0.014728827239075018
695,0.24449965935959603,0.33014066444916446,0.3648058349697431,0.40251673145513567,0.1609425720354266,0.21095659840500142,0.24337754979361198,0.25632188514407084,0.29723880896084637,0.33867671221897167,0.3808359716266581,0.3786719031779746,0.14571394221135736,0.23444074860738187,0.30413176772331985,0.30080551436701,0.22518334468801346,0.31158578126878533,0.356710615958001,0.37302128000641205,0.30132649380835974,0.3527030817937723,0.3825992866589188,0.4111329299082275,0.1394621889151605,0.21488398188594557,0.26461748086402437,0.28902336392417743,0.0169919448563299,0.014933932161242534
696,0.24578207029214924,0.33110247264857934,0.3660882459022963,0.404239971145754,0.16278603775097183,0.2113573518214243,0.24453973470123833,0.2579248988097623,0.29767963771891154,0.3420831162585661,0.3821985332424959,0.38007454013545466,0.1465154490442031,0.23568308419829279,0.30477297318959645,0.3017272472247826,0.22746763916162385,0.3119865346852082,0.35767242415741596,0.3741433895723961,0.3027692061074821,0.3542259447761792,0.3842423756662526,0.41277601891556126,0.14154610668055945,0.21692782430970223,0.2671422273874885,0.28974472007373864,0.017232396906183625,0.01514189325304352
697,0.24650342644171042,0.3315833767482868,0.3668496773934998,0.4055223820783072,0.1634673185588907,0.2119184066044163,0.24626297439185668,0.25928746042560014,0.2985612952350419,0.3428846230914119,0.38287981405041477,0.38163747845950385,0.14767763395182945,0.23680519376427683,0.30533402797258846,0.3026890554241975,0.22963170761030738,0.313629623692542,0.35871438304011544,0.3757063278964453,0.30357071294032784,0.35518775297559413,0.3863663687732938,0.4140985051897567,0.1427082915881858,0.21949264617480865,0.26922614515288745,0.2912275077145033,0.017713301005891077,0.015352750287804213
698,0.24866749489039394,0.33342684246383203,0.3677313349096301,0.40796697791848674,0.16470965414980163,0.2125195367290506,0.2481064401074019,0.2616118302408528,0.3010459664168637,0.3440468079990382,0.3836813208832605,0.3824790606339919,0.14859936680960206,0.2388490361880335,0.3064962128802148,0.3050134252394502,0.23095419388450286,0.3148719592834529,0.35987656794774175,0.37590670460465675,0.3061756101470765,0.35643008856650504,0.3878892317557007,0.41449925860617964,0.14483228469522702,0.220935358473931,0.27086923416022124,0.29254999398869874,0.017873602372460225,0.01556654359271062
699,0.24922854967338595,0.33390774656353944,0.36945457460024844,0.4090089368011862,0.1660722157656394,0.21556526269386447,0.24962930308980885,0.263174768564902,0.30188754859135175,0.3456498216647297,0.3848435057908869,0.38396184827475655,0.15000200376708211,0.24093295395343245,0.307778623812768,0.3073377950547028,0.2320763034504869,0.31663527431571353,0.3618803350298561,0.37762994429527513,0.30757824710455656,0.3574319721075622,0.39065443032901853,0.4152606900973831,0.14575401755299963,0.22434176251352542,0.27295315192562014,0.2942732336793171,0.0185949585220214,0.015783314056521166
700,0.25067126197250833,0.3347493287380275,0.37185909509878573,0.4094497655592514,0.1671141746483389,0.21744880375105197,0.2514727688053541,0.2647377068889512,0.30349056225704324,0.34833486955476295,0.3860858413817978,0.3853244098905943,0.1520057708491965,0.24353785116018115,0.3093816374784595,0.30858013064561374,0.23319841301647096,0.31787760990662445,0.36284214322927105,0.37975393740231633,0.3090209594036789,0.3587945337234,0.3924578207029215,0.41602212158858654,0.14655552438584538,0.2266661323287781,0.2739149601250351,0.29555564461187034,0.018835410571875124,0.016003103137387016
701,0.25087163868071977,0.3356309862541578,0.3744239169638921,0.4112932312747966,0.16867711297238808,0.21941249549152406,0.253837213962249,0.2677834328537651,0.30537410331423076,0.35029856129523507,0.3877289303891316,0.3872881016310664,0.15404961327295316,0.2447000360678075,0.31110487716907786,0.3099827676030938,0.2346411253155933,0.31911994549753536,0.36384402677032823,0.38075582094337357,0.310143068969663,0.36095860217208353,0.3934196289023364,0.41850679277040836,0.14759748326854485,0.2283092213361119,0.2751973710575883,0.29836091852683044,0.01943654069650944,0.01622595287078087
702,0.25303570712940326,0.3372339999198493,0.37590670460465675,0.4128962449404881,0.16943854446359155,0.22037430369093897,0.25540015228629825,0.2694265218610989,0.3071774936881337,0.3517412735943574,0.3889712659800425,0.3878892317557007,0.1551717228389372,0.24606259768364525,0.3130284935679077,0.31206668536849275,0.23608383761471566,0.3222858974872761,0.36596801987736943,0.380956197651585,0.31218691139341964,0.3619204103714984,0.3951027932513125,0.4190678475534004,0.14988177774215525,0.2298721596601611,0.2762393299402877,0.30004408287580653,0.01971706808800545,0.016451905877536605
703,0.25463872079509475,0.33843626016911793,0.37819099907826714,0.41510038873081395,0.17007974992986816,0.22133611189035388,0.25648218651064,0.2711898368933595,0.30793892517933713,0.3533442872600489,0.3894120947381076,0.3895323207630345,0.15597322967178295,0.24802628942411734,0.31467158257524147,0.31391015108403797,0.23684526910591913,0.32360838376147155,0.36676952671021523,0.38388169759147195,0.31378992505911113,0.3626016911794173,0.39602452610908506,0.420270107802669,0.15112411333306616,0.23071374183464913,0.2775217408728409,0.3038512403318238,0.019957520137859175,0.01668100537200059
704,0.2554803029695828,0.3398789724682403,0.3790726565943975,0.41674347773814774,0.17072095539614476,0.22261852282290706,0.257323768685128,0.27203141906784756,0.30934156213681724,0.35506752695066723,0.39073458101230313,0.39025367691259566,0.15797699675389731,0.24918847433174368,0.3153528633831603,0.3164348976075021,0.2389291868713181,0.3263735823347894,0.36721035546828035,0.38628621809000924,0.3155131647497295,0.36440508155332024,0.39710656033342684,0.42135214202701077,0.15184546948262734,0.2317957760589909,0.27952550795495534,0.30593515809722277,0.02035827355428205,0.01691329517029647
705,0.2573638440267703,0.3407205546427283,0.3801546908187392,0.4181861900372701,0.1734861539694626,0.22434176251352542,0.2584458782511121,0.2741153368332465,0.31206668536849275,0.355869033783513,0.39125556045365284,0.3907746563539454,0.15841782551196248,0.24970945377309342,0.3159139181661524,0.3174768564902016,0.24025167314551357,0.3279765960004809,0.36781148559291466,0.3876087043642047,0.3180779866148359,0.365206588386166,0.3979080671662726,0.4231555324009137,0.15469081873922974,0.23416022121588587,0.2819300284534926,0.30862020598725604,0.020919328337274074,0.01714881969870541
706,0.259688213842023,0.3428044724081273,0.3808359716266581,0.4199495050695307,0.176331503226065,0.2257443994710055,0.25980843986694985,0.27583857652386484,0.31431090450046084,0.35759227347413136,0.3926982727527752,0.39257804672784835,0.16066204464393058,0.2515529194886386,0.3165150482907867,0.3189596441309662,0.24185468681120506,0.32937923295796095,0.36849276640083356,0.38877088927183107,0.318238287981405,0.3658477938524426,0.3992305534404681,0.4239169638921172,0.15629383240492126,0.23576323488157735,0.2840540215605338,0.3100629182863784,0.021039554362200938,0.017387624002162504
707,0.26048972067486875,0.3450887668817377,0.38227868392578046,0.42115176531879933,0.1782951949665371,0.2266260569871358,0.26213280968220254,0.2772812888229872,0.31571354145794095,0.3590349857732537,0.39414098505189754,0.39353985492726323,0.16110287340199575,0.2533563098625416,0.317396705806917,0.3200016030136657,0.24253596761912397,0.32945938364124555,0.3704965334829479,0.3892918687131808,0.3198813769887388,0.36624854726886547,0.4019556766721436,0.4258005049493047,0.15845790085360478,0.23760670059712258,0.28673906945056704,0.3119464593435659,0.021440307778623813,0.01762975375287204
708,0.2614114535326414,0.3476135134052018,0.3842824510078948,0.4223139502264257,0.17989820863222858,0.22907065282731534,0.2629743918566906,0.27848354907225586,0.3163948222658598,0.3607181501222298,0.39434136176010903,0.3953031699595239,0.16378792129202902,0.2551997755780868,0.318238287981405,0.3210836372380075,0.24506071414258807,0.3309020959403679,0.37314150603133894,0.3905342043040917,0.32176491804592633,0.36696990341842667,0.40247665611349337,0.4268023884903619,0.16086242135214202,0.23836813208832605,0.28806155572476255,0.3131887949344768,0.021881136536688977,0.017875255259042353
709,0.2638560493728209,0.34897607502103956,0.38572516330701717,0.42291508035106,0.1809000921732858,0.23043321444315312,0.2636556726646095,0.28068769286258166,0.31948062357231594,0.3616398829800024,0.39538332064280846,0.3963852041838657,0.1654310102993628,0.25640203582735543,0.31968100028052737,0.3232076303450487,0.24650342644171042,0.3318238287981405,0.3744239169638921,0.39197691660321404,0.324089287861179,0.3690137458421833,0.404239971145754,0.42760389532320764,0.16503025688293993,0.23945016631266783,0.2898649460986655,0.314190678475534,0.022041437903258125,0.018124175473742357
710,0.2648178575722358,0.35069931471165794,0.38692742355628584,0.4239169638921172,0.18202220173926983,0.23127479661764117,0.265819741113293,0.2820903298200617,0.3218049933875686,0.36280206788762875,0.3958241494008736,0.397266861699996,0.1670740993066966,0.25704324129363204,0.3212439386045766,0.32372860978639845,0.24790606339919047,0.33298601370576686,0.37586662926301445,0.39426121107682444,0.3250911714022362,0.3705766841662325,0.40640403959443755,0.4295675870636797,0.1663928184987777,0.24117340600328618,0.2933915761631868,0.31623452089929066,0.022201739269827277,0.018376562003881724
711,0.266661323287781,0.35222217769406483,0.38796938243898527,0.4251592994830281,0.18398589347974192,0.23235683084198291,0.26738267943734223,0.28401394621889153,0.3240492125195367,0.36380395142868593,0.39714663567506914,0.39830882058269546,0.1676752294313309,0.259688213842023,0.32252634953712983,0.3257323768685128,0.24930870035667055,0.3347092533963852,0.3768284374624294,0.3947020398348896,0.32553200016030137,0.37205947180699717,0.4071253957439987,0.43044924457981004,0.16847673626417664,0.2424157415941971,0.2945938364124554,0.3175970825151284,0.022842944736103876,0.018632463119315597
712,0.27014787801066004,0.35534805434216327,0.3894521700797499,0.42660201178215046,0.18602973590349858,0.23416022121588587,0.2688654670781068,0.2854165831763716,0.3256923015268705,0.3648459103113854,0.3982286698994109,0.39939085480703723,0.1695988458301607,0.2616118302408528,0.3244499659359596,0.32725523985091975,0.25127239209714264,0.33627219172043443,0.37779024566184427,0.39578407405923133,0.3268544864344968,0.37374263615597325,0.4082074299683405,0.4321324089287861,0.17007974992986816,0.24357792650182342,0.2956357952951549,0.31887949344768163,0.023283773494169036,0.018891927762076644
713,0.2711096862100749,0.3574319721075622,0.391696389211718,0.42764397066484994,0.1869514687612712,0.23560293351500822,0.26970704925259487,0.28633831603414417,0.32717508916763516,0.36737065683484954,0.3997114575401755,0.40179537530557446,0.17260449645333226,0.2635755219813249,0.32521139742716304,0.32817697270869234,0.2538772893038913,0.33739430128641845,0.37979401274395863,0.3968260329419308,0.3289384041998958,0.37538572516330704,0.4096501422674628,0.4336151965695508,0.173125475894682,0.2475453853244099,0.2971586582775618,0.32008175369695024,0.023644451568949624,0.019155005555735276
714,0.2734340560253276,0.35863423235683084,0.39426121107682444,0.42816495010619965,0.18855448242696268,0.2372860978639843,0.2715505149681401,0.28934396665731577,0.32889832885825354,0.3682122390093375,0.40119424518094016,0.404239971145754,0.1737266060193163,0.265258686330301,0.3262533563098625,0.33014066444916446,0.2562417344607863,0.3377950547028413,0.3813168757263656,0.3981485192161263,0.3313429246984331,0.3773494169037791,0.4110127038833006,0.4341762513525428,0.175770448443073,0.25083156333907747,0.2986013705766842,0.323247705686691,0.023764677593876488,0.019421746814890242
715,0.27371458341682364,0.36087845148879893,0.3959844507674428,0.4292469843305414,0.19003727006772733,0.23836813208832605,0.27299322726726244,0.29086682963972266,0.33050134252394503,0.3693343485753216,0.4026369574800625,0.40540215605338037,0.17609105117621127,0.2670220013625616,0.329659760349457,0.33046126718230273,0.25828557688454296,0.3391976916603214,0.3819981565342844,0.4009537931310864,0.3343886506632469,0.3786719031779746,0.4129363202821304,0.4348575321604617,0.1782551196248948,0.25311585781268786,0.3004448362922294,0.3241694385444636,0.02388490361880335,0.019692202554791732
716,0.2746763916162385,0.3623612391295636,0.397547389091492,0.43044924457981004,0.19111930429206908,0.23928986494609866,0.2739951108083196,0.2929507474051216,0.3311826233318639,0.37250030056506234,0.40536208071173807,0.40732577245221013,0.1779745922333988,0.2682242616118302,0.3318639041397828,0.3325451849477017,0.26040956999158416,0.34096100669258206,0.3840820742996834,0.4027571835049894,0.33639241774536127,0.38071574560173127,0.414138580531399,0.4359796417264457,0.1808199414900012,0.25820542620125836,0.30304973349897807,0.32557207550194367,0.02452610908507995,0.019966424501097934
717,0.2769206107482066,0.3647256842864585,0.40007213561495614,0.43161142948743636,0.19312307137418347,0.24105317997835932,0.27583857652386484,0.29379232957960966,0.33230473289784795,0.37430369093896526,0.4066845669859336,0.4085280327014788,0.18041918807357832,0.2718711177012784,0.333146315072336,0.3331863904139783,0.26165190558249507,0.3423636436500621,0.38616599206508234,0.40407966977918486,0.3373141506031339,0.3814371017512924,0.4155011421472368,0.43842423756662524,0.18330461267182302,0.26153167955756823,0.3044924457981004,0.32725523985091975,0.02488678715986054,0.020244465099768016
718,0.27880415180539414,0.3653268144110929,0.4016350739390053,0.4330541417865587,0.19432533162345209,0.24217528954434336,0.2763996313068569,0.29511481585380517,0.33326654109726284,0.37654791007093336,0.40916923816775536,0.410090971025528,0.1811806195647818,0.27363443273353905,0.3337875205386126,0.3337474451969703,0.26329499458982886,0.3440468079990382,0.38804953312226986,0.4061235122029415,0.33839618482747563,0.38332064280847994,0.4164228750050094,0.4399070252073899,0.1855889071454334,0.26505830962208954,0.3062156854887188,0.3285777261251152,0.025527992626137138,0.02052637752709252
719,0.27952550795495534,0.3668496773934998,0.40283733418827394,0.4343365527191119,0.19536729050615156,0.24381837855167715,0.2779625696309061,0.2969983569109927,0.33446880134653145,0.37819099907826714,0.41085240251673144,0.41153368332465035,0.18230272913076584,0.2747565422995231,0.33450887668817375,0.3356309862541578,0.26469763154730896,0.3450887668817377,0.3894922454213922,0.40792690257684444,0.33967859576002885,0.384162224982968,0.41842664208712377,0.4411894361399431,0.1878732016190438,0.26634072055464275,0.30793892517933713,0.3292990822746764,0.025928746042560014,0.02081221569986337
720,0.2808079188875085,0.368132088326053,0.40403959443754256,0.43630024445958404,0.19624894802228188,0.24766561134933676,0.2797258846631668,0.2985612952350419,0.3354306095459464,0.3795936360357472,0.41269586823227666,0.4148198613393179,0.18410611950466876,0.2762393299402877,0.33515008215445036,0.3376347533362722,0.2664609465795696,0.3465715545225023,0.3900533002043842,0.4093696148759668,0.3400793491764517,0.38512403318238286,0.4203101831443113,0.4423916963892117,0.19059832485071934,0.26846471366168395,0.31102472648579327,0.33106239730693704,0.02632949945898289,0.021102034285685967
721,0.2820903298200617,0.36897367050054103,0.40480102592874606,0.4373021280006412,0.19681000280527391,0.24838696749889794,0.2814891996954274,0.29952310343445676,0.3376347533362722,0.38227868392578046,0.413577525748407,0.4164228750050094,0.18450687292109166,0.27716106279806035,0.33571113693744237,0.3381958081192642,0.26738267943734223,0.3481745681881938,0.3911754097703683,0.41121308059151207,0.34148198613393177,0.3860056906985132,0.42183304612671824,0.4430329018554883,0.19316314671582574,0.269306295836172,0.3128681922013385,0.3331863904139783,0.026569951508836613,0.021395888713434213
722,0.28389372019396464,0.37017593074980965,0.40744599847713703,0.4398669498657476,0.19805233839618483,0.2487877209153208,0.2828116859696229,0.3009658157335791,0.33899731495210994,0.3835610948583337,0.4146595599727488,0.4177453612792049,0.1856289824870757,0.2799262613713782,0.3375946779946299,0.3394381437101751,0.2694265218610989,0.34953712980403157,0.3928184987777021,0.41209473810764236,0.342764397066485,0.3878892317557007,0.42411734060032863,0.4439546347132609,0.19508676311465556,0.2715905903097824,0.31499218530837975,0.3347493287380275,0.027331383000040076,0.02169383518385182
723,0.2850158297599487,0.3712579649741514,0.40860818338476335,0.44090890874844707,0.19961527672023405,0.24990983048130486,0.2837734941690378,0.30349056225704324,0.34328537650783475,0.38564501262373263,0.4158618202220174,0.4193884502865387,0.18735222217769407,0.28036709012944333,0.33979882178495574,0.3412014587424358,0.27018795335230233,0.3513405201779345,0.39390053300204386,0.41269586823227666,0.3436861299242576,0.3893319440548231,0.4247986214082475,0.4462790045285136,0.19628902336392418,0.27375465875846594,0.31671542499899813,0.33687332184506874,0.027812287099747524,0.021995930680300747
724,0.28709974752534767,0.3738628621809001,0.41021119705045483,0.44311305253877287,0.2004167835530798,0.25087163868071977,0.2850158297599487,0.30481304853123875,0.3451689175650222,0.3888510399551156,0.41782551196248946,0.42171282010179134,0.1881537290105398,0.2830922133611189,0.34088085600929746,0.34252394501663125,0.27207149440948986,0.3527030817937723,0.39490241654310104,0.4152206147557408,0.34492846551516854,0.3910551837454414,0.42712299122350017,0.44764156614435135,0.19889392057067287,0.27547789844908427,0.31956077425560053,0.33847633551076023,0.028613793932593275,0.022302232979659366
725,0.288822987215966,0.37466436901374583,0.4118142107161464,0.445076744279245,0.2013785917524947,0.2516330701719232,0.28750050094177054,0.3061756101470765,0.345970424397868,0.39041397827916485,0.41882739550354664,0.422634552959564,0.18987696870115817,0.2865787680839979,0.3440468079990382,0.343325451849477,0.27247224782591273,0.35466677353424436,0.39610467679236966,0.41786558730413176,0.3468520819139983,0.39382038231875927,0.4280447240812728,0.44832284695227026,0.20061716026129123,0.2768805354065643,0.3210034865547229,0.3400793491764517,0.0291748487155853,0.022612800663372797
726,0.2899050214403078,0.37646775938764876,0.4135374504067647,0.4463591552117982,0.20250070131847875,0.25283533042119183,0.2884222337995431,0.30797900052097943,0.3478940407966978,0.3921772933114255,0.42111168997715703,0.42423756662525547,0.19111930429206908,0.28858253516611226,0.3463711778142909,0.34540936961487595,0.27531759708251513,0.35634993788322045,0.39714663567506914,0.41962890233639244,0.3480142668216247,0.39554362200937765,0.42884623091411855,0.4502063880094578,0.20350258485953593,0.2786037750971827,0.32312747966176414,0.3424037189917044,0.029214924057227587,0.022927693128656487
727,0.2917885624974953,0.378030697711698,0.41449925860617964,0.4486033743437663,0.20414379032581254,0.25379713862060677,0.29098705566464955,0.30922133611189034,0.349737506512243,0.3941009097102553,0.42247425159299484,0.4262814090490121,0.19200096180819942,0.29042600088165754,0.3487356229711858,0.34825471887147835,0.2779625696309061,0.3578728008656274,0.39959123151524867,0.42018995711938445,0.34989780787881214,0.3980683685328417,0.431972107562217,0.4508876688173767,0.20542620125836572,0.28108844627900453,0.3251312467438785,0.34452771209874566,0.029735903498577326,0.023246970599856503
728,0.2936721035546828,0.3798741634272432,0.41562136817216366,0.45052699074259606,0.20542620125836572,0.25463872079509475,0.29226946659720277,0.3100629182863784,0.3516611229110728,0.39606460145072736,0.42399711457540173,0.4278042720314191,0.19324329739911034,0.2918286378391376,0.3507794653949425,0.3498176571955276,0.28036709012944333,0.3606780747805875,0.4009537931310864,0.42115176531879933,0.3514206708612191,0.4003526630064521,0.43337474451969704,0.4527311345329219,0.20823147517332585,0.2820502544784194,0.3280166713421232,0.3458501983729411,0.030216807598284774,0.023570694139967277
729,0.29739911032741556,0.3814371017512924,0.4168236284214323,0.4519697030417184,0.20670861219091893,0.25700316595198974,0.2936721035546828,0.3126277401514848,0.353224061235122,0.3979080671662726,0.4250791487997435,0.4292469843305414,0.19408487957359835,0.2934717268464714,0.3519817256442111,0.35242255440227627,0.2819300284534926,0.36276199254598646,0.4027171081633471,0.4219933474932874,0.35350458862661804,0.4017152246222899,0.4344567787440388,0.45453452490682483,0.21083637238007455,0.28401394621889153,0.3295395343245301,0.34829479421312065,0.03089808840620366,0.02389892566231048
730,0.2987616719432533,0.38287981405041477,0.41954875165310784,0.4539333947821905,0.20747004368212238,0.2584058029094698,0.2956758706367972,0.3136696990341843,0.35410571875125235,0.4005129643730213,0.42692261451528873,0.43008856650502947,0.1949665370897287,0.2947140624373823,0.3538652667013986,0.35314391055183747,0.2834128160942572,0.3636436500621168,0.40448042319560773,0.4244780186751092,0.3554682803670901,0.40255680679677797,0.4354185869434537,0.4555764837895243,0.21324089287861178,0.28673906945056704,0.33222458221456336,0.35025848595359277,0.031058389772772813,0.024231727942376005
731,0.3011261171001483,0.3850438824990983,0.42143229271029536,0.45645814130565465,0.20919328337274076,0.26048972067486875,0.29671782951949666,0.3157936921412255,0.3568709173245702,0.4033583136296237,0.4276840460064922,0.43161142948743636,0.19709053019676992,0.2974792610107001,0.35566865707530154,0.3545465475093175,0.28401394621889153,0.3652867390694506,0.4059231354947301,0.4260810323408007,0.35731174608263533,0.40576283412816094,0.4366208471927223,0.45701919608864666,0.2151244339357993,0.2901454734901615,0.33386767122189714,0.35218210235242253,0.03214042399711457,0.0245691646298279
732,0.3022482266661323,0.38628621809000924,0.42419749128361317,0.457900853604777,0.21055584498857852,0.2620125836572757,0.297880014427123,0.31719632909870554,0.3578728008656274,0.40544223139502267,0.42828517613112654,0.43333466917805474,0.19917444796216888,0.2987616719432533,0.3572315953993508,0.35566865707530154,0.2854566585180139,0.3670500541017112,0.40872840940969024,0.4273233679317116,0.3590349857732537,0.40856810804312105,0.4381837855167715,0.4591031138540456,0.21624654350178335,0.2917084118142107,0.3355909109125155,0.3533843626016912,0.03250110207189516,0.024911300260677907
733,0.3036909389652547,0.38841021119705044,0.4254799022161664,0.45926341522061476,0.211317276479782,0.26449725483909753,0.2985612952350419,0.3181180619564782,0.35987656794774175,0.40768645052699076,0.4306095459463792,0.4341762513525428,0.2012984410692101,0.30020438424237567,0.3584338556486194,0.35755219813248906,0.28810163106640485,0.36885344447561413,0.409529916242536,0.4292069089888991,0.3599967939726686,0.4101711217088126,0.44042800464873966,0.46030537410331424,0.2176892558009057,0.29439345970424396,0.3377950547028413,0.35410571875125235,0.03346291027131006,0.025258200269627846
734,0.30533402797258846,0.39161623852843347,0.4268424638320042,0.4601450727367451,0.21239931070412374,0.2654189876968701,0.3004047609505871,0.3194004728890314,0.3618001843465716,0.40993066965895886,0.43221255961207067,0.43630024445958404,0.20242055063519415,0.3015268705165712,0.35979641726445716,0.3591552117981806,0.28934396665731577,0.3706167595078748,0.41089247785837374,0.43008856650502947,0.36151965695507554,0.4117340600328618,0.44199094297278885,0.4612671823027291,0.21973309822466236,0.2964373021280006,0.33839618482747563,0.355588506392017,0.03370336232116379,0.025609931002584567
735,0.3071374183464914,0.3927383480944175,0.4283252514727688,0.4616278603775097,0.21408247505309982,0.26662124794613873,0.30180739790806715,0.32080310984651145,0.3636436500621168,0.4111329299082275,0.4336151965695508,0.4382639362000561,0.20398348895924337,0.3033302608904741,0.36119905422193727,0.36111890353865267,0.292309541938845,0.3727808279565583,0.4125355668657075,0.4315713541457941,0.36272191720434416,0.41433895723961045,0.44487636757103355,0.4629102713100629,0.22181701599006132,0.2985612952350419,0.33971867110167114,0.35699114334949705,0.03414419107922895,0.025966559729348724
736,0.3089808840620366,0.39450166312667817,0.43008856650502947,0.46375185348455095,0.21520458461908387,0.26790365887869194,0.303731014306897,0.32208552077906466,0.3652867390694506,0.41341722438183787,0.435458662285096,0.44034785396545506,0.20578687933314632,0.30473289784795415,0.36276199254598646,0.3619204103714984,0.295235041878732,0.3741033142307538,0.41510038873081395,0.4321724842704284,0.3635634993788322,0.41510038873081395,0.44651945657836734,0.4652346411253156,0.2260249268625015,0.30176732256642486,0.3418426642087124,0.35859415701518854,0.035065923937001565,0.0263281546564802
737,0.3119865346852082,0.3949825672263856,0.4321324089287861,0.46507433975874646,0.21684767362641766,0.2694265218610989,0.3049733498978079,0.3232877810283333,0.3670500541017112,0.4146996353143911,0.43658077185108,0.4416302648980083,0.20759026970704925,0.30605538412214967,0.3642447801867511,0.3632028213040516,0.29727888430248867,0.3750250470885264,0.415941970905302,0.43273353905342044,0.36556726646094656,0.4174247585460666,0.4498457099346772,0.4671181821825031,0.2280286939446159,0.303731014306897,0.3440868833406805,0.3610387528553681,0.035266300645213,0.026694784940343233
738,0.3135093976676151,0.3959443754258005,0.43489760750210393,0.46719833286578766,0.21784955716747487,0.2706688574520098,0.30589508275558047,0.3245701919608865,0.3681721636676953,0.4177854366208472,0.4377429567587064,0.4423916963892117,0.2102753175970825,0.30797900052097943,0.3664889993187192,0.36448523223660484,0.29800024045204987,0.37586662926301445,0.41662325171322084,0.4342564020358274,0.36664930068528834,0.4193483749448964,0.45168917565022243,0.4687612711898369,0.22979200897687652,0.30890073337875207,0.3458902737145834,0.362281088446279,0.03574720474492045,0.02706652070033241
739,0.31559331543301405,0.3976275397747766,0.43714182663407203,0.46799983969863346,0.2186510640003206,0.2731535286338316,0.30697711697992225,0.3254919248186591,0.37013585540816735,0.4197491283613193,0.4387047649581213,0.4437542580050495,0.21207870797098546,0.3093816374784595,0.3676912595679878,0.3660882459022963,0.29968340480102595,0.37787039634512887,0.41826634072055463,0.43585941570151887,0.3677714102512724,0.42143229271029536,0.4531719632909871,0.47008375746403236,0.23219652947541378,0.3113052538772893,0.3492165270708933,0.3646856089448163,0.03618803350298561,0.027443433032283623
740,0.3175169318318439,0.39903017673225666,0.4386246142748367,0.4694425519977558,0.22033422834929667,0.2751172203743037,0.30793892517933713,0.3280567466837655,0.37185909509878573,0.42123191600208393,0.4401074019156013,0.4457580250871639,0.214523303811165,0.3109445758025087,0.36913397186711017,0.3683725403759067,0.3020879252995632,0.37887227988618605,0.419709053019677,0.4385845389331944,0.36853284174247586,0.42303530637598685,0.4539333947821905,0.47176692181300844,0.23528233078186991,0.3125075141265579,0.3515008215445037,0.36672945136857293,0.036628862261050776,0.027825594022071257
741,0.31968100028052737,0.400472889031379,0.4411493607983008,0.4706448122470244,0.22133611189035388,0.2767202340399952,0.3090610347453212,0.3292189315913918,0.37422354025568066,0.42235402556806795,0.44199094297278885,0.44964533322646577,0.21684767362641766,0.3131487195928345,0.3703362321163788,0.36961487596681764,0.3042519937482467,0.3809161223099427,0.4205907105358073,0.43914559371618644,0.3696950266501022,0.42499899811645897,0.4561776139141586,0.47296918206227706,0.23844828277161062,0.31431090450046084,0.3561094858333667,0.3686530677674027,0.0371899170440428,0.028213076759394707
742,0.3218049933875686,0.4021159780387128,0.4440748607381878,0.47300925740391936,0.2222177694064842,0.27848354907225586,0.31090450046086643,0.3302608904740913,0.37783032100348657,0.42415741594197093,0.44583817577044843,0.4510078948423035,0.21953272151645092,0.3160742195327215,0.3725403759067046,0.37129804031579366,0.30641606219693024,0.3825992866589188,0.42191319681000283,0.44006732657395903,0.37205947180699717,0.4268424638320042,0.45810123031298844,0.4751332505109606,0.24341762513525428,0.31563339077465635,0.3578728008656274,0.37109766360758223,0.0375105197771811,0.02860595535175745
743,0.32304732897847954,0.4036388410211197,0.4451969703041718,0.47405121628661884,0.22426161183024085,0.2798861860297359,0.31266781549312705,0.3327054863142708,0.3785116018114054,0.4256001282410933,0.4480423195607743,0.45345249068248306,0.22237807077305333,0.31695587704885186,0.3737827114976155,0.37374263615597325,0.30825952791247546,0.3837614715665451,0.4245180940167515,0.4412295114815854,0.37434376628060756,0.42948743638039516,0.45870236043762275,0.4767362641766521,0.2455816935839378,0.31799783593155134,0.35991664328938405,0.37370256081433095,0.038031499218530836,0.029004304938639914
744,0.32497094537730936,0.40516170400352663,0.44840299763555486,0.4751733258526029,0.22646575562056667,0.28112852162064683,0.31391015108403797,0.33390774656353944,0.3801546908187392,0.4267222378070773,0.44940488117661204,0.4554562577645974,0.22418146114695628,0.3189997194726085,0.3755059511882339,0.3751452731134533,0.30930148679517494,0.38488358113252913,0.4249188474331744,0.442431771730854,0.3763876087043642,0.4313309020959404,0.4599847713701759,0.4785797298921973,0.24770568669097903,0.3202821304051617,0.3618402596882138,0.37486474572195727,0.039073458101230314,0.029408201705870607
745,0.32657395904300085,0.407726525868633,0.4498457099346772,0.47693664088486354,0.22822907065282733,0.2827716106279806,0.3151925620165912,0.33523023283773495,0.3825592113172765,0.4286057788642648,0.4509678195006612,0.45794092894641925,0.2260650022041438,0.3210836372380075,0.37594677994629905,0.3756261772131607,0.31222698673506194,0.38556486194044803,0.4263214843906544,0.4430729771971306,0.3779505470284134,0.4331743678114856,0.46158778503586745,0.48102432573237686,0.250070131847874,0.3216046166793572,0.3646856089448163,0.37646775938764876,0.039714663567506914,0.029817722900196734
746,0.3284174247585461,0.40956999158417823,0.45092774415901893,0.4784194285256282,0.22975193363523425,0.2849356790766641,0.3165150482907867,0.33639241774536127,0.38360117019997597,0.43036909389652545,0.45257083316635277,0.4593836412455416,0.22778824189476216,0.32312747966176414,0.377750170320202,0.3770288141706408,0.3148719592834529,0.38804953312226986,0.4279645733979882,0.4444355388129684,0.3797138620606741,0.4354185869434537,0.4640724562176893,0.48218651064000323,0.25255480302969585,0.32432973991103276,0.3668096020518575,0.37767001963691743,0.0400753416422875,0.030232946844057765
747,0.33110247264857934,0.41157375866629264,0.4537730934156214,0.47986214082475054,0.2311946459343566,0.28637839137578647,0.3176371578567707,0.3377950547028413,0.384162224982968,0.4324530116619244,0.45453452490682483,0.4607462028613794,0.23035306375986855,0.32481064401074017,0.3789925059111129,0.3786719031779746,0.3164749729491444,0.3899731495210997,0.43004849116338717,0.4450366689376027,0.381236725043081,0.4369815252675029,0.4657556205666653,0.48398990101390615,0.25475894682002165,0.3256522261852282,0.3696950266501022,0.38055544423516213,0.04043601971706809,0.030653952950565302
748,0.3337474451969703,0.41285616959884586,0.4556566344728089,0.48170560654029576,0.23267743357512122,0.2883020077746163,0.31952069891395823,0.3405201779345169,0.3865266701398629,0.43401594998597365,0.456097463230874,0.46250951789364003,0.23255720755019438,0.3258125275517974,0.38103634833486955,0.3803149921853084,0.3192401715224622,0.3926982727527752,0.43201218290385923,0.44704043601971705,0.38287981405041477,0.4395463471326093,0.46727848354907225,0.48503185989660563,0.2577645974431932,0.32881817817496894,0.3711377389492245,0.38287981405041477,0.04107722518334469,0.03108082173869064
749,0.3349497054462389,0.4149000120226025,0.4582214563379153,0.4853123872881016,0.23395984450767443,0.2889432132408929,0.3205225824550154,0.34200296557528154,0.3886105879052619,0.43501783352703083,0.45733979882178494,0.46471366168396583,0.234039995190959,0.32813689736705004,0.3820382318759267,0.3818378551677153,0.3205626577966577,0.3943814371017513,0.43329459383641244,0.44828277161062796,0.38404199895804114,0.44199094297278885,0.46964292870596724,0.48679517492886626,0.2607702480663648,0.3309020959403679,0.3725804512483469,0.38448282771610626,0.04147797859976756,0.03151363484866476
750,0.33639241774536127,0.4170240051296437,0.4604256001282411,0.4860738187793051,0.23488157736544704,0.2900653228068769,0.3228870276119104,0.34428726004889193,0.3899330741794574,0.43714182663407203,0.45854205907105355,0.4682002164068449,0.23736624854726887,0.3298200617160261,0.38360117019997597,0.38452290305774856,0.3221656714623492,0.39610467679236966,0.4346972307938925,0.4490842784434737,0.38628621809000924,0.44363403198012263,0.4715264697631547,0.4891996954274035,0.2632549192481866,0.3325451849477017,0.3754258005049493,0.3864064441149361,0.04215925940768645,0.03195247505759213
751,0.3382759588025488,0.41898769687011583,0.4617080110607943,0.4876367571033543,0.23620406363964253,0.2914278844227147,0.32368853444475615,0.3468921572556406,0.39101510840379916,0.43846431290826754,0.461948463110648,0.4700436821223901,0.2392097142628141,0.33106239730693704,0.3842824510078948,0.38556486194044803,0.32372860978639845,0.39782791648298804,0.4364204704845109,0.4502464633511001,0.3869674988979281,0.4447160662044644,0.4732096341121308,0.4906023323848836,0.2664208712379273,0.3350298561295235,0.3763876087043642,0.3878892317557007,0.0432813689736705,0.03239742629528195
752,0.3401995752013786,0.419989580411173,0.4635514767763395,0.48815773654470407,0.23800745401354548,0.29250991864705644,0.32497094537730936,0.3480543421632669,0.3953432453011662,0.4399471005490322,0.4635514767763395,0.4716867711297239,0.24113333066164389,0.33226465755620566,0.3863663687732938,0.3866068208231475,0.32589267823508195,0.39895002604897206,0.4372620526589989,0.4509678195006612,0.38913156734661164,0.44603855247865987,0.4754538532440989,0.4915641405842985,0.26906584378631826,0.33859656153568707,0.37783032100348657,0.3899731495210997,0.04372219773173566,0.032848573660300466
753,0.34128160942572033,0.4206708612190919,0.46571554522502306,0.49036188033502986,0.23904941289624493,0.29443353504588626,0.32725523985091975,0.349456979120747,0.3985091972909069,0.4422313950226426,0.4645533603173967,0.4731695587704885,0.24289664569390454,0.33454895202981605,0.3882499098304813,0.3883300605137659,0.32769606860898487,0.40071334108123274,0.4394261211076824,0.45233038111649904,0.39137578647857973,0.4473209634112131,0.47689656554322124,0.49316715424998997,0.2718711177012784,0.34128160942572033,0.3795535606941049,0.3918566905782872,0.044684005931150565,0.03330600343624588
754,0.343044924457981,0.4225544022762794,0.4673987095739991,0.4916843666092253,0.23969061836252153,0.295235041878732,0.32877810283332665,0.3510199174447962,0.4021159780387128,0.44379433334669177,0.46611629864144594,0.4751733258526029,0.2442992826513846,0.3367130204784996,0.39145593716186433,0.3911754097703683,0.3289784795415381,0.40175529996393217,0.4401074019156013,0.4542539975153288,0.3933795535606941,0.44828277161062796,0.4785797298921973,0.49553159940688496,0.27423556285817335,0.342764397066485,0.38231875926742276,0.3929387248026289,0.04540536208071174,0.033769803108250875
755,0.34556967098144514,0.4248787720915321,0.46960285336432495,0.4924457981004288,0.24061235122029415,0.2971987336192041,0.3303009658157336,0.3529836091852683,0.40359876567947744,0.44551757303731016,0.4670781068408608,0.477137017593075,0.24610267302528754,0.33939806836853287,0.3922574439947101,0.39257804672784835,0.33058149320722957,0.403678916362762,0.44126958682322764,0.4554963331062397,0.39554362200937765,0.45056706608423835,0.48046327094938485,0.4973349897807879,0.2768805354065643,0.345970424397868,0.38275958802548793,0.3939406083436861,0.04588626618041919,0.034240061379714255
756,0.34733298601370577,0.42692261451528873,0.471005490321805,0.49428926381597404,0.2417344607862782,0.2994429527511722,0.3319841301647097,0.3548671502424558,0.40504147797859974,0.44876367571033543,0.4686811205065523,0.47886025728369336,0.24882779625696308,0.3412415340840781,0.39382038231875927,0.39386045766040156,0.33330661643890513,0.4065643409610067,0.4433935799302689,0.4571394221135735,0.39674588225864627,0.4519697030417184,0.4834689215725564,0.49809642127199133,0.27996633671302046,0.34901615036268185,0.3859255400152286,0.3955836973510199,0.04656754698833807,0.034716868189265594
757,0.34893599967939726,0.42980803911353344,0.47373061355348056,0.4962529555564461,0.24393860457660402,0.3010459664168637,0.33266541097262853,0.3578327255239851,0.4065643409610067,0.4501663126678155,0.4699234560974632,0.4799823668496774,0.25091171402236206,0.34256402035827355,0.3956237726926622,0.3949825672263856,0.3350298561295235,0.4078467518935599,0.44551757303731016,0.45918326453733016,0.39903017673225666,0.45297158658277564,0.4865947982206548,0.4991784554963331,0.2819300284534926,0.35122029415300765,0.38740832765599326,0.39706648499178454,0.0471286017713301,0.03520031472796683
758,0.35009818458702363,0.43173165551236325,0.4757744559772372,0.49813649661363363,0.24550154290065324,0.3039714663567507,0.3342283492966778,0.3601170199975955,0.40800705326012904,0.45156894962529553,0.4716867711297239,0.48162545585701116,0.25315593315433016,0.3450486915400954,0.3968260329419308,0.39678595760028856,0.3376748286779145,0.41049172444195087,0.44708051136135935,0.4618282370857212,0.40123432052258245,0.45477497695667857,0.48839818859455775,0.500420791087244,0.2837734941690378,0.35410571875125235,0.38909149200496934,0.3986294233158338,0.048170560654029575,0.03569049345675229
759,0.35250270508556086,0.4341361760109005,0.47817897647577445,0.5009016951869515,0.2469041798581333,0.3054943293391576,0.33583136296236926,0.3613593555885064,0.40916923816775536,0.45465475093175167,0.4738508395784074,0.48447080511361357,0.25536007694465596,0.3481344928465515,0.39842904660762235,0.3974672384082074,0.3399591231515249,0.41317677233198413,0.44884382639362,0.46343125075141267,0.4019957520137859,0.4568188193804352,0.49076263375145274,0.501382599286659,0.2853765078347293,0.356149561175009,0.3917364645533603,0.40055303971466355,0.04877169077866389,0.03618749812411276
760,0.3536648899931872,0.4370616759507875,0.4796216887748968,0.5030256882939927,0.24862741954875164,0.3068168156133531,0.33743437662806075,0.3623612391295636,0.4113733819580812,0.4561375385725163,0.4761351340520178,0.48619404480423195,0.2574439947100549,0.35029856129523507,0.39955115617360637,0.3987897246824029,0.34160221215885866,0.4158618202220174,0.4508475934757344,0.46551516851681163,0.4039193684126157,0.45926341522061476,0.49324730493327457,0.502224181461147,0.28866268584939686,0.35831362962369256,0.39329940287740955,0.4016350739390053,0.04981364966136336,0.036691423784024936
761,0.3552278283172364,0.43878491564140587,0.48054342163266944,0.505710736184026,0.2503105838977277,0.3083797539374023,0.3389572396104677,0.36332304732897847,0.4140985051897567,0.45802107962970384,0.4771770929347173,0.48791728449485033,0.25828557688454296,0.3520618763274957,0.4015148479140785,0.39999198493167154,0.3439666573157536,0.416503025688294,0.4526910591912796,0.46723840820742996,0.4064841902777221,0.46098665491123314,0.4950506953071775,0.5032260650022041,0.29146795976435697,0.36019717068088003,0.3959844507674428,0.40279725884663165,0.050254478419428525,0.03720236681413066
762,0.35695106800785475,0.4416703402396505,0.4824670380314992,0.5067927704083677,0.2513926181220695,0.3100629182863784,0.3405201779345169,0.365206588386166,0.41566144351380596,0.4604656754698834,0.47950146274996996,0.4900012022602493,0.2608503987496493,0.3549072255840981,0.4027171081633471,0.40231635474692423,0.3457299723480143,0.4183464914038392,0.45473490161503627,0.46840059311505633,0.4078467518935599,0.4629904219933475,0.49717468841421875,0.5047088526429688,0.29491443914559373,0.3641245541618242,0.3975874644331343,0.40516170400352663,0.05109606059391656,0.037720424934170015
763,0.35831362962369256,0.4427523744639923,0.48519216126317477,0.5085961607822707,0.2545184947701679,0.3122670620767042,0.3420831162585661,0.36696990341842667,0.417625135254278,0.46210876447721716,0.4813449284655152,0.4917244419508676,0.26221296036548714,0.3571113693744239,0.40472087524546146,0.40419989580411175,0.3478940407966978,0.42123191600208393,0.4560573878892318,0.4700436821223901,0.4094096902176091,0.4647537370256081,0.49825672263856047,0.5070732977998638,0.297599487035627,0.3654069650943774,0.3987496493407606,0.4071253957439987,0.05177734140183545,0.03824569722466999
764,0.3601170199975955,0.4443553881296838,0.4871157776620046,0.5107201538893119,0.2560814330942171,0.3132689456177614,0.343325451849477,0.3682523143509798,0.41886747084518894,0.4639121548511201,0.4848715585300365,0.493447681641486,0.2651785356470164,0.3597563419228149,0.4087684847513325,0.4066845669859336,0.3503787119785196,0.4232356830841983,0.4575401755299964,0.4720875245461468,0.4114134572997235,0.4662766000080151,0.499859736304252,0.5086763114655553,0.3020478499579209,0.3676912595679878,0.40251673145513567,0.40872840940969024,0.0528994509678195,0.038778284145894536
765,0.36107882819701037,0.44583817577044843,0.489400072135615,0.5117220374303691,0.2567226385604937,0.3153127880415181,0.3439666573157536,0.37021600609145194,0.4215124433935799,0.46559531920009617,0.4866749489039394,0.4962930308980884,0.26726245341241534,0.36111890353865267,0.40997074500060116,0.40920931350939765,0.35222217769406483,0.4245581693583938,0.45922333987897246,0.47308940808720396,0.41245541618242293,0.46731855889071455,0.5016631266781549,0.5099987977397508,0.303731014306897,0.3697751773333868,0.40472087524546146,0.41085240251673144,0.05382118382559211,0.0393182875570577
766,0.36380395142868593,0.44712058670300164,0.49128361319280245,0.514647537370256,0.2584458782511121,0.3160341441910792,0.345970424397868,0.37173886907385884,0.42295515569270226,0.4671181821825031,0.4886787159860538,0.4978960445637799,0.2689856931030337,0.36384402677032823,0.41161383400793494,0.4118542860577886,0.35418586943453695,0.4263214843906544,0.46158778503586745,0.4748927984611069,0.4148198613393179,0.4690417985813329,0.5029856129523504,0.5114815853805154,0.30589508275558047,0.37302128000641205,0.4062036628862261,0.4119344367410732,0.05446238929186872,0.039865810735804384
767,0.36628862261050776,0.4492445798100429,0.492886626858494,0.5160501743277361,0.2602893439666573,0.3177573838816976,0.3476135134052018,0.3726205265899892,0.4244780186751092,0.4697230793892518,0.4898809762353224,0.5009016951869515,0.27070893279365205,0.365767643169158,0.41345729972348017,0.4142187312146836,0.3562697871999359,0.4285657035226225,0.46250951789364003,0.4767362641766521,0.41634272432172487,0.4710455656634473,0.504468400593115,0.5137658798541258,0.30862020598725604,0.37590670460465675,0.40868833406804794,0.4129363202821304,0.05542419749128361,0.0404209583979631
768,0.368412615717549,0.45092774415901893,0.4939686610828357,0.5180940167514928,0.26153167955756823,0.3192401715224622,0.3488558489961127,0.37474451969703043,0.42756381998156534,0.472127599887789,0.4918446679757945,0.5024646335110007,0.2729130765839779,0.3670099787600689,0.4148198613393179,0.41570151885544826,0.3578327255239851,0.43044924457981004,0.46371177814290865,0.47813890113413215,0.4186670941369775,0.4726485793291388,0.5066725443834409,0.5155291948863864,0.3117060072937122,0.3783913757864786,0.41045164910030857,0.41437903258125275,0.05606540295756021,0.040983836717572615
769,0.3703362321163788,0.45221015509157214,0.49593235282330783,0.5205786879333146,0.26273393980683685,0.32176491804592633,0.34961728048731616,0.3762273073377951,0.4302087925299563,0.4751733258526029,0.49316715424998997,0.5040275718350499,0.2737947341001082,0.36857291708411816,0.4169037791047169,0.4176652105959203,0.36083837614715664,0.43221255961207067,0.465154490442031,0.47926101070011623,0.4204704845108805,0.4744519697030417,0.5083156333907747,0.5167715304772973,0.31403037710896486,0.38047529355187754,0.4124153408407807,0.416503025688294,0.0573878892317557,0.04155455334718871
770,0.37242014988177774,0.4536929427323368,0.49765559251392616,0.5227427563819982,0.2659399671382199,0.3228068769286258,0.35126036949464995,0.3789524305694706,0.4319320322205747,0.47757784635114015,0.49493046928225065,0.5058710375505951,0.2756782751572957,0.3704564581413057,0.41902777221175813,0.41958882699475014,0.36272191720434416,0.4334949705446239,0.4670380314992185,0.48046327094938485,0.4227147036428486,0.4762152847353024,0.5098384963731816,0.5193363523424037,0.31659519897407123,0.38332064280847994,0.41385805313990304,0.41882739550354664,0.05814932072295916,0.04213321743847289
771,0.37462429367210354,0.4553761070813129,0.4996593595960406,0.5247064481224702,0.26738267943734223,0.3247304933274556,0.3527431571354146,0.38067567026008897,0.43389572396104675,0.4803029695828157,0.49869755139662564,0.5081152566825632,0.27712098745641806,0.37242014988177774,0.4205105598525227,0.4216326694185068,0.36448523223660484,0.43513805955195767,0.4681601410652026,0.4825071133731415,0.4256402035827355,0.4783392778423436,0.5114815853805154,0.5207790646415261,0.321163787921292,0.38680719753135895,0.4164629503466517,0.4209113132689456,0.05879052618923576,0.042719939663067766
772,0.3767883621207871,0.4566585180138661,0.5010219212118784,0.526349537129804,0.2688654670781068,0.3269346371177814,0.35474692421752896,0.38275958802548793,0.43525828557688456,0.4824670380314992,0.5006211677954554,0.5101590991063198,0.27940528193002845,0.3737827114976155,0.4221937242014988,0.42307538171762915,0.36620847192722317,0.43778303210034863,0.47016390814731696,0.484390654430329,0.4273634432733539,0.4795415380916122,0.5143269346371178,0.5236244138981285,0.32308740432012184,0.38812968380555446,0.4187472448202621,0.4225544022762794,0.05971225904700837,0.043314832233764027
773,0.37871197851961685,0.4590630385124033,0.5029856129523504,0.5295154891195447,0.2705887067687252,0.32813689736705004,0.3565102392497896,0.3842824510078948,0.43750250470885266,0.4842303530637599,0.5016631266781549,0.5122430168717188,0.2815292750370697,0.3757864785797299,0.42431771730854007,0.4250791487997435,0.3682523143509798,0.4395864224742516,0.4728088806957079,0.4857932913878091,0.42940728569711056,0.48270749008135294,0.516170400352663,0.5257083316635275,0.3268945617761391,0.39357993026890553,0.4203903338275959,0.42415741594197093,0.060513765879854124,0.04391800892596086
774,0.38167755380114615,0.46094657956959084,0.5049092293511802,0.5309582014186671,0.2721917204344167,0.3290185548831804,0.3572315953993508,0.38580531399030177,0.439506271790967,0.48631427082915885,0.5037871197851962,0.5136055784875566,0.2833727407526149,0.37859175249469,0.4257604296076624,0.4274035186149962,0.37077706087444395,0.4411092854566585,0.474211517653188,0.4865947982206548,0.4314511281208672,0.48435057908868673,0.5177734140183545,0.5271911193042921,0.33038111649901813,0.3959844507674428,0.4221536488598565,0.4257203542660201,0.061315272712699875,0.04452958509942651
775,0.3834809441750491,0.46319079870155894,0.5067526950667255,0.5325612150843586,0.27363443273353905,0.33066164389051417,0.3588746844066846,0.38740832765599326,0.4422714703642849,0.4882378872279886,0.5052699074259608,0.514647537370256,0.2854967338596561,0.3797138620606741,0.4283653268144111,0.42904660762233,0.37141826634072056,0.44379433334669177,0.47657596281008296,0.487596681761712,0.43297399110327417,0.4857131407045245,0.5203783112251031,0.5287540576283413,0.33298601370576686,0.39830882058269546,0.4233959844507674,0.42704284054021563,0.06243738227868392,0.04514967772036102
776,0.38488358113252913,0.46611629864144594,0.508636236123913,0.5350859616078227,0.27647978199014145,0.33222458221456336,0.35983649260609946,0.3894120947381076,0.4443553881296838,0.4892397707690458,0.5075141265579289,0.516170400352663,0.2869795215004208,0.3821183825592113,0.43000841582174487,0.4312908267542981,0.37370256081433095,0.4462790045285136,0.4784595038672705,0.4888790926942652,0.4347373061355348,0.4893599967939727,0.5226225303570713,0.532200537009578,0.3375546026529876,0.40007213561495614,0.42531960084959725,0.42984811445517573,0.06299843706167595,0.045778405383766166
777,0.387929307097343,0.46779946299042197,0.510599927864385,0.5363282971987337,0.27848354907225586,0.3336672945136857,0.3619204103714984,0.390574279645734,0.44651945657836734,0.49076263375145274,0.5087163868071976,0.5175329619685007,0.28902336392417743,0.38364124554161827,0.43169158017072096,0.4330541417865587,0.37530557448002244,0.44776179216927825,0.48054342163266944,0.49068248306816814,0.4363403198012263,0.49084278443473733,0.5240251673145514,0.5349657355828958,0.3408007053260129,0.40223620406363964,0.4284454774976957,0.43201218290385923,0.06424077265258686,0.04641588833612782
778,0.3899731495210997,0.4703242095138861,0.5120025648218651,0.5383721396224903,0.28008656273794735,0.336071815012223,0.36368372540375904,0.39193684126157174,0.44944495651825433,0.49324730493327457,0.5105598525227427,0.5194165030256883,0.290626377589869,0.3860858413817978,0.4340961006692582,0.43521821023524226,0.3773894922454214,0.4504468400593115,0.48270749008135294,0.49252594878371336,0.4383440868833407,0.4924457981004288,0.52522742756382,0.5375305574480023,0.3446880134653148,0.40464072456217687,0.43048931992145234,0.4340560253276159,0.06568348495170921,0.04706224849841282
779,0.391696389211718,0.4725684286458542,0.5149280647617521,0.5397747765799703,0.28176972708692344,0.33875686290225626,0.3654069650943774,0.3933795535606941,0.4520097783833607,0.49549152406524266,0.512683845629784,0.5212198933995912,0.2923496172804873,0.38865066324690417,0.43561896365166514,0.4375826553921372,0.3792329579609666,0.45353264136576765,0.484110127038833,0.49541137338195806,0.44066845669859334,0.49368813369133974,0.5270308179377229,0.5396946258966858,0.34837494489640525,0.40768645052699076,0.43233278563699756,0.43626016911794174,0.06712619725083156,0.04771760948938741
780,0.39329940287740955,0.47401114094497654,0.516731455135655,0.5413377149040196,0.2833727407526149,0.3406003286178015,0.36696990341842667,0.39450166312667817,0.4530517372660602,0.49705446238929185,0.514487236003687,0.5223820783072176,0.2945537610708131,0.39069450567066083,0.43746242936721036,0.43838416222498294,0.3821584579008536,0.4552959563980283,0.4857131407045245,0.496934236364365,0.4421111689977157,0.4967338596561536,0.529275037069691,0.5414178655873041,0.3516611229110728,0.40993066965895886,0.43497775818538853,0.43802348415020237,0.06844868352502705,0.04838209664925957
781,0.39654550555043483,0.47585460666052176,0.5198974071253958,0.5428605778864265,0.285055905101591,0.34228349296677757,0.3687332184506873,0.3962249028172965,0.4549352783232477,0.5000200376708211,0.5167715304772973,0.524666372780828,0.29675790486113895,0.3918166152366449,0.43970664849917845,0.44082875806516253,0.3837213962249028,0.45737987416342724,0.48739630505350057,0.49873762673826794,0.4444355388129684,0.4988979281048371,0.5308780507353825,0.5430208792529956,0.3543060954594638,0.4113333066164389,0.4373422033422835,0.4401474772572436,0.06933034104115737,0.04905583706365045
782,0.39963130685689097,0.4783392778423436,0.5226626056987136,0.5454654750931752,0.28641846671742877,0.3434857532160462,0.37025608143309424,0.3980683685328417,0.45750010018835413,0.5025848595359276,0.5183344688013465,0.5265499138380154,0.2997635554843105,0.39446158778503587,0.441870716947862,0.4428325251472769,0.3860056906985132,0.4595439426121108,0.4899210515769647,0.5012623732617321,0.44708051136135935,0.500420791087244,0.5334027972588467,0.5441029134773374,0.35863423235683084,0.41317677233198413,0.4395463471326093,0.4422714703642849,0.070532601290426,0.04973895958790067
783,0.4007934917645173,0.480062517532962,0.5251472768805354,0.547669618883501,0.2885023844828277,0.345970424397868,0.37145834168236286,0.40059311505630585,0.46058590149481027,0.504748927984611,0.5211397427163067,0.528713982286699,0.30220815132449,0.39654550555043483,0.44379433334669177,0.44579810042880613,0.387648779705847,0.4618282370857212,0.4916042159259408,0.5026650102192122,0.45064721676752295,0.5020638800945778,0.5349657355828958,0.5467478860257283,0.3628822185709133,0.4153007654390254,0.4412295114815854,0.4444756141546107,0.07281689576403638,0.050431594871713586
784,0.4033583136296237,0.48110447641566145,0.5275517973790727,0.5489119544744119,0.28974472007373864,0.34705245862220974,0.3729010539814852,0.4023965054302088,0.46274996994349377,0.5067126197250832,0.523704564581413,0.5301967699274637,0.3049733498978079,0.39895002604897206,0.4452370456458141,0.44844307297719715,0.3898529234961728,0.4628701959684206,0.49308700356670543,0.504308099226546,0.4530918126077025,0.5047088526429688,0.5370095780066525,0.5485913517412736,0.36556726646094656,0.41790566264577406,0.442992826513846,0.446198853845229,0.07337795054702842,0.051133875384143206
785,0.4049212519536729,0.4829078667895644,0.5288742836532682,0.55115617360638,0.2923496172804873,0.3485753216046167,0.37466436901374583,0.4048811766120306,0.4639923055344047,0.509197290906905,0.5254678796136737,0.5325211397427163,0.3071374183464914,0.4007934917645173,0.4480823949024165,0.4502464633511001,0.3915360878451489,0.4647938123672504,0.4952911473570312,0.506271790967018,0.45469482627339397,0.507674427924498,0.5394942491884743,0.5509157215565262,0.3697351019917445,0.4210315392938725,0.44483629222939125,0.44780186751092055,0.07462028613793932,0.05184593543892913
786,0.406884943694145,0.48447080511361357,0.5312788041518054,0.5530797900052098,0.2940728569711057,0.3517011982527151,0.3764276840460065,0.4059231354947301,0.466957880815934,0.5114815853805154,0.5266300645213,0.5345249068248307,0.3091011100869635,0.40283733418827394,0.4497655592513926,0.4521300044082876,0.3926982727527752,0.46611629864144594,0.49617280487316157,0.509197290906905,0.4571794974552158,0.5107602292309542,0.5405362080711738,0.5523584338556486,0.3729010539814852,0.4235162104756943,0.44671983328657877,0.44968540856810807,0.07526149160421593,0.05256791122018419
787,0.4094096902176091,0.48715585300364683,0.5326814411092855,0.555484310503747,0.29603654871157775,0.3533442872600489,0.3777100949785597,0.40792690257684444,0.4690417985813329,0.5148479140784675,0.5295154891195447,0.5361679958321645,0.311265178535647,0.40480102592874606,0.4527712098745642,0.45401354546547507,0.3952230192762393,0.4681601410652026,0.49765559251392616,0.5104396264978159,0.45918326453733016,0.5126437702881417,0.542099146395223,0.5545225023043322,0.3767883621207871,0.426121107682443,0.4486033743437663,0.4511281208672304,0.07698473129483428,0.05329994080844093
788,0.41121308059151207,0.48976075021039556,0.5350458862661804,0.5580892077104957,0.2980803911353344,0.3548671502424558,0.37979401274395863,0.4096501422674628,0.47180699715465074,0.5159700236444515,0.53135895483509,0.5381316875726365,0.3131887949344768,0.40644411493607985,0.4539734701238328,0.45581693583937805,0.3973069370416383,0.46964292870596724,0.500420791087244,0.5122830922133611,0.46082635354466395,0.5146074620286138,0.5437823107441991,0.5561255159700237,0.3799142387688855,0.4289664569390454,0.451488798942011,0.45225023043321444,0.07850759427724122,0.054042164207059144
789,0.41381797779826074,0.4918045926341522,0.5363282971987337,0.561054782992025,0.2998036308259528,0.3567907666412856,0.3818779305093576,0.41145353264136575,0.4742515929948303,0.5195367290506152,0.5334829479421312,0.5410571875125235,0.316555123632429,0.4088887107762594,0.45629783993908546,0.45810123031298844,0.3987897246824029,0.47184707249629304,0.5023844828277161,0.5147677633951829,0.4629102713100629,0.5167715304772973,0.5457460024846712,0.5582895844187071,0.38328056746683764,0.43209233358714383,0.4538933194405482,0.4537330180739791,0.07930910111008696,0.05479472336900281
790,0.4158618202220174,0.4937682843746243,0.5377309341562136,0.5628982487075702,0.3032901855488318,0.3591552117981806,0.3835210195166914,0.41341722438183787,0.4760549833687332,0.5219011742075101,0.5352863383160341,0.5435819340359876,0.3181581372981205,0.4101711217088126,0.4578607782631347,0.4604656754698834,0.4016350739390053,0.474211517653188,0.5050294553761071,0.516450927744159,0.46547509317516933,0.519656955075542,0.547389091492005,0.5595719953512603,0.38488358113252913,0.4344167034023965,0.4554963331062397,0.45701919608864666,0.08059151204264016,0.055557762223988776
791,0.417625135254278,0.49581212679838094,0.5402156053380355,0.5655432212559612,0.30477297318959645,0.36087845148879893,0.38528433454895206,0.4159018955636597,0.47725724361800187,0.5233438865066324,0.537771009497856,0.5450647216767522,0.32016190438023484,0.4119745120827155,0.4600649220534605,0.46323087404320124,0.4030377108964854,0.4764156614435138,0.507674427924498,0.5178535647016391,0.467518935598926,0.5208992906664529,0.5499539133571114,0.561615837775017,0.3892517933715385,0.4372620526589989,0.4566585180138661,0.4591431891956879,0.0823949024165431,0.056331426706013515
792,0.41958882699475014,0.4990983048130485,0.5415781669538733,0.5679878170961408,0.3061756101470765,0.3626417665210596,0.38684727287300125,0.4181461146956278,0.47930108604175853,0.5250671261972508,0.540415982046247,0.5477497695667856,0.32176491804592633,0.4145794092894642,0.4629102713100629,0.4645533603173967,0.40572275878651864,0.47878010660040876,0.509477818298401,0.5189355989259808,0.46892157255640604,0.523704564581413,0.5520378311225104,0.5630986254157817,0.3924578207029215,0.4395864224742516,0.4599847713701759,0.4611469562778023,0.08323648459103114,0.05711586478126435
793,0.4222738748847834,0.5007814691620246,0.5439426121107682,0.5700316595198974,0.30862020598725604,0.365206588386166,0.38869073858854647,0.41902777221175813,0.48170560654029576,0.527471646695788,0.542379673786719,0.5501943654069651,0.32364845910311385,0.41614234761351343,0.46539494249188473,0.466957880815934,0.4071253957439987,0.48102432573237686,0.5113613593555885,0.5200176331503226,0.4713260930549433,0.5265899891796577,0.5538412214964132,0.5650222418146115,0.39482226585981645,0.44191079228950425,0.4623892918687132,0.46250951789364003,0.08483949825672264,0.05791122647641758
794,0.42475854606660524,0.5028253115857813,0.5460265298761672,0.5725564060433616,0.310143068969663,0.36721035546828035,0.39033382759588026,0.4203502584859536,0.4837895243056947,0.5297559411693985,0.5443433655271911,0.5523183585140063,0.3263335069931471,0.41822626537891233,0.4671582575241454,0.4699635314391055,0.4089287861179017,0.4824269626898569,0.5131647497294914,0.5215805714743719,0.47357031218691137,0.5288742836532682,0.5564861940448043,0.5665451047970184,0.39890995070732976,0.44427523744639924,0.4661563739830882,0.4641526069009738,0.08620205987256041,0.05871766390733249
795,0.42652186109886586,0.5046287019596842,0.5480703722999238,0.5745200977838336,0.31214683605177734,0.3690137458421833,0.3927383480944175,0.42139221736865307,0.4857932913878091,0.5325211397427163,0.5469081873922975,0.5537209954714863,0.3285777261251152,0.4203101831443113,0.46884142187312144,0.47188714783793534,0.4110127038833006,0.48386967498897926,0.5160100989860938,0.523424037189917,0.4758145313188795,0.5323608383761471,0.5588105638600569,0.5684687211958482,0.40247665611349337,0.44780186751092055,0.4684406684566986,0.4657956959083076,0.08796537490482106,0.0595353313081437
796,0.4280447240812728,0.5065923937001563,0.5513164749729491,0.5776058990902897,0.31431090450046084,0.3706167595078748,0.39382038231875927,0.4228750050094177,0.4895603735021841,0.5347252835330422,0.5492325572075502,0.5564861940448043,0.3309020959403679,0.4225544022762794,0.47076503827195126,0.47369053821183826,0.41337714904019557,0.4863543461708011,0.5178134893599968,0.5256682563218852,0.4784595038672705,0.5341241534084078,0.560774255600529,0.5700316595198974,0.4064841902777221,0.44928465515168514,0.47020398348895925,0.4693223259728289,0.08968861459543942,0.06036438506075864
797,0.43109045004608665,0.5089568388570512,0.5536007694465596,0.5789283853644852,0.3159139181661524,0.372179697831924,0.3959043000841582,0.42495892277481667,0.49128361319280245,0.5373301807397908,0.5516771530477297,0.5592914679597644,0.33330661643890513,0.42499899811645897,0.4732497094537731,0.47689656554322124,0.41662325171322084,0.4893199214523304,0.5195768043922574,0.5277922494289263,0.48230673666493007,0.5351661122911073,0.5627780226826433,0.5722358033102232,0.41053179978359317,0.4514086482587264,0.47136616839658557,0.47144631907987017,0.09157215565262694,0.06120498372476703
798,0.43333466917805474,0.5110407566224502,0.5557247625536008,0.5813729812046647,0.31795776058990904,0.37462429367210354,0.3985091972909069,0.42660201178215046,0.49428926381597404,0.5386526670139863,0.5544423516210476,0.5617360637999439,0.3354306095459464,0.42696268985693103,0.47521340119424516,0.47922093535847393,0.4180258886707009,0.49100308580130647,0.5213000440828758,0.5296757904861139,0.4847112571634673,0.5368492766400833,0.5651825431811807,0.574159419709053,0.4139382038231876,0.4542539975153288,0.474211517653188,0.47369053821183826,0.09389652546787962,0.06205728806776501
799,0.4359395663848034,0.5134853524626297,0.5573678515609346,0.5839378030697712,0.3204023564300886,0.375666252554803,0.4013946218891516,0.4283252514727688,0.4962128802148038,0.5404560573878893,0.5559251392618122,0.5645814130565463,0.33803550675269506,0.42820502544784195,0.4767362641766521,0.48098425039073456,0.4206708612190919,0.49300685288342083,0.5233839618482747,0.5311986534685208,0.4863944215124434,0.538332064280848,0.5659840500140264,0.5758826593996714,0.41846671742876607,0.4565382919889392,0.47597483268544866,0.4756542299523103,0.09569991584178256,0.06292146109610337
800,0.4381837855167715,0.5161303250110207,0.559371618643049,0.585300364685609,0.3229271029535527,0.378311225103194,0.4032380876046968,0.42984811445517573,0.499579208912756,0.543501783352703,0.558409810443634,0.5682282691459944,0.34023965054302086,0.43040916923816774,0.4780587504508476,0.48270749008135294,0.423195607742556,0.4946098665491123,0.5253075782471046,0.5328417424758546,0.4888390173526229,0.5401755299963932,0.5683885705125636,0.5768444675990863,0.4219933474932874,0.45926341522061476,0.4777381477177093,0.477137017593075,0.09690217609105117,0.06379766808606283
801,0.44078868272352023,0.5184146194846311,0.5614956117500902,0.5872239810844387,0.3254919248186591,0.38047529355187754,0.40584298481144554,0.43173165551236325,0.5012623732617321,0.5454253997515329,0.5611750090169518,0.5711136937442391,0.3428445477497696,0.43205225824550153,0.4813048531238729,0.48527231194645937,0.42660201178215046,0.4966937843145113,0.5271510439626498,0.5364485232236604,0.49024165431010297,0.5419789203702962,0.570111810203182,0.5789684607061275,0.42539975153288184,0.461667935719152,0.47946138740832767,0.4802228188995311,0.09790405963210837,0.0646860766154632
802,0.44311305253877287,0.5208191399831683,0.5627379473410011,0.5891075221416262,0.32673426040957,0.3825992866589188,0.4083677313349096,0.433655271911193,0.5039474211517653,0.5479100709333548,0.5629783993908548,0.5732777621929227,0.3440067326573959,0.43397587464433135,0.4829479421312067,0.48751653107842746,0.42884623091411855,0.4992185308379754,0.528433454895203,0.5385324409890594,0.49292670220013624,0.5450647216767522,0.5713541457940929,0.5811325291548111,0.42764397066484994,0.46439305895082755,0.48158538051536887,0.48218651064000323,0.0997074500060113,0.06558685659571435
803,0.4447160662044644,0.5233038111649901,0.5653027692061074,0.5913918166152367,0.3282971987336192,0.38452290305774856,0.41117300524986977,0.43630024445958404,0.5070732977998638,0.5498737626738268,0.5655031459143189,0.5745200977838336,0.34605057508115256,0.4371819019757143,0.4844307297719713,0.48972067486875326,0.4306496212880215,0.5023844828277161,0.5304372219773174,0.5401354546547509,0.4956117500901695,0.5468681120506552,0.5737185909509879,0.5829759948703562,0.43004849116338717,0.4659159219332345,0.48394982567226386,0.48499178455496333,0.10179136777141025,0.06650018030431118
804,0.44679998396986337,0.5252675029054623,0.5677874403879293,0.5932753576724241,0.33046126718230273,0.38680719753135895,0.41333707369855327,0.43794333346691783,0.509758345689897,0.5527992626137138,0.5673866869715064,0.5762032621328097,0.348615396946259,0.4389852923496173,0.4860738187793051,0.4912435378511602,0.4324930870035667,0.504468400593115,0.532481064401074,0.5417785436620847,0.49841702400512966,0.5488318037911273,0.5763234881577366,0.5848194605859015,0.4331743678114856,0.46719833286578766,0.4858734420710937,0.48787720915320804,0.10375505951188234,0.06742622241778334
805,0.44992586061796175,0.5278724001122109,0.5704324129363203,0.5961207069290265,0.3325451849477017,0.38873081393018877,0.4153007654390254,0.43966657315753616,0.5123231675550034,0.5551637077706087,0.5707930910111009,0.5786077826313469,0.3523424037189917,0.4410692101150162,0.4882779625696309,0.49356790766641284,0.4340560253276159,0.5064320923335871,0.5343245301166193,0.5439826874524105,0.5006612431370977,0.5518374544142989,0.5780868031899972,0.5863022482266661,0.4366208471927223,0.4697631547308941,0.4881978118863463,0.49008135294353383,0.10575882659399671,0.06836516004510239
806,0.45297158658277564,0.5311185027852362,0.5719953512603695,0.598685528794133,0.3349897807878812,0.39137578647857973,0.417625135254278,0.44203101831443115,0.5150082154450367,0.5585701118102032,0.574439947100549,0.5811726044964534,0.3542660201178215,0.4433134292469843,0.48972067486875326,0.49645333226465754,0.4363403198012263,0.5096781950066124,0.5369695026650102,0.5464673586342323,0.5029054622690659,0.5545225023043322,0.5806917003967459,0.5886666933835611,0.4389051416663327,0.47252835330421195,0.4900012022602493,0.4923255720755019,0.10796297038432252,0.06931717276155401
807,0.45473490161503627,0.5329619685007815,0.5739991183424838,0.6007293712178896,0.33651264377028817,0.395182943934597,0.420270107802669,0.44379433334669177,0.5176932633350699,0.5608544062838136,0.5761631867911674,0.5838977277281289,0.3561094858333667,0.4452771209874564,0.49100308580130647,0.49829679798020277,0.4382238608584138,0.5123632428966457,0.5384522903057749,0.5476295435418587,0.5059511882338797,0.556606420069731,0.5830561455536408,0.5909109125155292,0.4423115457059271,0.4744519697030417,0.4921251953672905,0.4947300925740392,0.10928545665851801,0.07028244264308353
808,0.4571394221135735,0.5344046807999038,0.5764837895243057,0.6030136656915001,0.3378351300444836,0.39654550555043483,0.42179297078507594,0.445076744279245,0.5189355989259808,0.5636196048571314,0.578327255239851,0.5863823989099507,0.3577926501823428,0.4470003606780748,0.4938083597162666,0.5012222979200898,0.4401875525988859,0.514487236003687,0.540415982046247,0.5488718791327696,0.5084358594157016,0.5587304131767723,0.5853404400272513,0.5929547549392858,0.44599847713701757,0.477137017593075,0.49424918847433175,0.496653708972869,0.11080831964092494,0.07126115430111744
809,0.4594237165871839,0.5363282971987337,0.5781268785316395,0.6052178094818258,0.33931791768524827,0.3991504027571835,0.42359636115897886,0.44647938123672504,0.5218210235242255,0.5655432212559612,0.5806917003967459,0.5878651865507153,0.36047769807237606,0.4501262373261732,0.4962128802148038,0.503626818418627,0.44255199775578086,0.516731455135655,0.542379673786719,0.5512763996313068,0.5110808319640925,0.561054782992025,0.5872239810844387,0.5953993507794654,0.4490842784434737,0.4797018394581814,0.49609265418987697,0.4986574760549834,0.11205065523183586,0.07225349491787206
810,0.4612271069610868,0.5387328176972709,0.5811726044964534,0.6077826313469322,0.34188273955035464,0.4014747725724362,0.4254398268745241,0.448563299002124,0.5249869755139662,0.5684286458542059,0.5830561455536408,0.5898288782911875,0.36404440347853967,0.45229030577485674,0.4986174007133411,0.505710736184026,0.44495651825431815,0.5191359756341922,0.5449044203101832,0.5524385845389332,0.5141265579289064,0.5628180980242856,0.5886266180419188,0.597443193203222,0.45184947701679157,0.48238688734821467,0.49885785276319483,0.5007413938203823,0.11389412094738108,0.0732596542821523
811,0.4635915521179818,0.5405362080711738,0.5844587825111209,0.610387528553681,0.34432733539053423,0.40339838897126595,0.42752374463992304,0.45068729210916525,0.5275517973790727,0.5713140704524506,0.5851801386606821,0.5920330220815132,0.36789163627619925,0.4554161824229552,0.5010219212118784,0.5079950306576364,0.4473209634112131,0.5217809481825832,0.5469482627339398,0.5548431050374705,0.5170921332104356,0.5640604336151965,0.5913918166152367,0.5997274876768325,0.45445437422354024,0.48563299002123994,0.501542900653228,0.5017833527030818,0.11565743597964173,0.0742798248256491
812,0.4671582575241454,0.5430609545946379,0.5869033783513005,0.6119905422193724,0.34709253396385203,0.40576283412816094,0.42980803911353344,0.4524105317997836,0.5296357151444716,0.5746803991504028,0.5873041317677233,0.5951188233879694,0.37021600609145194,0.45701919608864666,0.5041477978599768,0.5104797018394582,0.44928465515168514,0.5243056947060474,0.5488318037911273,0.5567667214363002,0.5196168797338997,0.5667855568468722,0.5931551316474973,0.6010098986093857,0.4571794974552158,0.4876768324449966,0.5042279485432614,0.5035466677353424,0.11706007293712178,0.07531420165974376
813,0.4693624013144712,0.544744118943614,0.5895884262413337,0.6140744599847714,0.3487356229711858,0.40808720394341363,0.43165150482907866,0.4542539975153288,0.5326012904260009,0.5788482346812006,0.5905101590991063,0.5973229671782952,0.3725403759067046,0.46058590149481027,0.5072736745080751,0.5119224141385805,0.4510880455255881,0.5265899891796577,0.5521981324890795,0.5589307898849838,0.5218610988658678,0.5687492485873442,0.5955596521460346,0.6028533643249309,0.45934356590389935,0.4893599967939727,0.5063519416503026,0.5057508115256683,0.11874323728609787,0.07636298261282241
814,0.47140624373822787,0.5472287901254358,0.5913116659319521,0.615557247625536,0.3507393900533002,0.40993066965895886,0.4343365527191119,0.45750010018835413,0.5352061876327495,0.5815733579128762,0.5936360357472047,0.6009297479261011,0.3754658758465916,0.46266981926020917,0.5097984210315393,0.5138861058790526,0.45457460024846713,0.5286739069450567,0.5549232557207551,0.5609746323087405,0.5249469001723239,0.5719552759187272,0.598685528794133,0.6044964533322646,0.4649140383921773,0.4934877569831283,0.5083156333907747,0.5081553320242055,0.12082715505149681,0.07742636826811278
815,0.474211517653188,0.5491123311826234,0.5937562617721316,0.6183224461988538,0.35266300645213,0.41149360798300805,0.4364605458261532,0.45990462068689136,0.5383721396224903,0.5848194605859015,0.5958401795375305,0.6034144191079229,0.3774295675870637,0.46559531920009617,0.5113613593555885,0.5159700236444515,0.45669859335550833,0.5315593315433014,0.5581693583937803,0.5635795295154892,0.5264697631547309,0.5751212279084679,0.6012102753175971,0.6075021039554362,0.46884142187312144,0.4957319761150964,0.5118021881136536,0.5095178936400433,0.12307137418346491,0.07850456200204509
816,0.47601490802709095,0.551436700997876,0.5968821384202301,0.6206067406724642,0.3545064721676752,0.413016470965415,0.43802348415020237,0.46222899050214405,0.5408968861459544,0.5873442071093656,0.5986053781108484,0.6054181861900373,0.3793131086442512,0.46759908628221053,0.513805955195768,0.5187352222177694,0.4589828878291187,0.5332825712339198,0.5611349336753095,0.5661844267222378,0.528433454895203,0.577365447040436,0.6032140423997114,0.6093054943293391,0.47240812727928505,0.49833687332184506,0.5142067086121909,0.5118422634552959,0.12435378511601812,0.07959777002314977
817,0.4786999559171242,0.5538812968380555,0.5996473369935479,0.6237326173205626,0.35630986254157815,0.414138580531399,0.44038792930709736,0.4635915521179818,0.5440227627940528,0.5898689536328298,0.6007694465595319,0.6083436861299243,0.3813168757263656,0.4697631547308941,0.5160100989860938,0.521179818057949,0.46090650422794854,0.536248146515449,0.5635394541738469,0.5693904540536208,0.5309181260770248,0.5794092894641927,0.605097583456899,0.6111088847032421,0.47521340119424516,0.5003005650623171,0.5161303250110207,0.513805955195768,0.1265980042479862,0.08070620141149507
818,0.4807437983408809,0.5568067967779425,0.6020919328337274,0.6254157816695387,0.3587544583817577,0.41658317637157855,0.44207109365607344,0.46511441510038876,0.5469482627339398,0.5926742275477899,0.6028132889832886,0.6100268504789004,0.38231875926742276,0.472127599887789,0.5186550715344849,0.5237847152646976,0.46387207950947784,0.5380916122309942,0.565663447280888,0.5720354266020118,0.5328818178174969,0.5814531318879493,0.6085440628381357,0.6138740832765599,0.47825912715905905,0.5020238047529355,0.5183745441429888,0.5152085921532481,0.12880214803831203,0.0818300681586739
819,0.4837494489640524,0.558409810443634,0.6038151725243458,0.6277401514847915,0.3607181501222298,0.4186670941369775,0.4445958401795375,0.46667735342443795,0.5495531599406885,0.5957199535126037,0.6054181861900373,0.6125916723440067,0.38400192361639884,0.4750130244860337,0.5208191399831683,0.5269105919127961,0.46607622329980364,0.5419388450286539,0.5688293992706288,0.574159419709053,0.5354867150242456,0.5841381797779827,0.6109886586783152,0.6160381517252435,0.48210635995671863,0.5048290786678956,0.5204183865667454,0.5166913797940127,0.131166593195207,0.08296958520834916
820,0.4857932913878091,0.5610147076503827,0.6058189396064602,0.6303049733498978,0.36268184186270186,0.42123191600208393,0.44671983328657877,0.46884142187312144,0.5534003927383481,0.5985252274275639,0.6079028573718591,0.616118302408528,0.3860056906985132,0.478539654550555,0.522862982406925,0.5285536809201299,0.4675590109405683,0.5448643449685409,0.5723961046767924,0.5764437141826634,0.5371698793732217,0.5852602893439667,0.6133531038352102,0.6189636516651305,0.48523223660481707,0.5077946539494249,0.5231835851400634,0.518254318118062,0.13349096301045965,0.08412497049736119
821,0.4886386406444115,0.5629383240492125,0.6082635354466397,0.6325892678235082,0.36400432813689737,0.42363643650062116,0.448563299002124,0.470444435538813,0.5564861940448043,0.601490802709093,0.6103474532120386,0.6197651584979762,0.388209834488839,0.48110447641566145,0.5259487837133812,0.5320803109846511,0.47184707249629304,0.547108564100509,0.574439947100549,0.5789684607061275,0.5397747765799703,0.5873041317677233,0.6150362681841862,0.6212078707970985,0.4892798461106881,0.509758345689897,0.5249068248306816,0.5198573317837535,0.13549473009257404,0.08529644499741017
822,0.4908828597763796,0.5656233719392458,0.6100268504789004,0.6347132609305495,0.36596801987736943,0.42584058029094696,0.45056706608423835,0.4722478259127159,0.5596120706929026,0.6032541177413537,0.6122309942692261,0.623211637879213,0.391135334428726,0.48342884623091414,0.5276319480623572,0.5348054342163266,0.47413136696990343,0.5495531599406885,0.576804392257444,0.5822546387207951,0.5415781669538733,0.5901494810243257,0.6168396585580892,0.6237726926622049,0.4923255720755019,0.5123231675550034,0.5264296878130886,0.5220214002324369,0.137859175249469,0.08648423275731726
823,0.493728209032982,0.5684687211958482,0.6122309942692261,0.6369975554041598,0.3683725403759067,0.4278042720314191,0.452610908507995,0.474211517653188,0.5630585500741394,0.6059792409730292,0.6151164188674708,0.6255360076944656,0.39434136176010903,0.4859135174127359,0.529555564461187,0.5368492766400833,0.4780587504508476,0.5518374544142989,0.5809321524465996,0.5862621728850238,0.5436620847192722,0.5923135494730093,0.6193644050815533,0.6254157816695387,0.494008736424478,0.5147276880535406,0.528152927503707,0.5235041878732016,0.1407445998477137,0.08768856094587427
824,0.4962930308980884,0.5709133170360278,0.6142347613513405,0.6390814731695588,0.3704965334829479,0.42936721035546827,0.45457460024846713,0.47629543541858693,0.5658638239890995,0.6089047409129162,0.6180018434657155,0.6271790967017994,0.39670580691700397,0.48787720915320804,0.5318398589347975,0.5387328176972709,0.48050334629102714,0.5538412214964132,0.583496974311706,0.5881056386005691,0.5458662285095981,0.5944776179216927,0.6212479461387408,0.6275798501182223,0.49721476375586104,0.5174928866268584,0.5297158658277562,0.5256281809802429,0.1436700997876007,0.08890965989529168
825,0.49873762673826794,0.5732777621929227,0.6167595078748046,0.6410852402516731,0.3733018073979081,0.43117060072937125,0.4570993467719312,0.478539654550555,0.5690698513204825,0.6119504668777301,0.6207670420390334,0.6306255760830362,0.39963130685689097,0.49188474331743676,0.533603173967058,0.5404560573878893,0.4830280928144912,0.5558449885785276,0.586703001643089,0.5907105358073178,0.5481104476415661,0.5972428164950107,0.6230513365126438,0.6300244459584018,0.5008616198453092,0.5200977838336072,0.5314391055183746,0.5276319480623572,0.14563379152807276,0.09014776314524918
826,0.5017432773614395,0.5754418306416063,0.6187231996152768,0.6433294593836413,0.37498497174688417,0.4335751212279085,0.4591431891956879,0.4802628942411734,0.5718751252354426,0.6150763435258285,0.6236925419789203,0.6330701719232157,0.4037991423876889,0.49553159940688496,0.537209954714864,0.5424998998116459,0.48687532561215086,0.558129283052138,0.5899891796577565,0.5927143028894322,0.5505149681401034,0.5996874123351902,0.6250551035947581,0.6323488157736544,0.504748927984611,0.5231034344567788,0.5340039273834809,0.5298761671943253,0.1484791407846752,0.09140310748756224
827,0.5042279485432614,0.5782070292149241,0.6209273434056025,0.646495411373382,0.3768284374624294,0.43521821023524226,0.46098665491123314,0.4824269626898569,0.5748807758586142,0.6181621448322847,0.6252154049613273,0.6352743157135414,0.40700516971907186,0.49869755139662564,0.5396946258966858,0.5448643449685409,0.48976075021039556,0.5603334268424638,0.5926341522061476,0.5960004809040997,0.5524385845389332,0.60161102873402,0.6272191720434417,0.6344327335390534,0.5070732977998638,0.5263094617881617,0.5358073177573839,0.5314791808600169,0.1513244900412776,0.09267593301146883
828,0.5064320923335871,0.5806917003967459,0.6243738227868393,0.6491003085801307,0.3791127319360398,0.4370616759507875,0.4630304973349898,0.48390975033062156,0.5777261251152166,0.6217288502384483,0.6285817336592795,0.6385204183865667,0.40924938885103995,0.5023844828277161,0.541538091612231,0.5466276600008015,0.49228549673385963,0.5630585500741394,0.5949985973630425,0.5982046246944255,0.5556846872119585,0.6038552478659881,0.6299843706167595,0.6366368773293792,0.5124433935799303,0.5289544343365528,0.5384522903057749,0.5336833246503426,0.153328257123392,0.0939664831495469
829,0.5085961607822707,0.5842984811445517,0.6269787199935879,0.6513044523704564,0.3805955195768044,0.43878491564140587,0.4652747164669579,0.4865547228790125,0.5804111730052499,0.6240131447120587,0.6311866308660281,0.6409650142267462,0.41213481344928465,0.5060714142588065,0.5440628381356951,0.5485913517412736,0.4956919007734541,0.5654229952310343,0.5973630425199374,0.6009297479261011,0.55869033783513,0.6058590149481025,0.6325091171402236,0.6384001923616399,0.515889872961167,0.532481064401074,0.5398148519216126,0.5354466396826033,0.15601330501342525,0.095275004724273
830,0.5116018114054423,0.5862621728850238,0.6299843706167595,0.6538291988939205,0.3819180058509999,0.44074860738187793,0.46719833286578766,0.4888390173526229,0.5829359195287139,0.6268584939686611,0.6341522061475574,0.6439305895082755,0.4142988818979682,0.5075942772412135,0.5467478860257283,0.5503546667735343,0.49905822947140627,0.5699915841782551,0.6009698232677434,0.6033342684246383,0.5620165911914399,0.608584138179778,0.6336312267062076,0.6404841101270389,0.5188955235843385,0.5348855848996112,0.542099146395223,0.5370496533482948,0.15849797619524705,0.09660174799522644
831,0.5145673866869716,0.5884663166753497,0.6323488157736544,0.6569951508836613,0.3838416222498297,0.44371418266340723,0.47012383280567466,0.4904420310183144,0.5861018715184547,0.6288622610507755,0.6369975554041598,0.6458542059071054,0.41674347773814774,0.5108003045725965,0.5482707490081353,0.5524385845389332,0.5018234280447241,0.5732777621929227,0.6037350218410612,0.6066605217809482,0.5643008856650503,0.6121909189275838,0.6369975554041598,0.6424478018675109,0.5221416262573638,0.537771009497856,0.5445036668937603,0.53889311906384,0.16066204464393058,0.09794696670695385
832,0.5170921332104356,0.5919929467398709,0.6339518294393459,0.6586783152326373,0.3860858413817978,0.4462790045285136,0.47176692181300844,0.49256602412535566,0.5888269947501302,0.6318679116739471,0.6394822265859816,0.6486194044804232,0.42075101190237646,0.5131246743878491,0.5515168516811606,0.5547228790125436,0.5061515649420911,0.5764837895243057,0.6054181861900373,0.6101470765038272,0.5673866869715064,0.6142347613513405,0.6396024526109085,0.6443714182663407,0.5255881056386006,0.5400553039714664,0.5457860778263135,0.5406163587544583,0.16294633911754097,0.099310918137498
833,0.5188554482426962,0.5946379192882619,0.6364365006211677,0.6610828357311747,0.38812968380555446,0.448002244219132,0.47308940808720396,0.4941289624494049,0.5920330220815132,0.6349136376387609,0.64260810323408,0.6514647537370256,0.42363643650062116,0.516450927744159,0.5542419749128361,0.5572476255360077,0.5079950306576364,0.5789283853644852,0.6083837614715666,0.6124714463190799,0.5699114334949705,0.6166392818498778,0.6418867470845189,0.6464152606900974,0.5282731535286338,0.5436620847192722,0.548511201057989,0.5422594477617921,0.16535085961607823,0.1006938631476027
834,0.5213801947661604,0.5978439466196449,0.6385204183865667,0.6632068288382158,0.3901334508876688,0.45056706608423835,0.4748927984611069,0.49605257884823467,0.5944375425800505,0.6381196649701438,0.6454133771490402,0.6549913838015469,0.42624133370736983,0.518815372901054,0.5565663447280889,0.5600929747926101,0.5108403799142388,0.5818538853043722,0.6111489600448844,0.6152366448923977,0.5731575361679958,0.6188434256402036,0.643569911433495,0.6495812126798381,0.5312788041518054,0.5465475093175169,0.5504748927984611,0.5439826874524105,0.16819620887268064,0.10209606623060476
835,0.5233438865066324,0.5992866589187673,0.6412054662766,0.6662124794613874,0.3921372179697832,0.4530517372660602,0.4784595038672705,0.49825672263856047,0.5976435699114335,0.6405642608103234,0.6488197811886346,0.6577565823748648,0.4286859295475494,0.5217007974992987,0.5591311665931952,0.5617761391415862,0.5140464072456218,0.5850198372941129,0.6136336312267062,0.6185228229070653,0.5761631867911674,0.6218490762633752,0.6466957880815934,0.6524265619364406,0.5343245301166193,0.549352783232477,0.5523985091972909,0.5460265298761672,0.17260449645333226,0.10351779556301763
836,0.5261491604215925,0.6029735903498578,0.6435298360918527,0.6689376026930629,0.39353985492726323,0.4556566344728089,0.4801025928746043,0.4996994349376828,0.6013705766841663,0.6431290826754298,0.6535486715024246,0.6609626097062478,0.4309301486795175,0.5244259207309743,0.5612150843585941,0.5639001322486275,0.5179337153849236,0.5878251112090731,0.6148358914759748,0.6211677954554563,0.5789283853644852,0.6246543501783353,0.6492606099466998,0.6554722879012543,0.5380916122309942,0.5515569270228029,0.5549232557207551,0.5477898449084279,0.17625135254278043,0.10495932305582266
837,0.5290746603614795,0.6059792409730292,0.6459343565903899,0.6733058149320723,0.3958642247425159,0.45806115497134614,0.48266741473971064,0.5009016951869515,0.6052178094818258,0.6458942812487476,0.6577165070332225,0.6645293151124113,0.4335751212279085,0.5266300645213,0.5636596801987737,0.5665851801386607,0.5213000440828758,0.5899090289744721,0.618763274956919,0.6231715625375707,0.5819741113292991,0.627259247385084,0.6522662605698714,0.6579168837414339,0.5411774135374504,0.5546828036709013,0.556446118703162,0.5491524065242657,0.179818057948944,0.10642092440647245
838,0.533322646575562,0.6087845148879895,0.6478178976475775,0.6753095820141867,0.397547389091492,0.4600649220534605,0.48455095579689816,0.5032260650022041,0.6075822546387208,0.6484991784554963,0.6593996713821986,0.6672945136857291,0.43585941570151887,0.528713982286699,0.5665451047970184,0.5689496252955556,0.5240251673145514,0.5927143028894322,0.6221296036548711,0.626577966577165,0.5850599126357552,0.6306255760830362,0.6544704043601972,0.6607622329980363,0.5446238929186872,0.55728770087765,0.55869033783513,0.5507954955315995,0.1827034825471887,0.10790287915161835
839,0.5358473930990262,0.6117500901695186,0.6507834729291068,0.677032821704805,0.3997916082234601,0.46254959323528233,0.4871157776620046,0.5058309622089529,0.6111088847032421,0.6510239249789604,0.6622850959804433,0.6698593355508355,0.44090890874844707,0.5307177493688133,0.5697912074700436,0.5714342964773774,0.5278323247705686,0.5950787480463271,0.6246543501783353,0.6285015829759949,0.5866629263014467,0.6326293431651505,0.6579970344247185,0.6628060754217929,0.5485512763996313,0.5607341802588867,0.560213200817537,0.5519977557808681,0.18623011261171002,0.10940547072057435
840,0.5394140985051897,0.6143549873762674,0.6541898769687011,0.6793571915200577,0.40235643008856653,0.4642728329259007,0.4894401474772572,0.5081152566825632,0.6153969462589669,0.6545104797018395,0.6638480343044925,0.6731455135655031,0.44431531278804154,0.533442872600489,0.5733979882178496,0.5738388169759148,0.5315994068849437,0.597443193203222,0.6276199254598646,0.6311064801827435,0.5891475974832685,0.6348334869554763,0.6608824590229632,0.6668536849276641,0.5507554201899572,0.563699755540416,0.5633390774656354,0.5537610708131286,0.18959644130966216,0.11092898648952228
841,0.5420189957119385,0.6176812407325772,0.6567546988338075,0.6812407325772453,0.40359876567947744,0.4663166753496574,0.49144391455937164,0.5106400032060273,0.6189636516651305,0.6568348495170921,0.6672143630024446,0.6765919929467399,0.44836292229391256,0.5355668657075302,0.5760429607662405,0.5771249949905823,0.5351661122911073,0.6005289945096782,0.630465274716467,0.6329499458982888,0.5925940768645053,0.6378792129202902,0.6631667534965736,0.6695387328176973,0.554081673546267,0.5657836733058149,0.5654630705726766,0.5557247625536008,0.19232156454133773,0.11247371783647507
842,0.5441429888189797,0.6208471927223179,0.6588786919408488,0.6830441229511481,0.40640403959443755,0.4690818739229752,0.49360798300805514,0.5128040716547109,0.6213280968220254,0.6617240411974512,0.6705806917003967,0.6801186230112611,0.45132849757544186,0.5375305574480023,0.5782070292149241,0.5786478579729892,0.5381717629142788,0.6049773574319721,0.6337113773894922,0.6361960485713141,0.594357391896766,0.6398829800024045,0.6661323287781028,0.6726245341241535,0.5576083036107883,0.569270228028694,0.5676271390213602,0.5600929747926101,0.1962088726806396,0.1140399601970033
843,0.5470684887588667,0.6245741994950507,0.6609225343646055,0.6858493968661082,0.40916923816775536,0.4720474492045045,0.4952911473570312,0.5144471606620447,0.6246944255199776,0.6652907466036148,0.672704684807438,0.6821223900933755,0.4543341481986134,0.5398148519216126,0.5811726044964534,0.5810523784715265,0.5408968861459544,0.6084238368132089,0.6370777060874444,0.6401234320522583,0.5991664328938404,0.6427283292590069,0.6687372259848515,0.6743076984731294,0.5605738788923176,0.5709934677193123,0.5694305293952631,0.5648619404480423,0.1994149000120226,0.11562801312073753
844,0.5494730092574039,0.6277000761431492,0.6637678836212079,0.6875325612150843,0.41153368332465035,0.4744118943613994,0.49837694866348736,0.5165310784274436,0.6282210555844988,0.6681360958602172,0.6772331984130164,0.684406684566986,0.45766040155492327,0.5424197491283613,0.5835370496533483,0.5841782551196248,0.5437021600609145,0.6111088847032421,0.6394421512443393,0.6427684046006492,0.60161102873402,0.6447320963411213,0.670620767042039,0.6767923696549513,0.5636196048571314,0.5741994950506953,0.5713541457940929,0.5717949745521581,0.20246062597683645,0.11723818032865997
845,0.55255881056386,0.6304251993748247,0.6663727808279566,0.6894561776139142,0.41373782711497614,0.47661603815172526,0.5009417705285938,0.5190558249509077,0.6307458021079629,0.6705005410171122,0.6804392257443995,0.6888149721476375,0.4597042439786799,0.5456658518013866,0.5857411934436741,0.5873442071093656,0.5465074339758746,0.6136336312267062,0.6422875005009417,0.6448523223660482,0.6052578848234681,0.647056466156374,0.6736664930068529,0.6789163627619925,0.5658638239890995,0.5767643169158017,0.5741994950506953,0.5766841662325172,0.20690898889913037,0.11887076977119032
846,0.5549232557207551,0.6339919047809882,0.6695387328176973,0.6930228830200778,0.4151805394140985,0.47922093535847393,0.5033863663687733,0.5215004207910873,0.6341522061475574,0.6733458902737146,0.6836051777341402,0.6906584378631828,0.46222899050214405,0.5493127078908348,0.5888670700917725,0.5898288782911875,0.5491924818659079,0.6162786037750971,0.6444515689496253,0.6478579729892198,0.6072215765639402,0.6504227948543261,0.6760309381637478,0.6813208832605298,0.5709934677193123,0.5788482346812006,0.576804392257444,0.5816535085961608,0.21111689977157055,0.12052609368708414
847,0.5585701118102032,0.6365567266460946,0.6722638560493728,0.6961487596681761,0.41798581332905865,0.48114455175730375,0.5053099827676031,0.5233438865066324,0.6376387608704365,0.6765519176050976,0.6874123351901575,0.6941449925860618,0.46539494249188473,0.552278283172364,0.5917925700316595,0.5918727207149441,0.551717228389372,0.6194445557648379,0.648178575722358,0.6517052057868793,0.6104276038953232,0.6536288221857092,0.6797980202781229,0.6830441229511481,0.573878892317557,0.5816535085961608,0.5792089127559813,0.5856209674187473,0.21440307778623813,0.12220446866314887
848,0.5626978719993588,0.639402075902697,0.674107321764918,0.6979521500420791,0.4198693543862461,0.48338877088927185,0.5074740512162866,0.5261491604215925,0.640644411493608,0.6793972668617,0.6900973830801908,0.6967498897928105,0.4682002164068449,0.5556446118703162,0.5942371658718391,0.5947581453131888,0.5548030296958282,0.6220093776299443,0.650262493487757,0.6553119865346853,0.6147557407926902,0.656113493367531,0.6826834448763676,0.6862501502825311,0.5777261251152166,0.5842584058029094,0.5817737346210876,0.5899891796577565,0.21760910511762113,0.12390621569479157
849,0.5650623171562538,0.6420470484510881,0.6769526710215205,0.7007173486153969,0.4215925940768645,0.48555283933795534,0.5091171402236204,0.5278724001122109,0.6438504388249909,0.6826433695347253,0.691940848795736,0.7003566705406163,0.47180699715465074,0.5587704885184146,0.5970023644451569,0.597443193203222,0.5585300364685609,0.6251352542780427,0.6537089728689937,0.6586783152326373,0.6174007133410813,0.6583977878411413,0.6858894722077505,0.6900172323969062,0.5805313990301767,0.5864625495932353,0.584338556486194,0.5930349056225704,0.2205346050575081,0.12563166024741215
850,0.5676271390213602,0.6452130004408287,0.6802789243778303,0.7034424718470725,0.42363643650062116,0.48787720915320804,0.5109205305975233,0.5305975233438865,0.6460145072736745,0.6862100749408889,0.6943854446359156,0.7034825471887148,0.47477257243618004,0.5620165911914399,0.599527110968621,0.5990862822105558,0.5614956117500902,0.6280607542179297,0.6574359796417264,0.6617641165390935,0.6199655352061876,0.661563739830882,0.6883340680479301,0.691940848795736,0.5834568989700637,0.589067446799984,0.5860217208351701,0.596601611028734,0.2237807077305334,0.12738113231864784
851,0.570672864986174,0.6485793291387809,0.6828036709012945,0.7060874443954634,0.4257203542660201,0.4893199214523304,0.512683845629784,0.5329619685007815,0.6492205346050575,0.6899771570552639,0.6984330541417866,0.7061275197371057,0.478539654550555,0.5651825431811807,0.6023724602252234,0.6021320081753697,0.564541337714904,0.6307057267663206,0.6599206508235482,0.6650502945537611,0.6235723159539935,0.6640484110127038,0.6912194926461748,0.6945858213441269,0.5865827756181622,0.5913517412735944,0.5887067687252033,0.5994870356269787,0.2291908788522422,0.12915496650148828
852,0.5734781389011341,0.6513445277120987,0.6858894722077505,0.7085721155772853,0.4286458542059071,0.4909229351180219,0.5148879894201098,0.5349657355828958,0.6533082194525708,0.6933835610948583,0.7016390814731696,0.7106560333426842,0.48218651064000323,0.5681080431210676,0.605097583456899,0.6046567546988338,0.5678675910712139,0.6335911513645653,0.6630064521300044,0.6675349657355829,0.6270588706768725,0.6674948903939406,0.6957480062517533,0.6977918486755099,0.5891075221416262,0.5941970905301968,0.5905101590991063,0.6023323848835811,0.23287781028333265,0.13095350204826675
853,0.576243337474452,0.654310102993628,0.6888149721476375,0.7114976155171723,0.430168717188314,0.4933274556165591,0.5176932633350699,0.5372500300565062,0.6579569590830762,0.6958682322766802,0.7059672183705366,0.7133811565743597,0.484390654430329,0.5702721115697511,0.6084639121548511,0.6077024806636476,0.5705927143028894,0.6356750691299643,0.6666132328778103,0.670340239650543,0.630465274716467,0.6696990341842665,0.6987536568749249,0.7012383280567467,0.5923135494730093,0.5967218370536609,0.5928746042560012,0.6065402957560213,0.2378872279886186,0.13277708293554288
854,0.5796497415140464,0.6569951508836613,0.6915801707209553,0.7137017593074981,0.4325732376868513,0.4952510720153889,0.5194565783673306,0.5393740231635474,0.6616038151725243,0.6989941089247785,0.7097743758265539,0.7175489921051577,0.48855848996112694,0.5725564060433616,0.6115897888029496,0.6104676792369655,0.573598364926061,0.6395623772692662,0.670620767042039,0.6736664930068529,0.6327896445317196,0.6734260409569992,0.7006772732737546,0.7043642047048451,0.5953192000961808,0.599527110968621,0.595198974071254,0.6088245902296318,0.2429767963771891,0.1346260579298911
855,0.5824950907706489,0.6605618562898249,0.6938644651945658,0.7167875606139542,0.43553881296838054,0.49709453773093415,0.5215805714743719,0.5413777902456618,0.6655311986534685,0.7022001362561616,0.7135815332825712,0.7210355468280367,0.4923255720755019,0.5759227347413137,0.6145954394261212,0.6140744599847714,0.5761231114495251,0.6428886306255761,0.6738668697150644,0.676471766921813,0.6353143910551837,0.6766320682883822,0.7034023965054302,0.7073698553280167,0.5985252274275639,0.6016911794173045,0.5968821384202301,0.6114294874363804,0.24798621408247506,0.1365007806546014
856,0.5857411934436741,0.6634472808880696,0.6967899651344528,0.7193123071374183,0.4383040115416984,0.49881777742155253,0.5240652426561937,0.5437021600609145,0.6701799382839738,0.705045485512764,0.7174688414218732,0.724001122109566,0.4962930308980884,0.5791287620726967,0.617360637999439,0.6167595078748046,0.5801707209553961,0.6456137538572516,0.6767122189716668,0.6795976435699115,0.6393219252194124,0.679958321644692,0.7063679717869595,0.7095739991183425,0.602172083517012,0.6040155492325572,0.599246583577125,0.6139542339598445,0.2514326934637118,0.13840160965731302
857,0.5890273714583417,0.666292630144672,0.6999559171241935,0.7219172043441671,0.44026770328217046,0.5017432773614395,0.5258686330300966,0.5458261531679558,0.6733058149320723,0.7084919648940007,0.7200737386286218,0.7276479781990142,0.4996994349376828,0.5817336592794453,0.6208471927223179,0.6192041037149841,0.5833366729451368,0.6482988017472849,0.6801987736945457,0.6830841982927904,0.6420871237927304,0.684406684566986,0.709093095018635,0.7126598004247986,0.604536528673907,0.6067807478058751,0.6022121588586543,0.616238528433455,0.25660241253556687,0.1403289084785873
858,0.5919528713982287,0.6690979040596321,0.7020799102312347,0.7244018755259889,0.44263214843906545,0.5040676471766922,0.5285536809201299,0.5481505229832084,0.6767923696549513,0.7121788963250911,0.7237606700597122,0.7299723480142668,0.5029455376107081,0.5836973510199175,0.6228108844627901,0.6214883981885946,0.5870236043762274,0.6521460345449445,0.6822426161183024,0.6854085681080431,0.6449725483909751,0.6878130886065804,0.7128201017913678,0.7160662044643931,0.607341802588867,0.6099466997956158,0.6055384122149642,0.619604857131407,0.2606500220414379,0.1422830457214352
859,0.5953192000961808,0.6720234039995191,0.7052458622209754,0.7262052658998918,0.4443954634713261,0.5064320923335871,0.5307979000520979,0.5501542900653228,0.6808800545024646,0.7160261291227508,0.7264457179497456,0.7324570191960886,0.5068729210916523,0.5875846591592193,0.6260169117941731,0.6250951789364004,0.5911914399070252,0.6559932673426041,0.6854085681080431,0.6882138420230033,0.6480984250390734,0.6908187392297519,0.7157055263896125,0.7182703482547189,0.6097463230874043,0.6129523504187874,0.6071013505390134,0.6238528433454895,0.26682162465435016,0.14426439512181588
860,0.5982046246944255,0.6751893559892598,0.7080912114775778,0.7288502384482828,0.4468801346531479,0.5089969141986935,0.5341241534084078,0.5509157215565262,0.6846070612751973,0.7183905742796457,0.7288903137899251,0.7356630465274716,0.5108804552558811,0.5900292549993988,0.6283412816094257,0.6273794734100108,0.5939566384803431,0.6590790686490602,0.6880535406564341,0.6915801707209553,0.651384603053741,0.6934236364365006,0.7185108003045726,0.7207950947781829,0.6127920490522182,0.6156774736504629,0.6098264737706889,0.6268985693103034,0.27247224782591273,0.14627333562011297
861,0.6021320081753697,0.6777141025127239,0.7110167114174648,0.7318158137298121,0.4492045044684006,0.5115617360638,0.5366889752735142,0.5537610708131286,0.6882539173646456,0.7220775057107361,0.7328577726125115,0.7384683204424318,0.5142067086121909,0.593115056305855,0.6316274596240933,0.6295435418586943,0.5975634192281489,0.662525548030297,0.6914599446960286,0.6947461227106961,0.6539093495772051,0.696549513084599,0.7211557728529636,0.724001122109566,0.6155973229671783,0.6182422955155693,0.6121508435859415,0.6294233158337675,0.27944535727167075,0.14831025143361026
862,0.6047769807237606,0.6807197531358955,0.7139021360157095,0.7347012383280568,0.45176932633350697,0.5134452771209874,0.53889311906384,0.5558049132368853,0.6916603214042399,0.7248427042840541,0.736424478018675,0.7422354025568068,0.5174928866268584,0.5955997274876769,0.6343926581974111,0.6325091171402236,0.6020518574920851,0.6654911233118262,0.6958281569350379,0.6989540335831363,0.656394020759027,0.6993147116579169,0.7238007454013545,0.726926622049453,0.619043802348415,0.6209273434056025,0.6143950627179097,0.6319480623572316,0.2856570352262253,0.15037553212997384
863,0.6079028573718591,0.6851280407165471,0.7165070332224582,0.7367450807518134,0.45357271670740995,0.5156494209113133,0.5407365847793852,0.558409810443634,0.6948663487356229,0.728329259006933,0.7382679437342203,0.7460826353544664,0.5196970304171843,0.5983248507193524,0.6368773293792329,0.6355147677633952,0.6057387889231756,0.6699795615757624,0.6994349376828437,0.702400512964373,0.6595198974071254,0.7034023965054302,0.7272873001242336,0.7305734781389012,0.6231715625375707,0.6234921652707089,0.6169598845830161,0.635354466396826,0.28998517212359237,0.1524695727017573
864,0.6116298641445919,0.6875325612150843,0.7195928345289143,0.7396705806917004,0.45577686049773575,0.5178535647016391,0.5427804272031419,0.5607341802588867,0.6981926020919328,0.7314551356550315,0.7424357792650182,0.7497294914439145,0.5227026810403559,0.60161102873402,0.6408047128601772,0.6378792129202902,0.6092654189876968,0.6738267943734221,0.7026008896725845,0.7073698553280167,0.6624453973470124,0.7070893279365207,0.7299723480142668,0.7336592794453572,0.6260970624774577,0.6268184186270188,0.6192842543982687,0.6385204183865667,0.2942732336793171,0.15459277364194784
865,0.614435138059552,0.690417985813329,0.7221175810523784,0.7419949505069531,0.45798100428806154,0.5202180098585341,0.5457860778263135,0.5632589267823508,0.7024806636476576,0.7363042519937483,0.745481505229832,0.7538572516330702,0.5262693864465194,0.6047769807237606,0.6434496854085681,0.6402837334188274,0.6148358914759748,0.6775137258045125,0.706167595078748,0.7108564100508957,0.6655311986534685,0.71005490321805,0.7325371698793732,0.7363443273353906,0.628381356951068,0.6300244459584018,0.6203262132809683,0.6410050895683885,0.3003646856089448,0.1567455410205595
866,0.6172404119745121,0.693624013144712,0.7246423275758426,0.7449204504468401,0.4604256001282411,0.5227026810403559,0.5479100709333548,0.5657435979641726,0.7060072937121789,0.7395102793251312,0.7485272311946459,0.7563018474732497,0.5291948863864064,0.6092654189876968,0.6463351100068128,0.643289384041999,0.6180018434657155,0.6800384723279767,0.7090129443353504,0.7150242455816935,0.6687372259848515,0.7125395743998718,0.7355428205025448,0.7391496012503507,0.6320682883821584,0.6327094938484351,0.6228108844627901,0.6438103634833487,0.305133651264377,0.15892828656229763
867,0.6210074940888871,0.6967899651344528,0.7272873001242336,0.7474451969703042,0.46319079870155894,0.5251873522221777,0.5507153448483149,0.5676271390213602,0.7095739991183425,0.7425159299483028,0.7507714503266141,0.7590269707049253,0.5322806876928626,0.6116298641445919,0.6498216647296918,0.6466557127399511,0.6220093776299443,0.6834849517092133,0.7127800264497255,0.7182302729130766,0.6718230272913076,0.7169478619805234,0.7387488478339278,0.7418747244820262,0.6351540896886146,0.6349136376387609,0.6246543501783353,0.646214883981886,0.30990261691980925,0.161141427725302
868,0.6240932953953432,0.6992345609746323,0.7308139301887548,0.7511321284013946,0.46635675069129967,0.5276720234039995,0.5528393379553561,0.5695908307618323,0.7139822866989941,0.7470444435538813,0.7543381557327776,0.7625536007694466,0.5360477698072376,0.6147958161343325,0.6525868633030096,0.6492205346050575,0.6260569871358154,0.6867310543822386,0.7162265058309623,0.7220374303690938,0.6759507874804632,0.7198733619204104,0.7415941970905302,0.7452811285216207,0.6396024526109085,0.6373983088205827,0.6269787199935879,0.6486995551637078,0.3141105277922494,0.16338538778098602
869,0.6266180419188073,0.7026409650142268,0.7341001082034224,0.7548190598324851,0.4692020999479021,0.5304772973189597,0.5552438584538933,0.5720755019436541,0.7184707249629303,0.7504508475934757,0.756902977597884,0.7670420390333827,0.5395343245301166,0.618202220173927,0.6553119865346853,0.6520258085200177,0.6293832404921252,0.6904580611549713,0.7204744920450447,0.7251633070171923,0.6800785476696188,0.7238007454013545,0.7449605257884824,0.7482867791447922,0.6425680278924378,0.6394421512443393,0.629222939125556,0.6520258085200177,0.31855889071454335,0.16566059589499152
870,0.6295836172003366,0.7059672183705366,0.7373061355348054,0.7578647857972989,0.47116579168837414,0.5330821945257084,0.5581693583937803,0.5743597964172644,0.7223179577605899,0.7538171762914279,0.7601891556125516,0.7716907786638881,0.5426201258365727,0.6213681721636677,0.6580371097663608,0.655432212559612,0.6335110006812809,0.6939846912194927,0.7243217248427043,0.7288903137899251,0.6836853284174248,0.7270468480743798,0.7478058750450848,0.7510920530597524,0.6456939045405362,0.6418466717428766,0.6309862541578167,0.6539895002604897,0.32485071935238247,0.1679674872092653
871,0.6335110006812809,0.7098946018514808,0.7397106560333427,0.7604696830040476,0.4742515929948303,0.5353664889993187,0.5605738788923176,0.5764837895243057,0.7260449645333227,0.7575041077225183,0.7648779705846992,0.7757383881697592,0.5457860778263135,0.6249749529114735,0.6608824590229632,0.6584378631827836,0.6369975554041598,0.698352903458502,0.7280888069570793,0.733058149320723,0.6862902256241734,0.7294112932312748,0.7509718270348255,0.7542980803911353,0.6486594798220655,0.6447721716827636,0.6330701719232157,0.656674548150523,0.3309421712820102,0.17030650292528426
872,0.6370777060874444,0.7133410812327176,0.7432773614395063,0.7637558610187152,0.4767763395182944,0.5378912355227828,0.5630986254157817,0.5791287620726967,0.7286899370817136,0.7606700597122591,0.7694064841902777,0.7790245661844267,0.5489520298160542,0.6280607542179297,0.6635675069129965,0.6614435138059552,0.6403238087604697,0.7030417184306497,0.7321364164629504,0.7367851560934557,0.6902176091051176,0.7327375465875846,0.753416422875005,0.7577044844307298,0.6506231715625376,0.6474972949144392,0.6351540896886146,0.6591592193323448,0.33735422594477615,0.1726780903884356
873,0.6412054662766,0.7167074099306696,0.746723840820743,0.7660802308339678,0.4802228188995311,0.5409770368292389,0.5653428445477497,0.581413056546307,0.7325371698793732,0.7630745802107963,0.772372059471807,0.7829118743237287,0.5521179818057949,0.6313870075742396,0.6664529315112412,0.6651304452370457,0.6440508155332024,0.707129403278163,0.7353825191359756,0.7404320121829039,0.6941049172444195,0.7361439506271791,0.7563819981565343,0.7615116418867471,0.6530276920610748,0.6501422674628301,0.6374784595038673,0.6616438905141666,0.3439666573157536,0.17508270317357233
874,0.6445717949745522,0.7203542660201179,0.7505309982767603,0.7688454294072857,0.4829479421312067,0.5440628381356951,0.5677874403879293,0.583496974311706,0.7371458341682363,0.7666012102753176,0.7759788402196128,0.785476696188835,0.5558049132368853,0.6343125075141266,0.6690177533763475,0.6672945136857291,0.6491003085801307,0.7118182182503106,0.7398308820582695,0.7434777381477177,0.6976315473089408,0.7389091492004969,0.7597082515128442,0.7652386486594798,0.6559932673426041,0.6523063359115137,0.6390814731695588,0.6638079589628502,0.34997795856209674,0.1775208011717636
875,0.6476976716226506,0.7224381837855167,0.7536167995832165,0.7732537169879373,0.4857532160461668,0.5459063038512403,0.5699114334949705,0.5857812687853164,0.7418346491403839,0.770007614314912,0.7796256963090611,0.7885224221536489,0.5588907145433415,0.6375586101871519,0.6721035546828037,0.6696188835009819,0.6529876167194325,0.7161062798060354,0.7442792449805634,0.747284895603735,0.7011982527151044,0.7428766080230834,0.7635554843105038,0.7690458061154971,0.6591191439907025,0.6554722879012543,0.6410451649100308,0.666292630144672,0.3565503145914319,0.17999285067824766
876,0.6514246783953833,0.7248427042840541,0.756622450206388,0.7775017032020198,0.4887588666693384,0.5483108243497776,0.5735582895844187,0.5870236043762274,0.7459223339878972,0.7741353745040677,0.782551196248948,0.7919689015348856,0.5621768925580091,0.6406844868352503,0.6745882258646255,0.6717428766080231,0.6577565823748648,0.720514567386687,0.7473650462870196,0.7506111489600449,0.7044042800464874,0.7462830120626779,0.7666813609586022,0.7734140183545065,0.6619244179056627,0.6577165070332225,0.6431290826754298,0.669218130084559,0.3647657596281008,0.18249932448161507
877,0.6545505550434817,0.7270869234160221,0.7595880254879173,0.7798661483589148,0.491083236484591,0.5511962489480223,0.576243337474452,0.5901094056826834,0.749929868152126,0.7778223059351581,0.7862782030216807,0.79537530557448,0.5659038993307418,0.6442111168997716,0.6781549312707891,0.6748687532561215,0.6610026850478901,0.7239610467679237,0.7510119023764678,0.7545786077826313,0.7077706087444395,0.7495691900773455,0.7696068608984892,0.7762994429527512,0.6660922534364605,0.6593996713821986,0.6449725483909751,0.6716226505830962,0.3722197731735663,0.18504070195423022
878,0.658357712499499,0.7307337795054702,0.7624333747445197,0.7829519496653708,0.4945297158658278,0.5542018995711938,0.5784074059231354,0.5923536248146516,0.7538572516330702,0.781148559291468,0.791888750851601,0.799142387688855,0.5693503787119785,0.6474171442311546,0.6821223900933755,0.678275157295716,0.6643690137458422,0.7279285055905101,0.7546587584659159,0.7585861419468601,0.7115376908588146,0.7532961968500781,0.773494169037791,0.7791848675509959,0.668376547910071,0.6621648699555164,0.6469362401314471,0.6744279244980563,0.37947341001082036,0.18761746914391195
879,0.6622049452971587,0.7338596561535687,0.7652787240011221,0.7869194084879574,0.4968140103394381,0.5556446118703162,0.5806115497134613,0.5954394261211077,0.7577044844307298,0.7854366208471927,0.7957760589909029,0.8025487917284495,0.5721155772852964,0.6509437742956758,0.6857291708411815,0.6814411092854566,0.6687372259848515,0.7313349096301046,0.758986895363283,0.7628341281609425,0.7141425880655633,0.7570632789644531,0.7765799703442472,0.7824309702240212,0.6715424998998116,0.664489239770769,0.6488999318719192,0.6769927463631628,0.3867270468480744,0.1902301188668946
880,0.666292630144672,0.7374263615597323,0.7685649020157896,0.7900052097944135,0.4991784554963331,0.5588105638600569,0.5824950907706489,0.597282891836653,0.7612711898368933,0.7887628742035026,0.7995030657636356,0.8061956478178977,0.5767242415741595,0.6541498016270588,0.6884943694144993,0.684286458542059,0.672424157415942,0.7351019917444797,0.7623932994028774,0.7674027171081633,0.7179096701799382,0.7597483268544865,0.7789844908427844,0.7855568468721196,0.6743076984731294,0.6674948903939406,0.650823548270749,0.6794774175449846,0.39374023163547467,0.19287915080207776
881,0.6698192602091932,0.7405121628661885,0.7714904019556766,0.7932112371257964,0.5018635033863663,0.5608544062838136,0.5848595359275438,0.5996874123351902,0.7663206828838216,0.7935318398589348,0.8031899971947261,0.8101631066404841,0.580571474371819,0.6577165070332225,0.6922614515288743,0.6875325612150843,0.6762713902136016,0.7397507313749849,0.7655191760509759,0.7716507033222458,0.722197731735663,0.7627139021360158,0.7820302168075983,0.788963250911714,0.6769927463631628,0.6699394862341201,0.6519456578367331,0.6816014106520258,0.40127439586422475,0.1955650715865947
882,0.6735863423235683,0.7438784915641405,0.7747365046287019,0.797178695948383,0.5046287019596842,0.563699755540416,0.5868232276680159,0.6028533643249309,0.7704083677313349,0.7975393740231635,0.8065964012343205,0.8142507914879974,0.5850198372941129,0.6614835891475975,0.6949464994189075,0.6908988899130365,0.6797980202781229,0.7433174367811486,0.7684847513325052,0.7760189155612551,0.7267262453412415,0.7664008335671062,0.785196168797339,0.7925700316595199,0.6793571915200577,0.6722237807077305,0.6565943974672384,0.6846872119584819,0.40932953953432455,0.19828839491270714
883,0.6774335751212279,0.7470444435538813,0.7778223059351581,0.8007053260129042,0.5073538251913597,0.5665451047970184,0.58934797419148,0.6048972067486875,0.7740952991624254,0.8023884903618803,0.8116458942812488,0.8170961407445998,0.5889872961166994,0.6645293151124113,0.6979521500420791,0.6934236364365006,0.6843666092253436,0.7487276079028574,0.7719713060553841,0.7807878812166874,0.7304532521139743,0.7697270869234161,0.7885224221536489,0.7958962850158298,0.6818418627018795,0.6744279244980563,0.6655311986534685,0.6871318077986615,0.4151805394140985,0.20104964162604969
884,0.6818418627018795,0.7506512243016872,0.7809882579248988,0.8039514286859295,0.5100789484230354,0.5692301526870517,0.5912715905903098,0.606500220414379,0.7775417785436621,0.8067567026008897,0.8157335791287621,0.8209032982006171,0.5927143028894322,0.6686570753015669,0.7011982527151044,0.6963090610347453,0.6882138420230033,0.7536568749248588,0.7769406484190278,0.7847553400392738,0.7339398068368533,0.7724121348134493,0.7915681481184627,0.7992626137137819,0.6837254037590671,0.6769125956798782,0.6719432533162345,0.6899370817136216,0.4233959844507674,0.20384933982524642
885,0.6856490201578969,0.754097703682924,0.7846751893559892,0.8075181340920932,0.5130044483629222,0.5722758786518655,0.5932352823307818,0.6081433094217128,0.7814691620246063,0.8103234080070533,0.8206227708091212,0.8253917364645533,0.5955997274876769,0.6729451368572917,0.704203903338276,0.6991544102913477,0.6920610748206628,0.758305614555364,0.782551196248948,0.7896846070612752,0.7375866629263015,0.7765799703442472,0.794814250791488,0.8025087163868072,0.6872921091652306,0.6798380956197652,0.6775137258045125,0.6925419789203703,0.4309301486795175,0.2066880249629082
886,0.6905382118382559,0.7576243337474452,0.7873201619043803,0.810844387448403,0.5152486674948904,0.5744800224421913,0.5957199535126037,0.6104676792369655,0.7853564701639082,0.8138099627299322,0.8252314350979842,0.8286779144792209,0.6008495972428165,0.6762313148719593,0.7084919648940007,0.701558930789885,0.696549513084599,0.7621127720113814,0.7869194084879574,0.7934516891756502,0.7412335190157496,0.7807878812166874,0.7988618602973591,0.8068769286258165,0.6907786638881096,0.6824830681681562,0.6836853284174248,0.6948262733939807,0.44070853204023563,0.20956623994804308
887,0.6935037871197852,0.7609105117621128,0.7922895042680239,0.81517252434577,0.5181340920931351,0.5767242415741595,0.5983248507193524,0.6127519737105759,0.7900052097944135,0.8171762914278844,0.8287981405041478,0.8336071815012223,0.6064601450727367,0.6793972668617,0.7112571634673186,0.7041237526549914,0.7016390814731696,0.7666813609586022,0.7918086001683164,0.7973790726565944,0.7448803751051978,0.7841141345729973,0.8029094698032301,0.8103634833486956,0.6947861980523384,0.6840059311505631,0.6875325612150843,0.6967899651344528,0.44880375105197773,0.21248453524988828
888,0.6961487596681761,0.7650783472929107,0.7961768124073257,0.8185388530437222,0.5210996673746644,0.5792489880976235,0.6007694465595319,0.6155171722838937,0.7930108604175851,0.8209834488839017,0.8329659760349457,0.8373742636155973,0.6106680559451769,0.6825231435097984,0.7149040195567667,0.7064080471286017,0.7075702320362282,0.7724121348134493,0.7966577165070332,0.8010259287460426,0.7477257243618002,0.7877209153208031,0.8069971546507434,0.813489359996794,0.6977116979922254,0.6861699995992466,0.691940848795736,0.6982727527752174,0.45810123031298844,0.21544346900318823
889,0.6985532801667135,0.769166032140424,0.7999038191800585,0.8213441269586823,0.5246262974391857,0.5815733579128762,0.6033342684246383,0.6180819941490001,0.797459223339879,0.8257524145393339,0.8371338115657436,0.84110127038833,0.614435138059552,0.686370376307458,0.718150122229792,0.7097743758265539,0.7121788963250911,0.7762994429527512,0.8003045725964814,0.8068769286258165,0.7521740872840941,0.7922093535847393,0.8112852162064682,0.8175770448443073,0.7007574239570392,0.6882539173646456,0.696268985693103,0.7008375746403238,0.46567546988338077,0.21844360711494282
890,0.7031218691139342,0.7723319841301647,0.804432332785637,0.8243097022402116,0.5270708932793652,0.5842183304612671,0.6054582615316796,0.6205265899891796,0.8017873602372461,0.8290385925540015,0.8404600649220535,0.8444675990862822,0.617360637999439,0.6896565543221256,0.7213160742195327,0.7137017593074981,0.7165871839057428,0.7798260730172725,0.8035907506111489,0.8105237847152647,0.7556205666653308,0.7956959083076183,0.8147717709293472,0.8210635995671863,0.7031619444555764,0.6906584378631828,0.6995551637077706,0.7038031499218531,0.4755740792690258,0.2214855233726359
891,0.708251512844147,0.7770608744439547,0.8085600929747926,0.8284374624293672,0.5298761671943253,0.586422474251593,0.608023083396786,0.6224902817296517,0.8068769286258165,0.8323648459103113,0.8437863182783634,0.849036188033503,0.6206468160141065,0.6927824309702241,0.7240411974512083,0.7169478619805234,0.7215164509277442,0.7862782030216807,0.8076784354586622,0.8136496613633631,0.7591872720714944,0.7995030657636356,0.8176571955275919,0.8253917364645533,0.7069691019115938,0.6931030337033623,0.7039233759467799,0.7057267663206829,0.4830681681561335,0.22456979955397716
892,0.7124994990582295,0.7801466757504107,0.8124474011140945,0.8326052979601651,0.532481064401074,0.5883861659920651,0.6097863984290466,0.6250150282531158,0.8114855929146796,0.8358514006331904,0.8475534003927383,0.8529635715144471,0.6242936721035547,0.6959083076183225,0.7270468480743798,0.7202741153368333,0.7266861699995992,0.7910070933354707,0.81376988738829,0.8167354626698192,0.7638360117019998,0.8045525588105639,0.8218651064000321,0.8287580651625055,0.7098144511681962,0.6958682322766802,0.7069290265699515,0.711177012784034,0.4923656474171442,0.22769702553816798
893,0.717869594838296,0.7834328537650783,0.8165350859616078,0.836212078707971,0.5356069410491724,0.591151364565383,0.6123111449525107,0.6269787199935879,0.8151324490041277,0.8386566745481505,0.8517613112651785,0.8569310303370337,0.6282611309261411,0.6988738828998518,0.7303731014306897,0.7232396906183626,0.7324570191960886,0.7946940247665611,0.8174568188193805,0.8203021680759829,0.7682442992826514,0.80763836011702,0.8254718871478379,0.8326453733018074,0.7118182182503106,0.6985933555083557,0.710495731976115,0.7170680880054503,0.501542900653228,0.23086779941871674
894,0.7220775057107361,0.7876808399791608,0.8194605859014948,0.8408207429968341,0.5384923656474171,0.5932352823307818,0.6144752134011943,0.6299442952751172,0.8190197571434297,0.8426642087123792,0.8549272632549193,0.8606179617681241,0.6321885144070853,0.7032821704805033,0.7330180739790807,0.726365567266461,0.7370656834849517,0.7998637438384162,0.822265859816455,0.8249108323648459,0.7718110046888149,0.8126878531639482,0.8293591952871399,0.835931551316475,0.7142628140904901,0.7011982527151044,0.714944094898409,0.7215966016110288,0.5084759347573438,0.23408272761782942
895,0.7263254919248187,0.7916883741433896,0.825191359756342,0.8445076744279245,0.5422995231034344,0.5964813850038072,0.6172003366328698,0.6326293431651505,0.8241494008736424,0.8464312908267543,0.8591752494690017,0.8637037630745802,0.6349537129804032,0.7068889512283092,0.7361840259688214,0.7296918206227708,0.7413938203823187,0.8041918807357833,0.8265939967138219,0.8286378391375786,0.7758185388530437,0.8163747845950386,0.8320442431771731,0.8393379553560694,0.7175489921051577,0.7033222458221456,0.7186711016711418,0.7258445878251112,0.5174928866268584,0.23734242500238661
896,0.7293311425479903,0.7953352302328377,0.829238969262213,0.8489961126918607,0.5455055504348174,0.5991263575521981,0.6194044804231956,0.6354746924217529,0.8283573117460826,0.8500380715745601,0.8625816535085962,0.8687933314631507,0.6381597403117861,0.7098144511681962,0.7417544984570994,0.733058149320723,0.7452410531799784,0.8091211477577847,0.8314431130525388,0.8329259006933034,0.7798260730172725,0.8211036749088286,0.8358914759748327,0.8430649621288021,0.7207550194365407,0.7062477457620326,0.7217168276359556,0.7303731014306897,0.5254678796136737,0.2406475150015422
897,0.7328978479541538,0.7997835931551317,0.8337674828677915,0.8521620646816014,0.5484310503747044,0.6007293712178896,0.621688774896806,0.637718911553721,0.8329659760349457,0.8541658317637157,0.8673906945056706,0.8720795094778183,0.6428886306255761,0.7122590470083757,0.7455616559131166,0.737666813609586,0.7488879092694265,0.8124474011140945,0.8349697431170601,0.8372139622490282,0.7835931551316475,0.824510078948423,0.8395383320642809,0.846952270268104,0.7236805193764276,0.709093095018635,0.7255239850919729,0.7343405602532762,0.5353664889993187,0.24399862972595504
898,0.7373462108764477,0.8051136135935559,0.8364525307578247,0.8552077906464153,0.5514767763395183,0.6043762273073378,0.624614274836693,0.6398028293191199,0.8382559211317276,0.8585340440027251,0.8718390574279645,0.8769687011581774,0.6478178976475775,0.7164669578808159,0.750210395543622,0.7407125395743999,0.7530958201418667,0.8174968941610227,0.8389372019396465,0.8414218731214683,0.7871197851961688,0.8287580651625055,0.8436660922534365,0.8506392016991945,0.7262052658998918,0.7116178415420992,0.7285697110567868,0.7377870396345129,0.5449444956518255,0.24739641008868118
899,0.7419949505069531,0.8098825792489881,0.8398990101390614,0.8590950987857171,0.554362200937763,0.6067406724642328,0.6276600008015069,0.6420871237927304,0.8430649621288021,0.861860297359035,0.8757263655672665,0.8800144271229913,0.6515449044203102,0.7207550194365407,0.7533362721917204,0.7437582655392138,0.7583857652386486,0.8226666132328778,0.8427443593956638,0.8462709894601852,0.7926501823428045,0.8317236404440348,0.8476335510760229,0.8542459824470003,0.7284494850318599,0.7144631907987016,0.7311746082635354,0.741433895723961,0.554362200937763,0.2508415059277541
900,0.7472448202620927,0.8137298120466477,0.8439466196449324,0.8620606740672464,0.5574880775858614,0.609425720354266,0.6301045966416864,0.6445717949745522,0.8469121949264617,0.8665491123311826,0.8794934476816415,0.883340680479301,0.6555123632428966,0.7244820262092735,0.7567026008896726,0.7480062517532962,0.7637558610187152,0.8280367090129443,0.8472728730012423,0.8511601811405443,0.7966176411653909,0.8364124554161825,0.8502384482827716,0.8574920851200256,0.7315753616799583,0.7169879373221657,0.7351821424277643,0.7442792449805634,0.5638199815653429,0.25433457613046484
901,0.7522542379673787,0.8178976475774457,0.8479541538091612,0.865907906864906,0.5608143309421713,0.6121909189275838,0.6320682883821584,0.6472167675229431,0.8504789003326253,0.8701558930789886,0.8839418106039354,0.889031378992506,0.6595198974071254,0.7282090329820061,0.7596681761712019,0.752294313309021,0.7689656554322125,0.8334468801346532,0.8516811605818939,0.8555684687211959,0.8013064561375386,0.8404199895804112,0.8544062838135695,0.8608183384763355,0.7338195808119264,0.7190718550875647,0.739349977958562,0.7472047449204504,0.5733579128762073,0.25787628875938035
902,0.7561816214483228,0.8219051817416744,0.8518414619484631,0.8705165711537691,0.5636196048571314,0.614996192842544,0.6349136376387609,0.6501021921211878,0.8548070372299924,0.8752855368092013,0.8876287420350258,0.8928385364485232,0.6641285616959884,0.7319360397547389,0.7627940528193002,0.7568629022562418,0.7739349977958562,0.8375345649821665,0.8553280166713422,0.8602572836933435,0.8056746683765479,0.8447080511361359,0.8586943453692942,0.8649060233238488,0.7360637999438945,0.7211156975113213,0.742275477898449,0.7502905462269066,0.5818939606460145,0.2614673211801092
903,0.7605498336873322,0.8256321885144071,0.8560493728209033,0.8735222217769406,0.5672263856049373,0.6182823708572116,0.637438384162225,0.6533482947942131,0.8585741193443674,0.8791327696068609,0.8921973309822466,0.8968861459543943,0.6689376026930629,0.7361439506271791,0.7660000801506833,0.7606299843706168,0.7789043401594998,0.842063078587745,0.860056906985132,0.8647457219572797,0.8096822025407766,0.8488758866669338,0.862982406925019,0.8676712218971667,0.7387488478339278,0.7233999919849317,0.7459223339878972,0.7537370256081433,0.5921933234480824,0.2651083601908536
904,0.7650783472929107,0.8304011541698393,0.8604576604015549,0.876367571033543,0.5698312828116859,0.6204865146475373,0.6392016991944857,0.6559131166593195,0.8623011261171002,0.8840620366288623,0.8966056185628982,0.9004127760189156,0.6745481505229832,0.7399511080831964,0.7689255800905703,0.7640764637518535,0.7833527030817937,0.8464312908267543,0.8642648178575723,0.8694345369294273,0.8144912435378512,0.8543261331302849,0.8672704684807439,0.8711577766200457,0.7413136696990342,0.72512323167555,0.7492886626858494,0.7564220734981766,0.6017713301005891,0.2688001021537607
905,0.7691259567987817,0.8351300444836293,0.8646254959323528,0.8804552558810563,0.5725163307017193,0.6236123912956358,0.6410050895683885,0.6585580892077105,0.866188434256402,0.8884302488678716,0.900052097944135,0.904941289624494,0.6787159860537811,0.7445196970304172,0.7739349977958562,0.7675229431330902,0.7884823468120066,0.8505189756742676,0.8682322766801587,0.8739229751933635,0.8182182503105839,0.8579729892197331,0.8714383040115417,0.8748447080511361,0.7436380395142869,0.7272873001242336,0.752013785917525,0.7587063679717869,0.6097463230874043,0.27254325312810274
906,0.7730533402797258,0.8402196128721997,0.8685128040716548,0.8835009818458702,0.5758425840580291,0.6264978158938805,0.6433695347252836,0.6616038151725243,0.870236043762273,0.8917164268825392,0.9042199334749329,0.909109125155292,0.6816014106520258,0.7487676832444996,0.7773414018354506,0.770969422514327,0.7923295796096662,0.8545265098384964,0.8717989820863223,0.8774095299162425,0.8221857091331704,0.8620205987256041,0.8745641806596401,0.8787720915320804,0.7454013545465475,0.7287700877649982,0.7548992105157697,0.7609105117621128,0.6206067406724642,0.27633852900531725
907,0.7784234360597924,0.8446279004528514,0.871197851961688,0.8869073858854647,0.5784474812647777,0.6292630144671983,0.6459744319320322,0.6638881096461348,0.8739229751933635,0.8962449404881176,0.9079870155893079,0.9122350018033903,0.6878932392898649,0.7518935598925981,0.7819099907826714,0.7748968059952711,0.7965374904821063,0.8581733659279446,0.8766881737666814,0.8812567627139022,0.8267142227387488,0.8652667013986294,0.8787320161904381,0.8826593996713822,0.7480463270949385,0.7304933274556166,0.7571033543060954,0.7632348815773654,0.6306656514246783,0.28018665564591955
908,0.7835530797900052,0.849036188033503,0.8746443313429247,0.8899931871919208,0.5816134332545185,0.6323888911152967,0.6488999318719192,0.6656113493367531,0.8786518655071535,0.9002524746523464,0.910792289504268,0.9161623852843346,0.6933034104115737,0.7562216967899651,0.7855568468721196,0.7789043401594998,0.8016270588706769,0.8616198453091812,0.8806957079309101,0.8851841461948463,0.8310824349777581,0.8692742355628582,0.8829399270628782,0.886947461227107,0.7503706969101912,0.732216567146235,0.7596281008295596,0.7653588746844067,0.6406844868352503,0.2840883690183301
909,0.7872400112210957,0.8533242495892277,0.8793732216567146,0.895042680238849,0.585300364685609,0.6351941650302568,0.6512643770288141,0.6681761712018595,0.8831002284294474,0.9035386526670139,0.913998316835651,0.919288261932433,0.6973510199174447,0.7602292309541939,0.78924377830321,0.781990141465956,0.8055945176932633,0.8664288863062558,0.8853444475614155,0.8889512283092214,0.8348495170921332,0.872319961527672,0.8865467078106841,0.8903137899250592,0.7524946900172323,0.7339398068368533,0.7622730733779506,0.767362641766521,0.6501021921211878,0.28804441533962977
910,0.7935719152005771,0.8572516330701719,0.8834609065042279,0.8990101390614355,0.5887869194084879,0.638560493728209,0.6528673906945057,0.6702200136256161,0.8863062557608303,0.9071053580731776,0.9171642688253917,0.923335871438304,0.7022001362561616,0.7644772171682763,0.7923295796096662,0.7857572235803311,0.8117260449645334,0.8712780026449726,0.889872961166994,0.8937602693062958,0.8390975033062157,0.8767282491083237,0.8899130365086363,0.8942411734060033,0.7548992105157697,0.7357031218691139,0.7652386486594798,0.7695267102152046,0.6588386165992065,0.2920555512182745
911,0.7985011822225785,0.8610587905261893,0.8864665571273995,0.9031378992505911,0.5910712138820984,0.6412455416182423,0.6560333426842464,0.6721837053660883,0.8899931871919208,0.9103113854045606,0.920410371498417,0.926822426161183,0.7065683484951709,0.7684446759908629,0.7955756822826915,0.7900052097944135,0.817256442111169,0.8753256121508436,0.8931992145233039,0.8984090089368012,0.8435859415701519,0.8810163106640484,0.8940808720394341,0.898248707570232,0.7571033543060954,0.737105758826594,0.7679637718911554,0.7714904019556766,0.6703803149921853,0.2961225437988037
912,0.8029094698032301,0.8648258726405642,0.8907946940247665,0.9067046046567547,0.594357391896766,0.6443714182663407,0.6585981645493528,0.6748687532561215,0.8941209473810764,0.9149200496934237,0.9247385083957841,0.9300685288342083,0.7110167114174648,0.7725724361800185,0.7992626137137819,0.793131086442512,0.8216647296918206,0.8793331463150723,0.8973269747124594,0.9023363924177453,0.8477537771009498,0.8844227147036429,0.8969662966376788,0.902136015709534,0.7600689295876247,0.7390293752254238,0.7699274636316275,0.7735342443794333,0.6800785476696188,0.30024617090855493
913,0.808479942291508,0.8694746122710696,0.8956838857051256,0.910511762112772,0.5973229671782952,0.6470965414980163,0.6610026850478901,0.6776740271710816,0.8969662966376788,0.9178455496333107,0.9271831042359636,0.9335951588987296,0.7161062798060354,0.7760589909028974,0.802348415020238,0.798020278122871,0.8264336953472529,0.8832204544543742,0.9012944335350459,0.9065443032901855,0.8518414619484631,0.8878691940848795,0.9014948102432573,0.9060633991904781,0.7625536007694466,0.7402717108163347,0.7728930389131567,0.7760589909028974,0.6907786638881096,0.30442722120642995
914,0.8135294353384362,0.8738027491684367,0.8990101390614355,0.9145192962770008,0.6006892958762473,0.6497415140464072,0.6631667534965736,0.6810403558690338,0.8998917965775658,0.9215324810644011,0.9301086041758506,0.9364805834969743,0.720234039995191,0.7812287099747526,0.8061956478178977,0.8028293191199455,0.831483188394181,0.8881497214763756,0.90522181701599,0.9102713100629183,0.855448242696269,0.8911954474411894,0.9056225704324129,0.9097904059632108,0.7658798541257564,0.7422354025568068,0.775858614194686,0.7784234360597924,0.700156293832405,0.30866649433372745
915,0.8175770448443073,0.8779705846992346,0.9034585019837295,0.9182062277080912,0.6038552478659881,0.6523063359115137,0.6652907466036148,0.6836051777341402,0.9035787280086562,0.9248186590790687,0.933915761631868,0.9401675149280647,0.7244419508676312,0.784354586622851,0.8110046888149721,0.8064761752093936,0.8369334348575321,0.893239289864946,0.9097503306215685,0.9144391455937162,0.8596962289103515,0.896004488438264,0.9083476936640885,0.912876207269667,0.76804392257444,0.7438384162224982,0.7780226826433695,0.7812287099747526,0.711738067567026,0.312964801067075
916,0.8214242776419669,0.8818578928385364,0.9074660361479582,0.9215725564060434,0.6069410491724442,0.6553119865346853,0.6680158698352904,0.6859295475493928,0.907305734781389,0.9285857411934437,0.9367210355468281,0.9434937682843746,0.7301727247224783,0.7880415180539414,0.8139702640965014,0.8101631066404841,0.8424638320041679,0.8971666733458903,0.9139181661523664,0.9184066044163026,0.8649060233238488,0.898929988378151,0.9127559812447401,0.9170841181421071,0.7697270869234161,0.7461227106961087,0.7808279565583297,0.7835530797900052,0.7235602933515008,0.3173229634734979
917,0.8267142227387488,0.8861860297359035,0.9107522141626258,0.9250190357872801,0.610267302528754,0.6589187672824911,0.6710215204584619,0.6884943694144993,0.9119544744118944,0.932392898649461,0.940207590269707,0.9458982887829118,0.7354225944776179,0.7912074700436821,0.8182583256522262,0.8144912435378512,0.8476335510760229,0.9012142828517613,0.9175650222418146,0.921933234480824,0.8687131807798661,0.9020959403678916,0.9171642688253917,0.9196489400072135,0.7722518334468801,0.7482066284615077,0.7839538332064281,0.7862782030216807,0.7324970945377309,0.32174181506763716
918,0.831883941810604,0.8902737145834169,0.9141986935438624,0.9281449124353786,0.613473329860137,0.6613633631226706,0.6741473971065604,0.6921412255039474,0.9150402757183504,0.9361199054221937,0.9436540696509438,0.9489039394060834,0.7410732176491804,0.7956959083076183,0.8223059351580972,0.8179777982607301,0.8534845509557969,0.9059431731655513,0.9211317276479782,0.9258205426201258,0.8726004889191681,0.9063439265819742,0.9202500701318479,0.9231354947300926,0.7748567306536288,0.7503306215685489,0.7869594838295997,0.7882418947621529,0.7437582655392138,0.32622220097116666
919,0.8367330581493208,0.8933995912315152,0.9173245701919609,0.9319520698913958,0.6177213160742195,0.6646896164789805,0.677032821704805,0.6948262733939807,0.9190878852242216,0.9398469121949264,0.9471406243738227,0.9519897407125396,0.7455616559131166,0.80010419588827,0.8266340720554642,0.8206227708091212,0.8587344207109365,0.9093495772051456,0.925139261812207,0.9301486795174929,0.8770889271831043,0.9098705566464954,0.9240973029295074,0.9264216727447602,0.7767001963691741,0.7569430529395264,0.7886827235202181,0.7905662645774055,0.7527351420670861,0.33076497807442423
920,0.8406203662886226,0.8975674267623132,0.9208111249148399,0.93587945337234,0.6214483228469523,0.668376547910071,0.6798380956197652,0.6974311706007293,0.9226145152887428,0.9438544463591552,0.949945898288783,0.9549953913357111,0.7511321284013946,0.8041117300524987,0.830361078828197,0.8255119624894802,0.8627419548751654,0.9140784675189356,0.9293070973430049,0.9327135013825993,0.8818578928385364,0.9136777141025128,0.9281449124353786,0.9293872480262895,0.7796657716507033,0.765398950026049,0.7917685248266741,0.7928505590510159,0.7627940528193002,0.3353710152002929
921,0.8467118182182503,0.9019356390013225,0.9241373782711497,0.9400072135614956,0.6247345008616199,0.6710615958001042,0.6829238969262212,0.6995551637077706,0.9271430288943213,0.9476215284735302,0.952470644812247,0.9566384803430449,0.755500340640404,0.8088406203662887,0.8341682362842143,0.8296397226786358,0.8673506191640283,0.9190478098825793,0.9328738027491684,0.9362401314471206,0.8864264817857572,0.9177253236083838,0.9310303370336233,0.9325932753576724,0.7817496894161022,0.7742556005289946,0.7941329699835691,0.796898168556887,0.7712098745641807,0.3400411932703709
922,0.8514807838736825,0.9067847553400393,0.9277842343605979,0.943133090209594,0.6277000761431492,0.6734661162986414,0.6858493968661082,0.7028814170640805,0.9311104877169077,0.9505470284134172,0.9563178776099066,0.9592433775497936,0.7607902857371859,0.8136897367050054,0.8385364485232236,0.8336071815012223,0.8715585300364685,0.9229351180218811,0.9385244259207309,0.939927062878211,0.890995070732978,0.921251953672905,0.9341562136817216,0.9367210355468281,0.7840339838897127,0.7803470524586222,0.7965374904821063,0.8011461547709694,0.7789043401594998,0.3447764054734464
923,0.8564902015789685,0.9099907826714223,0.9316715424998998,0.9454173846832045,0.631587384282451,0.6767122189716668,0.688454294072857,0.7051657115376908,0.935037871197852,0.9535526790365888,0.9588426241333707,0.9616478980483308,0.7645974431932032,0.8180579489440147,0.8423836813208833,0.8377750170320202,0.877329379232958,0.9269025768444676,0.9423716587183906,0.943133090209594,0.8944415501142148,0.9240973029295074,0.9376026930629584,0.9391255560453653,0.7866388810964613,0.7885224221536489,0.798300805514367,0.8047930108604175,0.7871999358794534,0.3495775574363271
924,0.8614996192842544,0.914278844227147,0.9352382479060634,0.9493447681641486,0.6353945417384683,0.6797178695948383,0.6914599446960286,0.7070492525948784,0.9381236725043081,0.9561976515849797,0.9611269186069811,0.9648539253797138,0.7700476896565543,0.8215044283252515,0.8469121949264617,0.8417825511962489,0.8823387969382439,0.9297078507594277,0.9452971586582776,0.9472207750571073,0.898929988378151,0.9289864946098666,0.9407285697110568,0.9433735422594478,0.7885224221536489,0.7938925179337154,0.8003446479381237,0.8089608463912155,0.7952150042079109,0.3544455673970436
925,0.8662285095980443,0.9175650222418146,0.938804953312227,0.952190117420751,0.6384001923616399,0.6830441229511481,0.6941049172444195,0.7102152045846191,0.9416903779104717,0.9581613433254519,0.9638520418386567,0.9676992746363162,0.7749368813369134,0.8269947501302448,0.8518013866068208,0.8455095579689816,0.8874283653268145,0.9328337274075261,0.9479020558650263,0.9505871037550595,0.9035787280086562,0.9322325972828919,0.9444555764837895,0.9468200216406845,0.7909670179938284,0.7989820863222858,0.8035907506111489,0.8119664970143871,0.8037911273193604,0.3593813663804626
926,0.8704364204704845,0.920971426281409,0.94201098064361,0.9553159940688495,0.6417264457179498,0.686089848915962,0.6979120747004368,0.7128601771330101,0.9454173846832045,0.9608864665571274,0.9662565623371939,0.969743117060073,0.7799062237005571,0.8314431130525388,0.8552478659880576,0.8487957359836492,0.8919969542740351,0.9363603574720475,0.9507474051216287,0.9535126036949465,0.9077465635394542,0.9358393780306977,0.947861980523384,0.949945898288783,0.7936119905422194,0.8041117300524987,0.8055544423516211,0.8150923736624854,0.8119664970143871,0.3643858983763548
927,0.8751653107842744,0.9248186590790687,0.9450166312667816,0.9584418707169479,0.6453332264657556,0.6887748968059952,0.7007974992986815,0.7162665811726044,0.9489039394060834,0.9643730212800065,0.9688614595439426,0.9715865827756182,0.7858774496052578,0.8352101951669137,0.8592554001522863,0.852803270147878,0.8954835089969142,0.9396866108283574,0.9539534324530117,0.9566384803430449,0.9120747004368213,0.9391656313870076,0.951629062637759,0.9529114735703121,0.7957359836492606,0.8092012984410692,0.8071574560173126,0.8184186270187953,0.8212639762753977,0.36946012051993027
928,0.880254879172845,0.9281449124353786,0.947861980523384,0.9606059391656314,0.6480984250390734,0.6919007734540937,0.7032020197972187,0.7181901975714343,0.952470644812247,0.9663367130204785,0.9709053019676993,0.9734701238328056,0.7906864906023324,0.8394581813809963,0.8633030096581573,0.8564501262373262,0.9005730773854848,0.9424918847433175,0.9565984050014026,0.9592033022081513,0.9161223099426923,0.9419308299603254,0.9545144872360037,0.9557568228269147,0.7973790726565944,0.8133290586302249,0.8092814491243537,0.8216246543501783,0.8302408528032702,0.37460500327489893
929,0.884302488678716,0.9310303370336233,0.9509878571714824,0.9630906103474532,0.6521861098865868,0.6951068007854767,0.7062076704203903,0.7207149440948984,0.9557568228269147,0.9681801787360237,0.9733498978078788,0.9747124594237165,0.7944936480583497,0.8439466196449324,0.8670300164308901,0.8621007494088887,0.9057427964573398,0.9453372339999199,0.9590430008415822,0.9621688774896806,0.9203302208151325,0.9448162545585701,0.9568388570512564,0.9592433775497936,0.799142387688855,0.8186590790686491,0.8112852162064682,0.8245902296317076,0.8382959964733699,0.37982153061907364
930,0.8882298721596602,0.935037871197852,0.9536328297198734,0.9664569390454054,0.6555524385845389,0.6982727527752174,0.7099747525347654,0.7243217248427043,0.9588426241333707,0.9707850759427724,0.9750330621568549,0.9766761511641887,0.798581332905863,0.8480743798340881,0.8709573999118343,0.8658678315232637,0.9111128922374063,0.9482627339398069,0.9615677473650462,0.9641325692301527,0.9246583577124995,0.9481024325732377,0.9589227748166553,0.9624494048811766,0.8015469081873923,0.8236684967739349,0.8133290586302249,0.8279164829880175,0.8483148318839419,0.3851107002325569
931,0.8925179337153849,0.9387248026289424,0.9557968981685568,0.9692622129603655,0.6591191439907025,0.7009177253236084,0.7130605538412215,0.727207149440949,0.9622089528313229,0.9731495210996673,0.976996753897327,0.9786799182463031,0.8049132368853444,0.8518013866068208,0.8756061395423396,0.8690337835130044,0.9162024606259769,0.9518294393459704,0.9642928705967219,0.9663367130204785,0.9289864946098666,0.9514687612711898,0.9610066925820543,0.9643329459383642,0.8038312026610027,0.828958441870717,0.8153328257123392,0.8310824349777581,0.8566104276038953,0.39047352368855637
932,0.8974472007373863,0.9415300765439025,0.9590830761832244,0.9711858293591953,0.6628461507634352,0.7052057868793331,0.7165471085641005,0.7297318959644131,0.9646134733298601,0.9751532881817817,0.9788802949545145,0.9806035346451328,0.8109646134733298,0.8564100508956839,0.8795735983649261,0.8727607902857372,0.9218931591391817,0.9553560694104917,0.9671782951949666,0.9691820622770809,0.9339558369735101,0.955396144752134,0.9634913637638761,0.9662565623371939,0.8053941409850519,0.8326453733018074,0.8177774215525188,0.8343285376507835,0.865346852081914,0.39591102664684585
933,0.9017753376347534,0.9446960285336432,0.9618482747565423,0.9732697471245942,0.6669338356109485,0.7082915881857893,0.7204744920450447,0.7324169438544463,0.9672584458782512,0.9774375826553922,0.9802428565703523,0.9821263976275397,0.8158938804953312,0.861018715184547,0.8844627900452852,0.8763274956919008,0.9259006933034104,0.9587223981084438,0.9693022883020078,0.9715064320923336,0.9377629944295275,0.9574800625175329,0.9664569390454054,0.9684206307858775,0.8068769286258165,0.836773133490963,0.8224261611830241,0.8366529074660362,0.8734019957520138,0.40142424904993174
934,0.905061515649421,0.9481825832565223,0.9645333226465755,0.9752334388650663,0.6699394862341201,0.7113773894922454,0.723440067326574,0.7343405602532762,0.9696629663767884,0.9794413497375065,0.9825271510439626,0.9837694866348735,0.8209433735422594,0.8662285095980443,0.8881497214763756,0.8807758586141947,0.9300685288342083,0.9614074459984772,0.9715865827756182,0.9739911032741554,0.9413697751773333,0.9600448843826394,0.96934236364365,0.9713060553841222,0.8088406203662887,0.840540215605338,0.8285977637959364,0.8398990101390614,0.8810563860056907,0.40701424532194386
935,0.9088686731054382,0.9508676311465555,0.9666172404119745,0.9768765278724001,0.6733859656153569,0.7147036428485553,0.726085039874965,0.736825231435098,0.9715865827756182,0.980763836011702,0.9844908427844348,0.9852121989339959,0.8257123391976917,0.8710375505951188,0.8925179337153849,0.8849436941449926,0.9342764397066485,0.9637718911553721,0.9738308019075863,0.9755540415982046,0.9453372339999199,0.9626898569310304,0.9712659800424799,0.9733098224662365,0.8105237847152647,0.8445076744279245,0.833286578768084,0.8424638320041679,0.8892317557007173,0.41268208457029515
936,0.9132368853444476,0.9531519256201659,0.969061836252154,0.9790806716627259,0.6769526710215205,0.7189115537209955,0.729291067206348,0.7399511080831964,0.9746723840820744,0.981885945577686,0.9852522742756382,0.9865747605498337,0.8308419829279045,0.8753256121508436,0.8970464473209634,0.8892718310423596,0.9378431451128121,0.9664569390454054,0.976034945697912,0.9773574319721076,0.9485833366729451,0.9651745281128522,0.9731895964413096,0.9754738909149201,0.8126077024806636,0.8477938524425921,0.8382158457900853,0.8451889552358434,0.8969262212960365,0.41842885079015846
937,0.9174848715585301,0.9560774255600529,0.9715465074339759,0.980763836011702,0.6810403558690338,0.7225183344688013,0.732216567146235,0.7427163066565142,0.976996753897327,0.9833687332184506,0.986895363282972,0.9878972468240291,0.8350098184587024,0.8809762353224061,0.9017352622931111,0.8927583857652387,0.9416102272271871,0.9694625896685769,0.9780787881216687,0.9794413497375065,0.9517492886626858,0.9684607061275198,0.9753536648899932,0.9777181100468881,0.8150923736624854,0.8518013866068208,0.8428245100789484,0.8474331743678115,0.9031779745922334,0.4242556430717777
938,0.9216927824309702,0.9585220214002325,0.9736705005410171,0.9826874524105318,0.6853284174247586,0.7252033823588346,0.7352222177694064,0.7456418065964012,0.978960445637799,0.985091972909069,0.9883781509237366,0.9894201098064361,0.8401394621889151,0.8852642968781309,0.905061515649421,0.8977678034705245,0.9458582134412696,0.9720274115336833,0.9798020278122871,0.9807237606700597,0.9547950146274997,0.9712659800424799,0.9779184867550996,0.9795215004207911,0.8169358393780307,0.854887187913277,0.8467118182182503,0.8499979962329179,0.9107522141626258,0.43016357581067904
939,0.924858734420711,0.9604055624574199,0.9755139662565624,0.9844908427844348,0.6893760269306296,0.7284094096902176,0.7375465875846592,0.7487276079028574,0.9809642127199134,0.9869354386246143,0.9895002604897207,0.9901815412976396,0.8455897086522662,0.8895924337754979,0.9085881457139422,0.902296317076103,0.950787480463271,0.9737506512243017,0.9817657195527592,0.9824069250190358,0.9582414940087364,0.9738308019075863,0.9793211237125796,0.9806035346451328,0.819340359876568,0.8578928385364485,0.8518414619484631,0.8524025167314552,0.9170841181421071,0.43615377892080054
940,0.9292269466597203,0.963050535005811,0.9777581853885304,0.9861339317917686,0.6927824309702241,0.7314551356550315,0.7401514847914078,0.7518935598925981,0.9829279044603855,0.988298000240452,0.9903017673225665,0.9913036508636236,0.8515208592153248,0.8944014747725725,0.9126357552198132,0.9077866388810965,0.9548751653107843,0.9766761511641887,0.9837294112932313,0.9836091852683044,0.961247144631908,0.9761952470644812,0.9814050414779786,0.982166472969182,0.821023524225544,0.8609385645012624,0.8560894481625456,0.8541257564220734,0.9230954193884503,0.4422273980505897
941,0.9320322205746804,0.9660161102873402,0.9794814250791488,0.9873361920410372,0.6968300404760951,0.7343405602532762,0.7439987175890674,0.7548591351741274,0.9847713701759307,0.9893800344647938,0.9913036508636236,0.9925459864545345,0.8561695988458302,0.8988097623532241,0.915801707209554,0.9118743237286098,0.9586422474251592,0.978960445637799,0.9852522742756382,0.9851320482507113,0.9642527952550796,0.9777581853885304,0.9828878291187433,0.9832885825351662,0.8229872159660161,0.8635835370496533,0.8598565302769207,0.8560894481625456,0.9292670220013626,0.4483855948021191
942,0.9356790766641285,0.9679798020278123,0.9815653428445478,0.9885785276319481,0.7006371979321123,0.7376267382679438,0.7469242175289544,0.7580250871638681,0.9861339317917686,0.9904219933474933,0.9924257604296076,0.9932673426040957,0.8623412014587425,0.9028974472007374,0.9204905221817016,0.916362761992546,0.9617681240732577,0.9810844387448403,0.9870957399911834,0.9865747605498337,0.9665771650703322,0.9796016511040757,0.9847713701759307,0.9850518975674267,0.8244299282651385,0.8667094136977518,0.8636236123912956,0.8605778864264818,0.934757343806356,0.4546295469532399
943,0.9391656313870076,0.9702240211597803,0.9834488839017352,0.9895002604897207,0.7043642047048451,0.741433895723961,0.7502504708852643,0.7606299843706168,0.9877770207991023,0.9917444796216888,0.9933875686290226,0.9939486234120146,0.8680318999719473,0.9072255840981044,0.9254197892037029,0.9200496934236364,0.9640524185468681,0.9828878291187433,0.9885785276319481,0.9878972468240291,0.9696629663767884,0.9818057948944015,0.986053781108484,0.986214082475053,0.8264336953472529,0.8706768725203382,0.8671101671141747,0.8646655712739951,0.9407285697110568,0.4609604486828429
944,0.9427724121348134,0.9723079389251793,0.9847312948342885,0.9904620686891356,0.707970985452651,0.7451609024966938,0.7530557448002244,0.7647978199014147,0.9889392057067287,0.9927864385043883,0.9940287740952992,0.9947902055865027,0.8738027491684367,0.9115937963371138,0.9296277000761431,0.923896926221296,0.9665370897286899,0.9842904660762233,0.9893800344647938,0.9891796577565823,0.9723079389251793,0.9837294112932313,0.9876167194325332,0.9877770207991023,0.8283172364044403,0.8728810163106641,0.8699955917124194,0.8689937081713621,0.9456578367330581,0.46737951079924633
945,0.9453773093415622,0.9745120827155052,0.9858133290586302,0.9915040275718351,0.71145754017553,0.7476054983368733,0.7565022241814612,0.7677233198413016,0.9902216166392819,0.9933474932873803,0.9949505069530717,0.9954714863944215,0.8796938243898529,0.9153608784514888,0.9327135013825993,0.928064761752094,0.9694225143269346,0.9859736304251994,0.9905021440307779,0.9903017673225665,0.9753135895483509,0.9852522742756382,0.9891796577565823,0.9890594317316556,0.8302408528032702,0.8752855368092013,0.8732817697270869,0.8726004889191681,0.9501462749969943,0.4738879609717651
946,0.9484631106480182,0.9763956237726926,0.9874964934076063,0.9923856850879654,0.7150242455816935,0.7516130325011021,0.7598685528794134,0.7704885184146195,0.9911433494970545,0.9943894521700798,0.9955516370777061,0.9963531439105519,0.8836212078707971,0.9188474331743678,0.9362401314471206,0.9325131246743878,0.9718671101671141,0.9870957399911834,0.9913838015469082,0.9910231234721276,0.9775978840219612,0.9866949865747605,0.9902616919809242,0.9901815412976396,0.8319640924938885,0.8775297559411694,0.8763274956919008,0.8754057628341282,0.9547549392858574,0.4804870439655134
947,0.9512283092213362,0.9786398429046608,0.9884983769486635,0.9930669658958843,0.7193924578207029,0.7548591351741274,0.7631547308940809,0.7738147717709294,0.9924257604296076,0.9953913357111369,0.9963130685689096,0.9968741233519016,0.8881897968180179,0.923335871438304,0.9408087203943414,0.9358393780306977,0.9741514046407246,0.9883781509237366,0.9921853083797539,0.9921051576964693,0.9798020278122871,0.9880976235322406,0.9915841782551196,0.9912635755219813,0.83356710615958,0.8804953312226986,0.8795735983649261,0.8780507353825191,0.959163226866509,0.48717802187946313
948,0.9543942612110768,0.979922253837214,0.9895002604897207,0.9936280206788762,0.7233999919849317,0.7590670460465675,0.7663206828838216,0.7771811004688814,0.9936280206788762,0.9961527672023404,0.9968340480102593,0.9973951027932513,0.8940808720394341,0.9275838576523865,0.9448162545585701,0.9398068368532841,0.9767563018474732,0.9897407125395744,0.993307417945738,0.9932272672624534,0.9816454935278324,0.9893399591231515,0.9927864385043883,0.9923856850879654,0.8349697431170601,0.8824990983048131,0.882218570913317,0.8810163106640484,0.9635314391055184,0.4939621743878316
949,0.9570392337594678,0.9813649661363363,0.9904219933474933,0.9944696028533643,0.7271670740993067,0.7629944295275117,0.7704484430729772,0.7815493127078909,0.9945497535366489,0.996793972668617,0.9974351781348936,0.9977557808680318,0.8987296116699395,0.9311104877169077,0.9487837133811565,0.9435338436260169,0.9785997675630185,0.9907826714222738,0.994149000120226,0.994149000120226,0.9832885825351662,0.9905422193724202,0.9937482467038031,0.9939085480703723,0.836492606099467,0.8852242215364886,0.8842223379954314,0.8841021119705046,0.9672584458782512,0.5008407989848213
950,0.9596040556245742,0.9827275277521741,0.991223500180339,0.994990582294714,0.7307337795054702,0.7660802308339678,0.7738548471125717,0.7849557167474853,0.995671863102633,0.9972348014266822,0.9977557808680318,0.9981565342844547,0.9039394060834368,0.9356390013224862,0.9519897407125396,0.9469402476656114,0.9804833086202059,0.9918246303049734,0.9946699795615758,0.994990582294714,0.9847713701759307,0.9917845549633311,0.9945898288782912,0.9946699795615758,0.8382959964733699,0.8878691940848795,0.8865867831523264,0.8865867831523264,0.9706247745762032,0.5078152112327671
951,0.9617280487316154,0.9840500140263696,0.992065082354827,0.9956317877609907,0.7350619164028374,0.7687652787240011,0.7768604977357432,0.7883621207870797,0.9963531439105519,0.9976756301847474,0.9980763836011702,0.9983969863343085,0.9093896525467879,0.9408087203943414,0.9552759187272072,0.9513886105879052,0.9822065483108243,0.9927062878211037,0.9953111850278523,0.9956317877609907,0.9865346852081914,0.9926662124794614,0.9953512603694946,0.9953913357111369,0.8433855648619405,0.889872961166994,0.8892718310423596,0.8895523584338556,0.9739510279325131,0.5148867450137498
952,0.9646134733298601,0.9852121989339959,0.9926662124794614,0.996232917885625,0.7390293752254238,0.7722117581052379,0.7803470524586222,0.7908467919689015,0.9966336713020478,0.9980763836011702,0.9985172123592354,0.9986374383841622,0.913717789444155,0.9443754258005049,0.9584819460585902,0.9549553159940688,0.9842103153929387,0.993587945337234,0.9961126918606981,0.9958722398108444,0.9879373221656714,0.9936280206788762,0.995952390494129,0.9958321644692021,0.851120105798902,0.8924778583737426,0.8916362761992546,0.892397707690458,0.9775177333386768,0.5220567527846975
953,0.967378671903178,0.9865346852081914,0.9937482467038031,0.9967538973269747,0.743237286097864,0.7755380114615477,0.7834328537650783,0.7940528193002845,0.9971947260850399,0.9983168356510239,0.9987175890674468,0.998877890434016,0.9189275838576524,0.9476616038151725,0.9614875966817618,0.9573197611509638,0.9855728770087765,0.9941890754618683,0.9965535206187632,0.9963531439105519,0.9894601851480784,0.9943894521700798,0.9966336713020478,0.9967138219853324,0.8587344207109365,0.8949625295555644,0.8940007213561496,0.8944014747725725,0.9798821784955717,0.5293266058360555
954,0.9691019115937963,0.9876968701158177,0.9943894521700798,0.9969943493768284,0.7476455736785156,0.7794253196008496,0.7867991824630305,0.7970985452650984,0.9978760068929587,0.9985172123592354,0.9987977397507314,0.9989580411173006,0.9235362481465155,0.9506271790967018,0.9642127199134373,0.9613272953151926,0.9878170961407446,0.994990582294714,0.996793972668617,0.9967138219853324,0.9907425960806315,0.9949104316114294,0.9970344247184707,0.9974351781348936,0.8684326533883702,0.8966456939045405,0.8962048651464753,0.8963250911714022,0.9831683565102393,0.5366976945540476
955,0.9709053019676993,0.9888189796818018,0.9949104316114294,0.997355027451609,0.7508516010098986,0.7823908948823789,0.7906464152606901,0.7997835931551317,0.998196609626097,0.9987576644090891,0.9991183424838697,0.999158417825512,0.928225063118663,0.954153809161223,0.9668576924618283,0.9639321925219413,0.98913958241494,0.99527110968621,0.9973149521099668,0.9969542740351861,0.9921452330381116,0.9959924658357713,0.9976756301847474,0.9977557808680318,0.8795735983649261,0.8986895363282972,0.8982086322285897,0.8988498376948664,0.9856129523504188,0.5441714286865887
956,0.9727487676832445,0.9900613152727127,0.9953913357111369,0.997916082234601,0.7548591351741274,0.7867591071213882,0.794253196008496,0.8037911273193604,0.9985973630425199,0.9989580411173006,0.9993187191920812,0.9992385685087966,0.9322325972828919,0.9579609666172404,0.9695828156935038,0.9668977678034705,0.9899010139061436,0.9958722398108444,0.9975554041598205,0.9971145754017553,0.9937883220454454,0.9966336713020478,0.9979962329178856,0.9981565342844547,0.888069570793091,0.9004528513605579,0.8996513445277121,0.9007333787520538,0.9872560413577526,0.5517492376129128
957,0.9748727607902857,0.9909830481304853,0.9958321644692021,0.9980763836011702,0.7599887789043401,0.7898449084278444,0.7987416342724322,0.8067567026008897,0.9987175890674468,0.9993187191920812,0.9993988698753656,0.9993587945337234,0.9364004328136898,0.9607662405322005,0.9721877129002525,0.9699434937682844,0.9909028974472007,0.9961527672023404,0.9977557808680318,0.9975153288181782,0.9947100549032181,0.997074500060113,0.998196609626097,0.9983969863343085,0.8986895363282972,0.902015789684607,0.9015348855848996,0.9033382759588026,0.9883781509237366,0.5594325706169377
958,0.9767963771891155,0.9915841782551196,0.9961527672023404,0.9983569109926662,0.7643569911433495,0.7940127439586423,0.8021079629703843,0.8099226545906304,0.9987977397507314,0.9994389452170079,0.9994790205586502,0.9994790205586502,0.940207590269707,0.963892117180299,0.9747525347653588,0.9725884663166754,0.9917044042800465,0.9964733699354787,0.9979962329178856,0.9977157055263897,0.9953913357111369,0.9975554041598205,0.9984771370175931,0.9984370616759508,0.9083076183224462,0.90381918005851,0.9036588786919408,0.9077064881978119,0.9901815412976396,0.5672228971644537
959,0.9782791648298802,0.9924658357712499,0.9965535206187632,0.9987576644090891,0.768885504748928,0.7983809561976516,0.8056746683765479,0.8135294353384362,0.998877890434016,0.9996393219252194,0.9995190959002925,0.9995591712419348,0.944094898409009,0.9672584458782512,0.9769566785556847,0.9752334388650663,0.9924658357712499,0.9966737466436901,0.9982767603093816,0.9980363082595279,0.9961928425439827,0.9979561575762433,0.9989580411173006,0.9987175890674468,0.9194886386406445,0.906183625215405,0.9055023444074861,0.9114735703121869,0.9917845549633311,0.5751217071841613
960,0.9802829319119946,0.9931471165791689,0.9969943493768284,0.998877890434016,0.772652586863303,0.8025087163868072,0.8092814491243537,0.8171762914278844,0.9990782671422274,0.999719472608504,0.9996793972668617,0.9996793972668617,0.9487436380395143,0.969743117060073,0.9788402196128722,0.976996753897327,0.9931871919208112,0.9969542740351861,0.9983569109926662,0.9981565342844547,0.9968340480102593,0.9981164589428125,0.9991183424838697,0.998877890434016,0.9308299603254118,0.9083476936640885,0.9079870155893079,0.9147597483268545,0.993026890554242,0.5831305113526218
961,0.9819260209193283,0.9940287740952992,0.9975153288181782,0.9990381918005851,0.7763795936360357,0.8063158738428245,0.8128481545305174,0.8202620927343406,0.9991984931671543,0.9997996232917885,0.9997595479501463,0.999719472608504,0.9525908708371739,0.9727086923416022,0.9810042880615557,0.9795215004207911,0.99386847272873,0.9971947260850399,0.9985172123592354,0.9982366849677393,0.9975153288181782,0.9984370616759508,0.9991984931671543,0.9990782671422274,0.9401675149280647,0.9103915360878452,0.9095098785717148,0.9176050975834569,0.9943093014867952,0.5912508413831881
962,0.9838095619765158,0.994830280928145,0.997916082234601,0.9991183424838697,0.7805073538251913,0.8098825792489881,0.8162545585701119,0.8243097022402116,0.9993988698753656,0.9998396986334308,0.9997996232917885,0.9997996232917885,0.9564781789764758,0.974351781348936,0.9834088085600929,0.9813649661363363,0.9943493768284375,0.9975153288181782,0.9985973630425199,0.9983569109926662,0.9979561575762433,0.9989179657756583,0.9992786438504389,0.9991984931671543,0.948703562697872,0.9119544744118944,0.9117540977036829,0.9208912755981244,0.9955115617360638,0.5994842503189408
963,0.9850118222257844,0.9953913357111369,0.9980763836011702,0.9992385685087966,0.7853965455055504,0.8134492846551516,0.8203021680759829,0.828116859696229,0.9996393219252194,0.9999198493167154,0.9998396986334308,0.9998797739750731,0.9597643569911434,0.9761551717228389,0.9851721235923536,0.983689335951589,0.9945497535366489,0.9976756301847474,0.9985973630425199,0.9983569109926662,0.998196609626097,0.9992385685087966,0.9994790205586502,0.9993187191920812,0.9559972748767683,0.9139181661523664,0.9192481865907907,0.9237767001963691,0.9962729932272673,0.6078323128297224
964,0.9862942331583376,0.9957920891275598,0.9983168356510239,0.9992786438504389,0.790205586502625,0.8174568188193805,0.8242696268985693,0.8318037911273194,0.999719472608504,0.9999198493167154,0.9998797739750731,0.9998797739750731,0.9628902336392418,0.978960445637799,0.9867350619164028,0.9854526509838496,0.994990582294714,0.9978359315513164,0.9987576644090891,0.9983969863343085,0.9984771370175931,0.9993988698753656,0.9995591712419348,0.9994389452170079,0.9630104596641686,0.9157616318679117,0.9243377549793612,0.9257403919368412,0.997074500060113,0.6162966255132942
965,0.9872560413577526,0.9960726165190559,0.9985172123592354,0.9993187191920812,0.7943333466917806,0.8213441269586823,0.8286378391375786,0.8359716266581173,0.9998396986334308,0.9999198493167154,0.9999198493167154,0.9998797739750731,0.9666973910952591,0.9808039113533443,0.9881777742155252,0.9868552879413297,0.99527110968621,0.9979962329178856,0.9987977397507314,0.9985172123592354,0.9989179657756583,0.9995591712419348,0.999719472608504,0.9995190959002925,0.9694225143269346,0.9174848715585301,0.9277842343605979,0.9285456658518014,0.9975954795014628,0.6248788072006888
966,0.9885384522903058,0.9964733699354787,0.9986775137258045,0.9994389452170079,0.7993427643970665,0.8256722638560494,0.833006051376588,0.8398990101390614,0.9998396986334308,0.9999198493167154,0.9999198493167154,0.9998797739750731,0.9697831924017152,0.9825271510439626,0.9898609385645013,0.9884583016070212,0.9955115617360638,0.9980763836011702,0.9988378150923737,0.9985572877008777,0.999158417825512,0.9996793972668617,0.9997595479501463,0.9995992465835771,0.9750330621568549,0.9192481865907907,0.932112371257965,0.9309101110086964,0.9978760068929587,0.6335804992658254
967,0.9895804111730052,0.996793972668617,0.998877890434016,0.9995591712419348,0.8041117300524987,0.828958441870717,0.8363723800745402,0.8442271470364285,0.9998396986334308,0.9999198493167154,0.9999198493167154,0.9999198493167154,0.9719472608503987,0.9841301647096542,0.9910231234721276,0.9899010139061436,0.9957520137859175,0.9981565342844547,0.9989179657756583,0.9985572877008777,0.9993187191920812,0.999719472608504,0.9997996232917885,0.9996393219252194,0.9806836853284174,0.9213721796978319,0.93587945337234,0.9331142547990222,0.9984370616759508,0.642403365939419
968,0.9902216166392819,0.9971947260850399,0.9989981164589428,0.9995591712419348,0.807918887508516,0.83356710615958,0.8404199895804112,0.8475934757343806,0.9998797739750731,0.9999198493167154,0.9999599246583577,0.9999198493167154,0.9737105758826594,0.9856530276920611,0.9922253837213962,0.990942972788843,0.995952390494129,0.9982366849677393,0.9989580411173006,0.9986374383841622,0.9995190959002925,0.9998396986334308,0.9998396986334308,0.999719472608504,0.9843305414178656,0.9228950426802388,0.9389251793371538,0.9355989259808439,0.9987977397507314,0.6513490946272796
969,0.9909830481304853,0.9975153288181782,0.9991183424838697,0.999719472608504,0.8118462709894602,0.8372540375906704,0.8442271470364285,0.8502785236244139,0.9999599246583577,0.9999198493167154,0.9999599246583577,0.9999198493167154,0.9760750210395543,0.9876567947741755,0.9931471165791689,0.992065082354827,0.9960325411774136,0.9982767603093816,0.9989580411173006,0.9986374383841622,0.9995992465835771,0.9998396986334308,0.9998396986334308,0.999719472608504,0.9877770207991023,0.9244579810042881,0.94201098064361,0.9375626177213161,0.9991183424838697,0.6604193962330305
970,0.991904780988258,0.9978359315513164,0.9992786438504389,0.9997996232917885,0.8163747845950386,0.841381797779826,0.8477137017593075,0.854045605738789,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9999198493167154,0.9780787881216687,0.9886987536568749,0.9938283973870877,0.9929467398709574,0.996232917885625,0.9983569109926662,0.9989981164589428,0.9986775137258045,0.9996793972668617,0.9998396986334308,0.9999198493167154,0.9997595479501463,0.9902616919809242,0.9261411453532641,0.9446960285336432,0.9398469121949264,0.9993187191920812,0.6696160054853215
971,0.9925059111128922,0.9980363082595279,0.9994389452170079,0.9997996232917885,0.820742996834048,0.8457500100188354,0.8522021400232437,0.85809321524466,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9801226305454254,0.9895403358313629,0.9944696028533643,0.9939486234120146,0.996232917885625,0.9983969863343085,0.9989981164589428,0.9987576644090891,0.9998396986334308,0.9998797739750731,0.9999198493167154,0.9998797739750731,0.9923856850879654,0.936159980763836,0.9477417544984571,0.9451769326333507,0.9995190959002925,0.6789406812696112
972,0.993307417945738,0.9982767603093816,0.9995992465835771,0.9998396986334308,0.8254718871478379,0.8496773934997796,0.8564902015789685,0.8625415781669539,1.0,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9815252675029055,0.9907826714222738,0.99527110968621,0.994830280928145,0.9964332945938364,0.9984370616759508,0.9990381918005851,0.9987576644090891,0.9998797739750731,0.9999198493167154,0.9999198493167154,0.9999198493167154,0.9945898288782912,0.9464192682242616,0.9503867270468481,0.9485031859896605,0.9996393219252194,0.6883952069645496
973,0.9942692261451529,0.9985572877008777,0.999719472608504,0.9998797739750731,0.831042359636116,0.8540856810804313,0.860056906985132,0.8661483589147597,1.0,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9834889592433775,0.9913838015469082,0.9957520137859175,0.9953913357111369,0.9965535206187632,0.9984370616759508,0.9990381918005851,0.9987576644090891,0.9998797739750731,0.9999599246583577,0.9999198493167154,0.9999599246583577,0.995952390494129,0.9570392337594678,0.9525107201538893,0.9515088366128321,0.9997996232917885,0.6979813907830652
974,0.9949505069530717,0.9986374383841622,0.9997996232917885,0.9998797739750731,0.8366529074660362,0.8579729892197331,0.8648659479822065,0.8704364204704845,1.0,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9850518975674267,0.9925059111128922,0.9961928425439827,0.996232917885625,0.9965535206187632,0.9984771370175931,0.9990381918005851,0.998877890434016,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9968340480102593,0.9674187472448202,0.9549152406524266,0.9538732817697271,0.9997996232917885,0.707701066118189
975,0.9958722398108444,0.9988378150923737,0.9998396986334308,0.9998797739750731,0.8416222498296798,0.8625015028253116,0.8695146876127119,0.8746443313429247,1.0,1.0,0.9999599246583577,0.9999599246583577,0.986214082475053,0.9931471165791689,0.9963932192521942,0.9965935959604055,0.9965535206187632,0.9984771370175931,0.9990381918005851,0.998877890434016,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9978760068929587,0.9759147196729853,0.9567587063679718,0.9563980282931912,0.9998396986334308,0.7175560918936922
976,0.9963531439105519,0.9989981164589428,0.9998797739750731,0.9999198493167154,0.8469121949264617,0.8685128040716548,0.8736424478018675,0.879012543581934,1.0,1.0,0.9999599246583577,0.9999599246583577,0.9871358153328257,0.9937482467038031,0.9965535206187632,0.9967538973269747,0.9966336713020478,0.9984771370175931,0.9990782671422274,0.998877890434016,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9983168356510239,0.9822065483108243,0.9585220214002325,0.9586823227668015,0.9998797739750731,0.7275483529196233
977,0.9967538973269747,0.9992786438504389,0.9999198493167154,0.9999198493167154,0.8524826674147397,0.8729611669939487,0.8779705846992346,0.8835009818458702,1.0,1.0,0.9999599246583577,0.9999599246583577,0.9875766440908909,0.9941089247785837,0.996793972668617,0.9970344247184707,0.9966336713020478,0.9984771370175931,0.9990782671422274,0.998877890434016,1.0,0.9999599246583577,1.0,0.9999599246583577,0.9988378150923737,0.9874163427243218,0.9598845830160702,0.9601651104075662,0.9999198493167154,0.7376797602527732
978,0.9971145754017553,0.9993988698753656,0.9999198493167154,0.9999599246583577,0.85809321524466,0.8774095299162425,0.8817777421552518,0.887508516010099,1.0,1.0,1.0,0.9999599246583577,0.9881376988738829,0.9942692261451529,0.9969141986935438,0.9972348014266822,0.9966737466436901,0.9984771370175931,0.9991183424838697,0.998877890434016,1.0,1.0,1.0,0.9999599246583577,0.9990381918005851,0.9923456097463231,0.9610467679236966,0.9621288021480383,0.9999198493167154,0.7479522515621814
979,0.9975153288181782,0.9994790205586502,0.9999599246583577,0.9999599246583577,0.8631026329499459,0.8824590229631708,0.8865867831523264,0.8923175570071735,1.0,1.0,1.0,1.0,0.9884182262653789,0.9944696028533643,0.9970344247184707,0.9975153288181782,0.9966737466436901,0.9984771370175931,0.9991183424838697,0.998877890434016,1.0,1.0,1.0,0.9999599246583577,0.9992385685087966,0.9947902055865027,0.9620085761231114,0.9642127199134373,0.9999198493167154,0.7583677914997191
980,0.9978760068929587,0.9995992465835771,0.9999599246583577,0.9999599246583577,0.8686330300965815,0.8882298721596602,0.8911553720995471,0.896164789804833,1.0,1.0,1.0,1.0,0.9886586783152327,0.9945898288782912,0.9971145754017553,0.9976355548431051,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.998877890434016,1.0,1.0,1.0,1.0,0.9994790205586502,0.9968741233519016,0.9637718911553721,0.9653749048210636,0.9999198493167154,0.7689283720758305
981,0.9982767603093816,0.9995992465835771,1.0,1.0,0.8744840299763555,0.8929988378150924,0.89628501582976,0.9018554883180379,1.0,1.0,1.0,1.0,0.9888991303650864,0.9947501302448604,0.9971546507433976,0.9977157055263897,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9995992465835771,0.9978760068929587,0.9652546787961367,0.9674988979281048,0.9999599246583577,0.7796360130405237
982,0.9983569109926662,0.9996793972668617,1.0,1.0,0.8803751051977718,0.8980884062036629,0.8999719472608504,0.9062237005570473,1.0,1.0,1.0,1.0,0.9890995070732977,0.9947902055865027,0.9971546507433976,0.9977157055263897,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9996393219252194,0.9986374383841622,0.9667374664369014,0.9718671101671141,0.9999599246583577,0.7904927622696419
983,0.9987576644090891,0.9997595479501463,1.0,1.0,0.886266180419188,0.9015749609265419,0.9044603855247866,0.9106319881376989,1.0,1.0,1.0,1.0,0.9892197330982246,0.9947902055865027,0.9971947260850399,0.9978359315513164,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9997595479501463,0.9991183424838697,0.968901534885585,0.9745922333987898,0.9999599246583577,0.8015006961565413
984,0.9989580411173006,0.9997996232917885,1.0,1.0,0.893078988498377,0.907305734781389,0.9100308580130646,0.9155211798180579,1.0,1.0,1.0,1.0,0.9892598084398669,0.9948703562697871,0.9972348014266822,0.997916082234601,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9999198493167154,0.9993988698753656,0.9798421031539294,0.9770368292389693,1.0,0.8126619200091946
985,0.9991183424838697,0.9998797739750731,1.0,1.0,0.899210515769647,0.9115937963371138,0.9160421592594077,0.9194485632990022,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972348014266822,0.997916082234601,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9999198493167154,0.9995591712419348,0.9885785276319481,0.9793211237125796,1.0,0.8239785684528511
986,0.9992786438504389,0.9999599246583577,1.0,1.0,0.9041798581332906,0.9162024606259769,0.9213321043561896,0.9236965495130846,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972348014266822,0.997916082234601,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9999198493167154,0.9996793972668617,0.9947501302448604,0.981044363403198,1.0,0.8354528058382871
987,0.9994389452170079,0.9999599246583577,1.0,1.0,0.9109926662124794,0.9216927824309702,0.926822426161183,0.9302288302007775,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.997916082234601,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9999198493167154,0.9998396986334308,0.9975153288181782,0.9825271510439626,1.0,0.8470868266557402
988,0.9995591712419348,1.0,1.0,1.0,0.9182463030497335,0.926822426161183,0.9318719192081113,0.9351981725644211,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.9979561575762433,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9999198493167154,0.9999198493167154,0.9990381918005851,0.9838496373181581,1.0,0.8588828559546258
989,0.9996393219252194,1.0,1.0,1.0,0.9238568508796537,0.9317516931831844,0.93728209032982,0.9402877409529916,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.9979561575762433,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9999198493167154,0.9999198493167154,0.9995591712419348,0.985091972909069,1.0,0.8708431497690724
990,0.9996393219252194,1.0,1.0,1.0,0.9307097343004849,0.9375225423796738,0.9429327135013826,0.9449765559251393,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.9979561575762433,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9999599246583577,0.9999198493167154,0.999719472608504,0.9862942331583376,1.0,0.8829699955494082
991,0.9997996232917885,1.0,1.0,1.0,0.9375626177213161,0.9438945217007975,0.9480623572315954,0.9508275558049132,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.9979561575762433,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,1.0,0.9999599246583577,0.9999198493167154,0.9912635755219813,1.0,0.89526571259964
992,0.9998396986334308,1.0,1.0,1.0,0.9448964052418547,0.9510279325131247,0.9540335831362963,0.9557968981685568,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.9979561575762433,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,1.0,0.9999599246583577,0.9999599246583577,0.9980763836011702,1.0,0.9077326525210223
993,0.9998797739750731,1.0,1.0,1.0,0.9516691379794012,0.9574399871758906,0.9604857131407045,0.9610066925820543,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.9979561575762433,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9995190959002925,1.0,0.920373199661823
994,0.9999198493167154,1.0,1.0,1.0,0.9594036789163628,0.9632509117140223,0.9666172404119745,0.9672584458782512,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.9979561575762433,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9997595479501463,1.0,0.9331897715733238
995,0.9999198493167154,1.0,1.0,1.0,0.9668977678034705,0.9707049252594878,0.9720674868753256,0.972949144391456,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.9979561575762433,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999198493167154,1.0,0.9461848194721992
996,0.9999198493167154,1.0,1.0,1.0,0.9747926101070011,0.9767963771891155,0.9774375826553922,0.9785596922213762,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.9979561575762433,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999599246583577,1.0,0.9593608287093147
997,1.0,1.0,1.0,1.0,0.9828878291187433,0.9833687332184506,0.9848515208592153,0.9845709934677193,1.0,1.0,1.0,1.0,0.9909028974472007,0.9954714863944215,0.9977157055263897,0.9984771370175931,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9727203192450538
998,1.0,1.0,1.0,1.0,0.9905021440307779,0.9910631988137699,0.9917044042800465,0.9911433494970545,1.0,1.0,1.0,1.0,0.9941089247785837,0.9966336713020478,0.9983569109926662,0.9987576644090891,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9862658461312831
999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> data/cifar10_aug_18_num_ref_comparison_4_true.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,relativeofflinesq 2,relativeofflinesq 4,relativeofflinesq 8,relativeofflinesq 16,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,reference 2,reference 4,reference 8,reference 16,population,quantile
0,63.97,67,68.51,69.89,53.2,54.42,54.6,54.82,70.1,71.25,71.6,71.7,66.05,67.83,68.98,69.24,67.66,69.59,70.6,70.73,68.64,70.13,71.02,71.28,63.65,63.35,63.52,63.66,58.19,61.45
1,0.35,0.33,0.37,0.34,0.23,0.34,0.25,0.32,0.46,0.41,0.42,0.46,0.4,0.28,0.3,0.31,0.4,0.37,0.37,0.38,0.43,0.37,0.37,0.34,0.27,0.3,0.29,0.37,0.33,0.29
2,2.38,3.96,5.22,6.28,1.51,2.38,2.75,3.1,3.62,5.21,6.24,6.71,1.89,2.81,4.43,4.86,2.78,3.8,5.38,6.04,3.27,4.84,6.16,6.89,0.71,1.69,2.47,3.15,0.1,0
3,0.33,0.44,0.58,0.63,0.15,0.28,0.35,0.45,0.32,0.55,0.57,0.61,0.25,0.22,0.43,0.47,0.25,0.5,0.45,0.39,0.41,0.49,0.5,0.62,0.17,0.22,0.34,0.43,0.03,0
4,0.76,1.38,2.05,2.7,0.48,0.67,0.97,1.04,0.98,1.96,2.88,3.16,0.61,1.06,1.74,2.02,0.97,1.57,2.59,3.04,1.19,1.71,2.91,3.4,0.07,0.32,0.65,0.86,0.01,0.08
5,0.24,0.37,0.4,0.78,0.1,0.24,0.44,0.4,0.36,0.35,0.64,0.64,0.13,0.3,0.33,0.5,0.18,0.43,0.31,0.44,0.28,0.23,0.64,0.75,0.04,0.15,0.21,0.4,0.01,0.05
6,0.43,0.51,1.3,1.77,0.25,0.27,0.57,0.61,0.54,0.96,1.76,2.02,0.26,0.54,1.14,1.37,0.55,0.72,1.65,1.91,0.51,0.91,2.13,2.42,0.02,0.08,0.21,0.51,0.0,0.03
7,0.21,0.35,0.54,0.88,0.11,0.12,0.4,0.39,0.43,0.27,0.77,0.73,0.17,0.36,0.47,0.48,0.24,0.41,0.43,0.41,0.33,0.3,0.47,0.74,0.02,0.06,0.2,0.43,0.0,0.03


==> data/cifar10_augmentation_comparison_new.csv <==
,online,online aug 2,online aug 18,online aug 50,relative,relative aug 2,relative aug 18 vote,relative aug 50 vote,reference,population
0,68.92,71.28,72.04,72.26,69.15,71.46,72.25,72.51,64.41,58.19
1,0.42,0.46,0.47,0.47,0.35,0.43,0.46,0.46,0.41,0.33
2,5.06,7.09,7.61,7.85,5.11,7.05,7.91,8.27,3.14,0.10
3,0.32,0.56,0.49,0.49,0.37,0.45,0.38,0.55,0.21,0.03
4,1.78,2.83,3.39,3.54,2.26,3.69,4.31,4.47,1.52,0.01
5,0.70,0.49,0.86,0.50,0.43,0.36,0.47,0.44,0.33,0.01
6,0.92,1.73,2.01,2.19,1.80,2.55,3.15,3.25,0.80,0.00
7,0.48,0.70,0.78,0.83,0.55,0.71,0.61,0.36,0.43,0.01


==> data/cifar10_augmentation_comparison_offline_new.csv <==
,offline,offline aug 2,offline aug 18,offline aug 50,relative offline,relative offline aug 2 vote,relative offline aug 18 vote,relative offline aug 50 vote,relative offlinesq,relative offlinesq aug 2 vote,relative offlinesq aug 18 vote,relative offlinesq aug 50 vote,relative offlineln,relative offlineln aug 2 vote,relative offlineln aug 18 vote,relative offlineln aug 50 vote,reference
0,56.12,55.77,55.18,55.00,65.55,67.96,67.79,67.91,68.37,70.53,71.09,71.30,68.74,71.06,71.71,71.95,64.41
1,0.41,0.46,0.37,0.36,0.29,0.37,0.35,0.32,0.34,0.44,0.43,0.43,0.34,0.39,0.43,0.44,0.41
2,2.05,3.11,3.55,3.70,2.78,4.07,3.95,4.02,4.36,6.49,6.58,6.57,5.09,7.27,7.71,7.86,3.14
3,0.30,0.39,0.31,0.43,0.40,0.37,0.28,0.29,0.33,0.39,0.49,0.33,0.28,0.43,0.55,0.53,0.21
4,0.46,1.16,1.37,1.52,0.87,1.73,1.87,2.15,2.09,3.49,3.65,3.76,2.42,3.64,4.18,4.39,1.52
5,0.18,0.41,0.32,0.34,0.41,0.52,0.41,0.38,0.44,0.44,0.62,0.47,0.57,0.61,0.61,0.54,0.33
6,0.28,0.59,0.72,0.75,0.41,0.95,1.04,1.21,1.41,2.51,2.40,2.34,1.73,2.46,3.14,3.22,0.80
7,0.17,0.29,0.31,0.36,0.36,0.45,0.46,0.58,0.42,0.80,0.60,0.68,0.61,0.98,0.87,0.81,0.43


==> data/cifar10_num_ref_comparison_4_true_aug_18_auc.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,relativeofflinesq 2,relativeofflinesq 4,relativeofflinesq 8,relativeofflinesq 16,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,reference 2,reference 4,reference 8,reference 16,population,random
0,0.638,0.67,0.686,0.697,0.533,0.547,0.548,0.549,0.701,0.712,0.716,0.717,0.658,0.676,0.687,0.691,0.677,0.696,0.707,0.708,0.687,0.702,0.71,0.713,0.638,0.634,0.635,0.637,0.584,0.5


==> data/cifar10_num_ref_comparison_4_true_aug_18_roc.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,relativeofflinesq 2,relativeofflinesq 4,relativeofflinesq 8,relativeofflinesq 16,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,reference 2,reference 4,reference 8,reference 16,population,random
0,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1e-06
1,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.0139254075588142e-06
2,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.0280447320933096e-06
3,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.0423606739764013e-06
4,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.056875971184805e-06
5,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.0715933998226711e-06
6,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.0865157746525372e-06
7,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.1016459496336568e-06
8,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.1169868184678225e-06
9,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.1325413151528126e-06
10,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.148312414543511e-06
11,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.1643031329208755e-06
12,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.1805165285688055e-06
13,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.1969557023590428e-06
14,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.2136237983442417e-06
15,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.2305240043592616e-06
16,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.2476595526308684e-06
17,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.2650337203959037e-06
18,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.2826498305280597e-06
19,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.3005112521734097e-06
20,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.3186214013947485e-06
21,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.3369837418249452e-06
22,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.355601785329369e-06
23,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.3744790926775367e-06
24,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.3936192742241435e-06
25,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.4130259905995336e-06
26,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.4327029534098296e-06
27,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.4526539259467812e-06
28,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.4728827239075016e-06
29,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.4933932161242533e-06
30,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.5141893253043518e-06
31,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.535275028780421e-06
32,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.556654359271062e-06
33,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.5783314056521166e-06
34,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.6003103137387017e-06
35,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.622595287078087e-06
36,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.6451905877536607e-06
37,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.6681005372000591e-06
38,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.691329517029647e-06
39,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.7148819698705409e-06
40,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.7387624002162504e-06
41,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.762975375287204e-06
42,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.7875255259042354e-06
43,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.8124175473742357e-06
44,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.8376562003881725e-06
45,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.8632463119315598e-06
46,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.8891927762076644e-06
47,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.915500555573528e-06
48,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.9421746814890245e-06
49,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.9692202554791733e-06
50,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.9966424501097934e-06
51,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.0244465099768015e-06
52,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.052637752709252e-06
53,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.081221569986337e-06
54,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.1102034285685966e-06
55,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.1395888713434217e-06
56,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.1693835183851824e-06
57,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.1995930680300747e-06
58,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.230223297965936e-06
59,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.2612800663372794e-06
60,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.2927693128656486e-06
61,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.3246970599856503e-06
62,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.3570694139967276e-06
63,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.389892566231048e-06
64,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.4231727942376005e-06
65,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.45691646298279e-06
66,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.491130026067791e-06
67,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.5258200269627847e-06
68,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.5609931002584565e-06
69,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.5966559729348724e-06
70,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.6328154656480197e-06
71,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.669478494034323e-06
72,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.7066520700332416e-06
73,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.744343303228363e-06
74,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.782559402207126e-06
75,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.821307675939471e-06
76,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.860595535175745e-06
77,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.9004304938639916e-06
78,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.9408201705870607e-06
79,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.9817722900196732e-06
80,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.0232946844057763e-06
81,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.0653952950565296e-06
82,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.108082173869064e-06
83,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.151363484866476e-06
84,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.1952475057592136e-06
85,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.2397426295281954e-06
86,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.2848573660300466e-06
87,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.3306003436245885e-06
88,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.376980310825088e-06
89,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.4240061379714255e-06
90,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.471686818926559e-06
91,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.5200314727966823e-06
92,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.5690493456752295e-06
93,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.6187498124112765e-06
94,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.6691423784024943e-06
95,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.720236681413066e-06
96,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.7720424934170015e-06
97,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.824569722466999e-06
98,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.877828414589453e-06
99,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.93182875570577e-06
100,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.986581073580438e-06
101,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,4.04209583979631e-06
102,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,4.098383671757261e-06
103,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,4.155455334718879e-06
104,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,4.213321743847289e-06
105,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,4.271993966306777e-06
106,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,4.331483223376403e-06
107,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,4.391800892596085e-06
108,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,4.452958509942659e-06
109,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,4.514967772036102e-06
110,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,4.577840538376616e-06
111,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,4.641588833612782e-06
112,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,4.706224849841281e-06
113,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,4.7717609489387505e-06
114,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,4.838209664925957e-06
115,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,4.905583706365045e-06
116,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,4.973895958790067e-06
117,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,5.0431594871713585e-06
118,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,5.113387538414331e-06
119,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,5.184593543892913e-06
120,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,5.256791122018419e-06
121,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,5.329994080844093e-06
122,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,5.404216420705915e-06
123,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,5.479472336900293e-06
124,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,5.5557762223988786e-06
125,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,5.633142670601352e-06
126,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,5.711586478126435e-06
127,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,5.791122647641759e-06
128,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,5.871766390733262e-06
129,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,5.95353313081437e-06
130,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,6.036438506075864e-06
131,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,6.120498372476702e-06
132,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,6.205728806776501e-06
133,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,6.2921461096103505e-06
134,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,6.379766808606282e-06
135,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,6.46860766154632e-06
136,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,6.558685659571435e-06
137,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,6.650018030431118e-06
138,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,6.742622241778349e-06
139,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,6.836516004510238e-06
140,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,6.9317172761554005e-06
141,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,7.0282442643083526e-06
142,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,7.126115430111745e-06
143,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,7.2253494917872216e-06
144,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,7.32596542821523e-06
145,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,7.427982482564911e-06
146,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,7.531420165974376e-06
147,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,7.636298261282242e-06
148,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,7.742636826811277e-06
149,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,7.85045620020451e-06
150,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,7.959777002314978e-06
151,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,8.070620141149506e-06
152,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,8.183006815867389e-06
153,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,8.296958520834915e-06
154,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,8.41249704973612e-06
155,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,8.529644499741017e-06
156,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,8.648423275731726e-06
157,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,8.768856094587425e-06
158,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,8.890965989529167e-06
159,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,9.014776314524917e-06
160,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,9.140310748756223e-06
161,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,9.267593301146882e-06
162,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,9.39664831495469e-06
163,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,9.5275004724273e-06
164,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,9.660174799522646e-06
165,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,9.794696670695386e-06
166,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,9.9310918137498e-06
167,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.0069386314760271e-05
168,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.0209606623060476e-05
169,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.0351779556301762e-05
170,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.0495932305582265e-05
171,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.0642092440647246e-05
172,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.0790287915161837e-05
173,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.0940547072057437e-05
174,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.1092898648952229e-05
175,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.124737178364751e-05
176,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.1403996019700332e-05
177,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.1562801312073755e-05
178,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.1723818032865999e-05
179,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.1887076977119032e-05
180,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.2052609368708412e-05
181,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.2220446866314887e-05
182,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.2390621569479157e-05
183,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.2563166024741215e-05
184,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.2738113231864785e-05
185,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.2915496650148827e-05
186,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.3095350204826676e-05
187,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.327770829355429e-05
188,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.346260579298911e-05
189,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.3650078065460137e-05
190,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.3840160965731302e-05
191,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.4032890847858732e-05
192,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.4228304572143519e-05
193,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.4426439512181588e-05
194,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.4627333562011299e-05
195,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.483102514336103e-05
196,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.5037553212997385e-05
197,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.5246957270175731e-05
198,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.5459277364194785e-05
199,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.567455410205595e-05
200,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.5892828656229765e-05
201,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.6114142772530196e-05
202,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.63385387780986e-05
203,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.656605958949915e-05
204,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.6796748720926532e-05
205,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.7030650292528428e-05
206,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.726780903884356e-05
207,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.7508270317357232e-05
208,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.7752080117176357e-05
209,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.7999285067824762e-05
210,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.8249932448161504e-05
211,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.850407019542302e-05
212,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.8761746914391195e-05
213,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.902301188668946e-05
214,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.9287915080207776e-05
215,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.955650715865947e-05
216,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,1.9828839491270713e-05
217,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.010496416260497e-05
218,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.038493398252464e-05
219,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.066880249629082e-05
220,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.0956623994804308e-05
221,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.1248453524988828e-05
222,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.154434690031882e-05
223,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.1844360711494287e-05
224,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.2148552337263595e-05
225,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.245697995539772e-05
226,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.27697025538168e-05
227,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.3086779941871675e-05
228,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.3408272761782944e-05
229,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.373424250023866e-05
230,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.4064751500154215e-05
231,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.43998629725955e-05
232,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.4739641008868115e-05
233,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.508415059277541e-05
234,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.543345761304648e-05
235,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.578762887593798e-05
236,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.614673211801092e-05
237,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.6510836019085362e-05
238,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.6880010215376075e-05
239,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.7254325312810276e-05
240,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.763385290053167e-05
241,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.8018665564591953e-05
242,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.840883690183301e-05
243,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.8804441533962977e-05
244,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.9205555121827452e-05
245,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,2.9612254379880316e-05
246,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.0024617090855495e-05
247,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.044272212064306e-05
248,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.0866649433372746e-05
249,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.12964801067075e-05
250,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.173229634734973e-05
251,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.2174181506763714e-05
252,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.262222009711673e-05
253,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.307649780744242e-05
254,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.353710152002929e-05
255,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.400411932703703e-05
256,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.447764054734464e-05
257,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.4957755743632785e-05
258,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.5444556739704355e-05
259,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.5938136638046256e-05
260,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.6438589837635405e-05
261,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.6946012051993025e-05
262,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.7460500327489966e-05
263,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.798215306190736e-05
264,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.8511070023255685e-05
265,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.904735236885556e-05
266,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.0,3.959110266468459e-05
267,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,4.014242490499326e-05
268,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,4.070142453219439e-05
269,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,4.1268208457029516e-05
270,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,4.1842885079015846e-05
271,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,4.242556430717777e-05
272,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,4.301635758106799e-05
273,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,4.3615377892080056e-05
274,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,4.4222739805058974e-05
275,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,4.483855948021191e-05
276,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,4.5462954695323996e-05
277,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,4.609604486828439e-05
278,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,4.673795107992464e-05
279,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,4.738879609717651e-05
280,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,4.804870439655134e-05
281,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,4.8717802187946306e-05
282,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,4.939621743878326e-05
283,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,5.008407989848212e-05
284,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,5.0781521123276707e-05
285,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,5.148867450137497e-05
286,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,5.220567527846975e-05
287,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,5.2932660583605666e-05
288,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,5.366976945540476e-05
289,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,5.441714286865887e-05
290,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,5.517492376129129e-05
291,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,5.594325706169377e-05
292,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,5.672228971644549e-05
293,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,5.751217071841614e-05
294,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,5.8313051135262185e-05
295,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,5.912508413831882e-05
296,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,5.994842503189409e-05
297,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,6.0783231282972365e-05
298,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,6.162966255132942e-05
299,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,6.248788072006888e-05
300,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,6.335804992658255e-05
301,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,6.424033659394191e-05
302,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,6.513490946272809e-05
303,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,6.604193962330305e-05
304,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,6.696160054853215e-05
305,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,6.789406812696113e-05
306,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,6.883952069645496e-05
307,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,6.979813907830666e-05
308,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,7.077010661181889e-05
309,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,7.17556091893692e-05
310,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,7.275483529196232e-05
311,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,7.37679760252773e-05
312,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,7.479522515621829e-05
313,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,7.58367791499719e-05
314,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,7.689283720758305e-05
315,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,7.796360130405237e-05
316,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.0,7.90492762269642e-05
317,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,8.015006961565413e-05
318,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,8.126619200091945e-05
319,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,8.23978568452851e-05
320,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,8.354528058382871e-05
321,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,8.470868266557402e-05
322,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,8.588828559546258e-05
323,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,8.708431497690725e-05
324,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,8.829699955494083e-05
325,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,8.952657125996401e-05
326,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,9.077326525210224e-05
327,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,9.20373199661823e-05
328,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,9.331897715733239e-05
329,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,9.461848194721992e-05
330,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,9.593608287093147e-05
331,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,9.727203192450537e-05
332,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,9.862658461312831e-05
333,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,9.999999999999999e-05
334,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,0.00010139254075588153
335,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,0.00010280447320933097
336,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,0.0001042360673976401
337,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,0.00010568759711848039
338,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,0.0001071593399822671
339,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,0.00010865157746525384
340,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,0.0001101645949633657
341,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,0.00011169868184678226
342,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,0.00011325413151528115
343,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,0.00011483124145435111
344,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,0.00011643031329208767
345,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,0.00011805165285688056
346,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.0,0.00011969557023590428
347,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.00012136237983442405
348,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.00012305240043592616
349,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.00012476595526308696
350,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.00012650337203959038
351,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.000128264983052806
352,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.00013005112521734084
353,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.00013186214013947485
354,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.00013369837418249466
355,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.0001355601785329369
356,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.00013744790926775366
357,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.00013936192742241418
358,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.00014130259905995336
359,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.0001432702953409831
360,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.00014526539259467812
361,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.00014728827239075018
362,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.00014933932161242518
363,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.0001514189325304352
364,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.00015352750287804228
365,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.0001556654359271062
366,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,8.010894816951053e-05,0.0001578331405652118
367,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,8.010894816951053e-05,0.00016003103137387001
368,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,8.010894816951053e-05,0.0001622595287078087
369,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,8.010894816951053e-05,0.00016451905877536624
370,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,8.010894816951053e-05,0.0001668100537200059
371,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,8.010894816951053e-05,0.00016913295170296487
372,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,8.010894816951053e-05,0.00017148819698705392
373,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,8.010894816951053e-05,0.00017387624002162505
374,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,8.010894816951053e-05,0.00017629753752872057
375,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,8.010894816951053e-05,0.00017875255259042355
376,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,8.010894816951053e-05,0.00018124175473742377
377,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,8.010894816951053e-05,0.00018376562003881704
378,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,8.010894816951053e-05,0.00018632463119315598
379,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,8.010894816951053e-05,0.0001889192776207666
380,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,8.010894816951053e-05,0.00019155005555735277
381,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,8.010894816951053e-05,0.00019421746814890262
382,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,8.010894816951053e-05,0.00019692202554791714
383,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,8.010894816951053e-05,0.00019966424501097934
384,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.00016021789633902106,0.00020244465099768038
385,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.00016021789633902106,0.00020526377527092522
386,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.00016021789633902106,0.0002081221569986339
387,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.00016021789633902106,0.00021102034285685944
388,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.00016021789633902106,0.00021395888713434213
389,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.00016021789633902106,0.00021693835183851843
390,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.00016021789633902106,0.00021995930680300746
391,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.00016021789633902106,0.00022302232979659386
392,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.00016021789633902106,0.00022612800663372772
393,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.00016021789633902106,0.00022927693128656486
394,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.00016021789633902106,0.00023246970599856477
395,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.00016021789633902106,0.00023570694139967278
396,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.00016021789633902106,0.00023898925662310503
397,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.00016021789633902106,0.00024231727942375982
398,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.00016021789633902106,0.00024569164629827903
399,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.00016021789633902106,0.00024911300260677886
400,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.00016021789633902106,0.0002525820026962785
401,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.00016021789633902106,0.0002560993100258459
402,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.00016021789633902106,0.00025966559729348693
403,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.00016021789633902106,0.00026328154656480196
404,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.00016021789633902106,0.0002669478494034321
405,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.00016021789633902106,0.0002706652070033241
406,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.00016021789633902106,0.0002744343303228365
407,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.00016021789633902106,0.0002782559402207126
408,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.00016021789633902106,0.0002821307675939471
409,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.00016021789633902106,0.0002860595535175742
410,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.00016021789633902106,0.00029004304938639913
411,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.00016021789633902106,0.00029408201705870637
412,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.00016021789633902106,0.00029817722900196735
413,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.00016021789633902106,0.0003023294684405776
414,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.00016021789633902106,0.00030653952950565264
415,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.00016021789633902106,0.00031080821738690636
416,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.00016021789633902106,0.0003151363484866479
417,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.00016021789633902106,0.00031952475057592136
418,0.01514059120403749,0.03088199951934631,0.04389970359689177,0.05475446607386045,0.008571657454137627,0.013498357766562524,0.016542497797003924,0.027717696066650643,0.02022750941280141,0.036409516943042536,0.05263157894736842,0.051309781302571494,0.013017704077545461,0.016101898582071617,0.029720419770888407,0.03881278538812785,0.019065929664343506,0.02106865336858127,0.04586237282704478,0.053072178162300726,0.019586637827445325,0.03364575823119442,0.06032203797164143,0.05956100296403108,0.004726427942001121,0.008531602980052871,0.015701353841224064,0.028478731074260993,0.00016021789633902106,0.00032397426295281955
419,0.01514059120403749,0.03088199951934631,0.04389970359689177,0.05475446607386045,0.008571657454137627,0.013498357766562524,0.016542497797003924,0.027717696066650643,0.02022750941280141,0.036409516943042536,0.05263157894736842,0.051309781302571494,0.013017704077545461,0.016101898582071617,0.029720419770888407,0.03881278538812785,0.019065929664343506,0.02106865336858127,0.04586237282704478,0.053072178162300726,0.019586637827445325,0.03364575823119442,0.06032203797164143,0.05956100296403108,0.004726427942001121,0.008531602980052871,0.015701353841224064,0.028478731074260993,0.00016021789633902106,0.00032848573660300434
420,0.01514059120403749,0.03088199951934631,0.04389970359689177,0.05475446607386045,0.008571657454137627,0.013498357766562524,0.016542497797003924,0.027717696066650643,0.02022750941280141,0.036409516943042536,0.05263157894736842,0.051309781302571494,0.013017704077545461,0.016101898582071617,0.029720419770888407,0.03881278538812785,0.019065929664343506,0.02106865336858127,0.04586237282704478,0.053072178162300726,0.019586637827445325,0.03364575823119442,0.06032203797164143,0.05956100296403108,0.004726427942001121,0.008531602980052871,0.015701353841224064,0.028478731074260993,0.00016021789633902106,0.00033306003436245883
421,0.01514059120403749,0.03088199951934631,0.04389970359689177,0.05475446607386045,0.008571657454137627,0.013498357766562524,0.016542497797003924,0.027717696066650643,0.02022750941280141,0.036409516943042536,0.05263157894736842,0.051309781302571494,0.013017704077545461,0.016101898582071617,0.029720419770888407,0.03881278538812785,0.019065929664343506,0.02106865336858127,0.04586237282704478,0.053072178162300726,0.019586637827445325,0.03364575823119442,0.06032203797164143,0.05956100296403108,0.004726427942001121,0.008531602980052871,0.015701353841224064,0.028478731074260993,0.00016021789633902106,0.0003376980310825091
422,0.01514059120403749,0.03088199951934631,0.04389970359689177,0.05475446607386045,0.008571657454137627,0.013498357766562524,0.016542497797003924,0.027717696066650643,0.02022750941280141,0.036409516943042536,0.05263157894736842,0.051309781302571494,0.013017704077545461,0.016101898582071617,0.029720419770888407,0.03881278538812785,0.019065929664343506,0.02106865336858127,0.04586237282704478,0.053072178162300726,0.019586637827445325,0.03364575823119442,0.06032203797164143,0.05956100296403108,0.004726427942001121,0.008531602980052871,0.015701353841224064,0.028478731074260993,0.00016021789633902106,0.00034240061379714254
423,0.01514059120403749,0.03088199951934631,0.04389970359689177,0.05475446607386045,0.008571657454137627,0.013498357766562524,0.016542497797003924,0.027717696066650643,0.02022750941280141,0.036409516943042536,0.05263157894736842,0.051309781302571494,0.013017704077545461,0.016101898582071617,0.029720419770888407,0.03881278538812785,0.019065929664343506,0.02106865336858127,0.04586237282704478,0.053072178162300726,0.019586637827445325,0.03364575823119442,0.06032203797164143,0.05956100296403108,0.004726427942001121,0.008531602980052871,0.015701353841224064,0.028478731074260993,0.00016021789633902106,0.00034716868189265597
424,0.01514059120403749,0.03088199951934631,0.04389970359689177,0.05475446607386045,0.008571657454137627,0.013498357766562524,0.016542497797003924,0.027717696066650643,0.02022750941280141,0.036409516943042536,0.05263157894736842,0.051309781302571494,0.013017704077545461,0.016101898582071617,0.029720419770888407,0.03881278538812785,0.019065929664343506,0.02106865336858127,0.04586237282704478,0.053072178162300726,0.019586637827445325,0.03364575823119442,0.06032203797164143,0.05956100296403108,0.004726427942001121,0.008531602980052871,0.015701353841224064,0.028478731074260993,0.00016021789633902106,0.00035200314727966794
425,0.01514059120403749,0.03088199951934631,0.04389970359689177,0.05475446607386045,0.008571657454137627,0.013498357766562524,0.016542497797003924,0.027717696066650643,0.02022750941280141,0.036409516943042536,0.05263157894736842,0.051309781302571494,0.013017704077545461,0.016101898582071617,0.029720419770888407,0.03881278538812785,0.019065929664343506,0.02106865336858127,0.04586237282704478,0.053072178162300726,0.019586637827445325,0.03364575823119442,0.06032203797164143,0.05956100296403108,0.004726427942001121,0.008531602980052871,0.015701353841224064,0.028478731074260993,0.00016021789633902106,0.000356904934567523
426,0.015300809100376511,0.03200352479371946,0.045141392293519184,0.05559561002964031,0.00905231114315469,0.014099174877833853,0.01750380517503805,0.027877913962989664,0.02182968837619162,0.03873267643995834,0.0547945205479452,0.05243130657694464,0.013658575662901545,0.016983097011936232,0.0350076103500761,0.04313866858928142,0.019065929664343506,0.022550668909717214,0.049787711287350794,0.05467435712569094,0.019947128094208122,0.0350076103500761,0.06076263718657374,0.060362092445726184,0.005126972682848674,0.008651766402307137,0.017063205960105743,0.028959384763278057,0.00020027237042377632,0.00036187498124112805
427,0.015300809100376511,0.03200352479371946,0.045141392293519184,0.05559561002964031,0.00905231114315469,0.014099174877833853,0.01750380517503805,0.027877913962989664,0.02182968837619162,0.03873267643995834,0.0547945205479452,0.05243130657694464,0.013658575662901545,0.016983097011936232,0.0350076103500761,0.04313866858928142,0.019065929664343506,0.022550668909717214,0.049787711287350794,0.05467435712569094,0.019947128094208122,0.0350076103500761,0.06076263718657374,0.060362092445726184,0.005126972682848674,0.008651766402307137,0.017063205960105743,0.028959384763278057,0.00020027237042377632,0.0003669142378402494
428,0.015300809100376511,0.03200352479371946,0.045141392293519184,0.05559561002964031,0.00905231114315469,0.014099174877833853,0.01750380517503805,0.027877913962989664,0.02182968837619162,0.03873267643995834,0.0547945205479452,0.05243130657694464,0.013658575662901545,0.016983097011936232,0.0350076103500761,0.04313866858928142,0.019065929664343506,0.022550668909717214,0.049787711287350794,0.05467435712569094,0.019947128094208122,0.0350076103500761,0.06076263718657374,0.060362092445726184,0.005126972682848674,0.008651766402307137,0.017063205960105743,0.028959384763278057,0.00020027237042377632,0.0003720236681413066
429,0.015300809100376511,0.03200352479371946,0.045141392293519184,0.05559561002964031,0.00905231114315469,0.014099174877833853,0.01750380517503805,0.027877913962989664,0.02182968837619162,0.03873267643995834,0.0547945205479452,0.05243130657694464,0.013658575662901545,0.016983097011936232,0.0350076103500761,0.04313866858928142,0.019065929664343506,0.022550668909717214,0.049787711287350794,0.05467435712569094,0.019947128094208122,0.0350076103500761,0.06076263718657374,0.060362092445726184,0.005126972682848674,0.008651766402307137,0.017063205960105743,0.028959384763278057,0.00020027237042377632,0.0003772042493416997
430,0.015300809100376511,0.03200352479371946,0.045141392293519184,0.05559561002964031,0.00905231114315469,0.014099174877833853,0.01750380517503805,0.027877913962989664,0.02182968837619162,0.03873267643995834,0.0547945205479452,0.05243130657694464,0.013658575662901545,0.016983097011936232,0.0350076103500761,0.04313866858928142,0.019065929664343506,0.022550668909717214,0.049787711287350794,0.05467435712569094,0.019947128094208122,0.0350076103500761,0.06076263718657374,0.060362092445726184,0.005126972682848674,0.008651766402307137,0.017063205960105743,0.028959384763278057,0.00020027237042377632,0.0003824569722466999
431,0.015300809100376511,0.03200352479371946,0.045141392293519184,0.05559561002964031,0.00905231114315469,0.014099174877833853,0.01750380517503805,0.027877913962989664,0.02182968837619162,0.03873267643995834,0.0547945205479452,0.05243130657694464,0.013658575662901545,0.016983097011936232,0.0350076103500761,0.04313866858928142,0.019065929664343506,0.022550668909717214,0.049787711287350794,0.05467435712569094,0.019947128094208122,0.0350076103500761,0.06076263718657374,0.060362092445726184,0.005126972682848674,0.008651766402307137,0.017063205960105743,0.028959384763278057,0.00020027237042377632,0.0003877828414589457
432,0.015300809100376511,0.03200352479371946,0.045141392293519184,0.05559561002964031,0.00905231114315469,0.014099174877833853,0.01750380517503805,0.027877913962989664,0.02182968837619162,0.03873267643995834,0.0547945205479452,0.05243130657694464,0.013658575662901545,0.016983097011936232,0.0350076103500761,0.04313866858928142,0.019065929664343506,0.022550668909717214,0.049787711287350794,0.05467435712569094,0.019947128094208122,0.0350076103500761,0.06076263718657374,0.060362092445726184,0.005126972682848674,0.008651766402307137,0.017063205960105743,0.028959384763278057,0.00020027237042377632,0.000393182875570577
433,0.015300809100376511,0.03200352479371946,0.045141392293519184,0.05559561002964031,0.00905231114315469,0.014099174877833853,0.01750380517503805,0.027877913962989664,0.02182968837619162,0.03873267643995834,0.0547945205479452,0.05243130657694464,0.013658575662901545,0.016983097011936232,0.0350076103500761,0.04313866858928142,0.019065929664343506,0.022550668909717214,0.049787711287350794,0.05467435712569094,0.019947128094208122,0.0350076103500761,0.06076263718657374,0.060362092445726184,0.005126972682848674,0.008651766402307137,0.017063205960105743,0.028959384763278057,0.00020027237042377632,0.00039865810735804387
434,0.015420972522630777,0.03272450532724505,0.04738444284226548,0.05811904189697989,0.009452855884002243,0.014539774092766161,0.017543859649122806,0.02952014740046463,0.022390451013378193,0.03897300328446687,0.05575582792597933,0.05243130657694464,0.014019065929664343,0.01742369622686854,0.03584875430585596,0.04474084755267163,0.01954658335336057,0.022991268124649522,0.050108147080028836,0.05475446607386045,0.020347672835055675,0.03508771929824561,0.0612432908755908,0.06745173435872787,0.005287190579187695,0.008811984298646158,0.018585275975326443,0.03180325242329568,0.00020027237042377632,0.0004042095839796306
435,0.015420972522630777,0.03272450532724505,0.04738444284226548,0.05811904189697989,0.009452855884002243,0.014539774092766161,0.017543859649122806,0.02952014740046463,0.022390451013378193,0.03897300328446687,0.05575582792597933,0.05243130657694464,0.014019065929664343,0.01742369622686854,0.03584875430585596,0.04474084755267163,0.01954658335336057,0.022991268124649522,0.050108147080028836,0.05475446607386045,0.020347672835055675,0.03508771929824561,0.0612432908755908,0.06745173435872787,0.005287190579187695,0.008811984298646158,0.018585275975326443,0.03180325242329568,0.00020027237042377632,0.0004098383671757261
436,0.015420972522630777,0.03272450532724505,0.04738444284226548,0.05811904189697989,0.009452855884002243,0.014539774092766161,0.017543859649122806,0.02952014740046463,0.022390451013378193,0.03897300328446687,0.05575582792597933,0.05243130657694464,0.014019065929664343,0.01742369622686854,0.03584875430585596,0.04474084755267163,0.01954658335336057,0.022991268124649522,0.050108147080028836,0.05475446607386045,0.020347672835055675,0.03508771929824561,0.0612432908755908,0.06745173435872787,0.005287190579187695,0.008811984298646158,0.018585275975326443,0.03180325242329568,0.00020027237042377632,0.0004155455334718875
437,0.015420972522630777,0.03272450532724505,0.04738444284226548,0.05811904189697989,0.009452855884002243,0.014539774092766161,0.017543859649122806,0.02952014740046463,0.022390451013378193,0.03897300328446687,0.05575582792597933,0.05243130657694464,0.014019065929664343,0.01742369622686854,0.03584875430585596,0.04474084755267163,0.01954658335336057,0.022991268124649522,0.050108147080028836,0.05475446607386045,0.020347672835055675,0.03508771929824561,0.0612432908755908,0.06745173435872787,0.005287190579187695,0.008811984298646158,0.018585275975326443,0.03180325242329568,0.00020027237042377632,0.0004213321743847289
438,0.015420972522630777,0.03272450532724505,0.04738444284226548,0.05811904189697989,0.009452855884002243,0.014539774092766161,0.017543859649122806,0.02952014740046463,0.022390451013378193,0.03897300328446687,0.05575582792597933,0.05243130657694464,0.014019065929664343,0.01742369622686854,0.03584875430585596,0.04474084755267163,0.01954658335336057,0.022991268124649522,0.050108147080028836,0.05475446607386045,0.020347672835055675,0.03508771929824561,0.0612432908755908,0.06745173435872787,0.005287190579187695,0.008811984298646158,0.018585275975326443,0.03180325242329568,0.00020027237042377632,0.00042719939663067764
439,0.015420972522630777,0.03272450532724505,0.04738444284226548,0.05811904189697989,0.009452855884002243,0.014539774092766161,0.017543859649122806,0.02952014740046463,0.022390451013378193,0.03897300328446687,0.05575582792597933,0.05243130657694464,0.014019065929664343,0.01742369622686854,0.03584875430585596,0.04474084755267163,0.01954658335336057,0.022991268124649522,0.050108147080028836,0.05475446607386045,0.020347672835055675,0.03508771929824561,0.0612432908755908,0.06745173435872787,0.005287190579187695,0.008811984298646158,0.018585275975326443,0.03180325242329568,0.00020027237042377632,0.0004331483223376398
440,0.015420972522630777,0.03272450532724505,0.04738444284226548,0.05811904189697989,0.009452855884002243,0.014539774092766161,0.017543859649122806,0.02952014740046463,0.022390451013378193,0.03897300328446687,0.05575582792597933,0.05243130657694464,0.014019065929664343,0.01742369622686854,0.03584875430585596,0.04474084755267163,0.01954658335336057,0.022991268124649522,0.050108147080028836,0.05475446607386045,0.020347672835055675,0.03508771929824561,0.0612432908755908,0.06745173435872787,0.005287190579187695,0.008811984298646158,0.018585275975326443,0.03180325242329568,0.00020027237042377632,0.0004391800892596086
441,0.01582151726347833,0.03352559480894016,0.048265641272130094,0.058319314267403666,0.010374108787951614,0.01750380517503805,0.01870543939758071,0.02952014740046463,0.02327164944324281,0.03901305775855163,0.05759833373387807,0.05371304974765681,0.014099174877833853,0.017664023071377072,0.03753104221741568,0.04570215493070576,0.01970680124969959,0.023111431546903788,0.050468637346791634,0.058759913482335974,0.020507890731394696,0.04053512777377233,0.0612432908755908,0.06817271489225346,0.005727789794120003,0.00905231114315469,0.018745493871665464,0.03204357926780421,0.00020027237042377632,0.0004452958509942655
442,0.01582151726347833,0.03352559480894016,0.048265641272130094,0.058319314267403666,0.010374108787951614,0.01750380517503805,0.01870543939758071,0.02952014740046463,0.02327164944324281,0.03901305775855163,0.05759833373387807,0.05371304974765681,0.014099174877833853,0.017664023071377072,0.03753104221741568,0.04570215493070576,0.01970680124969959,0.023111431546903788,0.050468637346791634,0.058759913482335974,0.020507890731394696,0.04053512777377233,0.0612432908755908,0.06817271489225346,0.005727789794120003,0.00905231114315469,0.018745493871665464,0.03204357926780421,0.00020027237042377632,0.0004514967772036102
443,0.01582151726347833,0.03352559480894016,0.048265641272130094,0.058319314267403666,0.010374108787951614,0.01750380517503805,0.01870543939758071,0.02952014740046463,0.02327164944324281,0.03901305775855163,0.05759833373387807,0.05371304974765681,0.014099174877833853,0.017664023071377072,0.03753104221741568,0.04570215493070576,0.01970680124969959,0.023111431546903788,0.050468637346791634,0.058759913482335974,0.020507890731394696,0.04053512777377233,0.0612432908755908,0.06817271489225346,0.005727789794120003,0.00905231114315469,0.018745493871665464,0.03204357926780421,0.00020027237042377632,0.00045778405383766163
444,0.01582151726347833,0.03352559480894016,0.048265641272130094,0.058319314267403666,0.010374108787951614,0.01750380517503805,0.01870543939758071,0.02952014740046463,0.02327164944324281,0.03901305775855163,0.05759833373387807,0.05371304974765681,0.014099174877833853,0.017664023071377072,0.03753104221741568,0.04570215493070576,0.01970680124969959,0.023111431546903788,0.050468637346791634,0.058759913482335974,0.020507890731394696,0.04053512777377233,0.0612432908755908,0.06817271489225346,0.005727789794120003,0.00905231114315469,0.018745493871665464,0.03204357926780421,0.00020027237042377632,0.00046415888336127773
445,0.01582151726347833,0.03352559480894016,0.048265641272130094,0.058319314267403666,0.010374108787951614,0.01750380517503805,0.01870543939758071,0.02952014740046463,0.02327164944324281,0.03901305775855163,0.05759833373387807,0.05371304974765681,0.014099174877833853,0.017664023071377072,0.03753104221741568,0.04570215493070576,0.01970680124969959,0.023111431546903788,0.050468637346791634,0.058759913482335974,0.020507890731394696,0.04053512777377233,0.0612432908755908,0.06817271489225346,0.005727789794120003,0.00905231114315469,0.018745493871665464,0.03204357926780421,0.00020027237042377632,0.0004706224849841282
446,0.01582151726347833,0.03352559480894016,0.048265641272130094,0.058319314267403666,0.010374108787951614,0.01750380517503805,0.01870543939758071,0.02952014740046463,0.02327164944324281,0.03901305775855163,0.05759833373387807,0.05371304974765681,0.014099174877833853,0.017664023071377072,0.03753104221741568,0.04570215493070576,0.01970680124969959,0.023111431546903788,0.050468637346791634,0.058759913482335974,0.020507890731394696,0.04053512777377233,0.0612432908755908,0.06817271489225346,0.005727789794120003,0.00905231114315469,0.018745493871665464,0.03204357926780421,0.00020027237042377632,0.0004771760948938746
447,0.01606184410798686,0.03508771929824561,0.048586077064808136,0.058920131378674995,0.010454217736121124,0.01750380517503805,0.020267563886886164,0.029640310822718896,0.023471921813666585,0.04281823279660338,0.05767844268204758,0.05371304974765681,0.014419610670511895,0.017864295441800848,0.040735400144196104,0.04578226387887527,0.019987182568292877,0.027597532644396378,0.0509492910358087,0.05932067611952255,0.020587999679564206,0.04121605383321317,0.06156372666826884,0.06881358647760955,0.005928062164543779,0.009693182728510774,0.01910598413842826,0.032283906112312744,0.00020027237042377632,0.00048382096649259574
448,0.01606184410798686,0.03508771929824561,0.048586077064808136,0.058920131378674995,0.010454217736121124,0.01750380517503805,0.020267563886886164,0.029640310822718896,0.023471921813666585,0.04281823279660338,0.05767844268204758,0.05371304974765681,0.014419610670511895,0.017864295441800848,0.040735400144196104,0.04578226387887527,0.019987182568292877,0.027597532644396378,0.0509492910358087,0.05932067611952255,0.020587999679564206,0.04121605383321317,0.06156372666826884,0.06881358647760955,0.005928062164543779,0.009693182728510774,0.01910598413842826,0.032283906112312744,0.00020027237042377632,0.0004905583706365045
449,0.01606184410798686,0.03508771929824561,0.048586077064808136,0.058920131378674995,0.010454217736121124,0.01750380517503805,0.020267563886886164,0.029640310822718896,0.023471921813666585,0.04281823279660338,0.05767844268204758,0.05371304974765681,0.014419610670511895,0.017864295441800848,0.040735400144196104,0.04578226387887527,0.019987182568292877,0.027597532644396378,0.0509492910358087,0.05932067611952255,0.020587999679564206,0.04121605383321317,0.06156372666826884,0.06881358647760955,0.005928062164543779,0.009693182728510774,0.01910598413842826,0.032283906112312744,0.00020027237042377632,0.0004973895958790063
450,0.01606184410798686,0.03508771929824561,0.048586077064808136,0.058920131378674995,0.010454217736121124,0.01750380517503805,0.020267563886886164,0.029640310822718896,0.023471921813666585,0.04281823279660338,0.05767844268204758,0.05371304974765681,0.014419610670511895,0.017864295441800848,0.040735400144196104,0.04578226387887527,0.019987182568292877,0.027597532644396378,0.0509492910358087,0.05932067611952255,0.020587999679564206,0.04121605383321317,0.06156372666826884,0.06881358647760955,0.005928062164543779,0.009693182728510774,0.01910598413842826,0.032283906112312744,0.00020027237042377632,0.0005043159487171359
451,0.01606184410798686,0.03508771929824561,0.048586077064808136,0.058920131378674995,0.010454217736121124,0.01750380517503805,0.020267563886886164,0.029640310822718896,0.023471921813666585,0.04281823279660338,0.05767844268204758,0.05371304974765681,0.014419610670511895,0.017864295441800848,0.040735400144196104,0.04578226387887527,0.019987182568292877,0.027597532644396378,0.0509492910358087,0.05932067611952255,0.020587999679564206,0.04121605383321317,0.06156372666826884,0.06881358647760955,0.005928062164543779,0.009693182728510774,0.01910598413842826,0.032283906112312744,0.00020027237042377632,0.0005113387538414326
452,0.01606184410798686,0.03508771929824561,0.048586077064808136,0.058920131378674995,0.010454217736121124,0.01750380517503805,0.020267563886886164,0.029640310822718896,0.023471921813666585,0.04281823279660338,0.05767844268204758,0.05371304974765681,0.014419610670511895,0.017864295441800848,0.040735400144196104,0.04578226387887527,0.019987182568292877,0.027597532644396378,0.0509492910358087,0.05932067611952255,0.020587999679564206,0.04121605383321317,0.06156372666826884,0.06881358647760955,0.005928062164543779,0.009693182728510774,0.01910598413842826,0.032283906112312744,0.00020027237042377632,0.0005184593543892912
453,0.016262116478410638,0.03508771929824561,0.04930705759833373,0.060882800608828,0.010774653528799166,0.018585275975326443,0.021028598894496514,0.029720419770888407,0.023912521028598893,0.0429784506929424,0.05920051269726828,0.06016182007530241,0.014900264359528959,0.01886565729391973,0.040895618040535126,0.04586237282704478,0.02038772730914043,0.028719057918769525,0.05126972682848674,0.06004165665304814,0.021869742850276375,0.04253785147801009,0.06168389009052311,0.06973483938155892,0.006689097172154129,0.009853400624849795,0.019666746775614835,0.032604341904990786,0.00028038131859328685,0.0005256791122018424
454,0.016262116478410638,0.03508771929824561,0.04930705759833373,0.060882800608828,0.010774653528799166,0.018585275975326443,0.021028598894496514,0.029720419770888407,0.023912521028598893,0.0429784506929424,0.05920051269726828,0.06016182007530241,0.014900264359528959,0.01886565729391973,0.040895618040535126,0.04586237282704478,0.02038772730914043,0.028719057918769525,0.05126972682848674,0.06004165665304814,0.021869742850276375,0.04253785147801009,0.06168389009052311,0.06973483938155892,0.006689097172154129,0.009853400624849795,0.019666746775614835,0.032604341904990786,0.00028038131859328685,0.0005329994080844088
455,0.016262116478410638,0.03508771929824561,0.04930705759833373,0.060882800608828,0.010774653528799166,0.018585275975326443,0.021028598894496514,0.029720419770888407,0.023912521028598893,0.0429784506929424,0.05920051269726828,0.06016182007530241,0.014900264359528959,0.01886565729391973,0.040895618040535126,0.04586237282704478,0.02038772730914043,0.028719057918769525,0.05126972682848674,0.06004165665304814,0.021869742850276375,0.04253785147801009,0.06168389009052311,0.06973483938155892,0.006689097172154129,0.009853400624849795,0.019666746775614835,0.032604341904990786,0.00028038131859328685,0.0005404216420705915
456,0.016262116478410638,0.03508771929824561,0.04930705759833373,0.060882800608828,0.010774653528799166,0.018585275975326443,0.021028598894496514,0.029720419770888407,0.023912521028598893,0.0429784506929424,0.05920051269726828,0.06016182007530241,0.014900264359528959,0.01886565729391973,0.040895618040535126,0.04586237282704478,0.02038772730914043,0.028719057918769525,0.05126972682848674,0.06004165665304814,0.021869742850276375,0.04253785147801009,0.06168389009052311,0.06973483938155892,0.006689097172154129,0.009853400624849795,0.019666746775614835,0.032604341904990786,0.00028038131859328685,0.0005479472336900287
457,0.016262116478410638,0.03508771929824561,0.04930705759833373,0.060882800608828,0.010774653528799166,0.018585275975326443,0.021028598894496514,0.029720419770888407,0.023912521028598893,0.0429784506929424,0.05920051269726828,0.06016182007530241,0.014900264359528959,0.01886565729391973,0.040895618040535126,0.04586237282704478,0.02038772730914043,0.028719057918769525,0.05126972682848674,0.06004165665304814,0.021869742850276375,0.04253785147801009,0.06168389009052311,0.06973483938155892,0.006689097172154129,0.009853400624849795,0.019666746775614835,0.032604341904990786,0.00028038131859328685,0.0005555776222398878
458,0.01758391412320756,0.035408155090923654,0.05263157894736842,0.06164383561643835,0.010974925899222943,0.020427781783225185,0.02190979732436113,0.029800528719057917,0.02479371945846351,0.045141392293519184,0.05944083954177681,0.06016182007530241,0.015020427781783224,0.01954658335336057,0.040975726988704636,0.04990787470960506,0.020708163101818472,0.02875911239285428,0.05243130657694464,0.06024192902347192,0.02251061443563246,0.04281823279660338,0.06228470720179444,0.07069614675959304,0.0067291516462388845,0.009933509573019306,0.01986701914603861,0.03316510454217736,0.00028038131859328685,0.0005633142670601357
459,0.01758391412320756,0.035408155090923654,0.05263157894736842,0.06164383561643835,0.010974925899222943,0.020427781783225185,0.02190979732436113,0.029800528719057917,0.02479371945846351,0.045141392293519184,0.05944083954177681,0.06016182007530241,0.015020427781783224,0.01954658335336057,0.040975726988704636,0.04990787470960506,0.020708163101818472,0.02875911239285428,0.05243130657694464,0.06024192902347192,0.02251061443563246,0.04281823279660338,0.06228470720179444,0.07069614675959304,0.0067291516462388845,0.009933509573019306,0.01986701914603861,0.03316510454217736,0.00028038131859328685,0.0005711586478126428
460,0.01758391412320756,0.035408155090923654,0.05263157894736842,0.06164383561643835,0.010974925899222943,0.020427781783225185,0.02190979732436113,0.029800528719057917,0.02479371945846351,0.045141392293519184,0.05944083954177681,0.06016182007530241,0.015020427781783224,0.01954658335336057,0.040975726988704636,0.04990787470960506,0.020708163101818472,0.02875911239285428,0.05243130657694464,0.06024192902347192,0.02251061443563246,0.04281823279660338,0.06228470720179444,0.07069614675959304,0.0067291516462388845,0.009933509573019306,0.01986701914603861,0.03316510454217736,0.00028038131859328685,0.0005791122647641758
461,0.01758391412320756,0.035408155090923654,0.05263157894736842,0.06164383561643835,0.010974925899222943,0.020427781783225185,0.02190979732436113,0.029800528719057917,0.02479371945846351,0.045141392293519184,0.05944083954177681,0.06016182007530241,0.015020427781783224,0.01954658335336057,0.040975726988704636,0.04990787470960506,0.020708163101818472,0.02875911239285428,0.05243130657694464,0.06024192902347192,0.02251061443563246,0.04281823279660338,0.06228470720179444,0.07069614675959304,0.0067291516462388845,0.009933509573019306,0.01986701914603861,0.03316510454217736,0.00028038131859328685,0.0005871766390733255
462,0.01758391412320756,0.035408155090923654,0.05263157894736842,0.06164383561643835,0.010974925899222943,0.020427781783225185,0.02190979732436113,0.029800528719057917,0.02479371945846351,0.045141392293519184,0.05944083954177681,0.06016182007530241,0.015020427781783224,0.01954658335336057,0.040975726988704636,0.04990787470960506,0.020708163101818472,0.02875911239285428,0.05243130657694464,0.06024192902347192,0.02251061443563246,0.04281823279660338,0.06228470720179444,0.07069614675959304,0.0067291516462388845,0.009933509573019306,0.01986701914603861,0.03316510454217736,0.00028038131859328685,0.000595353313081437
463,0.018905711768004485,0.03544820956500841,0.053592886325402544,0.06176399903869262,0.011375470640070495,0.020427781783225185,0.02335175839141232,0.030161018985820714,0.025074100777056796,0.04762476968677401,0.06012176560121765,0.06108307297925178,0.015180645678122245,0.020147400464631898,0.04133621725546743,0.05030841945045261,0.021949851798445885,0.02875911239285428,0.05267163342145317,0.06096290955699751,0.023391812865497075,0.042938396218857644,0.06408715853560842,0.0726988704638308,0.0067291516462388845,0.010974925899222943,0.02138908916125931,0.03324521349034687,0.0004806536890170632,0.0006036438506075869
464,0.018905711768004485,0.03544820956500841,0.053592886325402544,0.06176399903869262,0.011375470640070495,0.020427781783225185,0.02335175839141232,0.030161018985820714,0.025074100777056796,0.04762476968677401,0.06012176560121765,0.06108307297925178,0.015180645678122245,0.020147400464631898,0.04133621725546743,0.05030841945045261,0.021949851798445885,0.02875911239285428,0.05267163342145317,0.06096290955699751,0.023391812865497075,0.042938396218857644,0.06408715853560842,0.0726988704638308,0.0067291516462388845,0.010974925899222943,0.02138908916125931,0.03324521349034687,0.0004806536890170632,0.0006120498372476697
465,0.018905711768004485,0.03544820956500841,0.053592886325402544,0.06176399903869262,0.011375470640070495,0.020427781783225185,0.02335175839141232,0.030161018985820714,0.025074100777056796,0.04762476968677401,0.06012176560121765,0.06108307297925178,0.015180645678122245,0.020147400464631898,0.04133621725546743,0.05030841945045261,0.021949851798445885,0.02875911239285428,0.05267163342145317,0.06096290955699751,0.023391812865497075,0.042938396218857644,0.06408715853560842,0.0726988704638308,0.0067291516462388845,0.010974925899222943,0.02138908916125931,0.03324521349034687,0.0004806536890170632,0.0006205728806776501
466,0.018905711768004485,0.03544820956500841,0.053592886325402544,0.06176399903869262,0.011375470640070495,0.020427781783225185,0.02335175839141232,0.030161018985820714,0.025074100777056796,0.04762476968677401,0.06012176560121765,0.06108307297925178,0.015180645678122245,0.020147400464631898,0.04133621725546743,0.05030841945045261,0.021949851798445885,0.02875911239285428,0.05267163342145317,0.06096290955699751,0.023391812865497075,0.042938396218857644,0.06408715853560842,0.0726988704638308,0.0067291516462388845,0.010974925899222943,0.02138908916125931,0.03324521349034687,0.0004806536890170632,0.0006292146109610344
467,0.018905711768004485,0.03544820956500841,0.053592886325402544,0.06176399903869262,0.011375470640070495,0.020427781783225185,0.02335175839141232,0.030161018985820714,0.025074100777056796,0.04762476968677401,0.06012176560121765,0.06108307297925178,0.015180645678122245,0.020147400464631898,0.04133621725546743,0.05030841945045261,0.021949851798445885,0.02875911239285428,0.05267163342145317,0.06096290955699751,0.023391812865497075,0.042938396218857644,0.06408715853560842,0.0726988704638308,0.0067291516462388845,0.010974925899222943,0.02138908916125931,0.03324521349034687,0.0004806536890170632,0.0006379766808606282
468,0.019506528879275814,0.03797164143234799,0.053592886325402544,0.06176399903869262,0.011655851958663782,0.020668108627733717,0.02335175839141232,0.030601618200753022,0.026435952895938475,0.04806536890170632,0.06152367219418409,0.06264519746855723,0.015220700152207,0.020788272049987983,0.04321877753745093,0.05050869182087639,0.024633501562124488,0.029840583193142672,0.05267163342145317,0.06116318192742129,0.023552030761836096,0.043619322278298484,0.06448770327645598,0.07398061363454297,0.006809260594408395,0.011215252743731474,0.02207001522070015,0.03372586717936393,0.0005207081631018184,0.0006468607661546328
469,0.019506528879275814,0.03797164143234799,0.053592886325402544,0.06176399903869262,0.011655851958663782,0.020668108627733717,0.02335175839141232,0.030601618200753022,0.026435952895938475,0.04806536890170632,0.06152367219418409,0.06264519746855723,0.015220700152207,0.020788272049987983,0.04321877753745093,0.05050869182087639,0.024633501562124488,0.029840583193142672,0.05267163342145317,0.06116318192742129,0.023552030761836096,0.043619322278298484,0.06448770327645598,0.07398061363454297,0.006809260594408395,0.011215252743731474,0.02207001522070015,0.03372586717936393,0.0005207081631018184,0.0006558685659571428
470,0.019506528879275814,0.03797164143234799,0.053592886325402544,0.06176399903869262,0.011655851958663782,0.020668108627733717,0.02335175839141232,0.030601618200753022,0.026435952895938475,0.04806536890170632,0.06152367219418409,0.06264519746855723,0.015220700152207,0.020788272049987983,0.04321877753745093,0.05050869182087639,0.024633501562124488,0.029840583193142672,0.05267163342145317,0.06116318192742129,0.023552030761836096,0.043619322278298484,0.06448770327645598,0.07398061363454297,0.006809260594408395,0.011215252743731474,0.02207001522070015,0.03372586717936393,0.0005207081631018184,0.0006650018030431117
471,0.019506528879275814,0.03797164143234799,0.053592886325402544,0.06176399903869262,0.011655851958663782,0.020668108627733717,0.02335175839141232,0.030601618200753022,0.026435952895938475,0.04806536890170632,0.06152367219418409,0.06264519746855723,0.015220700152207,0.020788272049987983,0.04321877753745093,0.05050869182087639,0.024633501562124488,0.029840583193142672,0.05267163342145317,0.06116318192742129,0.023552030761836096,0.043619322278298484,0.06448770327645598,0.07398061363454297,0.006809260594408395,0.011215252743731474,0.02207001522070015,0.03372586717936393,0.0005207081631018184,0.0006742622241778342
472,0.019586637827445325,0.038372186173195544,0.05483457502202996,0.06192421693503164,0.011816069855002803,0.020828326524072738,0.023792357606344627,0.03204357926780421,0.027116878955379314,0.052311143154690376,0.06260514299447248,0.06480813906913402,0.015300809100376511,0.02090843547224225,0.04409997596731555,0.050548746294961144,0.024713610510294,0.03104221741568533,0.05455419370343667,0.061203236401506045,0.023552030761836096,0.04498117439718016,0.06488824801730353,0.07418088600496675,0.006969478490747416,0.013177921973884482,0.022310342065208683,0.034727229031482815,0.0006809260594408395,0.0006836516004510238
473,0.019586637827445325,0.038372186173195544,0.05483457502202996,0.06192421693503164,0.011816069855002803,0.020828326524072738,0.023792357606344627,0.03204357926780421,0.027116878955379314,0.052311143154690376,0.06260514299447248,0.06480813906913402,0.015300809100376511,0.02090843547224225,0.04409997596731555,0.050548746294961144,0.024713610510294,0.03104221741568533,0.05455419370343667,0.061203236401506045,0.023552030761836096,0.04498117439718016,0.06488824801730353,0.07418088600496675,0.006969478490747416,0.013177921973884482,0.022310342065208683,0.034727229031482815,0.0006809260594408395,0.0006931717276155408
474,0.019586637827445325,0.038372186173195544,0.05483457502202996,0.06192421693503164,0.011816069855002803,0.020828326524072738,0.023792357606344627,0.03204357926780421,0.027116878955379314,0.052311143154690376,0.06260514299447248,0.06480813906913402,0.015300809100376511,0.02090843547224225,0.04409997596731555,0.050548746294961144,0.024713610510294,0.03104221741568533,0.05455419370343667,0.061203236401506045,0.023552030761836096,0.04498117439718016,0.06488824801730353,0.07418088600496675,0.006969478490747416,0.013177921973884482,0.022310342065208683,0.034727229031482815,0.0006809260594408395,0.0007028244264308346
475,0.019586637827445325,0.038372186173195544,0.05483457502202996,0.06192421693503164,0.011816069855002803,0.020828326524072738,0.023792357606344627,0.03204357926780421,0.027116878955379314,0.052311143154690376,0.06260514299447248,0.06480813906913402,0.015300809100376511,0.02090843547224225,0.04409997596731555,0.050548746294961144,0.024713610510294,0.03104221741568533,0.05455419370343667,0.061203236401506045,0.023552030761836096,0.04498117439718016,0.06488824801730353,0.07418088600496675,0.006969478490747416,0.013177921973884482,0.022310342065208683,0.034727229031482815,0.0006809260594408395,0.0007126115430111746
476,0.019666746775614835,0.04037490987743331,0.05491468397019947,0.0624048706240487,0.014139229351918609,0.02182968837619162,0.02411279339902267,0.03276455980132981,0.029199711607786588,0.05259152447328366,0.06292557878715052,0.06488824801730353,0.01658255227108868,0.02106865336858127,0.04426019386365457,0.05106945445806296,0.02519426419931106,0.03512777377233037,0.05539533765921653,0.0612432908755908,0.025434591043819593,0.045381719138027715,0.06548906512857486,0.0756629015461027,0.007209805335255948,0.013298085396138748,0.023151486020988543,0.034887446927821836,0.0007209805335255948,0.0007225349491787215
477,0.019666746775614835,0.04037490987743331,0.05491468397019947,0.0624048706240487,0.014139229351918609,0.02182968837619162,0.02411279339902267,0.03276455980132981,0.029199711607786588,0.05259152447328366,0.06292557878715052,0.06488824801730353,0.01658255227108868,0.02106865336858127,0.04426019386365457,0.05106945445806296,0.02519426419931106,0.03512777377233037,0.05539533765921653,0.0612432908755908,0.025434591043819593,0.045381719138027715,0.06548906512857486,0.0756629015461027,0.007209805335255948,0.013298085396138748,0.023151486020988543,0.034887446927821836,0.0007209805335255948,0.000732596542821523
478,0.019666746775614835,0.04037490987743331,0.05491468397019947,0.0624048706240487,0.014139229351918609,0.02182968837619162,0.02411279339902267,0.03276455980132981,0.029199711607786588,0.05259152447328366,0.06292557878715052,0.06488824801730353,0.01658255227108868,0.02106865336858127,0.04426019386365457,0.05106945445806296,0.02519426419931106,0.03512777377233037,0.05539533765921653,0.0612432908755908,0.025434591043819593,0.045381719138027715,0.06548906512857486,0.0756629015461027,0.007209805335255948,0.013298085396138748,0.023151486020988543,0.034887446927821836,0.0007209805335255948,0.0007427982482564919
479,0.019666746775614835,0.04037490987743331,0.05491468397019947,0.0624048706240487,0.014139229351918609,0.02182968837619162,0.02411279339902267,0.03276455980132981,0.029199711607786588,0.05259152447328366,0.06292557878715052,0.06488824801730353,0.01658255227108868,0.02106865336858127,0.04426019386365457,0.05106945445806296,0.02519426419931106,0.03512777377233037,0.05539533765921653,0.0612432908755908,0.025434591043819593,0.045381719138027715,0.06548906512857486,0.0756629015461027,0.007209805335255948,0.013298085396138748,0.023151486020988543,0.034887446927821836,0.0007209805335255948,0.0007531420165974368
480,0.01970680124969959,0.04085556356645037,0.05583593687414884,0.06444764880237122,0.014499719618681406,0.02182968837619162,0.02495393735480253,0.03520788272049988,0.029239766081871343,0.053672995273572055,0.06352639589842185,0.06665064487703276,0.016782824641512456,0.021869742850276375,0.044700793078586876,0.05106945445806296,0.025915244732836656,0.03580869983177121,0.05623648161499639,0.06176399903869262,0.03012096451173596,0.04562204598253625,0.06552911960265961,0.07630377313145878,0.007410077705679724,0.014539774092766161,0.024473283665785467,0.03596891772811023,0.0007209805335255948,0.0007636298261282241
481,0.01970680124969959,0.04085556356645037,0.05583593687414884,0.06444764880237122,0.014499719618681406,0.02182968837619162,0.02495393735480253,0.03520788272049988,0.029239766081871343,0.053672995273572055,0.06352639589842185,0.06665064487703276,0.016782824641512456,0.021869742850276375,0.044700793078586876,0.05106945445806296,0.025915244732836656,0.03580869983177121,0.05623648161499639,0.06176399903869262,0.03012096451173596,0.04562204598253625,0.06552911960265961,0.07630377313145878,0.007410077705679724,0.014539774092766161,0.024473283665785467,0.03596891772811023,0.0007209805335255948,0.000774263682681127
482,0.01970680124969959,0.04085556356645037,0.05583593687414884,0.06444764880237122,0.014499719618681406,0.02182968837619162,0.02495393735480253,0.03520788272049988,0.029239766081871343,0.053672995273572055,0.06352639589842185,0.06665064487703276,0.016782824641512456,0.021869742850276375,0.044700793078586876,0.05106945445806296,0.025915244732836656,0.03580869983177121,0.05623648161499639,0.06176399903869262,0.03012096451173596,0.04562204598253625,0.06552911960265961,0.07630377313145878,0.007410077705679724,0.014539774092766161,0.024473283665785467,0.03596891772811023,0.0007209805335255948,0.0007850456200204508
483,0.01970680124969959,0.04085556356645037,0.05583593687414884,0.06444764880237122,0.014499719618681406,0.02182968837619162,0.02495393735480253,0.03520788272049988,0.029239766081871343,0.053672995273572055,0.06352639589842185,0.06665064487703276,0.016782824641512456,0.021869742850276375,0.044700793078586876,0.05106945445806296,0.025915244732836656,0.03580869983177121,0.05623648161499639,0.06176399903869262,0.03012096451173596,0.04562204598253625,0.06552911960265961,0.07630377313145878,0.007410077705679724,0.014539774092766161,0.024473283665785467,0.03596891772811023,0.0007209805335255948,0.0007959777002314986
484,0.0197869101978691,0.0410958904109589,0.0563165905631659,0.06612993671393094,0.014539774092766161,0.021869742850276375,0.025594808940158614,0.035328046142754144,0.03104221741568533,0.05439397580709765,0.06420732195786269,0.06757189778098213,0.017103260434190498,0.02259072338380197,0.049947929183689815,0.052831851317792194,0.026155571577345188,0.03604902667627974,0.05623648161499639,0.06228470720179444,0.03028118240807498,0.048185532323960584,0.06568933749899863,0.07678442682047584,0.007730513498357766,0.015220700152207,0.02563486341424337,0.0365296803652968,0.0007209805335255948,0.0008070620141149499
485,0.0197869101978691,0.0410958904109589,0.0563165905631659,0.06612993671393094,0.014539774092766161,0.021869742850276375,0.025594808940158614,0.035328046142754144,0.03104221741568533,0.05439397580709765,0.06420732195786269,0.06757189778098213,0.017103260434190498,0.02259072338380197,0.049947929183689815,0.052831851317792194,0.026155571577345188,0.03604902667627974,0.05623648161499639,0.06228470720179444,0.03028118240807498,0.048185532323960584,0.06568933749899863,0.07678442682047584,0.007730513498357766,0.015220700152207,0.02563486341424337,0.0365296803652968,0.0007209805335255948,0.000818300681586739
486,0.0197869101978691,0.0410958904109589,0.0563165905631659,0.06612993671393094,0.014539774092766161,0.021869742850276375,0.025594808940158614,0.035328046142754144,0.03104221741568533,0.05439397580709765,0.06420732195786269,0.06757189778098213,0.017103260434190498,0.02259072338380197,0.049947929183689815,0.052831851317792194,0.026155571577345188,0.03604902667627974,0.05623648161499639,0.06228470720179444,0.03028118240807498,0.048185532323960584,0.06568933749899863,0.07678442682047584,0.007730513498357766,0.015220700152207,0.02563486341424337,0.0365296803652968,0.0007209805335255948,0.0008296958520834907
487,0.01986701914603861,0.04205719778899303,0.05948089401586157,0.06657053592886325,0.014900264359528959,0.0228310502283105,0.027277096851718335,0.03544820956500841,0.03144276215653288,0.05575582792597933,0.06484819354321877,0.06757189778098213,0.01734358727869903,0.022871104702395256,0.05066890971721541,0.05303212368821597,0.026435952895938475,0.03636946246895778,0.05779860610430185,0.06288552431306577,0.030561563726668267,0.04838580469438436,0.06568933749899863,0.0768244812945606,0.00837138508371385,0.015260754626291756,0.02563486341424337,0.0365296803652968,0.0007209805335255948,0.0008412497049736118
488,0.01986701914603861,0.04205719778899303,0.05948089401586157,0.06657053592886325,0.014900264359528959,0.0228310502283105,0.027277096851718335,0.03544820956500841,0.03144276215653288,0.05575582792597933,0.06484819354321877,0.06757189778098213,0.01734358727869903,0.022871104702395256,0.05066890971721541,0.05303212368821597,0.026435952895938475,0.03636946246895778,0.05779860610430185,0.06288552431306577,0.030561563726668267,0.04838580469438436,0.06568933749899863,0.0768244812945606,0.00837138508371385,0.015260754626291756,0.02563486341424337,0.0365296803652968,0.0007209805335255948,0.0008529644499741025
489,0.01986701914603861,0.04205719778899303,0.05948089401586157,0.06657053592886325,0.014900264359528959,0.0228310502283105,0.027277096851718335,0.03544820956500841,0.03144276215653288,0.05575582792597933,0.06484819354321877,0.06757189778098213,0.01734358727869903,0.022871104702395256,0.05066890971721541,0.05303212368821597,0.026435952895938475,0.03636946246895778,0.05779860610430185,0.06288552431306577,0.030561563726668267,0.04838580469438436,0.06568933749899863,0.0768244812945606,0.00837138508371385,0.015260754626291756,0.02563486341424337,0.0365296803652968,0.0007209805335255948,0.0008648423275731717
490,0.01986701914603861,0.04205719778899303,0.05948089401586157,0.06657053592886325,0.014900264359528959,0.0228310502283105,0.027277096851718335,0.03544820956500841,0.03144276215653288,0.05575582792597933,0.06484819354321877,0.06757189778098213,0.01734358727869903,0.022871104702395256,0.05066890971721541,0.05303212368821597,0.026435952895938475,0.03636946246895778,0.05779860610430185,0.06288552431306577,0.030561563726668267,0.04838580469438436,0.06568933749899863,0.0768244812945606,0.00837138508371385,0.015260754626291756,0.02563486341424337,0.0365296803652968,0.0007209805335255948,0.0008768856094587427
491,0.020147400464631898,0.04466073860450212,0.06080269166065849,0.06721140751421933,0.015100536729952735,0.023231594969158054,0.027357205799887846,0.036930225106144354,0.032684450853160296,0.058239205319234155,0.06520868380998157,0.06821276936633822,0.01878554834575022,0.023872466554514138,0.050789073139469676,0.05315228711047024,0.02647600737002323,0.03672995273572058,0.05859969558599695,0.06328606905391332,0.032684450853160296,0.05042858287270688,0.06641031803252423,0.0768244812945606,0.008411439557798606,0.016382279900664903,0.02671633421453176,0.036850116157974844,0.0007209805335255948,0.0008890965989529158
492,0.020147400464631898,0.04466073860450212,0.06080269166065849,0.06721140751421933,0.015100536729952735,0.023231594969158054,0.027357205799887846,0.036930225106144354,0.032684450853160296,0.058239205319234155,0.06520868380998157,0.06821276936633822,0.01878554834575022,0.023872466554514138,0.050789073139469676,0.05315228711047024,0.02647600737002323,0.03672995273572058,0.05859969558599695,0.06328606905391332,0.032684450853160296,0.05042858287270688,0.06641031803252423,0.0768244812945606,0.008411439557798606,0.016382279900664903,0.02671633421453176,0.036850116157974844,0.0007209805335255948,0.0009014776314524918
493,0.020147400464631898,0.04466073860450212,0.06080269166065849,0.06721140751421933,0.015100536729952735,0.023231594969158054,0.027357205799887846,0.036930225106144354,0.032684450853160296,0.058239205319234155,0.06520868380998157,0.06821276936633822,0.01878554834575022,0.023872466554514138,0.050789073139469676,0.05315228711047024,0.02647600737002323,0.03672995273572058,0.05859969558599695,0.06328606905391332,0.032684450853160296,0.05042858287270688,0.06641031803252423,0.0768244812945606,0.008411439557798606,0.016382279900664903,0.02671633421453176,0.036850116157974844,0.0007209805335255948,0.0009140310748756232
494,0.020267563886886164,0.0448610109749259,0.06096290955699751,0.06801249699591444,0.01574140831530882,0.024313065769446446,0.028318513177921972,0.03705038852839862,0.033445485860770646,0.059080349275014016,0.0661699911880157,0.06845309621084675,0.020147400464631898,0.02563486341424337,0.05102939998397821,0.054353921333012895,0.027116878955379314,0.03721060642473764,0.05944083954177681,0.0635664503725066,0.034046302972041975,0.052911960265961705,0.06693102619562605,0.07786589762076424,0.008611711928222382,0.01650244332291917,0.027437314748057356,0.037611151165585194,0.0008411439557798606,0.0009267593301146883
495,0.020267563886886164,0.0448610109749259,0.06096290955699751,0.06801249699591444,0.01574140831530882,0.024313065769446446,0.028318513177921972,0.03705038852839862,0.033445485860770646,0.059080349275014016,0.0661699911880157,0.06845309621084675,0.020147400464631898,0.02563486341424337,0.05102939998397821,0.054353921333012895,0.027116878955379314,0.03721060642473764,0.05944083954177681,0.0635664503725066,0.034046302972041975,0.052911960265961705,0.06693102619562605,0.07786589762076424,0.008611711928222382,0.01650244332291917,0.027437314748057356,0.037611151165585194,0.0008411439557798606,0.0009396648314954692
496,0.020267563886886164,0.0448610109749259,0.06096290955699751,0.06801249699591444,0.01574140831530882,0.024313065769446446,0.028318513177921972,0.03705038852839862,0.033445485860770646,0.059080349275014016,0.0661699911880157,0.06845309621084675,0.020147400464631898,0.02563486341424337,0.05102939998397821,0.054353921333012895,0.027116878955379314,0.03721060642473764,0.05944083954177681,0.0635664503725066,0.034046302972041975,0.052911960265961705,0.06693102619562605,0.07786589762076424,0.008611711928222382,0.01650244332291917,0.027437314748057356,0.037611151165585194,0.0008411439557798606,0.0009527500472427291
497,0.02038772730914043,0.04518144676760394,0.06192421693503164,0.06941440358888087,0.016382279900664903,0.024713610510294,0.028879275815108546,0.03733076984699191,0.03360570375710967,0.06004165665304814,0.06621004566210045,0.07301930625650885,0.020147400464631898,0.02563486341424337,0.05259152447328366,0.055355283185131776,0.02731715132580309,0.03749098774333093,0.05996154770487863,0.0650084114395578,0.035568372987262675,0.05475446607386045,0.06709124409196507,0.07842666025795081,0.0091324200913242,0.017664023071377072,0.027437314748057356,0.03821196827685652,0.0008411439557798606,0.0009660174799522646
498,0.02038772730914043,0.04518144676760394,0.06192421693503164,0.06941440358888087,0.016382279900664903,0.024713610510294,0.028879275815108546,0.03733076984699191,0.03360570375710967,0.06004165665304814,0.06621004566210045,0.07301930625650885,0.020147400464631898,0.02563486341424337,0.05259152447328366,0.055355283185131776,0.02731715132580309,0.03749098774333093,0.05996154770487863,0.0650084114395578,0.035568372987262675,0.05475446607386045,0.06709124409196507,0.07842666025795081,0.0091324200913242,0.017664023071377072,0.027437314748057356,0.03821196827685652,0.0008411439557798606,0.0009794696670695395
499,0.02038772730914043,0.04518144676760394,0.06192421693503164,0.06941440358888087,0.016382279900664903,0.024713610510294,0.028879275815108546,0.03733076984699191,0.03360570375710967,0.06004165665304814,0.06621004566210045,0.07301930625650885,0.020147400464631898,0.02563486341424337,0.05259152447328366,0.055355283185131776,0.02731715132580309,0.03749098774333093,0.05996154770487863,0.0650084114395578,0.035568372987262675,0.05475446607386045,0.06709124409196507,0.07842666025795081,0.0091324200913242,0.017664023071377072,0.027437314748057356,0.03821196827685652,0.0008411439557798606,0.00099310918137498
500,0.02114876231675078,0.0460225907233838,0.06192421693503164,0.0695746214852199,0.01642233437474966,0.02519426419931106,0.02952014740046463,0.03829207722502603,0.03428662981655051,0.06072258271248898,0.06665064487703276,0.07337979652327165,0.020427781783225185,0.026435952895938475,0.05343266842906352,0.05607626371865737,0.027717696066650643,0.039533765921653446,0.06032203797164143,0.06528879275815108,0.03568853640951694,0.05475446607386045,0.06761195225506689,0.07842666025795081,0.009212529039493711,0.0182648401826484,0.028719057918769525,0.038772730914043096,0.0009212529039493711,0.001006938631476027
501,0.02114876231675078,0.0460225907233838,0.06192421693503164,0.0695746214852199,0.01642233437474966,0.02519426419931106,0.02952014740046463,0.03829207722502603,0.03428662981655051,0.06072258271248898,0.06665064487703276,0.07337979652327165,0.020427781783225185,0.026435952895938475,0.05343266842906352,0.05607626371865737,0.027717696066650643,0.039533765921653446,0.06032203797164143,0.06528879275815108,0.03568853640951694,0.05475446607386045,0.06761195225506689,0.07842666025795081,0.009212529039493711,0.0182648401826484,0.028719057918769525,0.038772730914043096,0.0009212529039493711,0.0010209606623060464
502,0.02114876231675078,0.0460225907233838,0.06192421693503164,0.0695746214852199,0.01642233437474966,0.02519426419931106,0.02952014740046463,0.03829207722502603,0.03428662981655051,0.06072258271248898,0.06665064487703276,0.07337979652327165,0.020427781783225185,0.026435952895938475,0.05343266842906352,0.05607626371865737,0.027717696066650643,0.039533765921653446,0.06032203797164143,0.06528879275815108,0.03568853640951694,0.05475446607386045,0.06761195225506689,0.07842666025795081,0.009212529039493711,0.0182648401826484,0.028719057918769525,0.038772730914043096,0.0009212529039493711,0.001035177955630176
503,0.022190178642954417,0.048185532323960584,0.06232476167587919,0.06973483938155892,0.017063205960105743,0.025234318673395817,0.03020107345990547,0.03933349355122967,0.03484739245373708,0.060882800608828,0.06853320515901626,0.07386045021228871,0.021188816790835535,0.02663622526636225,0.05347272290314828,0.056556917407674434,0.02851878554834575,0.04049507329968757,0.0624048706240487,0.06572939197308339,0.035728590883601696,0.055155010814708,0.06777217015140591,0.07866698710245934,0.009693182728510774,0.018465112553072177,0.028719057918769525,0.03885283986221261,0.0009212529039493711,0.0010495932305582276
504,0.022190178642954417,0.048185532323960584,0.06232476167587919,0.06973483938155892,0.017063205960105743,0.025234318673395817,0.03020107345990547,0.03933349355122967,0.03484739245373708,0.060882800608828,0.06853320515901626,0.07386045021228871,0.021188816790835535,0.02663622526636225,0.05347272290314828,0.056556917407674434,0.02851878554834575,0.04049507329968757,0.0624048706240487,0.06572939197308339,0.035728590883601696,0.055155010814708,0.06777217015140591,0.07866698710245934,0.009693182728510774,0.018465112553072177,0.028719057918769525,0.03885283986221261,0.0009212529039493711,0.0010642092440647246
505,0.022790995754225746,0.04862613153889289,0.06384683169109989,0.07165745413762717,0.017103260434190498,0.025394536569734838,0.03112232636385484,0.03973403829207722,0.03520788272049988,0.062124489305455416,0.06853320515901626,0.07430104942722102,0.021268925739005046,0.026676279740447006,0.05407354001441961,0.057237843467115274,0.02867900344468477,0.04061523672194184,0.06308579668348954,0.06657053592886325,0.0365296803652968,0.055715773451894574,0.06917407674437234,0.0791476407914764,0.00973323720259553,0.018505167027156932,0.029159657133701833,0.03901305775855163,0.0009613073780341264,0.0010790287915161836
506,0.022790995754225746,0.04862613153889289,0.06384683169109989,0.07165745413762717,0.017103260434190498,0.025394536569734838,0.03112232636385484,0.03973403829207722,0.03520788272049988,0.062124489305455416,0.06853320515901626,0.07430104942722102,0.021268925739005046,0.026676279740447006,0.05407354001441961,0.057237843467115274,0.02867900344468477,0.04061523672194184,0.06308579668348954,0.06657053592886325,0.0365296803652968,0.055715773451894574,0.06917407674437234,0.0791476407914764,0.00973323720259553,0.018505167027156932,0.029159657133701833,0.03901305775855163,0.0009613073780341264,0.0010940547072057424
507,0.022790995754225746,0.04862613153889289,0.06384683169109989,0.07165745413762717,0.017103260434190498,0.025394536569734838,0.03112232636385484,0.03973403829207722,0.03520788272049988,0.062124489305455416,0.06853320515901626,0.07430104942722102,0.021268925739005046,0.026676279740447006,0.05407354001441961,0.057237843467115274,0.02867900344468477,0.04061523672194184,0.06308579668348954,0.06657053592886325,0.0365296803652968,0.055715773451894574,0.06917407674437234,0.0791476407914764,0.00973323720259553,0.018505167027156932,0.029159657133701833,0.03901305775855163,0.0009613073780341264,0.0011092898648952228
508,0.023151486020988543,0.04958743891692702,0.06448770327645598,0.07241848914523752,0.01742369622686854,0.025674917888328125,0.03144276215653288,0.04041496435151806,0.036169190098534004,0.0627653608908115,0.06877353200352479,0.07606344628695025,0.0213089802130898,0.02707682448129456,0.054273812384843384,0.05795882400064087,0.028799166866939035,0.040655291196026594,0.0642874309060322,0.07081631018184731,0.03672995273572058,0.057478170311623805,0.06917407674437234,0.07946807658415445,0.010093727469358327,0.01870543939758071,0.029199711607786588,0.03905311223263638,0.0009613073780341264,0.0011247371783647518
509,0.023151486020988543,0.04958743891692702,0.06448770327645598,0.07241848914523752,0.01742369622686854,0.025674917888328125,0.03144276215653288,0.04041496435151806,0.036169190098534004,0.0627653608908115,0.06877353200352479,0.07606344628695025,0.0213089802130898,0.02707682448129456,0.054273812384843384,0.05795882400064087,0.028799166866939035,0.040655291196026594,0.0642874309060322,0.07081631018184731,0.03672995273572058,0.057478170311623805,0.06917407674437234,0.07946807658415445,0.010093727469358327,0.01870543939758071,0.029199711607786588,0.03905311223263638,0.0009613073780341264,0.001140399601970033
510,0.023151486020988543,0.04958743891692702,0.06448770327645598,0.07241848914523752,0.01742369622686854,0.025674917888328125,0.03144276215653288,0.04041496435151806,0.036169190098534004,0.0627653608908115,0.06877353200352479,0.07606344628695025,0.0213089802130898,0.02707682448129456,0.054273812384843384,0.05795882400064087,0.028799166866939035,0.040655291196026594,0.0642874309060322,0.07081631018184731,0.03672995273572058,0.057478170311623805,0.06917407674437234,0.07946807658415445,0.010093727469358327,0.01870543939758071,0.029199711607786588,0.03905311223263638,0.0009613073780341264,0.0011562801312073752
511,0.0231915404950733,0.04982776576143555,0.0650084114395578,0.07329968757510213,0.017704077545461827,0.02699671553312505,0.03284466874949932,0.04041496435151806,0.03656973483938156,0.06332612352799807,0.06909396779620283,0.07622366418328927,0.021949851798445885,0.027717696066650643,0.05463430265160618,0.05928062164543779,0.029039493711447567,0.042858287270688133,0.06552911960265961,0.07121685492269486,0.03677000720980533,0.05827925979331891,0.07021549307057598,0.0802291115917648,0.010173836417527837,0.01910598413842826,0.029319875030040854,0.03949371144756869,0.0011215252743731474,0.0011723818032865986
512,0.0231915404950733,0.04982776576143555,0.0650084114395578,0.07329968757510213,0.017704077545461827,0.02699671553312505,0.03284466874949932,0.04041496435151806,0.03656973483938156,0.06332612352799807,0.06909396779620283,0.07622366418328927,0.021949851798445885,0.027717696066650643,0.05463430265160618,0.05928062164543779,0.029039493711447567,0.042858287270688133,0.06552911960265961,0.07121685492269486,0.03677000720980533,0.05827925979331891,0.07021549307057598,0.0802291115917648,0.010173836417527837,0.01910598413842826,0.029319875030040854,0.03949371144756869,0.0011215252743731474,0.0011887076977119032
513,0.023912521028598893,0.05050869182087639,0.06645037250660898,0.0734198509973564,0.017744132019546582,0.028638948970600014,0.03332532243851638,0.04053512777377233,0.036850116157974844,0.06388688616518465,0.0695746214852199,0.07650404550188256,0.022190178642954417,0.0277577505407354,0.05507490186653849,0.05980132980853961,0.029199711607786588,0.04305855964111191,0.06568933749899863,0.07129696387086437,0.0368901706320596,0.05924056717135304,0.07101658255227108,0.08050949291035808,0.0106544901065449,0.019386365457021548,0.029480092926379875,0.04025474645517904,0.001201634222542658,0.0012052609368708425
514,0.023912521028598893,0.05050869182087639,0.06645037250660898,0.0734198509973564,0.017744132019546582,0.028638948970600014,0.03332532243851638,0.04053512777377233,0.036850116157974844,0.06388688616518465,0.0695746214852199,0.07650404550188256,0.022190178642954417,0.0277577505407354,0.05507490186653849,0.05980132980853961,0.029199711607786588,0.04305855964111191,0.06568933749899863,0.07129696387086437,0.0368901706320596,0.05924056717135304,0.07101658255227108,0.08050949291035808,0.0106544901065449,0.019386365457021548,0.029480092926379875,0.04025474645517904,0.001201634222542658,0.0012220446866314887
515,0.02403268445085316,0.05151005367299527,0.06649042698069374,0.07454137627172955,0.017864295441800848,0.028879275815108546,0.03356564928302491,0.04085556356645037,0.03733076984699191,0.06512857486181206,0.06993511175198269,0.07710486261315389,0.022350396539293438,0.027797805014820154,0.05507490186653849,0.06020187454938716,0.030080910037651204,0.043859649122807015,0.06576944644716815,0.07221821677481374,0.03729071537290715,0.060882800608828,0.07149723624128815,0.08163101818473123,0.011175198269646719,0.019746855723784346,0.029480092926379875,0.04033485540334855,0.001201634222542658,0.0012390621569479156
516,0.02403268445085316,0.05151005367299527,0.06649042698069374,0.07454137627172955,0.017864295441800848,0.028879275815108546,0.03356564928302491,0.04085556356645037,0.03733076984699191,0.06512857486181206,0.06993511175198269,0.07710486261315389,0.022350396539293438,0.027797805014820154,0.05507490186653849,0.06020187454938716,0.030080910037651204,0.043859649122807015,0.06576944644716815,0.07221821677481374,0.03729071537290715,0.060882800608828,0.07149723624128815,0.08163101818473123,0.011175198269646719,0.019746855723784346,0.029480092926379875,0.04033485540334855,0.001201634222542658,0.00125631660247412
517,0.02403268445085316,0.05151005367299527,0.06649042698069374,0.07454137627172955,0.017864295441800848,0.028879275815108546,0.03356564928302491,0.04085556356645037,0.03733076984699191,0.06512857486181206,0.06993511175198269,0.07710486261315389,0.022350396539293438,0.027797805014820154,0.05507490186653849,0.06020187454938716,0.030080910037651204,0.043859649122807015,0.06576944644716815,0.07221821677481374,0.03729071537290715,0.060882800608828,0.07149723624128815,0.08163101818473123,0.011175198269646719,0.019746855723784346,0.029480092926379875,0.04033485540334855,0.001201634222542658,0.0012738113231864784
518,0.02487382840663302,0.05227108868060562,0.06649042698069374,0.07594328286469598,0.01834494913081791,0.028959384763278057,0.03452695666105904,0.040895618040535126,0.03741087879516142,0.06552911960265961,0.07021549307057598,0.0776255707762557,0.022390451013378193,0.02875911239285428,0.05507490186653849,0.060522310342065205,0.030761836097092043,0.045982536249299044,0.06576944644716815,0.07229832572298325,0.03829207722502603,0.06096290955699751,0.07209805335255948,0.08207161739966354,0.011375470640070495,0.02098854442041176,0.029760474244973162,0.04057518224785708,0.001201634222542658,0.001291549665014884
519,0.02487382840663302,0.05227108868060562,0.06649042698069374,0.07594328286469598,0.01834494913081791,0.028959384763278057,0.03452695666105904,0.040895618040535126,0.03741087879516142,0.06552911960265961,0.07021549307057598,0.0776255707762557,0.022390451013378193,0.02875911239285428,0.05507490186653849,0.060522310342065205,0.030761836097092043,0.045982536249299044,0.06576944644716815,0.07229832572298325,0.03829207722502603,0.06096290955699751,0.07209805335255948,0.08207161739966354,0.011375470640070495,0.02098854442041176,0.029760474244973162,0.04057518224785708,0.001201634222542658,0.0013095350204826676
520,0.025074100777056796,0.05279179684370744,0.06681086277337178,0.07598333733878074,0.01834494913081791,0.029560201874549386,0.034727229031482815,0.04133621725546743,0.03765120563966995,0.06592966434350717,0.07061603781142353,0.0776255707762557,0.022390451013378193,0.029560201874549386,0.05591604582231835,0.060682528238404226,0.031162380837939596,0.045982536249299044,0.0669710806697108,0.07293919730833934,0.038532404069534565,0.06096290955699751,0.07237843467115276,0.08207161739966354,0.011375470640070495,0.021589361531683088,0.029920692141312183,0.04061523672194184,0.0013217976447969237,0.001327770829355429
521,0.025074100777056796,0.05279179684370744,0.06681086277337178,0.07598333733878074,0.01834494913081791,0.029560201874549386,0.034727229031482815,0.04133621725546743,0.03765120563966995,0.06592966434350717,0.07061603781142353,0.0776255707762557,0.022390451013378193,0.029560201874549386,0.05591604582231835,0.060682528238404226,0.031162380837939596,0.045982536249299044,0.0669710806697108,0.07293919730833934,0.038532404069534565,0.06096290955699751,0.07237843467115276,0.08207161739966354,0.011375470640070495,0.021589361531683088,0.029920692141312183,0.04061523672194184,0.0013217976447969237,0.0013462605792989096
522,0.025234318673395817,0.05423375791075863,0.06745173435872787,0.07670431787230633,0.018585275975326443,0.029720419770888407,0.034887446927821836,0.04137627172955219,0.03933349355122967,0.06621004566210045,0.07197788993030521,0.07814627893935752,0.022470559961547704,0.0308018905711768,0.056036209244572616,0.061043018505167024,0.03248417848273652,0.04734438836818072,0.06817271489225346,0.0730593607305936,0.03909316670672114,0.06140350877192982,0.07253865256749178,0.08215172634783305,0.01141552511415525,0.022110069694784906,0.030641672674837778,0.040655291196026594,0.0013217976447969237,0.0013650078065460137
523,0.025234318673395817,0.05423375791075863,0.06745173435872787,0.07670431787230633,0.018585275975326443,0.029720419770888407,0.034887446927821836,0.04137627172955219,0.03933349355122967,0.06621004566210045,0.07197788993030521,0.07814627893935752,0.022470559961547704,0.0308018905711768,0.056036209244572616,0.061043018505167024,0.03248417848273652,0.04734438836818072,0.06817271489225346,0.0730593607305936,0.03909316670672114,0.06140350877192982,0.07253865256749178,0.08215172634783305,0.01141552511415525,0.022110069694784906,0.030641672674837778,0.040655291196026594,0.0013217976447969237,0.0013840160965731317
524,0.02579508131058239,0.054273812384843384,0.06929424016662661,0.07974845790274773,0.018745493871665464,0.03004085556356645,0.03576864535768645,0.041496435151806454,0.03981414724024673,0.06685091724745654,0.07209805335255948,0.07966834895457822,0.02327164944324281,0.03096210846751582,0.05623648161499639,0.061043018505167024,0.033285267964431625,0.047584715212689255,0.06905391332211808,0.07321957862693262,0.03925338460306016,0.06164383561643835,0.07253865256749178,0.08351357846671473,0.011695906432748537,0.022550668909717214,0.030681727148922533,0.040815509092365615,0.001361852118881679,0.0014032890847858733
525,0.02579508131058239,0.054273812384843384,0.06929424016662661,0.07974845790274773,0.018745493871665464,0.03004085556356645,0.03576864535768645,0.041496435151806454,0.03981414724024673,0.06685091724745654,0.07209805335255948,0.07966834895457822,0.02327164944324281,0.03096210846751582,0.05623648161499639,0.061043018505167024,0.033285267964431625,0.047584715212689255,0.06905391332211808,0.07321957862693262,0.03925338460306016,0.06164383561643835,0.07253865256749178,0.08351357846671473,0.011695906432748537,0.022550668909717214,0.030681727148922533,0.040815509092365615,0.001361852118881679,0.001422830457214352
526,0.026355843947768964,0.05439397580709765,0.06969478490747416,0.08070976528078186,0.019346310982936793,0.030481454778498757,0.03588880877994072,0.041496435151806454,0.04185692541856925,0.06685091724745654,0.07229832572298325,0.08091003765120564,0.02343186733958183,0.03204357926780421,0.057478170311623805,0.0612432908755908,0.033365376912601136,0.047664824160858765,0.06925418569254185,0.07426099495313626,0.039293439077144915,0.062044380357285905,0.07337979652327165,0.08355363294079948,0.01201634222542658,0.022550668909717214,0.03120243531202435,0.04085556356645037,0.001361852118881679,0.0014426439512181574
527,0.026355843947768964,0.05439397580709765,0.06969478490747416,0.08070976528078186,0.019346310982936793,0.030481454778498757,0.03588880877994072,0.041496435151806454,0.04185692541856925,0.06685091724745654,0.07229832572298325,0.08091003765120564,0.02343186733958183,0.03204357926780421,0.057478170311623805,0.0612432908755908,0.033365376912601136,0.047664824160858765,0.06925418569254185,0.07426099495313626,0.039293439077144915,0.062044380357285905,0.07337979652327165,0.08355363294079948,0.01201634222542658,0.022550668909717214,0.03120243531202435,0.04085556356645037,0.001361852118881679,0.00146273335620113
528,0.027116878955379314,0.05455419370343667,0.07033565649283025,0.08074981975486661,0.01970680124969959,0.030641672674837778,0.03612913562444925,0.04161659857406072,0.04205719778899303,0.06741167988464311,0.07289914283425458,0.08115036449571417,0.023471921813666585,0.03212368821597372,0.058759913482335974,0.0612432908755908,0.0334855403348554,0.04794520547945205,0.06933429464071136,0.07526235680525514,0.03985420171433149,0.06228470720179444,0.07382039573820395,0.08491548505968116,0.0121765601217656,0.023311703917327564,0.031242489786109107,0.0410958904109589,0.0014019065929664343,0.0014831025143361043
529,0.027116878955379314,0.05455419370343667,0.07033565649283025,0.08074981975486661,0.01970680124969959,0.030641672674837778,0.03612913562444925,0.04161659857406072,0.04205719778899303,0.06741167988464311,0.07289914283425458,0.08115036449571417,0.023471921813666585,0.03212368821597372,0.058759913482335974,0.0612432908755908,0.0334855403348554,0.04794520547945205,0.06933429464071136,0.07526235680525514,0.03985420171433149,0.06228470720179444,0.07382039573820395,0.08491548505968116,0.0121765601217656,0.023311703917327564,0.031242489786109107,0.0410958904109589,0.0014019065929664343,0.0015037553212997384
530,0.0277577505407354,0.054594248177521426,0.07085636465593206,0.08082992870303612,0.019826964671953856,0.030721781623007288,0.03697027958022911,0.042858287270688133,0.04265801490026436,0.06741167988464311,0.07317952415284787,0.08167107265881599,0.02367219418409036,0.03360570375710967,0.059080349275014016,0.0612432908755908,0.03368581270527918,0.04814547784987583,0.0695746214852199,0.07582311944244172,0.03985420171433149,0.0624048706240487,0.07402066810862773,0.0851558119041897,0.012256669069935111,0.023712248658175117,0.03140270768244813,0.04125610830729792,0.0014019065929664343,0.0015246957270175728
531,0.0277577505407354,0.054594248177521426,0.07085636465593206,0.08082992870303612,0.019826964671953856,0.030721781623007288,0.03697027958022911,0.042858287270688133,0.04265801490026436,0.06741167988464311,0.07317952415284787,0.08167107265881599,0.02367219418409036,0.03360570375710967,0.059080349275014016,0.0612432908755908,0.03368581270527918,0.04814547784987583,0.0695746214852199,0.07582311944244172,0.03985420171433149,0.0624048706240487,0.07402066810862773,0.0851558119041897,0.012256669069935111,0.023712248658175117,0.03140270768244813,0.04125610830729792,0.0014019065929664343,0.001545927736419477
532,0.0277577505407354,0.05547544660738604,0.07093647360410157,0.08147080028839221,0.02054794520547945,0.03088199951934631,0.03745093326924617,0.0433389409597052,0.04357926780421373,0.06913402227028759,0.07337979652327165,0.08187134502923976,0.02367219418409036,0.03448690218697428,0.059080349275014016,0.06184410798686213,0.03400624849795722,0.04886645838340142,0.06969478490747416,0.07606344628695025,0.04001441961067051,0.06296563326123528,0.07438115837539053,0.08583673796363053,0.012817431707121685,0.023872466554514138,0.03144276215653288,0.04133621725546743,0.0014820155411359448,0.001567455410205595
533,0.0277577505407354,0.05547544660738604,0.07093647360410157,0.08147080028839221,0.02054794520547945,0.03088199951934631,0.03745093326924617,0.0433389409597052,0.04357926780421373,0.06913402227028759,0.07337979652327165,0.08187134502923976,0.02367219418409036,0.03448690218697428,0.059080349275014016,0.06184410798686213,0.03400624849795722,0.04886645838340142,0.06969478490747416,0.07606344628695025,0.04001441961067051,0.06296563326123528,0.07438115837539053,0.08583673796363053,0.012817431707121685,0.023872466554514138,0.03144276215653288,0.04133621725546743,0.0014820155411359448,0.001589282865622978
534,0.027877913962989664,0.05547544660738604,0.07101658255227108,0.08267243451093487,0.020748217575903227,0.03144276215653288,0.03745093326924617,0.04426019386365457,0.04562204598253625,0.07017543859649122,0.07337979652327165,0.0821917808219178,0.024713610510294,0.0350076103500761,0.059080349275014016,0.062044380357285905,0.034126411920211486,0.04890651285748618,0.06969478490747416,0.07634382760554353,0.04045501882560282,0.06316590563165905,0.07582311944244172,0.0863975006008171,0.013017704077545461,0.023992629976768404,0.03212368821597372,0.041576544099975965,0.0016021789633902106,0.0016114142772530198
535,0.027877913962989664,0.05547544660738604,0.07101658255227108,0.08267243451093487,0.020748217575903227,0.03144276215653288,0.03745093326924617,0.04426019386365457,0.04562204598253625,0.07017543859649122,0.07337979652327165,0.0821917808219178,0.024713610510294,0.0350076103500761,0.059080349275014016,0.062044380357285905,0.034126411920211486,0.04890651285748618,0.06969478490747416,0.07634382760554353,0.04045501882560282,0.06316590563165905,0.07582311944244172,0.0863975006008171,0.013017704077545461,0.023992629976768404,0.03212368821597372,0.041576544099975965,0.0016021789633902106,0.001633853877809862
536,0.02791796843707442,0.0555155010814708,0.07145718176720339,0.08319314267403669,0.020828326524072738,0.031683089001041415,0.037771369061924215,0.04506128334534967,0.04578226387887527,0.07065609228550829,0.0749419210125771,0.08235199871825682,0.024753664984378754,0.03580869983177121,0.05940078506769206,0.062204598253624926,0.03444684771288953,0.0490667307538252,0.06989505727789794,0.0771849715613234,0.04061523672194184,0.06316590563165905,0.07586317391652647,0.08655771849715613,0.013137867499799727,0.024152847873107425,0.033125050068092604,0.04237763358167107,0.0016021789633902106,0.0016566059589499134
537,0.028318513177921972,0.05559561002964031,0.07169750861171192,0.08339341504446046,0.020948489946327004,0.03172314347512617,0.038011695906432746,0.04506128334534967,0.04610269967155331,0.07081631018184731,0.07518224785708563,0.08283265240727389,0.024833773932548264,0.03672995273572058,0.060442201393895695,0.06232476167587919,0.03444684771288953,0.04954738444284226,0.07009532964832171,0.07786589762076424,0.04197708884082352,0.06420732195786269,0.07622366418328927,0.08771929824561403,0.013137867499799727,0.024673556036209243,0.03340543138668589,0.04245774252984058,0.0016422334374749659,0.001679674872092653
538,0.028318513177921972,0.05559561002964031,0.07169750861171192,0.08339341504446046,0.020948489946327004,0.03172314347512617,0.038011695906432746,0.04506128334534967,0.04610269967155331,0.07081631018184731,0.07518224785708563,0.08283265240727389,0.024833773932548264,0.03672995273572058,0.060442201393895695,0.06232476167587919,0.03444684771288953,0.04954738444284226,0.07009532964832171,0.07786589762076424,0.04197708884082352,0.06420732195786269,0.07622366418328927,0.08771929824561403,0.013137867499799727,0.024673556036209243,0.03340543138668589,0.04245774252984058,0.0016422334374749659,0.0017030650292528442
539,0.028398622126091483,0.05563566450372506,0.07177761755988143,0.08339341504446046,0.0213089802130898,0.031923415845549946,0.0384122406472803,0.04518144676760394,0.04634302651606184,0.07101658255227108,0.07582311944244172,0.08299287030361291,0.024833773932548264,0.03697027958022911,0.06064247376431947,0.06232476167587919,0.03460706560922855,0.05038852839862212,0.070375710966915,0.07882720499879836,0.04209725226307778,0.06536890170632059,0.07674437234639109,0.0879195706160378,0.013177921973884482,0.02631578947368421,0.0338460306016182,0.04253785147801009,0.0016422334374749659,0.0017267809038843558
540,0.028398622126091483,0.05563566450372506,0.07177761755988143,0.08339341504446046,0.0213089802130898,0.031923415845549946,0.0384122406472803,0.04518144676760394,0.04634302651606184,0.07101658255227108,0.07582311944244172,0.08299287030361291,0.024833773932548264,0.03697027958022911,0.06064247376431947,0.06232476167587919,0.03460706560922855,0.05038852839862212,0.070375710966915,0.07882720499879836,0.04209725226307778,0.06536890170632059,0.07674437234639109,0.0879195706160378,0.013177921973884482,0.02631578947368421,0.0338460306016182,0.04253785147801009,0.0016422334374749659,0.001750827031735725
541,0.029480092926379875,0.05583593687414884,0.07273892493791556,0.08339341504446046,0.0213089802130898,0.0323239605863975,0.03849234959544981,0.04534166466394296,0.04654329888648562,0.0711768004486101,0.076103500761035,0.0833533605703757,0.025074100777056796,0.0384122406472803,0.06108307297925178,0.06300568773532003,0.034727229031482815,0.05239125210285989,0.07125690939677962,0.07966834895457822,0.04257790595209485,0.06600977329167668,0.07694464471681486,0.08848033325322438,0.013217976447969237,0.026596170792277496,0.033966194023872465,0.04253785147801009,0.0016822879115597211,0.0017752080117176341
542,0.02968036529680365,0.05615637266682688,0.07325963310101738,0.08399423215573179,0.0213089802130898,0.03332532243851638,0.03909316670672114,0.046062645197468555,0.046823680205078905,0.0715372907153729,0.076103500761035,0.0833533605703757,0.02511415525114155,0.038452295121365054,0.06116318192742129,0.06320596010574381,0.03504766482416086,0.052831851317792194,0.07133701834494913,0.079868621325002,0.043859649122807015,0.06645037250660898,0.07710486261315389,0.08976207642393655,0.014740046463189937,0.026676279740447006,0.03492750140190659,0.04277817832251862,0.0016822879115597211,0.0017999285067824763
543,0.02968036529680365,0.05615637266682688,0.07325963310101738,0.08399423215573179,0.0213089802130898,0.03332532243851638,0.03909316670672114,0.046062645197468555,0.046823680205078905,0.0715372907153729,0.076103500761035,0.0833533605703757,0.02511415525114155,0.038452295121365054,0.06116318192742129,0.06320596010574381,0.03504766482416086,0.052831851317792194,0.07133701834494913,0.079868621325002,0.043859649122807015,0.06645037250660898,0.07710486261315389,0.08976207642393655,0.014740046463189937,0.026676279740447006,0.03492750140190659,0.04277817832251862,0.0016822879115597211,0.0018249932448161524
544,0.03012096451173596,0.0566770808299287,0.07366017784186493,0.08415445005207081,0.021349034687174556,0.03340543138668589,0.03985420171433149,0.046142754145638065,0.04730433389409597,0.07185772650805095,0.07626371865737402,0.08391412320756228,0.025314427621565327,0.039213330128975404,0.062124489305455416,0.06320596010574381,0.03504766482416086,0.053833213169911076,0.07133701834494913,0.07990867579908675,0.04422013938956981,0.06717135304013458,0.07778578867259472,0.09036289353520788,0.014740046463189937,0.02707682448129456,0.03568853640951694,0.043018505167027155,0.0016822879115597211,0.0018504070195423021
545,0.03012096451173596,0.0566770808299287,0.07366017784186493,0.08415445005207081,0.021349034687174556,0.03340543138668589,0.03985420171433149,0.046142754145638065,0.04730433389409597,0.07185772650805095,0.07626371865737402,0.08391412320756228,0.025314427621565327,0.039213330128975404,0.062124489305455416,0.06320596010574381,0.03504766482416086,0.053833213169911076,0.07133701834494913,0.07990867579908675,0.04422013938956981,0.06717135304013458,0.07778578867259472,0.09036289353520788,0.014740046463189937,0.02707682448129456,0.03568853640951694,0.043018505167027155,0.0016822879115597211,0.0018761746914391214
546,0.030521509252583512,0.05695746214852199,0.07386045021228871,0.08447488584474885,0.02138908916125931,0.0334855403348554,0.04017463750700953,0.046302972041977086,0.047584715212689255,0.07281903388608507,0.07730513498357766,0.0847953216374269,0.025354482095650083,0.039213330128975404,0.06236481614996395,0.06324601457982856,0.03520788272049988,0.05407354001441961,0.07133701834494913,0.08018905711768004,0.044780902026756386,0.06993511175198269,0.0779860610430185,0.09112392854281823,0.014820155411359448,0.02715693342946407,0.03620924457261876,0.043619322278298484,0.0017223423856444764,0.0019023011886689439
547,0.031242489786109107,0.05904029480092926,0.07478170311623808,0.08463510374108787,0.021469198109428822,0.037010334054313865,0.041496435151806454,0.04670351678282464,0.047664824160858765,0.07297925178242409,0.07774573419850997,0.08587679243771529,0.02563486341424337,0.03941360249939918,0.0627653608908115,0.0634863414243371,0.03568853640951694,0.05411359448850436,0.07217816230072899,0.08062965633261235,0.044780902026756386,0.06997516622606745,0.07806616999118801,0.09112392854281823,0.015180645678122245,0.027357205799887846,0.036329407994873025,0.04418008491548506,0.0017223423856444764,0.0019287915080207778
548,0.031242489786109107,0.05904029480092926,0.07478170311623808,0.08463510374108787,0.021469198109428822,0.037010334054313865,0.041496435151806454,0.04670351678282464,0.047664824160858765,0.07297925178242409,0.07774573419850997,0.08587679243771529,0.02563486341424337,0.03941360249939918,0.0627653608908115,0.0634863414243371,0.03568853640951694,0.05411359448850436,0.07217816230072899,0.08062965633261235,0.044780902026756386,0.06997516622606745,0.07806616999118801,0.09112392854281823,0.015180645678122245,0.027357205799887846,0.036329407994873025,0.04418008491548506,0.0017223423856444764,0.001955650715865949
549,0.03332532243851638,0.05944083954177681,0.07482175759032283,0.08499559400785067,0.021549307057598333,0.03765120563966995,0.04161659857406072,0.04678362573099415,0.047664824160858765,0.07297925178242409,0.07866698710245934,0.08615717375630857,0.025674917888328125,0.03961387486982296,0.06280541536489626,0.06384683169109989,0.036169190098534004,0.05423375791075863,0.07245854361932227,0.08078987422895137,0.04502122887126492,0.07013538412240647,0.07814627893935752,0.09120403749098774,0.015541135944885043,0.027637587118481133,0.036489625891212046,0.044700793078586876,0.0017223423856444764,0.001982883949127071
550,0.03372586717936393,0.06004165665304814,0.0749419210125771,0.08575662901546102,0.021709524953937354,0.03817191380277177,0.04201714331490827,0.046823680205078905,0.049106785227909955,0.07506208443483137,0.0795081310582392,0.08627733717856284,0.0258751902587519,0.039934310662501,0.06288552431306577,0.06404710406152367,0.03628935352078827,0.055195065288792755,0.07277897941200032,0.08123047344388368,0.04506128334534967,0.07137707281903388,0.07814627893935752,0.09120403749098774,0.015621244893054553,0.028719057918769525,0.036930225106144354,0.045221501241688694,0.0017223423856444764,0.0020104964162604992
551,0.033966194023872465,0.06020187454938716,0.07578306496835696,0.08647760954898662,0.022110069694784906,0.03873267643995834,0.04237763358167107,0.04710406152367219,0.04950732996875751,0.07510213890891612,0.07970840342866298,0.08775935271969879,0.02647600737002323,0.04057518224785708,0.06288552431306577,0.06424737643194744,0.037010334054313865,0.05523511976287751,0.07309941520467836,0.08191139950332452,0.04562204598253625,0.07209805335255948,0.07850676920612032,0.09156452775775054,0.015621244893054553,0.028879275815108546,0.03789153248417848,0.045221501241688694,0.001802451333813987,0.002038493398252462
552,0.033966194023872465,0.06020187454938716,0.07578306496835696,0.08647760954898662,0.022110069694784906,0.03873267643995834,0.04237763358167107,0.04710406152367219,0.04950732996875751,0.07510213890891612,0.07970840342866298,0.08775935271969879,0.02647600737002323,0.04057518224785708,0.06288552431306577,0.06424737643194744,0.037010334054313865,0.05523511976287751,0.07309941520467836,0.08191139950332452,0.04562204598253625,0.07209805335255948,0.07850676920612032,0.09156452775775054,0.015621244893054553,0.028879275815108546,0.03789153248417848,0.045221501241688694,0.001802451333813987,0.002066880249629082
553,0.034887446927821836,0.06048225586798045,0.07626371865737402,0.08699831771208844,0.022110069694784906,0.03873267643995834,0.043779540174637505,0.04714411599775695,0.04950732996875751,0.07654409997596731,0.08054954738444284,0.08832011535688536,0.027116878955379314,0.04077545461828086,0.06340623247616758,0.06440759432828647,0.03753104221741568,0.05539533765921653,0.07309941520467836,0.0821116718737483,0.04570215493070576,0.07233838019706801,0.07874709605062885,0.09176480012817431,0.015781462789393574,0.0289193302891933,0.038011695906432746,0.045221501241688694,0.001802451333813987,0.002095662399480433
554,0.036249299046703515,0.060602419290234716,0.07642393655371305,0.08719859008251221,0.022310342065208683,0.03885283986221261,0.043939758070976526,0.04770487863494352,0.04990787470960506,0.07786589762076424,0.08074981975486661,0.08832011535688536,0.027277096851718335,0.04085556356645037,0.06388688616518465,0.06452775775054073,0.037771369061924215,0.05575582792597933,0.07309941520467836,0.08247216214051109,0.04634302651606184,0.07293919730833934,0.07998878474725626,0.09260594408395417,0.016141953056156372,0.029800528719057917,0.0380517503805175,0.04542177361211247,0.001802451333813987,0.0021248453524988827
555,0.036249299046703515,0.060602419290234716,0.07642393655371305,0.08719859008251221,0.022310342065208683,0.03885283986221261,0.043939758070976526,0.04770487863494352,0.04990787470960506,0.07786589762076424,0.08074981975486661,0.08832011535688536,0.027277096851718335,0.04085556356645037,0.06388688616518465,0.06452775775054073,0.037771369061924215,0.05575582792597933,0.07309941520467836,0.08247216214051109,0.04634302651606184,0.07293919730833934,0.07998878474725626,0.09260594408395417,0.016141953056156372,0.029800528719057917,0.0380517503805175,0.04542177361211247,0.001802451333813987,0.0021544346900318847
556,0.036930225106144354,0.06080269166065849,0.07694464471681486,0.08775935271969879,0.022550668909717214,0.04017463750700953,0.04422013938956981,0.04802531442762156,0.050108147080028836,0.07802611551710326,0.08127052791796843,0.08896098694224144,0.027277096851718335,0.041416326203636944,0.06556917407674437,0.06532884723223584,0.037771369061924215,0.056116318192742126,0.0734198509973564,0.0833533605703757,0.046743571256909394,0.07337979652327165,0.08010894816951053,0.09272610750620844,0.016222062004325882,0.031602980052871904,0.0380517503805175,0.04558199150845149,0.001802451333813987,0.0021844360711494263
557,0.038011695906432746,0.06108307297925178,0.07778578867259472,0.08815989746054634,0.023151486020988543,0.040294800929263797,0.044540575182247855,0.04810542337579107,0.05090923656172394,0.07902747736922214,0.0821116718737483,0.08932147720900424,0.0273972602739726,0.042497797003925336,0.06556917407674437,0.06540895618040535,0.03781142353600897,0.05627653608908115,0.0737803412641192,0.08423455900024032,0.046823680205078905,0.07337979652327165,0.08074981975486661,0.0932067611952255,0.016382279900664903,0.031763197949210925,0.03829207722502603,0.04582231835296002,0.001802451333813987,0.0022148552337263594
558,0.03821196827685652,0.0612432908755908,0.07802611551710326,0.08840022430505487,0.0231915404950733,0.04041496435151806,0.044540575182247855,0.048185532323960584,0.051309781302571494,0.07990867579908675,0.08383401425939277,0.09004245774252984,0.027557478170311622,0.04253785147801009,0.06596971881759192,0.06596971881759192,0.037851478010093725,0.0578386605783866,0.07382039573820395,0.08431466794840983,0.046823680205078905,0.07534246575342465,0.08143074581430745,0.09348714251381879,0.016862933589681967,0.03204357926780421,0.03829207722502603,0.04610269967155331,0.001802451333813987,0.002245697995539774
559,0.03829207722502603,0.061283345349675555,0.07886725947288312,0.08856044220139389,0.0231915404950733,0.04077545461828086,0.04474084755267163,0.048345750220299605,0.052070816310181844,0.07990867579908675,0.08507570295602018,0.09072338380197068,0.027637587118481133,0.04373948570055275,0.06629015461026996,0.06625010013618521,0.037851478010093725,0.059000240326844505,0.07446126732356004,0.08431466794840983,0.047064007049587436,0.07578306496835696,0.08283265240727389,0.09380757830649683,0.017303532804614274,0.03248417848273652,0.038372186173195544,0.04626291756789233,0.001802451333813987,0.00227697025538168
560,0.03829207722502603,0.061283345349675555,0.07886725947288312,0.08856044220139389,0.0231915404950733,0.04077545461828086,0.04474084755267163,0.048345750220299605,0.052070816310181844,0.07990867579908675,0.08507570295602018,0.09072338380197068,0.027637587118481133,0.04373948570055275,0.06629015461026996,0.06625010013618521,0.037851478010093725,0.059000240326844505,0.07446126732356004,0.08431466794840983,0.047064007049587436,0.07578306496835696,0.08283265240727389,0.09380757830649683,0.017303532804614274,0.03248417848273652,0.038372186173195544,0.04626291756789233,0.001802451333813987,0.0023086779941871695
561,0.03889289433629736,0.06292557878715052,0.07906753184330689,0.08912120483858046,0.023231594969158054,0.04085556356645037,0.04534166466394296,0.048345750220299605,0.05271168789553793,0.08078987422895137,0.08531602980052871,0.09100376512056396,0.027797805014820154,0.04389970359689177,0.06645037250660898,0.06773211567732115,0.03817191380277177,0.059160458223183526,0.07502202996074661,0.0852359208523592,0.04726427942001121,0.07670431787230633,0.08323319714812144,0.09380757830649683,0.017864295441800848,0.032684450853160296,0.038372186173195544,0.046302972041977086,0.001802451333813987,0.002340827276178292
562,0.039373548025314425,0.06324601457982856,0.08018905711768004,0.0894416406312585,0.023391812865497075,0.04093567251461988,0.04534166466394296,0.04878634943523191,0.052911960265961705,0.08127052791796843,0.08579668348954578,0.09100376512056396,0.027958022911159175,0.04426019386365457,0.066610590402948,0.06793238804774493,0.038532404069534565,0.05920051269726828,0.07662420892413682,0.08543619322278298,0.04746455179043499,0.07674437234639109,0.08375390531122326,0.09432828646959865,0.017864295441800848,0.03340543138668589,0.03849234959544981,0.04686373467916366,0.0018825602819834975,0.002373424250023866
563,0.03941360249939918,0.06420732195786269,0.08026916606584955,0.08960185852759753,0.023992629976768404,0.0410958904109589,0.045381719138027715,0.04890651285748618,0.05371304974765681,0.08151085476247696,0.08663782744532564,0.09112392854281823,0.028118240807498196,0.04430024833773932,0.06753184330689738,0.0684931506849315,0.03941360249939918,0.05948089401586157,0.07674437234639109,0.085596411119122,0.04770487863494352,0.07714491708723864,0.08383401425939277,0.09448850436593767,0.018144676760394135,0.0338460306016182,0.03889289433629736,0.04694384362733317,0.0018825602819834975,0.002406475150015424
564,0.03941360249939918,0.06504846591364255,0.0803092205399343,0.09020267563886886,0.023992629976768404,0.04117599935912841,0.045902427301129534,0.04898662180565569,0.05379315869582632,0.08151085476247696,0.08683809981574941,0.09112392854281823,0.028438676600176238,0.04430024833773932,0.0676920612032364,0.06873347752944003,0.03977409276616198,0.05948089401586157,0.0772650805094929,0.08563646559320676,0.04830569574621485,0.07730513498357766,0.08383401425939277,0.09484899463270047,0.018144676760394135,0.03452695666105904,0.03909316670672114,0.04702395257550268,0.0018825602819834975,0.00243998629725955
565,0.03941360249939918,0.06504846591364255,0.0803092205399343,0.09020267563886886,0.023992629976768404,0.04117599935912841,0.045902427301129534,0.04898662180565569,0.05379315869582632,0.08151085476247696,0.08683809981574941,0.09112392854281823,0.028438676600176238,0.04430024833773932,0.0676920612032364,0.06873347752944003,0.03977409276616198,0.05948089401586157,0.0772650805094929,0.08563646559320676,0.04830569574621485,0.07730513498357766,0.08383401425939277,0.09484899463270047,0.018144676760394135,0.03452695666105904,0.03909316670672114,0.04702395257550268,0.0018825602819834975,0.002473964100886814
566,0.03985420171433149,0.06552911960265961,0.08054954738444284,0.09140430986141151,0.024473283665785467,0.04153648962589121,0.046062645197468555,0.049347112072418486,0.053833213169911076,0.08319314267403669,0.08743891692702074,0.09264599855803893,0.02883922134102379,0.04434030281182408,0.06777217015140591,0.06873347752944003,0.04009452855884002,0.06032203797164143,0.0772650805094929,0.08571657454137627,0.04838580469438436,0.07782584314667948,0.08447488584474885,0.09516943042537851,0.018585275975326443,0.0350076103500761,0.03969398381799247,0.047664824160858765,0.001962669230153008,0.0025084150592775386
567,0.039894256188416244,0.06552911960265961,0.08115036449571417,0.09140430986141151,0.024473283665785467,0.04177681647039974,0.04642313546423135,0.04938716654650324,0.05415364896258912,0.08319314267403669,0.08787951614195305,0.09416806857325963,0.028879275815108546,0.04458062965633261,0.06785227909957542,0.06937434911479612,0.040134583032924775,0.06056236481614996,0.07738524393174717,0.08583673796363053,0.04838580469438436,0.07802611551710326,0.08483537611151165,0.09573019306256508,0.018585275975326443,0.03596891772811023,0.039974365136585754,0.04810542337579107,0.001962669230153008,0.002543345761304648
568,0.040134583032924775,0.06596971881759192,0.08115036449571417,0.09148441880958103,0.024833773932548264,0.042417688055755826,0.04678362573099415,0.04998798365777457,0.05415364896258912,0.08347352399262997,0.08811984298646158,0.09440839541776816,0.029199711607786588,0.04550188256028198,0.0681326604181687,0.06961467595930465,0.04053512777377233,0.061123127453336534,0.07754546182808619,0.08627733717856284,0.050548746294961144,0.07942802211006969,0.0859569013858848,0.09593046543298886,0.018985820716173996,0.03600897220219498,0.040294800929263797,0.049026676279740444,0.001962669230153008,0.002578762887593801
569,0.04017463750700953,0.06612993671393094,0.08159096371064647,0.09188496355042858,0.025514699991989104,0.04273812384843387,0.04686373467916366,0.04998798365777457,0.05419370343667387,0.08347352399262997,0.08904109589041095,0.09476888568453096,0.029319875030040854,0.04570215493070576,0.06833293278859248,0.0696547304333894,0.04093567251461988,0.06116318192742129,0.07778578867259472,0.08763918929744452,0.050708964191300165,0.0803092205399343,0.08627733717856284,0.09621084675158215,0.019346310982936793,0.037170551950652886,0.0414563806777217,0.049106785227909955,0.0020427781783225185,0.002614673211801092
570,0.0410958904109589,0.06621004566210045,0.0821116718737483,0.09256588960986942,0.02555475446607386,0.04281823279660338,0.04710406152367219,0.04998798365777457,0.054353921333012895,0.08399423215573179,0.08932147720900424,0.09520948489946326,0.029920692141312183,0.04578226387887527,0.06845309621084675,0.06993511175198269,0.040975726988704636,0.06148361772009933,0.07830649683569654,0.08763918929744452,0.05114956340623247,0.08078987422895137,0.0866778819194104,0.09717215412961627,0.019586637827445325,0.037250660898822396,0.042177361211247294,0.049267003124248976,0.0020427781783225185,0.002651083601908539
571,0.04161659857406072,0.06633020908435472,0.08235199871825682,0.09300648882480173,0.025915244732836656,0.04349915885604422,0.047504606264519744,0.05026836497636786,0.054954738444284223,0.08463510374108787,0.08932147720900424,0.09556997516622606,0.029920692141312183,0.04734438836818072,0.06845309621084675,0.07193783545622046,0.04105583593687415,0.06184410798686213,0.07838660578386605,0.08771929824561403,0.05118961788031723,0.08099014659937515,0.08679804534166466,0.09721220860370103,0.020107345990547143,0.03809180485460226,0.04269806937434911,0.04938716654650324,0.0020427781783225185,0.0026880010215376044
572,0.041736761996314986,0.06773211567732115,0.08243210766642634,0.09340703356564928,0.02631578947368421,0.04389970359689177,0.0475446607386045,0.05066890971721541,0.05583593687414884,0.08543619322278298,0.08992229432027557,0.09556997516622606,0.029920692141312183,0.04762476968677401,0.0695746214852199,0.07197788993030521,0.04185692541856925,0.06264519746855723,0.07862693262837459,0.0879195706160378,0.051309781302571494,0.08099014659937515,0.08727869903068172,0.0981334615076504,0.020187454938716654,0.038532404069534565,0.042858287270688133,0.04950732996875751,0.0020427781783225185,0.0027254325312810277
573,0.04209725226307778,0.0680525514699992,0.08247216214051109,0.09348714251381879,0.026676279740447006,0.04389970359689177,0.048265641272130094,0.05090923656172394,0.05695746214852199,0.08567652006729151,0.08992229432027557,0.09585035648481935,0.029920692141312183,0.047744933109028276,0.06973483938155892,0.07217816230072899,0.04273812384843387,0.06352639589842185,0.07910758631739165,0.08884082351998718,0.05159016262116478,0.08163101818473123,0.0878394616678683,0.09817351598173515,0.020267563886886164,0.038532404069534565,0.0429784506929424,0.04962749339101177,0.0020427781783225185,0.00276338529005317
574,0.04221741568533205,0.06821276936633822,0.08339341504446046,0.09412801409917487,0.026956661059040293,0.04418008491548506,0.0487062404870624,0.0509492910358087,0.05695746214852199,0.08567652006729151,0.0901626211647841,0.09585035648481935,0.030000801089481693,0.04778498758311303,0.07057598333733878,0.07398061363454297,0.04277817832251862,0.06352639589842185,0.07910758631739165,0.08924136826083473,0.05179043499158856,0.0817511816069855,0.08803973403829207,0.09905471441159977,0.020427781783225185,0.038772730914043096,0.0433389409597052,0.04962749339101177,0.0020427781783225185,0.0028018665564591956
575,0.042417688055755826,0.06865336858127052,0.08347352399262997,0.09532964832171753,0.027357205799887846,0.04418008491548506,0.04878634943523191,0.05110950893214772,0.05759833373387807,0.08723864455659697,0.09144436433549627,0.09621084675158215,0.030000801089481693,0.04786509653128254,0.07057598333733878,0.07438115837539053,0.042858287270688133,0.06432748538011696,0.07998878474725626,0.08952174957942802,0.05183048946567331,0.08179123608107025,0.08807978851237683,0.09925498678202355,0.020868380998157493,0.03889289433629736,0.04345910438195946,0.04990787470960506,0.0021629416005767843,0.0028408836901833044
576,0.04245774252984058,0.06873347752944003,0.08351357846671473,0.09536970279580229,0.027597532644396378,0.04422013938956981,0.049026676279740444,0.05142994472482576,0.05775855163021709,0.08723864455659697,0.09232556276536089,0.09717215412961627,0.03004085556356645,0.04802531442762156,0.07085636465593206,0.07438115837539053,0.043018505167027155,0.06432748538011696,0.08026916606584955,0.08964191300168228,0.05239125210285989,0.08203156292557878,0.08815989746054634,0.09925498678202355,0.021028598894496514,0.039133221180805894,0.04345910438195946,0.05006809260594408,0.0021629416005767843,0.002880444153396298
577,0.04265801490026436,0.06929424016662661,0.08383401425939277,0.09561002964031082,0.027877913962989664,0.04442041175999359,0.049026676279740444,0.05151005367299527,0.05787871505247136,0.08767924377152927,0.09232556276536089,0.09753264439637907,0.030922053993431065,0.04802531442762156,0.07197788993030521,0.07442121284947528,0.043018505167027155,0.06456781222462549,0.08086998317712088,0.09160458223183529,0.05323239605863975,0.08243210766642634,0.08852038772730914,0.09937515020427781,0.02122887126492029,0.03941360249939918,0.04357926780421373,0.050108147080028836,0.002243050548746295,0.002920555512182745
578,0.04277817832251862,0.07013538412240647,0.08383401425939277,0.0958103020107346,0.02791796843707442,0.044620684130417365,0.049186894176079465,0.051630217095249537,0.05791876952655611,0.08787951614195305,0.09404790515100536,0.09853400624849795,0.03132259873427862,0.04802531442762156,0.07253865256749178,0.07474164864215332,0.04397981254506128,0.06468797564687975,0.08247216214051109,0.09196507249859809,0.05371304974765681,0.0825522710886806,0.08872066009773291,0.09949531362653208,0.021268925739005046,0.03941360249939918,0.044700793078586876,0.050108147080028836,0.002243050548746295,0.0029612254379880344
579,0.04305855964111191,0.07021549307057598,0.08427461347432508,0.0958904109589041,0.028198349755667707,0.04494111992309541,0.049186894176079465,0.05171032604341905,0.0581991508451494,0.0881999519346311,0.09476888568453096,0.09877433309300648,0.03148281663061764,0.048505968116638626,0.07329968757510213,0.07590322839061123,0.04422013938956981,0.06472803012096451,0.08283265240727389,0.09272610750620844,0.05543539213330129,0.08267243451093487,0.0890010414163262,0.10025634863414243,0.021268925739005046,0.04017463750700953,0.045141392293519184,0.0502283105022831,0.00228310502283105,0.0030024617090855495
580,0.04434030281182408,0.07041576544099976,0.08455499479291836,0.0958904109589041,0.02883922134102379,0.04494111992309541,0.04938716654650324,0.052831851317792194,0.058239205319234155,0.089361531683089,0.09516943042537851,0.09877433309300648,0.03148281663061764,0.04898662180565569,0.07333974204918689,0.07650404550188256,0.04422013938956981,0.06556917407674437,0.08307297925178242,0.09288632540254746,0.05547544660738604,0.08303292477769766,0.0905231114315469,0.10053672995273571,0.021629416005767843,0.04037490987743331,0.04534166466394296,0.050789073139469676,0.002403268445085316,0.0030442722120643025
581,0.04442041175999359,0.07041576544099976,0.08455499479291836,0.09593046543298886,0.02883922134102379,0.04494111992309541,0.04962749339101177,0.05343266842906352,0.058239205319234155,0.08984218537210606,0.0958904109589041,0.09913482335976928,0.031522871104702394,0.04914683970199471,0.07349995994552591,0.07678442682047584,0.044380357285908834,0.06637026355843947,0.08339341504446046,0.09312665224705599,0.05575582792597933,0.08331330609629095,0.09060322037971641,0.10137787390851558,0.022110069694784906,0.04205719778899303,0.04578226387887527,0.05110950893214772,0.002443322919170071,0.0030866649433372744
582,0.044700793078586876,0.07057598333733878,0.08499559400785067,0.09593046543298886,0.029480092926379875,0.04618280861972282,0.04962749339101177,0.053592886325402544,0.05904029480092926,0.09080349275014019,0.09633101017383641,0.09941520467836257,0.03188336137146519,0.04966754786509653,0.07349995994552591,0.07686453576864535,0.0445005207081631,0.06669069935111752,0.08359368741488424,0.09312665224705599,0.055875991348233595,0.08331330609629095,0.0909637106464792,0.10137787390851558,0.022230233117039172,0.04213730673716254,0.046823680205078905,0.051229672354401984,0.002443322919170071,0.0031296480106707504
583,0.04474084755267163,0.07081631018184731,0.08511575743010494,0.09633101017383641,0.029840583193142672,0.04618280861972282,0.04962749339101177,0.05391332211808059,0.059841384282624366,0.09108387406873347,0.09657133701834494,0.09973564047104061,0.03200352479371946,0.0505888007690459,0.07354001441961067,0.07710486261315389,0.04518144676760394,0.06793238804774493,0.08383401425939277,0.09348714251381879,0.05615637266682688,0.08395417768164704,0.0909637106464792,0.10161820075302411,0.022310342065208683,0.04237763358167107,0.04794520547945205,0.05126972682848674,0.002443322919170071,0.003173229634734976
584,0.045221501241688694,0.07093647360410157,0.0851558119041897,0.09641111912200592,0.029960746615396938,0.04618280861972282,0.04966754786509653,0.05411359448850436,0.06040214691981094,0.09208523592085235,0.09657133701834494,0.09973564047104061,0.032524232956821275,0.05066890971721541,0.07434110390130577,0.07714491708723864,0.045221501241688694,0.06801249699591444,0.0848754305855964,0.09404790515100536,0.05635664503725066,0.08439477689657934,0.09144436433549627,0.1019786910197869,0.022550668909717214,0.04245774252984058,0.04802531442762156,0.05183048946567331,0.0025234318673395817,0.0032174181506763717
585,0.04562204598253625,0.07105663702635584,0.08527597532644396,0.09657133701834494,0.030080910037651204,0.046302972041977086,0.05018825602819835,0.05411359448850436,0.06064247376431947,0.09236561723944564,0.09725226307778578,0.09973564047104061,0.03272450532724505,0.05074901866538492,0.07470159416806857,0.0772650805094929,0.045381719138027715,0.06873347752944003,0.08543619322278298,0.09404790515100536,0.056556917407674434,0.08475526716334214,0.09144436433549627,0.1019786910197869,0.0228310502283105,0.042497797003925336,0.04838580469438436,0.05183048946567331,0.002723704237763358,0.00326222200971167
586,0.0463830809901466,0.07137707281903388,0.08543619322278298,0.0969718817591925,0.030561563726668267,0.046302972041977086,0.05030841945045261,0.05419370343667387,0.06092285508291276,0.09252583513578466,0.09725226307778578,0.1000160217896339,0.03272450532724505,0.05074901866538492,0.07514219338300088,0.07802611551710326,0.04542177361211247,0.0688536409516943,0.085596411119122,0.09416806857325963,0.05683729872626772,0.08475526716334214,0.09368741488424256,0.10209885444204117,0.022991268124649522,0.04257790595209485,0.048505968116638626,0.05239125210285989,0.002723704237763358,0.0033076497807442424
587,0.04658335336057037,0.07141712729311864,0.08707842666025795,0.09769286229271809,0.030561563726668267,0.04642313546423135,0.050468637346791634,0.05431386685892814,0.06132339982376031,0.09280621645437795,0.09841384282624369,0.10057678442682047,0.03300488664583834,0.050869182087639186,0.07558279259793318,0.07814627893935752,0.0460225907233838,0.06913402227028759,0.08583673796363053,0.09500921252903949,0.056877353200352476,0.08475526716334214,0.09448850436593767,0.10265961707922774,0.022991268124649522,0.0426179604261796,0.04886645838340142,0.05239125210285989,0.002723704237763358,0.0033537101520029287
588,0.04662340783465513,0.07173756308579668,0.08799967956420732,0.09913482335976928,0.0308018905711768,0.04686373467916366,0.050548746294961144,0.05455419370343667,0.06216454377954017,0.09336697909156452,0.09941520467836257,0.1011776015380918,0.03332532243851638,0.05171032604341905,0.0757430104942722,0.07902747736922214,0.04618280861972282,0.06945445806296563,0.08651766402307137,0.09577024753664984,0.05771849715613234,0.0863975006008171,0.09504926700312424,0.1026996715533125,0.02327164944324281,0.043098614115196665,0.0490667307538252,0.05315228711047024,0.0028038131859328685,0.003400411932703706
589,0.04726427942001121,0.07273892493791556,0.08815989746054634,0.09977569494512536,0.0308018905711768,0.047064007049587436,0.05106945445806296,0.05463430265160618,0.06280541536489626,0.09376752383241208,0.0996555315228711,0.10145798285668509,0.03352559480894016,0.05179043499158856,0.07634382760554353,0.07978851237683249,0.04618280861972282,0.06969478490747416,0.08655771849715613,0.09577024753664984,0.057998878474725624,0.0863975006008171,0.09637106464792117,0.10326043419049907,0.023311703917327564,0.04337899543378995,0.0490667307538252,0.05323239605863975,0.0028038131859328685,0.0034477640547344642
590,0.047424497316350234,0.07297925178242409,0.08844027877913962,0.09989585836737963,0.031002162941600575,0.047424497316350234,0.05179043499158856,0.05463430265160618,0.06304574220940479,0.09376752383241208,0.1000160217896339,0.1018985820716174,0.03376592165344869,0.05187054393975807,0.07650404550188256,0.07994873027317151,0.04634302651606184,0.06985500280381318,0.08687815428983417,0.09617079227749739,0.05835936874148842,0.08663782744532564,0.09645117359609068,0.10346070656092285,0.02351197628775134,0.04341904990787471,0.049186894176079465,0.05335255948089401,0.0028038131859328685,0.0034957755743632753
591,0.04746455179043499,0.07358006889369542,0.08868060562364816,0.10053672995273571,0.03104221741568533,0.047424497316350234,0.05187054393975807,0.05475446607386045,0.06364655932067612,0.09380757830649683,0.10049667547865096,0.10225907233838019,0.033805976127533444,0.05323239605863975,0.07706480813906913,0.07998878474725626,0.04646318993831611,0.07021549307057598,0.08763918929744452,0.09649122807017543,0.05847953216374269,0.08663782744532564,0.09753264439637907,0.10346070656092285,0.023552030761836096,0.04373948570055275,0.049347112072418486,0.05371304974765681,0.0028038131859328685,0.0035444556739704356
592,0.0475446607386045,0.07394055916045822,0.08876071457181767,0.10089722021949851,0.03132259873427862,0.047664824160858765,0.05187054393975807,0.05499479291836898,0.06400704958743891,0.09516943042537851,0.10057678442682047,0.10265961707922774,0.033805976127533444,0.05391332211808059,0.07706480813906913,0.07998878474725626,0.04702395257550268,0.07021549307057598,0.08787951614195305,0.09673155491468396,0.05847953216374269,0.08663782744532564,0.0977729712408876,0.10346070656092285,0.02367219418409036,0.04389970359689177,0.049427221020588,0.05379315869582632,0.0028038131859328685,0.0035938136638046254
593,0.048265641272130094,0.0745814307458143,0.0901626211647841,0.10101738364175278,0.03172314347512617,0.04862613153889289,0.05195065288792758,0.05559561002964031,0.06512857486181206,0.0954498117439718,0.10089722021949851,0.10330048866458383,0.03432668429063526,0.05419370343667387,0.0776255707762557,0.08099014659937515,0.04714411599775695,0.07105663702635584,0.08787951614195305,0.09681166386285348,0.05920051269726828,0.08731875350476648,0.09781302571497236,0.10398141472402467,0.023912521028598893,0.044780902026756386,0.04966754786509653,0.05415364896258912,0.002843867660017624,0.0036438589837635444
594,0.04854602259072338,0.07518224785708563,0.0905231114315469,0.10217896339021068,0.0319634703196347,0.04866618601297765,0.05219097973243611,0.05575582792597933,0.06548906512857486,0.0954498117439718,0.10089722021949851,0.10330048866458383,0.03444684771288953,0.055034847392453734,0.07770567972442521,0.08107025554754466,0.04714411599775695,0.07113674597452535,0.08787951614195305,0.09689177281102299,0.05924056717135304,0.08815989746054634,0.09821357045581991,0.10410157814627893,0.024313065769446446,0.04498117439718016,0.049707602339181284,0.054514139229351916,0.002843867660017624,0.0036946012051993025
595,0.0487062404870624,0.07542257470159416,0.09112392854281823,0.10245934470880397,0.03240406953456701,0.04958743891692702,0.05219097973243611,0.05591604582231835,0.06621004566210045,0.09573019306256508,0.10105743811583753,0.10330048866458383,0.03476728350556757,0.055034847392453734,0.07786589762076424,0.08179123608107025,0.04746455179043499,0.07201794440438997,0.0882800608828006,0.09725226307778578,0.06080269166065849,0.08876071457181767,0.09821357045581991,0.10446206841304173,0.024633501562124488,0.04502122887126492,0.049787711287350794,0.054514139229351916,0.002843867660017624,0.003746050032748993
596,0.04914683970199471,0.07606344628695025,0.09148441880958103,0.10289994392373628,0.03288472322358407,0.04998798365777457,0.05263157894736842,0.057398061363454295,0.06641031803252423,0.09701193623327725,0.10209885444204117,0.10358086998317712,0.03580869983177121,0.056036209244572616,0.07858687815428983,0.08263238003685011,0.0475446607386045,0.07257870704157654,0.0894416406312585,0.09833373387807418,0.061203236401506045,0.08968196747576704,0.1011776015380918,0.10486261315388928,0.02487382840663302,0.04534166466394296,0.05006809260594408,0.05455419370343667,0.0030841945045261554,0.0037982153061907366
597,0.04966754786509653,0.076103500761035,0.09176480012817431,0.10298005287190579,0.03300488664583834,0.05014820155411359,0.05319234158455499,0.05751822478570856,0.06641031803252423,0.0973323720259553,0.1023391812865497,0.10390130577585516,0.03592886325402547,0.056116318192742126,0.07862693262837459,0.08279259793318913,0.04802531442762156,0.0726187615156613,0.08956180405351277,0.09901465993751501,0.061283345349675555,0.08996234879436033,0.1015380918048546,0.10490266762797404,0.025074100777056796,0.04534166466394296,0.05006809260594408,0.05455419370343667,0.0031242489786109107,0.003851107002325569
598,0.0509492910358087,0.07622366418328927,0.09216534486902186,0.10310021629416005,0.033125050068092604,0.05018825602819835,0.05323239605863975,0.05751822478570856,0.06713129856604982,0.0973323720259553,0.1026996715533125,0.10466234078346551,0.036329407994873025,0.05639669951133541,0.07958824000640871,0.08303292477769766,0.048425859168469115,0.07289914283425458,0.0912440919650725,0.09901465993751501,0.06148361772009933,0.09000240326844508,0.10229912681246495,0.10514299447248257,0.025074100777056796,0.045381719138027715,0.05026836497636786,0.055114956340623245,0.0031242489786109107,0.00390473523688556
599,0.05191059841384282,0.07678442682047584,0.09256588960986942,0.10382119682768565,0.033365376912601136,0.05066890971721541,0.05371304974765681,0.05811904189697989,0.06717135304013458,0.09781302571497236,0.10370103340543138,0.10562364816149963,0.036329407994873025,0.057317952415284784,0.07974845790274773,0.08347352399262997,0.0487062404870624,0.07349995994552591,0.09164463670592005,0.09957542257470159,0.06168389009052311,0.09008251221661459,0.10257950813105823,0.10650484659136425,0.025434591043819593,0.045541937034366736,0.05034847392453737,0.05559561002964031,0.003324521349034687,0.0039591102664684585
600,0.05219097973243611,0.0772650805094929,0.0927661619802932,0.10414163262036369,0.03400624849795722,0.0509492910358087,0.0539934310662501,0.058399423215573176,0.06757189778098213,0.09781302571497236,0.10370103340543138,0.10630457422094047,0.036329407994873025,0.05775855163021709,0.07974845790274773,0.08347352399262997,0.049707602339181284,0.07358006889369542,0.09256588960986942,0.09969558599695585,0.06192421693503164,0.09008251221661459,0.10261956260514299,0.10650484659136425,0.025594808940158614,0.0460225907233838,0.05038852839862212,0.05559561002964031,0.003324521349034687,0.004014242490499322
601,0.05255146999919891,0.07758551630217095,0.09360730593607305,0.10430185051670271,0.03408635744612673,0.05114956340623247,0.05411359448850436,0.05843947768965793,0.06757189778098213,0.09789313466314187,0.10370103340543138,0.10630457422094047,0.03660978931346631,0.0578386605783866,0.079868621325002,0.08351357846671473,0.049707602339181284,0.07394055916045822,0.09292637987663221,0.10009613073780341,0.06248497957221821,0.09008251221661459,0.10261956260514299,0.1069053913322118,0.02563486341424337,0.0460225907233838,0.050789073139469676,0.055875991348233595,0.0034046302972041975,0.004070142453219439
602,0.05315228711047024,0.07774573419850997,0.09420812304734438,0.1049427221020588,0.034567011135143794,0.051389890250741005,0.05463430265160618,0.059681166386285345,0.06841304173676199,0.09801329808539613,0.10414163262036369,0.1069053913322118,0.03660978931346631,0.05896018585275975,0.08119041896979892,0.08387406873347752,0.05014820155411359,0.07466153969398381,0.09340703356564928,0.10093727469358327,0.06316590563165905,0.09048305695746214,0.10334054313866858,0.10738604502122887,0.025755026836497635,0.04634302651606184,0.05098934550989345,0.055875991348233595,0.003444684771288953,0.004126820845702951
603,0.05347272290314828,0.07782584314667948,0.09456861331410718,0.10542337579107586,0.03468717455739806,0.05179043499158856,0.054954738444284223,0.0597212208603701,0.06873347752944003,0.09801329808539613,0.10522310342065208,0.10786669871024593,0.03677000720980533,0.05904029480092926,0.08203156292557878,0.08387406873347752,0.05034847392453737,0.07538252022750941,0.09340703356564928,0.10105743811583753,0.06360650484659136,0.09068332932788592,0.10358086998317712,0.10790675318433068,0.025915244732836656,0.0463830809901466,0.05142994472482576,0.05623648161499639,0.0035247937194584633,0.00418428850790158
604,0.05411359448850436,0.07846671473203556,0.0954498117439718,0.10550348473924537,0.03600897220219498,0.052311143154690376,0.055155010814708,0.06004165665304814,0.06929424016662661,0.09833373387807418,0.10522310342065208,0.10846751582151726,0.036850116157974844,0.06076263718657374,0.0821917808219178,0.08415445005207081,0.05118961788031723,0.07638388207962829,0.09520948489946326,0.1015380918048546,0.06388688616518465,0.09116398301690298,0.1038612513017704,0.1080669710806697,0.027357205799887846,0.04650324441240086,0.052150925258351355,0.056877353200352476,0.0037250660898822396,0.004242556430717776
605,0.05447408475526716,0.07890731394696787,0.09629095569975166,0.10554353921333012,0.036089081150364494,0.052311143154690376,0.05543539213330129,0.06012176560121765,0.06929424016662661,0.09865416967075222,0.10522310342065208,0.10846751582151726,0.036930225106144354,0.060882800608828,0.08227188977008731,0.08451494031883361,0.05171032604341905,0.07722502603540815,0.0962509012256669,0.10169830970119362,0.06408715853560842,0.0912440919650725,0.10434190499078747,0.1084274613474325,0.027357205799887846,0.04686373467916366,0.05251141552511415,0.0570375710966915,0.0038452295121365054,0.004301635758106795
606,0.05463430265160618,0.07946807658415445,0.09645117359609068,0.10618441079868621,0.03620924457261876,0.05295201474004646,0.055715773451894574,0.060442201393895695,0.07013538412240647,0.10049667547865096,0.10598413842826243,0.10942882319955138,0.037250660898822396,0.06096290955699751,0.08263238003685011,0.0848754305855964,0.05239125210285989,0.07746535287991668,0.0977729712408876,0.10318032524232956,0.064647921172795,0.09176480012817431,0.10702555475446607,0.10902827845870383,0.0277577505407354,0.04746455179043499,0.052751742369622684,0.05719778899303052,0.003925338460306016,0.004361537789208006
607,0.05463430265160618,0.07974845790274773,0.09645117359609068,0.106544901065449,0.036329407994873025,0.05319234158455499,0.056556917407674434,0.06084274613474325,0.07125690939677962,0.10109749258992229,0.10630457422094047,0.10970920451814467,0.03729071537290715,0.061203236401506045,0.08323319714812144,0.08495553953376592,0.05243130657694464,0.07754546182808619,0.09797324361131138,0.10318032524232956,0.064647921172795,0.09208523592085235,0.10730593607305935,0.10926860530321236,0.02791796843707442,0.0475446607386045,0.052831851317792194,0.05719778899303052,0.003925338460306016,0.004422273980505897
608,0.054954738444284223,0.08078987422895137,0.0966113914924297,0.10678522790995754,0.036329407994873025,0.05323239605863975,0.056717135304013455,0.06092285508291276,0.07197788993030521,0.10121765601217655,0.10670511896178803,0.11119122005928062,0.03749098774333093,0.06152367219418409,0.08339341504446046,0.08543619322278298,0.05267163342145317,0.07814627893935752,0.09921493230793879,0.10334054313866858,0.06532884723223584,0.09300648882480173,0.10850757029560201,0.10974925899222943,0.028638948970600014,0.0487062404870624,0.0536329407994873,0.05727789794120003,0.0040054474084755265,0.004483855948021186
609,0.055155010814708,0.08115036449571417,0.0973323720259553,0.10702555475446607,0.03656973483938156,0.053592886325402544,0.05699751662260674,0.06100296403108227,0.07229832572298325,0.1015380918048546,0.1069053913322118,0.11119122005928062,0.037931586958263236,0.06176399903869262,0.08339341504446046,0.08579668348954578,0.05279179684370744,0.07814627893935752,0.09933509573019306,0.10382119682768565,0.06556917407674437,0.09340703356564928,0.10882800608828005,0.11006969478490747,0.028999439237362812,0.049106785227909955,0.053753104221741566,0.05727789794120003,0.0040054474084755265,0.004546295469532399
610,0.05563566450372506,0.08167107265881599,0.09789313466314187,0.10730593607305935,0.03733076984699191,0.054353921333012895,0.05727789794120003,0.06156372666826884,0.07313946967876311,0.10229912681246495,0.10786669871024593,0.11163181927421292,0.03917327565489065,0.06232476167587919,0.08367379636305375,0.0859569013858848,0.05279179684370744,0.07874709605062885,0.09981574941921012,0.10402146919810942,0.06576944644716815,0.09412801409917487,0.10910838740687334,0.11039013057758551,0.029039493711447567,0.04938716654650324,0.053753104221741566,0.05751822478570856,0.0040054474084755265,0.004609604486828433
611,0.05583593687414884,0.0821917808219178,0.09833373387807418,0.10738604502122887,0.0380517503805175,0.054514139229351916,0.05779860610430185,0.06200432588320115,0.07390050468637346,0.10281983497556677,0.10830729792517824,0.11195225506689097,0.03933349355122967,0.06248497957221821,0.08423455900024032,0.08623728270447809,0.05287190579187695,0.07890731394696787,0.09993591284146439,0.10470239525755026,0.06657053592886325,0.09464872226227669,0.10990947688856845,0.11379476087478971,0.029239766081871343,0.04990787470960506,0.05423375791075863,0.05851958663782744,0.004245774252984058,0.004673795107992464
612,0.05599615477048786,0.0825522710886806,0.0984939517744132,0.10754626291756789,0.03809180485460226,0.054594248177521426,0.058078987422895134,0.06252503404630297,0.07442121284947528,0.10314027076824481,0.10830729792517824,0.11231274533365376,0.03933349355122967,0.06260514299447248,0.0844348313706641,0.0863975006008171,0.052992069214131216,0.07946807658415445,0.10009613073780341,0.10470239525755026,0.06785227909957542,0.09492910358086998,0.10990947688856845,0.11495634062324761,0.029239766081871343,0.049947929183689815,0.054273812384843384,0.058840022430505484,0.004245774252984058,0.004738879609717651
613,0.056476808459504924,0.08367379636305375,0.09881438756709124,0.10838740687334775,0.03893294881038212,0.054594248177521426,0.05847953216374269,0.06352639589842185,0.07446126732356004,0.10374108787951614,0.10906833293278859,0.11327405271168789,0.03985420171433149,0.06332612352799807,0.08463510374108787,0.08643755507490186,0.05315228711047024,0.0795081310582392,0.10065689337498998,0.10498277657614355,0.06893374989986381,0.09556997516622606,0.11039013057758551,0.11587759352719698,0.02960025634863414,0.05006809260594408,0.05463430265160618,0.0593607305936073,0.004365937675238324,0.004804870439655128
614,0.05659697188175919,0.08399423215573179,0.098854442041176,0.10930865977729712,0.039133221180805894,0.05463430265160618,0.05896018585275975,0.06352639589842185,0.07446126732356004,0.10374108787951614,0.10906833293278859,0.11327405271168789,0.039934310662501,0.06376672274293038,0.0848754305855964,0.08647760954898662,0.053672995273572055,0.08062965633261235,0.10073700232315949,0.10550348473924537,0.06893374989986381,0.09577024753664984,0.11059040294800929,0.1167587919570616,0.029960746615396938,0.05026836497636786,0.05475446607386045,0.05948089401586157,0.004365937675238324,0.004871780218794631
615,0.056797244252182966,0.0844348313706641,0.09889449651526075,0.10978931346631418,0.039533765921653446,0.054954738444284223,0.05896018585275975,0.06408715853560842,0.0756629015461027,0.104582231835296,0.10962909556997516,0.11327405271168789,0.04153648962589121,0.06444764880237122,0.0851558119041897,0.0866778819194104,0.05491468397019947,0.0806697108066971,0.10109749258992229,0.10582392053192341,0.06913402227028759,0.09681166386285348,0.11087078426660257,0.11707922774973964,0.030080910037651204,0.05042858287270688,0.055795882400064084,0.060281983497556674,0.00448610109749259,0.004939621743878321
616,0.0570375710966915,0.08615717375630857,0.09969558599695585,0.11002964031082271,0.03973403829207722,0.05523511976287751,0.05904029480092926,0.06432748538011696,0.07634382760554353,0.104582231835296,0.11055034847392453,0.11403508771929824,0.04221741568533205,0.06480813906913402,0.08555635664503725,0.08703837218617319,0.055155010814708,0.08127052791796843,0.10185852759753264,0.10634462869502523,0.07009532964832171,0.0973323720259553,0.11211247296322999,0.11727950012016342,0.0308018905711768,0.0505888007690459,0.056476808459504924,0.06080269166065849,0.0046062645197468555,0.005008407989848212
617,0.05735800688936954,0.08655771849715613,0.09989585836737963,0.11018985820716173,0.04033485540334855,0.056476808459504924,0.05924056717135304,0.06444764880237122,0.07642393655371305,0.10582392053192341,0.11095089321477208,0.11403508771929824,0.04237763358167107,0.06520868380998157,0.08611711928222382,0.08719859008251221,0.055275174236962266,0.08147080028839221,0.1019786910197869,0.10662501001361852,0.07089641913001682,0.09845389730032844,0.11339421613394216,0.11856124329087558,0.031082271889770086,0.05074901866538492,0.05659697188175919,0.06164383561643835,0.0046062645197468555,0.0050781521123276704
618,0.057398061363454295,0.08655771849715613,0.10017623968597292,0.11039013057758551,0.04057518224785708,0.056717135304013455,0.0597212208603701,0.06456781222462549,0.0771849715613234,0.10626451974685572,0.11127132900745013,0.11427541456380677,0.042417688055755826,0.06540895618040535,0.08611711928222382,0.08723864455659697,0.05531522871104702,0.0817511816069855,0.10273972602739725,0.10694544580629656,0.07105663702635584,0.09897460546343026,0.1137146519266202,0.11856124329087558,0.031242489786109107,0.051309781302571494,0.056637026355843945,0.06164383561643835,0.0046062645197468555,0.005148867450137492
619,0.05835936874148842,0.08703837218617319,0.10109749258992229,0.11123127453336537,0.04105583593687415,0.05695746214852199,0.06004165665304814,0.0650885203877273,0.07766562525034046,0.10730593607305935,0.11163181927421292,0.1145157414083153,0.04277817832251862,0.06584955539533766,0.0867579908675799,0.08763918929744452,0.05559561002964031,0.08311303372586717,0.10310021629416005,0.10734599054714411,0.07133701834494913,0.09985580389329488,0.1141552511415525,0.11912200592806216,0.03164303452695666,0.05167027156933429,0.05691740767443723,0.06172394456460786,0.0046062645197468555,0.005220567527846975
620,0.05863975006008171,0.08735880797885123,0.10141792838260033,0.11163181927421292,0.04117599935912841,0.05735800688936954,0.06056236481614996,0.06641031803252423,0.07906753184330689,0.10754626291756789,0.11283345349675558,0.11647841063846831,0.042938396218857644,0.0661699911880157,0.08703837218617319,0.08807978851237683,0.055715773451894574,0.08403428662981655,0.1035007610350076,0.1079868621325002,0.07169750861171192,0.10017623968597292,0.11467595930465432,0.11988304093567251,0.031843306897380436,0.05219097973243611,0.05707762557077625,0.06224465272770968,0.0046062645197468555,0.005293266058360561
621,0.058759913482335974,0.08775935271969879,0.10201874549387166,0.1118320916446367,0.04133621725546743,0.05759833373387807,0.0612432908755908,0.06645037250660898,0.07942802211006969,0.10794680765841544,0.11327405271168789,0.1175598814387567,0.042938396218857644,0.06625010013618521,0.08759913482335976,0.08868060562364816,0.05607626371865737,0.08423455900024032,0.10446206841304173,0.10830729792517824,0.07237843467115276,0.10033645758231194,0.11495634062324761,0.12040374909877433,0.0323239605863975,0.05239125210285989,0.05711768004486101,0.06256508852038772,0.0047664824160858765,0.005366976945540476
622,0.05879996795642073,0.08811984298646158,0.10237923576063446,0.11223263638548425,0.04185692541856925,0.05771849715613234,0.062124489305455416,0.06665064487703276,0.07954818553232396,0.10854762476968677,0.11431546903789153,0.1175598814387567,0.0433389409597052,0.06689097172154129,0.08811984298646158,0.08880076904590242,0.056116318192742126,0.08499559400785067,0.1049427221020588,0.10834735239926299,0.07297925178242409,0.10121765601217655,0.11515661299367139,0.12144516542497796,0.03272450532724505,0.0524713610510294,0.05759833373387807,0.06288552431306577,0.0047664824160858765,0.005441714286865892
623,0.058920131378674995,0.08840022430505487,0.10302010734599054,0.1125530721781623,0.04197708884082352,0.05779860610430185,0.06236481614996395,0.06673075382520227,0.07970840342866298,0.10906833293278859,0.11475606825282383,0.11824080749819754,0.043619322278298484,0.06729151646238885,0.08888087799407193,0.08888087799407193,0.05623648161499639,0.08599695585996955,0.10566370263558439,0.10846751582151726,0.07358006889369542,0.10173836417527837,0.11543699431226467,0.12156532884723223,0.03292477769766883,0.05523511976287751,0.05767844268204758,0.06340623247616758,0.004966754786509653,0.005517492376129122
624,0.05920051269726828,0.08932147720900424,0.10330048866458383,0.11259312665224705,0.04237763358167107,0.058759913482335974,0.06264519746855723,0.06749178883281262,0.08070976528078186,0.10938876872546663,0.116037811423536,0.11924216935031642,0.04405992149323079,0.06777217015140591,0.08916125931266522,0.08904109589041095,0.05675718977809821,0.08619722823039333,0.10622446527277096,0.10910838740687334,0.0737803412641192,0.10213890891612593,0.1156773211567732,0.12164543779540174,0.03372586717936393,0.05539533765921653,0.05775855163021709,0.06380677721701514,0.005046863734679163,0.005594325706169378
625,0.05924056717135304,0.0898021308980213,0.10358086998317712,0.11279339902267083,0.0426179604261796,0.058920131378674995,0.06280541536489626,0.06801249699591444,0.08070976528078186,0.10938876872546663,0.11663862853480733,0.11924216935031642,0.04405992149323079,0.06809260594408395,0.08916125931266522,0.0894416406312585,0.05695746214852199,0.0863173916526476,0.10622446527277096,0.10926860530321236,0.07482175759032283,0.10237923576063446,0.1156773211567732,0.12192581911399503,0.0338460306016182,0.05539533765921653,0.05791876952655611,0.06384683169109989,0.00524713610510294,0.005672228971644544
626,0.05924056717135304,0.09012256669069935,0.10378114235360089,0.11403508771929824,0.04357926780421373,0.0597212208603701,0.06336617800208283,0.06861331410718577,0.08127052791796843,0.10938876872546663,0.11723944564607866,0.11960265961707922,0.04434030281182408,0.06845309621084675,0.08952174957942802,0.08952174957942802,0.05707762557077625,0.0866778819194104,0.10634462869502523,0.10926860530321236,0.07502202996074661,0.10261956260514299,0.11631819274212929,0.12256669069935111,0.03424657534246575,0.05591604582231835,0.05835936874148842,0.0639269406392694,0.00532724505327245,0.005751217071841614
627,0.059681166386285345,0.09044300248337739,0.10382119682768565,0.114075142193383,0.043859649122807015,0.06012176560121765,0.0639269406392694,0.06897380437394857,0.0817511816069855,0.10986942241448369,0.11747977249058719,0.11960265961707922,0.044620684130417365,0.0684931506849315,0.08956180405351277,0.08984218537210606,0.05727789794120003,0.08775935271969879,0.1091484418809581,0.10946887767363614,0.07510213890891612,0.10358086998317712,0.11695906432748537,0.12312745333653768,0.03592886325402547,0.056036209244572616,0.059080349275014016,0.06444764880237122,0.005407354001441961,0.005831305113526225
628,0.060602419290234716,0.09140430986141151,0.10446206841304173,0.11455579588240006,0.0445005207081631,0.06024192902347192,0.064647921172795,0.06909396779620283,0.08251221661459585,0.10986942241448369,0.11832091644636705,0.12112472963229992,0.04506128334534967,0.06909396779620283,0.08996234879436033,0.09044300248337739,0.05775855163021709,0.08811984298646158,0.11163181927421292,0.10966915004405992,0.07534246575342465,0.10390130577585516,0.11808058960185852,0.12368821597372426,0.03612913562444925,0.05639669951133541,0.05956100296403108,0.06496835696547304,0.005607626371865737,0.005912508413831875
629,0.06108307297925178,0.09288632540254746,0.10462228630938075,0.11475606825282383,0.04498117439718016,0.060362092445726184,0.06520868380998157,0.06925418569254185,0.08263238003685011,0.11043018505167027,0.11876151566129936,0.12156532884723223,0.04586237282704478,0.06993511175198269,0.09008251221661459,0.09104381959464872,0.05859969558599695,0.08832011535688536,0.11187214611872145,0.11127132900745013,0.07594328286469598,0.10442201393895698,0.11888167908355363,0.12384843387006328,0.03620924457261876,0.056877353200352476,0.06048225586798045,0.0650885203877273,0.005687735320035248,0.005994842503189409
630,0.061283345349675555,0.09288632540254746,0.10474244973163502,0.11499639509733237,0.045221501241688694,0.060522310342065205,0.06560922855082912,0.06937434911479612,0.08319314267403669,0.11043018505167027,0.11876151566129936,0.12156532884723223,0.045902427301129534,0.07009532964832171,0.09036289353520788,0.09120403749098774,0.05888007690459024,0.08912120483858046,0.11207241848914523,0.11267323560041656,0.07642393655371305,0.10506288552431306,0.1194424417207402,0.12392854281823279,0.03660978931346631,0.05767844268204758,0.061283345349675555,0.0654490106544901,0.005767844268204758,0.00607832312829723
631,0.06152367219418409,0.09292637987663221,0.10514299447248257,0.11627813826804453,0.045301610189858205,0.06092285508291276,0.06592966434350717,0.06993511175198269,0.08351357846671473,0.1106705118961788,0.11972282303933349,0.12216614595850356,0.0463830809901466,0.07145718176720339,0.0905231114315469,0.09224545381719138,0.0593607305936073,0.08952174957942802,0.11231274533365376,0.11303372586717936,0.07706480813906913,0.10566370263558439,0.11972282303933349,0.12428903308499559,0.037250660898822396,0.057998878474725624,0.06152367219418409,0.06604982776576143,0.005888007690459024,0.006162966255132942
632,0.061884162460946884,0.09376752383241208,0.10650484659136425,0.11683890090523111,0.04578226387887527,0.0616037811423536,0.06637026355843947,0.07013538412240647,0.08383401425939277,0.11135143795561964,0.11972282303933349,0.12272690859569013,0.04658335336057037,0.07185772650805095,0.09160458223183529,0.09224545381719138,0.05940078506769206,0.08996234879436033,0.1126331811263318,0.11367459745253544,0.07754546182808619,0.10582392053192341,0.11976287751341824,0.12444925098133461,0.03813185932868701,0.058078987422895134,0.062204598253624926,0.0665304814547785,0.00600817111271329,0.006248788072006894
633,0.062124489305455416,0.09412801409917487,0.10670511896178803,0.11739966354241768,0.04578226387887527,0.06192421693503164,0.06677080829928703,0.07025554754466073,0.08439477689657934,0.11207241848914523,0.12124489305455419,0.1232075622847072,0.046903789153248415,0.07213810782664423,0.09228550829127613,0.09264599855803893,0.05988143875670912,0.09028278458703837,0.11327405271168789,0.11403508771929824,0.07858687815428983,0.10590402948009292,0.12084434831370663,0.12456941440358887,0.038372186173195544,0.05843947768965793,0.06224465272770968,0.06725146198830409,0.00600817111271329,0.006335804992658248
634,0.06224465272770968,0.09452855884002243,0.1069053913322118,0.1175598814387567,0.04578226387887527,0.06208443483137066,0.06737162541055836,0.07025554754466073,0.08455499479291836,0.11251301770407754,0.12160538332131698,0.12408876071457181,0.04702395257550268,0.07245854361932227,0.09328687014339501,0.09288632540254746,0.060882800608828,0.09080349275014019,0.11447568693423055,0.11511655851958663,0.07886725947288312,0.10614435632460145,0.1221260914844188,0.1247296322999279,0.03885283986221261,0.058759913482335974,0.06268525194264199,0.06757189778098213,0.00600817111271329,0.00642403365939419
635,0.06260514299447248,0.09484899463270047,0.10718577265080509,0.11880157013538412,0.046823680205078905,0.06236481614996395,0.06761195225506689,0.07057598333733878,0.08575662901546102,0.11351437955619642,0.12244652727709684,0.12501001361852118,0.04714411599775695,0.07281903388608507,0.09348714251381879,0.09332692461747977,0.061123127453336534,0.0916846911800048,0.11499639509733237,0.11583753905311223,0.08018905711768004,0.10714571817672033,0.12224625490667307,0.1251702315148602,0.039133221180805894,0.05948089401586157,0.0631258511575743,0.06785227909957542,0.0061283345349675555,0.0065134909462728026
636,0.0627653608908115,0.09488904910678522,0.10746615396939838,0.1190819514539774,0.046903789153248415,0.06248497957221821,0.06793238804774493,0.07069614675959304,0.0859569013858848,0.11387486982295922,0.12292718096611391,0.12549066730753825,0.0471841704718417,0.07285908836016983,0.09432828646959865,0.09380757830649683,0.061363454297845066,0.09200512697268284,0.1163983016902988,0.11743971801650244,0.08050949291035808,0.10750620844348313,0.12260674517343587,0.1258912120483858,0.03961387486982296,0.05980132980853961,0.06364655932067612,0.06785227909957542,0.006168389009052311,0.006604193962330305
637,0.0631258511575743,0.09516943042537851,0.1076263718657374,0.1190819514539774,0.0471841704718417,0.06292557878715052,0.06833293278859248,0.07093647360410157,0.0867579908675799,0.11403508771929824,0.12292718096611391,0.1258912120483858,0.04726427942001121,0.07329968757510213,0.09496915805495473,0.09412801409917487,0.062204598253624926,0.09244572618761515,0.11643835616438356,0.11768004486101097,0.08095009212529039,0.10758631739165264,0.12268685412160538,0.12601137547064006,0.03969398381799247,0.060442201393895695,0.06396699511335416,0.06825282384042297,0.006168389009052311,0.006696160054853221
638,0.06336617800208283,0.09573019306256508,0.10802691660658495,0.11972282303933349,0.04770487863494352,0.06352639589842185,0.06877353200352479,0.07157734518945766,0.08703837218617319,0.11447568693423055,0.12324761675879195,0.12621164784106384,0.04738444284226548,0.07349995994552591,0.09569013858848033,0.09432828646959865,0.06232476167587919,0.09256588960986942,0.1171993911719939,0.11860129776496034,0.08115036449571417,0.10810702555475446,0.12340783465513097,0.1262517023151486,0.039974365136585754,0.06096290955699751,0.06492830249138828,0.06857325963310101,0.006328606905391332,0.006789406812696105
639,0.06380677721701514,0.09629095569975166,0.10902827845870383,0.12052391252102859,0.04838580469438436,0.0635664503725066,0.06953456701113514,0.07205799887847472,0.08904109589041095,0.11483617720099334,0.12348794360330048,0.12621164784106384,0.047664824160858765,0.07398061363454297,0.09593046543298886,0.0947288312104462,0.06268525194264199,0.09364736041015781,0.11776015380918048,0.11892173355763838,0.08171112713290074,0.1087879516141953,0.12380837939597852,0.1263318112633181,0.040214691981094286,0.06164383561643835,0.06528879275815108,0.06861331410718577,0.006328606905391332,0.0068839520696454964
640,0.06404710406152367,0.0973323720259553,0.10982936794039894,0.1213250020027237,0.048425859168469115,0.06372666826884563,0.06973483938155892,0.07237843467115276,0.08948169510534326,0.11527677641592565,0.12416886966274132,0.12745333653769125,0.0479051510053673,0.07418088600496675,0.09613073780341264,0.0954498117439718,0.06304574220940479,0.09408795962509012,0.11808058960185852,0.12044380357285908,0.08199150845149403,0.10906833293278859,0.12412881518865657,0.12641192021148762,0.0410958904109589,0.06192421693503164,0.06572939197308339,0.06873347752944003,0.006528879275815108,0.00697981390783066
641,0.06460786669871024,0.09797324361131138,0.11055034847392453,0.12164543779540174,0.04898662180565569,0.0639269406392694,0.07021549307057598,0.07241848914523752,0.09076343827605543,0.11591764800128174,0.12549066730753825,0.12933589681967475,0.04882640390931667,0.07486181206440759,0.0962509012256669,0.09609068332932788,0.06432748538011696,0.09420812304734438,0.11948249619482496,0.12160538332131698,0.08391412320756228,0.10942882319955138,0.12488985019626692,0.12721300969318272,0.0414563806777217,0.06216454377954017,0.06596971881759192,0.06893374989986381,0.006649042698069374,0.0070770106611818895
642,0.06516862933589682,0.09857406072258271,0.11079067531843306,0.12208603701033405,0.049106785227909955,0.0639269406392694,0.07021549307057598,0.07321957862693262,0.09140430986141151,0.11715933669790915,0.12649202915965713,0.12977649603460706,0.0490667307538252,0.0749419210125771,0.0969718817591925,0.09633101017383641,0.06496835696547304,0.09452855884002243,0.11964271409116398,0.12160538332131698,0.08423455900024032,0.1099495313626532,0.12541055835936873,0.12797404470079307,0.04169670752223023,0.06224465272770968,0.06608988223984619,0.06913402227028759,0.006689097172154129,0.007175560918936928
643,0.06556917407674437,0.09925498678202355,0.11135143795561964,0.12272690859569013,0.049267003124248976,0.06416726748377793,0.07053592886325402,0.07345990547144116,0.09172474565408956,0.11780020828326523,0.12725306416726748,0.13013698630136986,0.049707602339181284,0.076103500761035,0.09753264439637907,0.09677160938876872,0.06516862933589682,0.09528959384763278,0.12008331330609628,0.12276696306977489,0.08459504926700312,0.11083072979251782,0.12565088520387727,0.12841464391572538,0.04193703436673876,0.0635664503725066,0.06629015461026996,0.06949451253705038,0.007049587438916927,0.007275483529196225
644,0.06576944644716815,0.09953536810061683,0.11139149242970439,0.1232876712328767,0.04946727549467275,0.06432748538011696,0.07057598333733878,0.07362012336778018,0.09280621645437795,0.11804053512777377,0.12781382680445405,0.13069774893855643,0.050628855243130655,0.07630377313145878,0.09761275334454858,0.09693182728510774,0.06552911960265961,0.09637106464792117,0.12028358567652006,0.1228470720179444,0.0848754305855964,0.11123127453336537,0.12649202915965713,0.1288552431306577,0.04205719778899303,0.06372666826884563,0.06633020908435472,0.0695746214852199,0.007129696387086437,0.007376797602527731
645,0.06621004566210045,0.09977569494512536,0.11187214611872145,0.12380837939597852,0.049787711287350794,0.06516862933589682,0.0707362012336778,0.07426099495313626,0.09412801409917487,0.11888167908355363,0.12825442601938636,0.1313386205239125,0.05098934550989345,0.07734518945766242,0.09785308018905711,0.09753264439637907,0.06612993671393094,0.09689177281102299,0.12032364015060482,0.12332772570696146,0.08555635664503725,0.11123127453336537,0.1271329007450132,0.1301770407754546,0.04253785147801009,0.06432748538011696,0.06669069935111752,0.07061603781142353,0.007209805335255948,0.007479522515621821
646,0.06645037250660898,0.10057678442682047,0.11187214611872145,0.12444925098133461,0.049867820235520305,0.06572939197308339,0.07085636465593206,0.07446126732356004,0.09524953937354802,0.11888167908355363,0.12909556997516622,0.1316991107906753,0.05114956340623247,0.07750540735400144,0.09793318913722662,0.09825362492990466,0.0661699911880157,0.09689177281102299,0.12108467515821517,0.1240086517664023,0.08607706480813906,0.11131138348153488,0.12737322758952174,0.13025714972362412,0.04273812384843387,0.06468797564687975,0.0669710806697108,0.07173756308579668,0.007370023231594969,0.007583677914997191
647,0.06673075382520227,0.10173836417527837,0.11283345349675558,0.1254506128334535,0.05030841945045261,0.06604982776576143,0.07125690939677962,0.0745814307458143,0.09637106464792117,0.11984298646158775,0.12969638708643755,0.13282063606504846,0.051389890250741005,0.07810622446527277,0.09853400624849795,0.09877433309300648,0.06665064487703276,0.09701193623327725,0.12216614595850356,0.1247296322999279,0.0866778819194104,0.11203236401506048,0.12833453496755587,0.1315388928943363,0.04313866858928142,0.06484819354321877,0.06717135304013458,0.07197788993030521,0.007410077705679724,0.007689283720758314
648,0.06737162541055836,0.10193863654570215,0.11363454297845069,0.1259713209965553,0.050468637346791634,0.06629015461026996,0.07133701834494913,0.07534246575342465,0.09685171833693823,0.12068413041736761,0.13093807578306496,0.133060962909557,0.05159016262116478,0.07858687815428983,0.09917487783385404,0.09937515020427781,0.06689097172154129,0.09717215412961627,0.12280701754385964,0.12521028598894496,0.08759913482335976,0.11259312665224705,0.12941600576784426,0.1315388928943363,0.04321877753745093,0.06532884723223584,0.06729151646238885,0.07233838019706801,0.007410077705679724,0.00779636013040523
649,0.06757189778098213,0.10193863654570215,0.11383481534887446,0.12609148441880957,0.050789073139469676,0.06649042698069374,0.07173756308579668,0.07602339181286549,0.09753264439637907,0.12116478410638468,0.13093807578306496,0.133060962909557,0.05179043499158856,0.07926780421373067,0.09945525915244732,0.0996555315228711,0.06749178883281262,0.09725226307778578,0.12344788912921573,0.12549066730753825,0.08771929824561403,0.11275334454858607,0.1298165505086918,0.13173916526476007,0.04349915885604422,0.0654490106544901,0.06753184330689738,0.07249859809340703,0.0074901866538492345,0.00790492762269642
650,0.06789233357366017,0.10221901786429544,0.11435552351197628,0.1266121925819114,0.051229672354401984,0.0669710806697108,0.0726187615156613,0.07634382760554353,0.0981334615076504,0.12144516542497796,0.13229992790194664,0.13354161659857405,0.05183048946567331,0.08034927501401906,0.09989585836737963,0.10013618521188816,0.06777217015140591,0.09833373387807418,0.12380837939597852,0.12613153889289433,0.08872066009773291,0.11327405271168789,0.13033725867179363,0.13225987342786188,0.04426019386365457,0.066610590402948,0.06845309621084675,0.0726988704638308,0.007650404550188256,0.008015006961565405
651,0.06913402227028759,0.1034206520868381,0.11503644957141712,0.1270527917968437,0.05134983577665625,0.06761195225506689,0.07285908836016983,0.07658415445005207,0.09865416967075222,0.12200592806216454,0.13334134422815028,0.1342225426580149,0.05227108868060562,0.08074981975486661,0.10005607626371865,0.10061683890090523,0.06841304173676199,0.09905471441159977,0.12448930545541936,0.1267724104782504,0.08904109589041095,0.11363454297845069,0.1303773131458784,0.1328606905391332,0.044380357285908834,0.06713129856604982,0.06889369542577906,0.07321957862693262,0.007650404550188256,0.008126619200091945
652,0.06929424016662661,0.10402146919810942,0.11515661299367139,0.12805415364896258,0.05203076183609709,0.06829287831450773,0.07313946967876311,0.07674437234639109,0.09997596731554914,0.12256669069935111,0.13410237923576063,0.13506368661379475,0.05259152447328366,0.08159096371064647,0.10057678442682047,0.100817111271329,0.06953456701113514,0.09985580389329488,0.12521028598894496,0.12709284627092846,0.08924136826083473,0.11483617720099334,0.13201954658335335,0.13290074501321797,0.045221501241688694,0.06725146198830409,0.0695746214852199,0.07454137627172955,0.007770567972442521,0.008239785684528518
653,0.06941440358888087,0.10418168709444844,0.11595770247536649,0.1284947528638949,0.052831851317792194,0.06877353200352479,0.07329968757510213,0.07766562525034046,0.10077705679724425,0.12340783465513097,0.13462308739886245,0.13506368661379475,0.05303212368821597,0.08195145397740927,0.100817111271329,0.10149803733076984,0.06969478490747416,0.10145798285668509,0.12565088520387727,0.12745333653769125,0.08964191300168228,0.11579748457902747,0.1323399823760314,0.1335015621244893,0.04582231835296002,0.06741167988464311,0.06997516622606745,0.07498197548666186,0.007810622446527277,0.008354528058382863
654,0.0700152207001522,0.10506288552431306,0.11611792037170551,0.12917567892333573,0.05347272290314828,0.06889369542577906,0.07386045021228871,0.07822638788752703,0.100817111271329,0.1236481614996395,0.13554434030281182,0.1354642313546423,0.05335255948089401,0.08243210766642634,0.10149803733076984,0.1019786910197869,0.06977489385564367,0.10185852759753264,0.12585115757430104,0.12805415364896258,0.09068332932788592,0.11671873748297684,0.13282063606504846,0.13426259713209965,0.04634302651606184,0.06825282384042297,0.07041576544099976,0.07606344628695025,0.007890731394696787,0.008470868266557402
655,0.07061603781142353,0.10542337579107586,0.11647841063846831,0.12941600576784426,0.05371304974765681,0.0692141312184571,0.07446126732356004,0.07830649683569654,0.10093727469358327,0.12541055835936873,0.13554434030281182,0.1357446126732356,0.05347272290314828,0.08367379636305375,0.10221901786429544,0.10245934470880397,0.07029560201874549,0.10245934470880397,0.1267724104782504,0.12825442601938636,0.09104381959464872,0.11768004486101097,0.13354161659857405,0.1343026516061844,0.047584715212689255,0.06861331410718577,0.07125690939677962,0.07618360970920451,0.008050949291035808,0.00858882855954625
656,0.07145718176720339,0.10598413842826243,0.11703917327565488,0.12993671393094608,0.05387326764399583,0.06989505727789794,0.07470159416806857,0.07850676920612032,0.10237923576063446,0.12577104862613153,0.13602499399182888,0.13606504846591364,0.05387326764399583,0.08471521268925739,0.10249939918288872,0.10289994392373628,0.07061603781142353,0.10354081550909236,0.127333173115437,0.12957622366418328,0.09116398301690298,0.1186413522390451,0.13378194344308258,0.13454297845069293,0.048586077064808136,0.0692141312184571,0.07241848914523752,0.07634382760554353,0.008171112713290074,0.008708431497690725
657,0.07205799887847472,0.10722582712488984,0.11731955459424817,0.13057758551630216,0.05467435712569094,0.07061603781142353,0.07522230233117039,0.0787070415765441,0.10402146919810942,0.12681246495233517,0.13674597452535447,0.13714651926620203,0.05391332211808059,0.08519586637827445,0.10281983497556677,0.1038612513017704,0.07093647360410157,0.10390130577585516,0.12773371785628454,0.13005687735320035,0.09224545381719138,0.1187214611872146,0.13450292397660818,0.13602499399182888,0.04886645838340142,0.06973483938155892,0.0726988704638308,0.07698469919089962,0.008251221661459585,0.008829699955494092
658,0.07281903388608507,0.10758631739165264,0.11768004486101097,0.1311784026275735,0.05483457502202996,0.07097652807818633,0.07618360970920451,0.07906753184330689,0.10426179604261795,0.1269726828486742,0.13730673716254105,0.13774733637747336,0.05403348554033485,0.0863173916526476,0.10281983497556677,0.10394136024993991,0.07137707281903388,0.10462228630938075,0.1281342625971321,0.13021709524953937,0.09268605303212368,0.11888167908355363,0.13570455819915084,0.13642553873267643,0.04950732996875751,0.06993511175198269,0.07309941520467836,0.07746535287991668,0.008251221661459585,0.008952657125996391
659,0.07313946967876311,0.10778658976207642,0.11848113434270607,0.13221981895377713,0.05491468397019947,0.07121685492269486,0.07634382760554353,0.07938796763598494,0.10462228630938075,0.1269726828486742,0.13782744532564287,0.13870864375550748,0.054434030281182405,0.08687815428983417,0.10410157814627893,0.10434190499078747,0.07197788993030521,0.10490266762797404,0.12877513418248818,0.13041736761996314,0.0932067611952255,0.11968276856524873,0.13634542978450692,0.13678602899943923,0.0505888007690459,0.07025554754466073,0.07345990547144116,0.07802611551710326,0.00837138508371385,0.009077326525210223
660,0.07358006889369542,0.10850757029560201,0.11972282303933349,0.13262036369462468,0.055195065288792755,0.07145718176720339,0.07666426339822158,0.08002883922134102,0.10506288552431306,0.12841464391572538,0.1385083713850837,0.13870864375550748,0.05575582792597933,0.08719859008251221,0.10438195946487222,0.10478250420571977,0.07329968757510213,0.10518304894656733,0.12913562444925097,0.13057758551630216,0.0943683409436834,0.12000320435792677,0.13666586557718496,0.1373467916366258,0.051309781302571494,0.07077625570776255,0.07366017784186493,0.07858687815428983,0.008451494031883361,0.00920373199661822
661,0.07362012336778018,0.10906833293278859,0.12100456621004566,0.13266041816870944,0.055956100296403105,0.07169750861171192,0.0772650805094929,0.08046943843627333,0.10586397500600817,0.12841464391572538,0.1391492429704398,0.13926940639269406,0.05639669951133541,0.0874789714011055,0.10470239525755026,0.10526315789473684,0.07418088600496675,0.10638468316910998,0.1298165505086918,0.1316190018425058,0.09464872226227669,0.12028358567652006,0.13758711848113434,0.1373467916366258,0.05171032604341905,0.07105663702635584,0.07406072258271248,0.07890731394696787,0.008451494031883361,0.009331897715733239
662,0.07402066810862773,0.10966915004405992,0.12136505647680845,0.13366178002082832,0.05627653608908115,0.0726187615156613,0.07754546182808619,0.08058960185852759,0.10662501001361852,0.12905551550108146,0.13962989665945685,0.13999038692621965,0.05675718977809821,0.08763918929744452,0.10506288552431306,0.10554353921333012,0.07442121284947528,0.1072658815989746,0.13057758551630216,0.13217976447969237,0.09565008411439557,0.12164543779540174,0.13810782664423615,0.13754706400704958,0.0521108707842666,0.07145718176720339,0.07470159416806857,0.07942802211006969,0.008451494031883361,0.009461848194722
663,0.07434110390130577,0.110310021629416,0.12272690859569013,0.13478330529520147,0.05691740767443723,0.07321957862693262,0.0776255707762557,0.08131058239205319,0.10662501001361852,0.12957622366418328,0.14007049587438916,0.14139229351918609,0.05727789794120003,0.08924136826083473,0.10550348473924537,0.10622446527277096,0.07462148521989906,0.10898822398461908,0.13085796683489545,0.13326123527998077,0.09601057438115837,0.12196587358807978,0.1388688616518465,0.13866858928142273,0.05255146999919891,0.07205799887847472,0.07522230233117039,0.07966834895457822,0.008651766402307137,0.009593608287093146
664,0.07466153969398381,0.1114716013778739,0.12452935992950412,0.13490346871745573,0.057638388207962826,0.07333974204918689,0.07814627893935752,0.08147080028839221,0.10766642633982215,0.13105823920531923,0.14095169430425378,0.14239365537130497,0.057478170311623805,0.08968196747576704,0.10606424737643194,0.10666506448770327,0.0756629015461027,0.10974925899222943,0.13085796683489545,0.13378194344308258,0.09645117359609068,0.12240647280301209,0.1393094608667788,0.13934951534086357,0.05259152447328366,0.07213810782664423,0.0753024112793399,0.0803092205399343,0.008731875350476648,0.009727203192450537
665,0.07490186653849235,0.11163181927421292,0.125530721781623,0.13594488504365937,0.05775855163021709,0.07354001441961067,0.07822638788752703,0.08227188977008731,0.10782664423616117,0.1313386205239125,0.1419130016822879,0.14283425458623727,0.05779860610430185,0.09020267563886886,0.10678522790995754,0.1069053913322118,0.07598333733878074,0.10998958583673796,0.13177921973884482,0.1338620523912521,0.09677160938876872,0.12280701754385964,0.1396699511335416,0.13971000560762636,0.05311223263638548,0.07245854361932227,0.07546262917567892,0.08050949291035808,0.009012256669069935,0.00986265846131282
666,0.07534246575342465,0.11211247296322999,0.12601137547064006,0.13686613794760874,0.057998878474725624,0.07386045021228871,0.0787070415765441,0.08235199871825682,0.1080669710806697,0.13165905631659056,0.14283425458623727,0.14331490827525434,0.058239205319234155,0.09104381959464872,0.10730593607305935,0.10774653528799166,0.07730513498357766,0.11107105663702635,0.13254025474645517,0.13482335976928622,0.09737242650004005,0.12312745333653768,0.14027076824481294,0.14051109508932147,0.053753104221741566,0.07337979652327165,0.07550268364976367,0.08107025554754466,0.0091324200913242,0.01
667,0.0757430104942722,0.11239285428182327,0.1263318112633181,0.13742690058479531,0.058159096371064645,0.07418088600496675,0.07918769526556116,0.08267243451093487,0.1084274613474325,0.13238003685011615,0.1437154530161019,0.1438756709124409,0.05924056717135304,0.09112392854281823,0.10746615396939838,0.10810702555475446,0.07754546182808619,0.1111111111111111,0.1328606905391332,0.13522390451013377,0.09745253544820956,0.1247296322999279,0.14035087719298245,0.1411920211487623,0.0539934310662501,0.07366017784186493,0.07618360970920451,0.08115036449571417,0.009252583513578466,0.010139254075588142
668,0.0768244812945606,0.1125530721781623,0.12753344548586076,0.13782744532564287,0.058840022430505484,0.07466153969398381,0.07930785868781542,0.0832732516222062,0.10862773371785628,0.1327004726427942,0.1440759432828647,0.1453977409276616,0.05996154770487863,0.09176480012817431,0.10898822398461908,0.1087879516141953,0.07858687815428983,0.11215252743731474,0.1338620523912521,0.13674597452535447,0.09785308018905711,0.12541055835936873,0.14091163983016902,0.14247376431947448,0.055034847392453734,0.07402066810862773,0.07674437234639109,0.08143074581430745,0.009292637987663221,0.010280447320933098
669,0.07730513498357766,0.11347432508211167,0.12841464391572538,0.13826804454057517,0.05912040374909877,0.07506208443483137,0.07954818553232396,0.08359368741488424,0.10930865977729712,0.13302090843547223,0.144516542497797,0.1472001922614756,0.06016182007530241,0.09232556276536089,0.11043018505167027,0.10886806056236481,0.07898742289513738,0.1129936713930946,0.13402227028759112,0.13738684611071056,0.09837378835215893,0.1259713209965553,0.1410318032524233,0.1429944724825763,0.055956100296403105,0.07410077705679724,0.07742529840583193,0.08155090923656172,0.009292637987663221,0.01042360673976401
670,0.07858687815428983,0.11463590483056957,0.12921573339742048,0.13894897060001601,0.05928062164543779,0.07542257470159416,0.0803092205399343,0.08399423215573179,0.11010974925899222,0.13462308739886245,0.14491708723864455,0.14780100937274693,0.06064247376431947,0.09328687014339501,0.1110310021629416,0.1095890410958904,0.07918769526556116,0.11323399823760313,0.13506368661379475,0.13758711848113434,0.09933509573019306,0.12637186573740286,0.14171272931186413,0.14323479932708483,0.05675718977809821,0.07486181206440759,0.07786589762076424,0.08207161739966354,0.009492910358086998,0.01056875971184805
671,0.07926780421373067,0.11511655851958663,0.12993671393094608,0.14059120403749098,0.0593607305936073,0.07554273812384843,0.08054954738444284,0.08491548505968116,0.11079067531843306,0.13534406793238804,0.14591844909076343,0.14860209885444203,0.06172394456460786,0.09416806857325963,0.11163181927421292,0.11035007610350075,0.079868621325002,0.11455579588240006,0.1357446126732356,0.13834815348874469,0.10029640310822718,0.12665224705599615,0.14267403668989825,0.14395577986061042,0.05735800688936954,0.0757430104942722,0.07806616999118801,0.08239205319234158,0.009573019306256508,0.01071593399822671
672,0.07978851237683249,0.11539693983817992,0.13005687735320035,0.14123207562284706,0.05948089401586157,0.07598333733878074,0.08058960185852759,0.0852359208523592,0.11127132900745013,0.13566450372506608,0.14635904830569574,0.14860209885444203,0.062204598253624926,0.09448850436593767,0.11167187374829768,0.11051029399983978,0.08074981975486661,0.11503644957141712,0.1362653208363374,0.13870864375550748,0.10089722021949851,0.12769366338219978,0.14283425458623727,0.14411599775694944,0.05803893294881038,0.07622366418328927,0.07826644236161179,0.08283265240727389,0.00981334615076504,0.010865157746525371
673,0.08026916606584955,0.11615797484579027,0.1303773131458784,0.14143234799327084,0.059761275334454855,0.07634382760554353,0.08203156292557878,0.08571657454137627,0.11199230954097572,0.1366258111031002,0.1475606825282384,0.14964351518064567,0.06248497957221821,0.09460866778819194,0.11179203717055194,0.1114716013778739,0.08115036449571417,0.11575743010494272,0.1366258111031002,0.13902907954818552,0.10141792838260033,0.12873507970840342,0.1437955619642714,0.1448770327645598,0.05888007690459024,0.07694464471681486,0.07926780421373067,0.08355363294079948,0.00989345509893455,0.011016459496336568
674,0.08082992870303612,0.11627813826804453,0.13061763999038692,0.14211327405271168,0.060442201393895695,0.07734518945766242,0.08207161739966354,0.08619722823039333,0.11239285428182327,0.13746695505888007,0.1475606825282384,0.14964351518064567,0.0634863414243371,0.09532964832171753,0.11351437955619642,0.11199230954097572,0.08143074581430745,0.11627813826804453,0.13730673716254105,0.13987022350396539,0.10209885444204117,0.12949611471601377,0.14383561643835616,0.14623888488344147,0.06072258271248898,0.07782584314667948,0.08014900264359529,0.0837138508371385,0.010293999839782103,0.011169868184678227
675,0.0810302010734599,0.11647841063846831,0.1308980213089802,0.14279420011215252,0.06076263718657374,0.0776255707762557,0.08251221661459585,0.08627733717856284,0.11435552351197628,0.13866858928142273,0.14808139069134021,0.1501642233437475,0.0642874309060322,0.09569013858848033,0.11495634062324761,0.11323399823760313,0.08263238003685011,0.11651846511255307,0.13834815348874469,0.14063125851157574,0.10289994392373628,0.12997676840503083,0.14443643354962749,0.14748057358006889,0.06100296403108227,0.07890731394696787,0.08070976528078186,0.08399423215573179,0.01049427221020588,0.011325413151528128
676,0.0821116718737483,0.11743971801650244,0.1315388928943363,0.14399583433469518,0.06092285508291276,0.07806616999118801,0.08267243451093487,0.08679804534166466,0.11435552351197628,0.13866858928142273,0.14884242569895056,0.1506048225586798,0.06452775775054073,0.09593046543298886,0.11495634062324761,0.11387486982295922,0.0832732516222062,0.11715933669790915,0.13866858928142273,0.14099174877833853,0.10310021629416005,0.13085796683489545,0.1455980132980854,0.1476407914764079,0.06156372666826884,0.07898742289513738,0.08082992870303612,0.08455499479291836,0.01057438115837539,0.011483124145435113
677,0.08243210766642634,0.11780020828326523,0.13185932868701433,0.1441560522310342,0.06152367219418409,0.07906753184330689,0.08323319714812144,0.0874789714011055,0.11483617720099334,0.13926940639269406,0.15020427781783224,0.1514860209885444,0.06496835696547304,0.09593046543298886,0.11519666746775614,0.11431546903789153,0.0833533605703757,0.11824080749819754,0.13946967876311783,0.14139229351918609,0.10402146919810942,0.1313386205239125,0.14635904830569574,0.14812144516542497,0.06284546983898101,0.079868621325002,0.08147080028839221,0.08575662901546102,0.0106544901065449,0.011643031329208756
678,0.08287270688135864,0.11856124329087558,0.13201954658335335,0.1445966514459665,0.06168389009052311,0.07958824000640871,0.08359368741488424,0.08763918929744452,0.1163983016902988,0.1406713129856605,0.15144596651445966,0.15196667467756148,0.06540895618040535,0.09749258992229431,0.11583753905311223,0.1145157414083153,0.08447488584474885,0.1187214611872146,0.13999038692621965,0.14163262036369462,0.104582231835296,0.1319794921092686,0.14699991989105182,0.14904269806937434,0.06324601457982856,0.08046943843627333,0.08283265240727389,0.08635744612673235,0.010854762476968677,0.011805165285688056
679,0.08383401425939277,0.11896178803172314,0.13290074501321797,0.14543779540174637,0.06192421693503164,0.07982856685091724,0.08419450452615557,0.0879195706160378,0.11687895537931586,0.1406713129856605,0.15224705599615476,0.1525674917888328,0.06576944644716815,0.09845389730032844,0.11659857406072258,0.11479612272690859,0.08531602980052871,0.11948249619482496,0.14023071377072818,0.14179283826003364,0.10490266762797404,0.1324200913242009,0.14776095489866217,0.14968356965473043,0.0635664503725066,0.08050949291035808,0.08307297925178242,0.08707842666025795,0.011175198269646719,0.011969557023590429
680,0.0847953216374269,0.11996314988384202,0.1343827605543539,0.14583834014259392,0.06244492509813346,0.08006889369542577,0.0848754305855964,0.0882800608828006,0.11731955459424817,0.1411119122005928,0.15324841784827364,0.1525674917888328,0.06673075382520227,0.09889449651526075,0.11699911880157013,0.1152367219418409,0.0859569013858848,0.12000320435792677,0.14059120403749098,0.1422734919490507,0.10562364816149963,0.13266041816870944,0.14856204438035728,0.1499639509733237,0.06396699511335416,0.08074981975486661,0.08331330609629095,0.0874789714011055,0.01141552511415525,0.012136237983442417
681,0.08567652006729151,0.12056396699511335,0.1353841224064728,0.14619883040935672,0.06352639589842185,0.08070976528078186,0.08531602980052871,0.08868060562364816,0.11788031723143474,0.14139229351918609,0.15396939838179924,0.1544500520708163,0.0673315709364736,0.09981574941921012,0.11820075302411279,0.11635824721621404,0.0867579908675799,0.12116478410638468,0.14195305615637266,0.14391572538652567,0.1061043018505167,0.1327004726427942,0.14928302491388287,0.1506849315068493,0.06472803012096451,0.08235199871825682,0.08367379636305375,0.0878394616678683,0.011735960906833293,0.012305240043592616
682,0.08579668348954578,0.12120483858046943,0.13590483056957461,0.14667948409837378,0.06364655932067612,0.08159096371064647,0.08651766402307137,0.08884082351998718,0.11824080749819754,0.14203316510454217,0.15513097813025714,0.15485059681166385,0.0680525514699992,0.1003765120563967,0.11904189697989265,0.11695906432748537,0.08759913482335976,0.12232636385484258,0.14243370984538972,0.14443643354962749,0.1064647921172795,0.13318112633181126,0.1501642233437475,0.15128574861812064,0.0650084114395578,0.08263238003685011,0.08415445005207081,0.0882800608828006,0.011976287751341824,0.012476595526308684
683,0.08615717375630857,0.12164543779540174,0.1369061924216935,0.14687975646879756,0.06420732195786269,0.08203156292557878,0.08719859008251221,0.08916125931266522,0.1190819514539774,0.1426339822158135,0.15621244893054553,0.1555315228711047,0.06877353200352479,0.10129776496034607,0.12004325883201153,0.11743971801650244,0.08787951614195305,0.12300728991428342,0.14323479932708483,0.14499719618681406,0.10686533685812705,0.1334214531763198,0.15128574861812064,0.15144596651445966,0.06584955539533766,0.08275254345910438,0.08455499479291836,0.08856044220139389,0.012296723544019866,0.012650337203959038
684,0.0866778819194104,0.12188576463991027,0.13810782664423615,0.1472001922614756,0.06436753985420171,0.08243210766642634,0.08795962509012256,0.08960185852759753,0.11988304093567251,0.14391572538652567,0.15673315709364735,0.15617239445646078,0.06933429464071136,0.10161820075302411,0.12100456621004566,0.1186413522390451,0.08924136826083473,0.12404870624048706,0.14419610670511895,0.14615877593527196,0.10730593607305935,0.1338620523912521,0.15164623888488343,0.15192662020347672,0.06604982776576143,0.08347352399262997,0.08603701033405431,0.08908115036449571,0.012376832492189377,0.012826498305280598
685,0.08699831771208844,0.12260674517343587,0.13946967876311783,0.14784106384683168,0.06444764880237122,0.08315308819995193,0.08807978851237683,0.09020267563886886,0.12056396699511335,0.14443643354962749,0.15673315709364735,0.15653288472322358,0.07005527517423696,0.10205879996795642,0.12144516542497796,0.11884162460946887,0.08968196747576704,0.12428903308499559,0.14483697829047504,0.1463991027797805,0.10790675318433068,0.13442281502843867,0.15204678362573099,0.15228711047023952,0.06673075382520227,0.08375390531122326,0.08687815428983417,0.08964191300168228,0.012456941440358887,0.013005112521734098
686,0.0874789714011055,0.12308739886245293,0.14011055034847392,0.14832171753584875,0.064647921172795,0.08355363294079948,0.0882800608828006,0.09072338380197068,0.121765601217656,0.14479692381639028,0.1574941921012577,0.15717375630857966,0.07093647360410157,0.10241929023471921,0.12204598253624929,0.11904189697989265,0.09008251221661459,0.1247296322999279,0.1452375230313226,0.14808139069134021,0.10850757029560201,0.13554434030281182,0.15268765521108707,0.1529279820555956,0.06745173435872787,0.0844348313706641,0.08707842666025795,0.09024273011295361,0.012577104862613153,0.013186214013947484
687,0.08832011535688536,0.12336778018104622,0.14035087719298245,0.14892253464712008,0.06484819354321877,0.08375390531122326,0.0886405511495634,0.09148441880958103,0.12252663622526636,0.14563806777217014,0.15805495473844428,0.15845549947929183,0.07121685492269486,0.10326043419049907,0.12264679964752062,0.11956260514299447,0.09092365617239445,0.12549066730753825,0.1456781222462549,0.1494432428102219,0.10898822398461908,0.13558439477689657,0.15316830890010413,0.15348874469278218,0.06793238804774493,0.08451494031883361,0.08751902587519025,0.09068332932788592,0.012817431707121685,0.013369837418249451
688,0.08872066009773291,0.12372827044780901,0.14079147640791476,0.15044460466234078,0.06520868380998157,0.0840743411039013,0.08892093246815669,0.09224545381719138,0.12376832492189377,0.14615877593527196,0.15869582632380036,0.15845549947929183,0.07181767203396619,0.1042217415685332,0.12304734438836817,0.12068413041736761,0.09152447328366578,0.1267724104782504,0.1457582311944244,0.14976367860289994,0.10938876872546663,0.13658575662901545,0.154009452855884,0.1545301610189858,0.06869342305535528,0.08499559400785067,0.08844027877913962,0.09100376512056396,0.012897540655291195,0.01355601785329369
689,0.09032283906112312,0.1240086517664023,0.1411920211487623,0.15152607546262917,0.06560922855082912,0.08431466794840983,0.08916125931266522,0.09252583513578466,0.12408876071457181,0.14687975646879756,0.15949691580549546,0.16021789633902106,0.07201794440438997,0.10510293999839782,0.12356805255146999,0.12100456621004566,0.09188496355042858,0.127333173115437,0.14647921172795,0.15056476808459504,0.10998958583673796,0.13682608347352399,0.1547304333894096,0.15493070575983336,0.06905391332211808,0.0866778819194104,0.08912120483858046,0.09188496355042858,0.013177921973884482,0.013744790926775366
690,0.09092365617239445,0.12476968677401265,0.1415525114155251,0.15188656572939196,0.06564928302491388,0.08459504926700312,0.08956180405351277,0.09264599855803893,0.12432908755908034,0.1476407914764079,0.15949691580549546,0.16085876792437714,0.07229832572298325,0.1053833213169911,0.1240086517664023,0.12192581911399503,0.09224545381719138,0.1282143715453016,0.14699991989105182,0.15092525835135784,0.11075062084434831,0.1376271729552191,0.15541135944885043,0.1563326123527998,0.06985500280381318,0.08719859008251221,0.09032283906112312,0.09252583513578466,0.013418248818393014,0.013936192742241435
691,0.09152447328366578,0.1254506128334535,0.14211327405271168,0.15224705599615476,0.06600977329167668,0.08459504926700312,0.0901626211647841,0.09384763278058159,0.12533044941119922,0.14824160858767924,0.16041816870944484,0.1616198029319875,0.07354001441961067,0.106544901065449,0.12420892413682608,0.1224865817511816,0.09300648882480173,0.12877513418248818,0.14796122726908595,0.15152607546262917,0.1110310021629416,0.138788752703677,0.1560522310342065,0.15733397420491868,0.07077625570776255,0.08771929824561403,0.09112392854281823,0.09272610750620844,0.013738684611071056,0.014130259905995337
692,0.09220539934310662,0.12601137547064006,0.14283425458623727,0.15312825442601938,0.0661699911880157,0.08499559400785067,0.09068332932788592,0.09408795962509012,0.12621164784106384,0.14876231675078105,0.16041816870944484,0.1623407834655131,0.07434110390130577,0.10742609949531362,0.1248097412480974,0.12272690859569013,0.09388768725466634,0.12989665945686132,0.14868220780261154,0.15200672915164623,0.11199230954097572,0.13942962428903308,0.15661299367139309,0.1582151726347833,0.07137707281903388,0.08844027877913962,0.09244572618761515,0.0932067611952255,0.013818793559240566,0.014327029534098295
693,0.0928462709284627,0.12665224705599615,0.14311463590483056,0.1544500520708163,0.06693102619562605,0.08535608427461347,0.09116398301690298,0.09424817752142914,0.12725306416726748,0.15020427781783224,0.161699911880157,0.16310181847312344,0.07438115837539053,0.10854762476968677,0.12521028598894496,0.12332772570696146,0.09420812304734438,0.1303773131458784,0.14928302491388287,0.1524873828406633,0.11235279980773852,0.14079147640791476,0.1570535928863254,0.15921653448690218,0.07233838019706801,0.0897220219498518,0.09272610750620844,0.09380757830649683,0.014219338300088119,0.014526539259467812
694,0.09384763278058159,0.12753344548586076,0.1437955619642714,0.15549146839701994,0.06753184330689738,0.08647760954898662,0.09212529039493711,0.09444844989185291,0.12761355443403027,0.15088520387727308,0.16258111031002162,0.16450372506608987,0.07470159416806857,0.10926860530321236,0.12617159336697908,0.12380837939597852,0.09516943042537851,0.13113834815348874,0.15080509492910357,0.1532083633741889,0.11275334454858607,0.14139229351918609,0.15809500921252903,0.1608988223984619,0.07329968757510213,0.09100376512056396,0.09352719698790354,0.09404790515100536,0.01445966514459665,0.014728827239075018
695,0.09484899463270047,0.12909556997516622,0.1445966514459665,0.15581190418969798,0.06777217015140591,0.08723864455659697,0.09292637987663221,0.09500921252903949,0.12793399022670832,0.15144596651445966,0.16310181847312344,0.16558519586637827,0.07486181206440759,0.10978931346631418,0.1266923015300809,0.12444925098133461,0.09573019306256508,0.1324200913242009,0.15172634783305294,0.15449010654490106,0.11319394376351838,0.14175278378594888,0.1590963710646479,0.16178002082832652,0.07434110390130577,0.09140430986141151,0.09412801409917487,0.0947288312104462,0.014619883040935672,0.014933932161242534
696,0.09532964832171753,0.1304574220940479,0.14499719618681406,0.15693342946407113,0.06817271489225346,0.0881999519346311,0.09328687014339501,0.09520948489946326,0.12925578787150524,0.15240727389249378,0.1638628534807338,0.1661860129776496,0.07554273812384843,0.11035007610350075,0.12717295521909797,0.1250901225666907,0.09673155491468396,0.1327805815909637,0.15252743731474805,0.15585195866378274,0.11419530561563726,0.14327485380116958,0.16013778739085155,0.16262116478410638,0.07454137627172955,0.09188496355042858,0.09444844989185291,0.09540975726988704,0.014860209885444203,0.01514189325304352
697,0.0958904109589041,0.13085796683489545,0.14543779540174637,0.157774573419851,0.06825282384042297,0.08852038772730914,0.0935672514619883,0.09613073780341264,0.1298165505086918,0.15288792758151085,0.16462388848834414,0.16686693903709043,0.07558279259793318,0.11059040294800929,0.12841464391572538,0.12593126652247055,0.09757269887046383,0.1339421613394216,0.1532884723223584,0.15709364736041015,0.11499639509733237,0.14367539854201714,0.1613394216133942,0.16458383401425938,0.07562284707201794,0.09220539934310662,0.09488904910678522,0.09621084675158215,0.015340863574461266,0.015352750287804213
698,0.09601057438115837,0.13141872947208202,0.14599855803893294,0.15845549947929183,0.06889369542577906,0.08892093246815669,0.09396779620283585,0.09633101017383641,0.13033725867179363,0.1533685812705279,0.16506448770327645,0.16762797404470078,0.07638388207962829,0.11207241848914523,0.12869502523431867,0.12673235600416566,0.09853400624849795,0.13470319634703196,0.1548105423375791,0.15849555395337658,0.11571737563085796,0.1449571417127293,0.16173996635424176,0.16610590402948008,0.07586317391652647,0.09288632540254746,0.0954498117439718,0.09681166386285348,0.01566129936713931,0.01556654359271062
699,0.09673155491468396,0.13217976447969237,0.14631899383161098,0.15969718817591924,0.06925418569254185,0.08948169510534326,0.09456861331410718,0.0966113914924297,0.13085796683489545,0.15376912601137546,0.16566530481454778,0.1688696627413282,0.07698469919089962,0.11303372586717936,0.12933589681967475,0.12845469838981013,0.09993591284146439,0.13522390451013377,0.15569174076744371,0.15933669790915644,0.11655851958663782,0.14631899383161098,0.16230072899142833,0.16722742930385323,0.07586317391652647,0.09324681566931026,0.09633101017383641,0.09725226307778578,0.01598173515981735,0.015783314056521166
700,0.09793318913722662,0.13238003685011615,0.14663942962428902,0.16109909476888568,0.06973483938155892,0.08996234879436033,0.09512937595129375,0.09705199070736201,0.13109829367940398,0.15529119602659616,0.16566530481454778,0.1696707522230233,0.07794600656893375,0.11367459745253544,0.1308980213089802,0.12941600576784426,0.10021629416005767,0.13570455819915084,0.1564127213009693,0.15953697027958022,0.11784026275734999,0.14647921172795,0.1628614916286149,0.16746775614836176,0.07618360970920451,0.0943683409436834,0.09717215412961627,0.09785308018905711,0.016182007530241127,0.016003103137387016
701,0.098854442041176,0.13290074501321797,0.14708002883922133,0.16157974845790274,0.06997516622606745,0.09040294800929263,0.09573019306256508,0.09737242650004005,0.13246014579828566,0.15649283024913882,0.16610590402948008,0.1711127132900745,0.0791476407914764,0.11403508771929824,0.1318993831610991,0.12953616919009853,0.100817111271329,0.1365457021549307,0.15737402867900344,0.16041816870944484,0.11920211487623167,0.14695986541696707,0.1638628534807338,0.16838900905231113,0.07702475366498437,0.09452855884002243,0.09801329808539613,0.09821357045581991,0.016462388848834414,0.01622595287078087
702,0.09941520467836257,0.13338139870223503,0.14780100937274693,0.16258111031002162,0.07013538412240647,0.09108387406873347,0.09593046543298886,0.09833373387807418,0.13362172554674356,0.15689337498998637,0.1666266121925819,0.1711127132900745,0.07962829448049347,0.1148762316750781,0.13213971000560762,0.12997676840503083,0.10209885444204117,0.1373467916366258,0.15801490026435952,0.16077865897620763,0.12012336778018104,0.14748057358006889,0.1642233437474966,0.16882960826724344,0.0776255707762557,0.09496915805495473,0.0989345509893455,0.09853400624849795,0.01658255227108868,0.016451905877536605
703,0.0996555315228711,0.1343026516061844,0.14808139069134021,0.16382279900664903,0.0707362012336778,0.09188496355042858,0.09653128254426019,0.0989345509893455,0.13398221581350636,0.15733397420491868,0.1666266121925819,0.17175358487543058,0.08070976528078186,0.11519666746775614,0.13274052711687895,0.13101818473123447,0.10310021629416005,0.13790755427381238,0.15953697027958022,0.16141953056156372,0.12072418489145237,0.14912280701754385,0.16478410638468316,0.17099254986782023,0.07818633341344228,0.09593046543298886,0.09949531362653208,0.09917487783385404,0.016702715693342945,0.01668100537200059
704,0.10041656653048145,0.13490346871745573,0.1490827525434591,0.16490426980693743,0.0711768004486101,0.09212529039493711,0.09729231755187054,0.09953536810061683,0.13482335976928622,0.15733397420491868,0.167267483777938,0.17283505567571897,0.08086998317712088,0.116037811423536,0.13330128975406552,0.1323399823760314,0.10410157814627893,0.13866858928142273,0.16025795081310582,0.1623407834655131,0.12084434831370663,0.15000400544740847,0.16514459665144596,0.17251461988304093,0.0791476407914764,0.09657133701834494,0.1000160217896339,0.1004566210045662,0.016782824641512456,0.01691329517029647
705,0.10121765601217655,0.13586477609548986,0.14948329728430665,0.1657454137627173,0.07141712729311864,0.09280621645437795,0.09773291676680285,0.10021629416005767,0.13634542978450692,0.15845549947929183,0.16798846431146358,0.1738764720019226,0.08143074581430745,0.11627813826804453,0.1343026516061844,0.13294079948730272,0.10594408395417768,0.13898902507410077,0.16137947608747896,0.16418328927341183,0.12156532884723223,0.15044460466234078,0.1659056316590563,0.17371625410558358,0.07998878474725626,0.0973323720259553,0.10073700232315949,0.10069694784907474,0.016902988063766722,0.01714881969870541
706,0.10177841864936313,0.13670592005126972,0.15028438676600175,0.1665465032444124,0.07193783545622046,0.09348714251381879,0.09817351598173515,0.10101738364175278,0.13714651926620203,0.1590963710646479,0.16898982616358246,0.17439718016502442,0.0821917808219178,0.11707922774973964,0.1346631418729472,0.13378194344308258,0.10714571817672033,0.1395898421853721,0.1619802931987503,0.16490426980693743,0.12260674517343587,0.15108547624769686,0.1667067211407514,0.17427701674277016,0.08070976528078186,0.09769286229271809,0.10149803733076984,0.1015380918048546,0.017023151486020988,0.017387624002162504
707,0.10217896339021068,0.13802771769606664,0.15144596651445966,0.16694704798525994,0.07221821677481374,0.09368741488424256,0.09865416967075222,0.10121765601217655,0.13810782664423615,0.1590963710646479,0.1697508611711928,0.174957942802211,0.08323319714812144,0.11763999038692621,0.1353841224064728,0.1339421613394216,0.10754626291756789,0.14043098614115196,0.16290154610269966,0.16570535928863253,0.12332772570696146,0.15112553072178161,0.16714732035568372,0.17471761595770247,0.08163101818473123,0.09869422414483697,0.10237923576063446,0.10265961707922774,0.01718336938236001,0.01762975375287204
708,0.10281983497556677,0.13862853480733797,0.15196667467756148,0.16794840983737883,0.07309941520467836,0.09396779620283585,0.09897460546343026,0.10141792838260033,0.13874869822959224,0.16021789633902106,0.17067211407514218,0.17579908675799086,0.08375390531122326,0.11844107986862132,0.13642553873267643,0.1349435231915405,0.10850757029560201,0.14163262036369462,0.16346230873988624,0.16766802851878554,0.12376832492189377,0.15200672915164623,0.1677881919410398,0.17523832412080428,0.08247216214051109,0.09909476888568453,0.10273972602739725,0.10374108787951614,0.01742369622686854,0.017875255259042353
709,0.10310021629416005,0.1388688616518465,0.1525674917888328,0.16830890010414162,0.07370023231594969,0.0942882319955139,0.0992950412561083,0.10225907233838019,0.13934951534086357,0.16085876792437714,0.1715533125050068,0.1765601217656012,0.08503564848193543,0.1186413522390451,0.136986301369863,0.1353841224064728,0.10866778819194103,0.14211327405271168,0.16434350716975085,0.1688696627413282,0.12505006809260594,0.15280781863334134,0.1687895537931587,0.17587919570616037,0.08283265240727389,0.09985580389329488,0.10366097893134663,0.10434190499078747,0.017664023071377072,0.018124175473742357
710,0.10382119682768565,0.1395097332372026,0.15380918048546022,0.16906993511175197,0.07402066810862773,0.09500921252903949,0.09973564047104061,0.10285988944965152,0.14043098614115196,0.16137947608747896,0.17359609068332932,0.17812224625490666,0.08583673796363053,0.119802931987503,0.13882880717776175,0.13658575662901545,0.10946887767363614,0.14363534406793238,0.16566530481454778,0.1707522230233117,0.12629175678923335,0.1536489625891212,0.16935031643034526,0.17587919570616037,0.08355363294079948,0.10101738364175278,0.10486261315388928,0.10482255867980453,0.017984458864055114,0.018376562003881724
711,0.10402146919810942,0.14047104061523671,0.15412961627813826,0.1695906432748538,0.07446126732356004,0.09593046543298886,0.1004566210045662,0.10358086998317712,0.14127213009693182,0.16266121925819113,0.1746775614836177,0.17912360810702554,0.0863173916526476,0.12064407594328286,0.14027076824481294,0.13674597452535447,0.10974925899222943,0.14435632460145797,0.16598574060722582,0.17135304013458302,0.12681246495233517,0.1547304333894096,0.1708323319714812,0.17788191941039813,0.08423455900024032,0.10209885444204117,0.10582392053192341,0.10514299447248257,0.018064567812224624,0.018632463119315597
712,0.10486261315388928,0.14099174877833853,0.15449010654490106,0.17023151486020988,0.07454137627172955,0.0962509012256669,0.10069694784907474,0.10374108787951614,0.14187294720820315,0.16302170952495393,0.17547865096531282,0.18120644075943282,0.08723864455659697,0.12112472963229992,0.1410318032524233,0.13730673716254105,0.11010974925899222,0.1453977409276616,0.16650644877032764,0.17243451093487142,0.1271329007450132,0.15485059681166385,0.1712729311864135,0.17848273652166946,0.08579668348954578,0.10293999839782103,0.1069053913322118,0.106544901065449,0.018304894656733156,0.018891927762076644
713,0.10526315789473684,0.1419130016822879,0.1560522310342065,0.17087238644556596,0.07502202996074661,0.09657133701834494,0.10121765601217655,0.10418168709444844,0.142714091163983,0.16302170952495393,0.1761195225506689,0.18216774813746694,0.08779940719378354,0.12144516542497796,0.14211327405271168,0.13846831691099895,0.11107105663702635,0.14571817672033965,0.16722742930385323,0.1738764720019226,0.1281342625971321,0.15545141392293518,0.17207402066810862,0.17948409837378834,0.08683809981574941,0.10438195946487222,0.10858767924377152,0.10714571817672033,0.018745493871665464,0.019155005555735276
714,0.10594408395417768,0.14267403668989825,0.15709364736041015,0.17159336697909156,0.07622366418328927,0.09745253544820956,0.10157814627893935,0.10474244973163502,0.14395577986061042,0.16410318032524232,0.1761195225506689,0.18288872867099254,0.08803973403829207,0.12172554674357125,0.142714091163983,0.13934951534086357,0.11155171032604341,0.14615877593527196,0.1682287911559721,0.17515821517263477,0.12933589681967475,0.1571337018344949,0.17223423856444764,0.18080589601858527,0.08719859008251221,0.10518304894656733,0.1091484418809581,0.10770648081390691,0.01894576624208924,0.019421746814890242
715,0.10698550028038131,0.14367539854201714,0.15837539053112232,0.17215412961627813,0.07686453576864535,0.09773291676680285,0.10209885444204117,0.10526315789473684,0.1453176319794921,0.16530481454778498,0.17680044861010974,0.18368981815268765,0.08872066009773291,0.12232636385484258,0.14383561643835616,0.1399503324521349,0.11215252743731474,0.1472803012096451,0.16862933589681967,0.17579908675799086,0.13013698630136986,0.15849555395337658,0.17291516462388848,0.1809661139149243,0.0878394616678683,0.10570375710966914,0.10930865977729712,0.10866778819194103,0.019065929664343506,0.019692202554791732
716,0.10822718897700873,0.14427621565328846,0.1589361531683089,0.17275494672754946,0.0771849715613234,0.09825362492990466,0.10245934470880397,0.1057438115837539,0.14607866698710245,0.16594568613314106,0.1784426820475847,0.18437074421212848,0.08976207642393655,0.12296723544019866,0.14435632460145797,0.14063125851157574,0.11311383481534887,0.14852198990627252,0.16971080669710806,0.1772811022991268,0.13069774893855643,0.1598173515981735,0.1748778338540415,0.18120644075943282,0.0890010414163262,0.106544901065449,0.10966915004405992,0.10946887767363614,0.019266202034767282,0.019966424501097934
717,0.10898822398461908,0.14475686934230553,0.15961707922774973,0.17339581831290554,0.07782584314667948,0.09897460546343026,0.10314027076824481,0.10622446527277096,0.14695986541696707,0.16674677561483617,0.17932388047744932,0.18437074421212848,0.09024273011295361,0.12352799807738524,0.14479692381639028,0.14179283826003364,0.11391492429704397,0.14936313386205238,0.17027156933429463,0.17784186493631338,0.13113834815348874,0.1601778418649363,0.17523832412080428,0.18200753024112792,0.08948169510534326,0.10766642633982215,0.11002964031082271,0.110310021629416,0.01962669230153008,0.020244465099768016
718,0.11014980373307698,0.14551790434991588,0.1601778418649363,0.17471761595770247,0.07850676920612032,0.09969558599695585,0.10358086998317712,0.1069053913322118,0.14752062805415364,0.16854922694865015,0.1802451333813987,0.18577265080509492,0.09148441880958103,0.12404870624048706,0.14563806777217014,0.14203316510454217,0.11555715773451894,0.15040455018825602,0.17091244091965072,0.17848273652166946,0.13157894736842105,0.1609789313466314,0.17591925018024512,0.18252823840422974,0.08996234879436033,0.10870784266602579,0.11051029399983978,0.11139149242970439,0.01970680124969959,0.02052637752709252
719,0.11099094768885684,0.14615877593527196,0.16069855002803812,0.17599935912841463,0.07886725947288312,0.10065689337498998,0.10390130577585516,0.10694544580629656,0.14780100937274693,0.16927020748217575,0.18160698550028037,0.1866939037090443,0.09288632540254746,0.1250901225666907,0.14708002883922133,0.14259392774172874,0.11595770247536649,0.15112553072178161,0.17171353040134582,0.178723063366178,0.13258030922053993,0.16182007530241127,0.17664023071377072,0.1840903628935352,0.09120403749098774,0.10930865977729712,0.1110310021629416,0.11195225506689097,0.020147400464631898,0.02081221569986337
720,0.11143154690378915,0.1467595930465433,0.16141953056156372,0.1772009933509573,0.07970840342866298,0.10141792838260033,0.10426179604261795,0.10730593607305935,0.14820155411359448,0.1699511335416166,0.18224785708563646,0.18761515661299366,0.09344708803973403,0.12569093967796202,0.14748057358006889,0.14399583433469518,0.11715933669790915,0.15188656572939196,0.17207402066810862,0.17920371705519506,0.1338620523912521,0.1627813826804454,0.17760153809180484,0.1849715613233998,0.0916846911800048,0.10974925899222943,0.11155171032604341,0.11239285428182327,0.020507890731394696,0.021102034285685967
721,0.11171192822238243,0.14708002883922133,0.1619802931987503,0.17824240967716093,0.08014900264359529,0.10209885444204117,0.1049427221020588,0.10822718897700873,0.14948329728430665,0.17123287671232876,0.1830088920932468,0.1882960826724345,0.09464872226227669,0.12689257390050468,0.1486421533285268,0.14463670592005126,0.1182808619722823,0.15260754626291756,0.1734358727869903,0.17940398942561883,0.13502363213971,0.16318192742129295,0.17856284546983897,0.18573259633101016,0.09224545381719138,0.11018985820716173,0.11259312665224705,0.11303372586717936,0.020587999679564206,0.021395888713434213
722,0.11243290875590803,0.14784106384683168,0.16266121925819113,0.1792437715292798,0.08082992870303612,0.10253945365697348,0.10546343026516061,0.10910838740687334,0.1499639509733237,0.17243451093487142,0.18421052631578946,0.18913722662821436,0.09520948489946326,0.12809420812304734,0.14956340623247616,0.1453176319794921,0.11912200592806216,0.15356885364095169,0.17435712569093967,0.17984458864055114,0.13522390451013377,0.16434350716975085,0.17948409837378834,0.1866939037090443,0.09304654329888648,0.11083072979251782,0.11315388928943362,0.11359448850436593,0.02106865336858127,0.02169383518385182
723,0.11283345349675558,0.14888248017303532,0.16362252663622526,0.17976447969238163,0.0813906913402227,0.10318032524232956,0.10614435632460145,0.11002964031082271,0.15144596651445966,0.17375630857966834,0.1849715613233998,0.18985820716173996,0.09569013858848033,0.12833453496755587,0.15000400544740847,0.14647921172795,0.11960265961707922,0.15432988864856204,0.17455739806136344,0.18084595049267002,0.1358247216214051,0.1658255227108868,0.18020507890731394,0.18729472082031562,0.0935672514619883,0.11159176480012817,0.11347432508211167,0.11411519666746775,0.021589361531683088,0.021995930680300747
724,0.11379476087478971,0.14948329728430665,0.16410318032524232,0.18016502443322918,0.081831290555155,0.10366097893134663,0.10682528238404229,0.1106705118961788,0.15188656572939196,0.17427701674277016,0.18529199711607786,0.19085956901385884,0.09693182728510774,0.12941600576784426,0.15028438676600175,0.14663942962428902,0.12052391252102859,0.1548906512857486,0.17523832412080428,0.18144676760394135,0.13678602899943923,0.16738764720019225,0.1807658415445005,0.18809581030201072,0.0939277417287511,0.11259312665224705,0.11387486982295922,0.11503644957141712,0.021949851798445885,0.022302232979659366
725,0.11447568693423055,0.14972362412881518,0.1655451413922935,0.18164703997436513,0.08235199871825682,0.10434190499078747,0.10778658976207642,0.11123127453336537,0.15232716494432427,0.17571897780982135,0.18621325002002723,0.19190098534006247,0.09805335255948089,0.1301770407754546,0.15108547624769686,0.14768084595049266,0.12232636385484258,0.15593206761195225,0.17664023071377072,0.18260834735239925,0.1376271729552191,0.1681486822078026,0.18188736681887366,0.18905711768004485,0.09492910358086998,0.11303372586717936,0.11443563246014579,0.11543699431226467,0.02215012416886966,0.022612800663372797
726,0.1152367219418409,0.15000400544740847,0.1669871024593447,0.1822078026115517,0.08267243451093487,0.10490266762797404,0.10830729792517824,0.11167187374829768,0.15340863574461266,0.17635984939517743,0.18621325002002723,0.19190098534006247,0.09909476888568453,0.13065769446447167,0.15192662020347672,0.14812144516542497,0.1228470720179444,0.1567732115677321,0.17752142914363533,0.18449090763438275,0.1379876632219819,0.16910998958583673,0.18224785708563646,0.18965793479131618,0.09585035648481935,0.11411519666746775,0.11483617720099334,0.11575743010494272,0.02259072338380197,0.022927693128656487
727,0.11587759352719698,0.1506048225586798,0.16782824641512456,0.18368981815268765,0.08307297925178242,0.10562364816149963,0.10890811503644957,0.11187214611872145,0.15485059681166385,0.17688055755827925,0.18769526556116317,0.19266202034767282,0.09969558599695585,0.13129856604982776,0.15304814547784987,0.1487222622766963,0.1236481614996395,0.1578546823680205,0.17828246415124568,0.18521188816790835,0.13946967876311783,0.16955058880076904,0.18288872867099254,0.1905391332211808,0.09673155491468396,0.1145157414083153,0.11599775694945125,0.11655851958663782,0.02291115917648001,0.023246970599856503
728,0.11643835616438356,0.1514059120403749,0.16915004405992148,0.184450853160298,0.08355363294079948,0.10630457422094047,0.10922855082912761,0.11271329007450132,0.15533125050068092,0.1779219738844829,0.18949771689497716,0.19450452615557157,0.10061683890090523,0.1318993831610991,0.15384923495954497,0.14936313386205238,0.12456941440358887,0.15889609869422414,0.17936393495153408,0.1864936313386205,0.14059120403749098,0.17071216854922694,0.18360970920451813,0.19166065849555394,0.09785308018905711,0.11539693983817992,0.11691900985340062,0.11776015380918048,0.0231915404950733,0.023570694139967277
729,0.11715933669790915,0.1524873828406633,0.17015140591204037,0.18493150684931506,0.08423455900024032,0.10682528238404229,0.10970920451814467,0.11303372586717936,0.1558920131378675,0.17824240967716093,0.18949771689497716,0.1954658335336057,0.10141792838260033,0.1328606905391332,0.15477048786349434,0.15036449571417126,0.12621164784106384,0.15925658896098693,0.17984458864055114,0.18709444844989184,0.14099174877833853,0.1714732035568373,0.1848914523752303,0.1927821837699271,0.09881438756709124,0.11659857406072258,0.11759993591284146,0.11880157013538412,0.02343186733958183,0.02389892566231048
730,0.11812064407594328,0.1533685812705279,0.17063205960105743,0.18585275975326443,0.08495553953376592,0.10738604502122887,0.11091083874068733,0.11347432508211167,0.15689337498998637,0.1788031723143475,0.19045902427301128,0.19650724985980933,0.10217896339021068,0.1338620523912521,0.15545141392293518,0.1516862933589682,0.12729311864135223,0.16025795081310582,0.18044540575182247,0.18781542898341744,0.1419130016822879,0.1727148922534647,0.1859729231755187,0.19334294640711366,0.09957542257470159,0.11747977249058719,0.11836097092045181,0.11960265961707922,0.023712248658175117,0.024231727942376005
731,0.1187214611872146,0.15404950732996875,0.17159336697909156,0.18665384923495953,0.0852359208523592,0.10822718897700873,0.11127132900745013,0.1141552511415525,0.15813506368661379,0.18044540575182247,0.1910598413842826,0.1981494832972843,0.10289994392373628,0.13530401345830328,0.15617239445646078,0.15276776415925658,0.12761355443403027,0.16202034767283505,0.18164703997436513,0.1893775534727229,0.14287430906032203,0.173155491468397,0.18725466634623086,0.19414403588880877,0.10057678442682047,0.11812064407594328,0.11868140671312985,0.12048385804694384,0.024393174717615956,0.0245691646298279
732,0.11916206040214691,0.1545301610189858,0.1727148922534647,0.18765521108707842,0.08567652006729151,0.1087879516141953,0.11175198269646719,0.1148762316750781,0.15917648001281742,0.1814067131298566,0.19230153008091003,0.1993110630457422,0.1035007610350076,0.13622526636225266,0.1574941921012577,0.15324841784827364,0.12789393575262356,0.16298165505086917,0.1833693823600096,0.19013858848033324,0.14339501722342385,0.17363614515741407,0.188215973724265,0.19458463510374108,0.1019786910197869,0.11888167908355363,0.11932227829848593,0.12112472963229992,0.024673556036209243,0.024911300260677907
733,0.11936233277257069,0.15541135944885043,0.17447728911319393,0.18813586477609548,0.08659777297124088,0.1095890410958904,0.11215252743731474,0.11587759352719698,0.15969718817591924,0.18196747576704317,0.19338300088119842,0.2004726427942001,0.10414163262036369,0.1369061924216935,0.1592966434350717,0.15380918048546022,0.12905551550108146,0.1640230713770728,0.18405030841945044,0.19166065849555394,0.14499719618681406,0.17507810622446526,0.18853640951694303,0.19542577905952094,0.10310021629416005,0.1201634222542658,0.12048385804694384,0.12228630938075782,0.02503404630297204,0.025258200269627846
734,0.11992309540975726,0.15613233998237602,0.17479772490587198,0.18925739005046863,0.08723864455659697,0.11006969478490747,0.11267323560041656,0.11707922774973964,0.1604582231835296,0.18236802050789072,0.1951854522150124,0.2004726427942001,0.10534326684290635,0.13746695505888007,0.16057838660578386,0.15509092365617239,0.1298165505086918,0.1658255227108868,0.18549226948650163,0.1924216935031643,0.14571817672033965,0.1760394136024994,0.18941760794680765,0.19606665064487702,0.1038612513017704,0.12084434831370663,0.12112472963229992,0.12300728991428342,0.025354482095650083,0.025609931002584567
735,0.12032364015060482,0.15709364736041015,0.17668028518785547,0.19081951453977408,0.08787951614195305,0.11063045742209404,0.11303372586717936,0.11780020828326523,0.16117920371705519,0.18352960025634862,0.19606665064487702,0.20115356885364094,0.10614435632460145,0.13890891612593126,0.16178002082832652,0.15537130497476567,0.1308980213089802,0.16746775614836176,0.18629335896819674,0.19310261956260513,0.14623888488344147,0.17704077545461827,0.1905391332211808,0.19682768565248737,0.10438195946487222,0.12112472963229992,0.12160538332131698,0.12360810702555475,0.02547464551790435,0.025966559729348724
736,0.12100456621004566,0.15769446447168148,0.17748137466955058,0.19190098534006247,0.08872066009773291,0.11171192822238243,0.11359448850436593,0.11832091644636705,0.16173996635424176,0.18469118000480653,0.19690779460065688,0.2019947128094208,0.10694544580629656,0.13926940639269406,0.16282143715453015,0.15613233998237602,0.13113834815348874,0.16874949931907393,0.18717455739806135,0.19426419931106303,0.14736041015781462,0.17788191941039813,0.1917007129696387,0.19762877513418248,0.10526315789473684,0.121765601217656,0.12232636385484258,0.12456941440358887,0.02579508131058239,0.0263281546564802
737,0.12196587358807978,0.15889609869422414,0.17860289994392373,0.19230153008091003,0.0890010414163262,0.11271329007450132,0.11423536008972202,0.11900184250580789,0.16246094688776735,0.18545221501241688,0.1981494832972843,0.20299607466153968,0.10750620844348313,0.1403909316670672,0.16418328927341183,0.15673315709364735,0.13282063606504846,0.16955058880076904,0.18781542898341744,0.19490507089641912,0.14820155411359448,0.17864295441800848,0.1928622927180966,0.19826964671953856,0.10582392053192341,0.12288712649202915,0.12304734438836817,0.12573099415204678,0.026035408155090922,0.026694784940343233
738,0.12292718096611391,0.1601778418649363,0.17940398942561883,0.19302251061443562,0.0898021308980213,0.11331410718577264,0.11519666746775614,0.11964271409116398,0.16354241768805575,0.18725466634623086,0.19927100857165744,0.20439798125450612,0.10846751582151726,0.14099174877833853,0.16490426980693743,0.15765440999759672,0.13390210686533685,0.17143314908275253,0.18885684530962107,0.1958263238003685,0.1490827525434591,0.1790835536329408,0.19378354562204597,0.19907073620123367,0.10658495553953376,0.12316750781062244,0.1240086517664023,0.12613153889289433,0.026435952895938475,0.02706652070033241
739,0.12432908755908034,0.16093887687254665,0.18008491548505967,0.19354321877753744,0.0901626211647841,0.11383481534887446,0.11543699431226467,0.12048385804694384,0.16446367059200512,0.1878554834575022,0.20135384122406472,0.20559961547704877,0.10986942241448369,0.14195305615637266,0.16610590402948008,0.15817511816069854,0.13502363213971,0.17203396619402386,0.19045902427301128,0.19682768565248737,0.15004405992149322,0.1802451333813987,0.1946647440519106,0.20019226147560681,0.10766642633982215,0.12412881518865657,0.12444925098133461,0.12665224705599615,0.026956661059040293,0.027443433032283623
740,0.12501001361852118,0.16173996635424176,0.1807658415445005,0.1943042537851478,0.09080349275014019,0.11439557798606104,0.11611792037170551,0.12116478410638468,0.1651846511255307,0.1878554834575022,0.20219498517984458,0.20559961547704877,0.11051029399983978,0.1426339822158135,0.1666266121925819,0.15877593527196987,0.13606504846591364,0.1727950012016342,0.19130016822879115,0.19782904750460625,0.15088520387727308,0.18120644075943282,0.19570616037811422,0.20115356885364094,0.10862773371785628,0.1248097412480974,0.12484979572218216,0.12729311864135223,0.027196987903548825,0.027825594022071257
741,0.1256108307297925,0.16226067451734358,0.18172714892253464,0.19526556116318192,0.09148441880958103,0.11503644957141712,0.11703917327565488,0.12156532884723223,0.1658255227108868,0.18833613714651926,0.20219498517984458,0.2083633741888969,0.11119122005928062,0.14319474485300007,0.16718737482976848,0.15997756949451253,0.13674597452535447,0.17363614515741407,0.19186093086597772,0.1989505727789794,0.15220700152207,0.1819274212929584,0.1967075222302331,0.2023552030761836,0.10998958583673796,0.12617159336697908,0.12521028598894496,0.12861491628614916,0.0277577505407354,0.028213076759394707
742,0.12745333653769125,0.16374269005847952,0.18296883761916205,0.19586637827445325,0.09244572618761515,0.11555715773451894,0.11739966354241768,0.12236641832892733,0.1670672114075142,0.18921733557638387,0.20303612913562444,0.20984538973003283,0.11191220059280621,0.14363534406793238,0.16846911800048064,0.1609789313466314,0.1384282624369142,0.17439718016502442,0.19270207482175758,0.19971160778658975,0.15316830890010413,0.18244812945606023,0.1973483938155892,0.20323640150604821,0.11123127453336537,0.12701273732275895,0.12605142994472482,0.12905551550108146,0.027958022911159175,0.02860595535175745
743,0.1281342625971321,0.16450372506608987,0.18457101658255226,0.1973483938155892,0.09340703356564928,0.11607786589762076,0.1179203717055195,0.12336778018104622,0.16746775614836176,0.18985820716173996,0.20507890731394696,0.21080669710806696,0.11323399823760313,0.14571817672033965,0.17023151486020988,0.16121925819113994,0.13890891612593126,0.1758391412320756,0.19346310982936793,0.20063286069053912,0.15509092365617239,0.18308900104141632,0.19875030040855562,0.20407754546182807,0.11215252743731474,0.12773371785628454,0.1274132820636065,0.13025714972362412,0.028438676600176238,0.029004304938639914
744,0.1285748618120644,0.1653849234959545,0.1849715613233998,0.19875030040855562,0.09380757830649683,0.11683890090523111,0.11816069855002803,0.12384843387006328,0.1685892814227349,0.19065929664343506,0.20616037811423535,0.21180805896018584,0.1145157414083153,0.14663942962428902,0.1711127132900745,0.16338219979171673,0.13971000560762636,0.17672033966194023,0.19506528879275814,0.20139389569814947,0.15585195866378274,0.18425058078987422,0.19979171673475926,0.20475847152126891,0.11287350797084034,0.12925578787150524,0.1282944804934711,0.13193943763518384,0.029199711607786588,0.029408201705870607
745,0.1298165505086918,0.16606584955539533,0.1855323239605864,0.19983177120884402,0.0943683409436834,0.11747977249058719,0.1190819514539774,0.12464952335175838,0.16939037090443002,0.192141312184571,0.20616037811423535,0.2127293118641352,0.11547704878634943,0.14804133621725546,0.17203396619402386,0.16378274453256428,0.14143234799327084,0.17804213730673715,0.19630697748938555,0.20223503965392933,0.15693342946407113,0.1856124329087559,0.2011936233277257,0.20527917968437073,0.114075142193383,0.13005687735320035,0.1293759512937595,0.1323399823760314,0.029640310822718896,0.029817722900196734
746,0.13065769446447167,0.16686693903709043,0.1860530321236882,0.20099335095730192,0.09532964832171753,0.11808058960185852,0.11952255066890971,0.1254506128334535,0.17231434751261715,0.19382360009613073,0.20720179444043899,0.21405110950893214,0.1171993911719939,0.14876231675078105,0.17295521909797323,0.16446367059200512,0.14243370984538972,0.1799647520628054,0.19694784907474164,0.20287591123928542,0.15797484579027476,0.1870543939758071,0.20179444043899702,0.20592005126972682,0.1152367219418409,0.13113834815348874,0.1300168228791156,0.1327805815909637,0.03020107345990547,0.030232946844057765
747,0.13157894736842105,0.16754786509653127,0.18773532003524793,0.20183449491308178,0.09621084675158215,0.11840102539453656,0.11988304093567251,0.12605142994472482,0.17359609068332932,0.19462468957782583,0.20832331971481213,0.21405110950893214,0.11784026275734999,0.1498838420251542,0.17363614515741407,0.16602579508131057,0.14327485380116958,0.1811263318112633,0.19798926540094527,0.20399743651365856,0.1594568613314107,0.18817591925018023,0.20283585676520066,0.20724184891452374,0.11679884643114635,0.13258030922053993,0.13173916526476007,0.13382199791716734,0.0308018905711768,0.030653952950565302
748,0.1324200913242009,0.16902988063766722,0.18869662741328205,0.20283585676520066,0.09685171833693823,0.11924216935031642,0.1213250020027237,0.1263318112633181,0.1743170712168549,0.19526556116318192,0.20944484498918528,0.21513258030922053,0.11868140671312985,0.15044460466234078,0.17463750700953296,0.16682688456300568,0.14443643354962749,0.18180725787070415,0.19935111751982695,0.20527917968437073,0.16021789633902106,0.18897700873187534,0.2046783625730994,0.20884402787791395,0.11924216935031642,0.1334214531763198,0.13254025474645517,0.13506368661379475,0.03120243531202435,0.03108082173869064
749,0.13362172554674356,0.17063205960105743,0.1894576624208924,0.20367700072098052,0.09765280781863334,0.11976287751341824,0.12156532884723223,0.1270527917968437,0.17615957702475366,0.19686774012657213,0.21056637026355843,0.21513258030922053,0.11912200592806216,0.15164623888488343,0.174957942802211,0.16766802851878554,0.1448770327645598,0.18268845630056876,0.20007209805335255,0.2061203236401506,0.16137947608747896,0.18941760794680765,0.20579988784747255,0.21000560762637185,0.11988304093567251,0.1343827605543539,0.13354161659857405,0.13586477609548986,0.0319634703196347,0.03151363484866476
750,0.13462308739886245,0.1712729311864135,0.19021869742850275,0.20519907073620122,0.09797324361131138,0.12084434831370663,0.1221260914844188,0.12753344548586076,0.17732115677321156,0.1977889930305215,0.21168789553793158,0.2160538332131699,0.12000320435792677,0.15216694704798525,0.17652006729151645,0.16898982616358246,0.14543779540174637,0.1837298726267724,0.20203476728350556,0.20672114075142192,0.16202034767283505,0.190178642954418,0.2068413041736762,0.2114876231675078,0.12092445726187614,0.13562444925098133,0.1346631418729472,0.13730673716254105,0.03220379716414323,0.03195247505759213
751,0.1361051029399984,0.1719138027717696,0.19065929664343506,0.20592005126972682,0.09857406072258271,0.12184571016582552,0.1228470720179444,0.12805415364896258,0.17812224625490666,0.19935111751982695,0.21365056476808458,0.21709524953937354,0.12224625490667307,0.1532083633741889,0.17776175598814387,0.16999118801570134,0.14659937515020427,0.18485139790114555,0.20311623808379395,0.2076423936553713,0.16298165505086917,0.1908996234879436,0.20744212128494752,0.2127293118641352,0.12224625490667307,0.13694624689577825,0.13598493951774412,0.13854842585916846,0.032604341904990786,0.03239742629528195
752,0.13714651926620203,0.17267483777937995,0.19138027717696066,0.20676119522550668,0.09905471441159977,0.12220620043258831,0.12368821597372426,0.1288552431306577,0.17856284546983897,0.20023231594969157,0.21365056476808458,0.2180165024433229,0.12380837939597852,0.15505086918208763,0.17848273652166946,0.17103260434190498,0.14744051910598413,0.186413522390451,0.20411759993591283,0.20904430024833773,0.1638628534807338,0.1925018024513338,0.20892413682608346,0.2141712729311864,0.1232876712328767,0.13818793559240566,0.1373467916366258,0.1396699511335416,0.0334855403348554,0.032848573660300466
753,0.1376271729552191,0.17319554594248177,0.1927821837699271,0.20740206681086276,0.09961547704878634,0.12316750781062244,0.12464952335175838,0.12953616919009853,0.1796042617960426,0.20171433149082751,0.2146118721461187,0.2190979732436113,0.1247296322999279,0.15609228550829127,0.17912360810702554,0.17251461988304093,0.14868220780261154,0.18773532003524793,0.2050388528398622,0.20980533525594808,0.16450372506608987,0.19346310982936793,0.20976528078186332,0.21545301610189857,0.12380837939597852,0.13918929744452455,0.1384282624369142,0.14071136745974525,0.03368581270527918,0.03330600343624588
754,0.13818793559240566,0.17419690779460065,0.19386365457021548,0.20908435472242248,0.10053672995273571,0.12384843387006328,0.12492990467035167,0.1298165505086918,0.18044540575182247,0.20283585676520066,0.21681486822078025,0.22029960746615396,0.1259713209965553,0.15745413762717295,0.18000480653689016,0.17391652647600736,0.14968356965473043,0.1885764639910278,0.20652086838099815,0.21096691500440598,0.16526476007370022,0.19458463510374108,0.2103260434190499,0.21689497716894976,0.1252503404630297,0.1399503324521349,0.1400304414003044,0.14143234799327084,0.03436673876472002,0.033769803108250875
755,0.13910918849635504,0.17547865096531282,0.19470479852599534,0.21016582552271088,0.10145798285668509,0.12476968677401265,0.12549066730753825,0.13025714972362412,0.18132660418168708,0.20463830809901465,0.2179363934951534,0.22158135063686613,0.1266923015300809,0.1590162621164784,0.18120644075943282,0.17559881438756708,0.15092525835135784,0.18965793479131618,0.20712168549226948,0.21180805896018584,0.16710726588159897,0.19494512537050387,0.2114075142193383,0.2179363934951534,0.1262517023151486,0.14139229351918609,0.14123207562284706,0.14239365537130497,0.03520788272049988,0.034240061379714255
756,0.14019065929664343,0.17607946807658414,0.19558599695585996,0.21116718737482976,0.10237923576063446,0.125530721781623,0.12617159336697908,0.13113834815348874,0.1829287831450773,0.20543939758070975,0.21921813666586557,0.22414483697829046,0.12761355443403027,0.15993751502042777,0.18232796603380597,0.17680044861010974,0.15220700152207,0.19033886085075702,0.20756228470720178,0.21276936633821997,0.1682287911559721,0.19614675959304653,0.21288952976047423,0.21849715613233997,0.12781382680445405,0.1423536008972202,0.14215332852679644,0.14347512617159336,0.03588880877994072,0.034716868189265594
757,0.14115196667467755,0.17696066650644876,0.19630697748938555,0.21172795001201633,0.10277978050148201,0.12617159336697908,0.127333173115437,0.1327805815909637,0.18360970920451813,0.20640070495874388,0.2205399343106625,0.22414483697829046,0.12833453496755587,0.16129936713930945,0.1834494913081791,0.1783625730994152,0.1530080910037651,0.19113995033245212,0.20848353761115115,0.21405110950893214,0.1689497716894977,0.19722823039333492,0.21397100056076263,0.21949851798445885,0.12833453496755587,0.14339501722342385,0.14311463590483056,0.14403588880877993,0.036249299046703515,0.03520031472796683
758,0.14167267483777937,0.1775614836177201,0.19702795802291115,0.21244893054554193,0.10330048866458383,0.12729311864135223,0.1277737723303693,0.1335015621244893,0.18425058078987422,0.2072819033886085,0.2217816230072899,0.2255467435712569,0.1289353520788272,0.16218056556917407,0.18541216053833212,0.1802451333813987,0.15428983417447728,0.19222142113274052,0.21012577104862612,0.21513258030922053,0.16987102459344708,0.19766882960826723,0.21477209004245773,0.22041977088840822,0.12917567892333573,0.14455659697188175,0.14375550749018665,0.14471681486822077,0.03660978931346631,0.03569049345675229
759,0.14259392774172874,0.17796202835856764,0.19810942882319954,0.21333012897540654,0.10394136024993991,0.12765360890811503,0.1285748618120644,0.1345830329247777,0.1853320515901626,0.20804293839621885,0.22306336617800207,0.22682848674196907,0.12969638708643755,0.16318192742129295,0.18629335896819674,0.18160698550028037,0.1552511415525114,0.19282223824401185,0.21164784106384682,0.21589361531683088,0.1711127132900745,0.19943122646799646,0.2159737242650004,0.22274293038532403,0.13041736761996314,0.1456781222462549,0.1448770327645598,0.14543779540174637,0.03713049747656813,0.03618749812411276
760,0.14331490827525434,0.1791636625811103,0.1988704638308099,0.2144516542497797,0.10498277657614355,0.1289353520788272,0.12945606024192902,0.13550428582872706,0.186413522390451,0.2088039734038292,0.22414483697829046,0.22855082912761354,0.13173916526476007,0.16378274453256428,0.1875751021389089,0.18316910998958583,0.1560522310342065,0.19362332772570695,0.21357045581991507,0.21689497716894976,0.17175358487543058,0.20063286069053912,0.2172955219097973,0.22350396539293438,0.13113834815348874,0.1471200833133061,0.14579828566850916,0.14663942962428902,0.03781142353600897,0.036691423784024936
761,0.14467676039413602,0.18004486101097492,0.20007209805335255,0.21541296162781381,0.10534326684290635,0.12941600576784426,0.1300168228791156,0.1365457021549307,0.18797564687975646,0.20944484498918528,0.22522630777857885,0.230112953616919,0.13298085396138748,0.16418328927341183,0.18805575582792597,0.18393014499719618,0.1570535928863254,0.19526556116318192,0.2144516542497797,0.2194584635103741,0.17247456540895617,0.20267563886886164,0.21885764639910277,0.2247456540895618,0.13246014579828566,0.14788111832091644,0.14659937515020427,0.14788111832091644,0.03813185932868701,0.03720236681413066
762,0.14547784987583112,0.18056556917407673,0.20095329648321716,0.21633421453176319,0.10618441079868621,0.1300168228791156,0.13065769446447167,0.13754706400704958,0.18913722662821436,0.21180805896018584,0.22606745173435872,0.230112953616919,0.13402227028759112,0.16566530481454778,0.18961788031723142,0.18485139790114555,0.15773451894576623,0.19658735880797884,0.2149723624128815,0.22045982536249298,0.17391652647600736,0.20371705519506528,0.21965873588079787,0.22614756068252823,0.13410237923576063,0.1494432428102219,0.14724024673556035,0.1490827525434591,0.038692621965873586,0.037720424934170015
763,0.14651926620203476,0.1818473123447889,0.2019947128094208,0.2172154129616278,0.10718577265080509,0.13101818473123447,0.1315388928943363,0.1380677721701514,0.18969798926540093,0.212929584234559,0.22827044780902025,0.23215573179524152,0.13558439477689657,0.16686693903709043,0.18997837058399422,0.1852519426419931,0.15965713370183449,0.197869101978691,0.21661459585035647,0.22154129616278137,0.17475767043178722,0.20487863494352318,0.220620043258832,0.22710886806056235,0.13498357766562524,0.15052471361051029,0.14816149963950973,0.1499639509733237,0.039213330128975404,0.03824569722466999
764,0.14740046463189937,0.18284867419690778,0.2027958022911159,0.21821677481374668,0.10782664423616117,0.13209965553152286,0.13250020027237042,0.13926940639269406,0.19118000480653688,0.2137306737162541,0.22827044780902025,0.23215573179524152,0.1366258111031002,0.16826884563005687,0.1912601137547064,0.186413522390451,0.16105904029480092,0.19867019146038611,0.21769606665064486,0.22314347512617158,0.17547865096531282,0.2065609228550829,0.22166145958503564,0.2278699030681727,0.1366258111031002,0.1516862933589682,0.14940318833613714,0.1506048225586798,0.039533765921653446,0.038778284145894536
765,0.148281663061764,0.18421052631578946,0.20371705519506528,0.21937835456220459,0.10882800608828005,0.13274052711687895,0.13398221581350636,0.14007049587438916,0.19254185692541856,0.21549307057598333,0.23095409757269886,0.23311703917327564,0.13782744532564287,0.16939037090443002,0.19310261956260513,0.18813586477609548,0.16246094688776735,0.19919089962348793,0.21925819113995032,0.22442521829688375,0.176920612032364,0.20756228470720178,0.2233036930225106,0.22843066570535928,0.13802771769606664,0.15308819995193462,0.15080509492910357,0.1514860209885444,0.03961387486982296,0.0393182875570577
766,0.14928302491388287,0.18501161579748457,0.20463830809901465,0.22110069694784906,0.10962909556997516,0.133221180805896,0.13490346871745573,0.14043098614115196,0.19378354562204597,0.2164143234799327,0.23095409757269886,0.23443883681807257,0.13902907954818552,0.17043178723063365,0.19422414483697828,0.1893775534727229,0.16310181847312344,0.2003925338460306,0.22013938956981494,0.22606745173435872,0.17864295441800848,0.2083633741888969,0.22462549066730753,0.22951213650564767,0.13890891612593126,0.15416967075222301,0.15232716494432427,0.15240727389249378,0.04009452855884002,0.039865810735804384
767,0.15020427781783224,0.18565248738284065,0.20571977889930304,0.22202194985179843,0.11059040294800929,0.1338620523912521,0.13558439477689657,0.14131218457101657,0.19490507089641912,0.21813666586557717,0.2319955138989025,0.2355603620924457,0.1396699511335416,0.17175358487543058,0.19458463510374108,0.1906192421693503,0.1639429624289033,0.20159416806857325,0.22086037010334053,0.22758952174957942,0.17948409837378834,0.20972522630777857,0.22558679804534165,0.23015300809100375,0.13975006008171112,0.1548906512857486,0.15368901706320595,0.1530080910037651,0.04049507329968757,0.0404209583979631
768,0.15136585756629015,0.1863334134422815,0.20668108627733717,0.22310342065208683,0.11143154690378915,0.13462308739886245,0.1369061924216935,0.14251381879355923,0.1958263238003685,0.21893775534727228,0.23339742049186893,0.23676199631498837,0.14123207562284706,0.17295521909797323,0.1954658335336057,0.19182087639189296,0.16522470559961547,0.20287591123928542,0.22202194985179843,0.2286709925498678,0.180685732596331,0.21080669710806696,0.22674837779379955,0.2316350236321397,0.14139229351918609,0.15613233998237602,0.15461026996715532,0.15392934390771448,0.04125610830729792,0.040983836717572615
769,0.15224705599615476,0.18737482976848513,0.20752223023311703,0.22414483697829046,0.11251301770407754,0.13558439477689657,0.13754706400704958,0.1434350716975086,0.19726828486741968,0.2210606424737643,0.2346791636625811,0.2381639029079548,0.14195305615637266,0.17475767043178722,0.19642714091163982,0.19290234719218136,0.1659056316590563,0.203596891772811,0.22318352960025634,0.22935191860930865,0.18188736681887366,0.21232876712328766,0.22923175518705438,0.2330769846991909,0.14275414563806776,0.15737402867900344,0.15593206761195225,0.1548906512857486,0.04169670752223023,0.04155455334718871
770,0.15308819995193462,0.18817591925018023,0.20840342866298164,0.22458543619322277,0.11327405271168789,0.13614515741408315,0.13802771769606664,0.14439637907554273,0.1990306817271489,0.22202194985179843,0.2346791636625811,0.2381639029079548,0.14251381879355923,0.17571897780982135,0.19690779460065688,0.19450452615557157,0.1669871024593447,0.20563966995113353,0.22422494592645997,0.23059360730593606,0.18308900104141632,0.21349034687174556,0.23107426099495312,0.23419850997356403,0.14395577986061042,0.15813506368661379,0.15661299367139309,0.1560522310342065,0.04273812384843387,0.04213321743847289
771,0.15392934390771448,0.18929744452455338,0.20976528078186332,0.22610750620844347,0.11439557798606104,0.13686613794760874,0.13862853480733797,0.14555795882400063,0.199671553312505,0.22458543619322277,0.23588079788512376,0.23976608187134502,0.14355523511976287,0.1764800128174317,0.19794921092686052,0.19506528879275814,0.16810862773371785,0.20688135864776094,0.22558679804534165,0.23179524152847872,0.18393014499719618,0.21437154530161018,0.232075622847072,0.2354001441961067,0.14511735960906832,0.15905631659056316,0.15841544500520707,0.1566931026195626,0.04345910438195946,0.042719939663067766
772,0.1548105423375791,0.19029880637667226,0.2107666426339822,0.22726908595690137,0.11531683089001041,0.1377873908515581,0.1395898421853721,0.14679964752062805,0.2004726427942001,0.22602739726027396,0.23872466554514138,0.24144836978290474,0.14443643354962749,0.1777217015140591,0.19919089962348793,0.1967075222302331,0.16870944484498918,0.20780261155171031,0.2267083233197148,0.23227589521749578,0.18513177921973883,0.21541296162781381,0.2330769846991909,0.2369222142113274,0.14643915725386525,0.15997756949451253,0.1590963710646479,0.15797484579027476,0.044019867019146036,0.043314832233764027
773,0.1563326123527998,0.19130016822879115,0.21208844027877913,0.22875110149803732,0.116037811423536,0.1381478811183209,0.13987022350396539,0.14752062805415364,0.20183449491308178,0.22803012096451172,0.2399663542417688,0.24333093006488823,0.14555795882400063,0.17940398942561883,0.20027237042377632,0.19806937434911479,0.16983097011936232,0.20932468156693101,0.22782984859408795,0.23411840102539452,0.18657374028679002,0.21645437795401745,0.23407834655130977,0.23820395738203956,0.14788111832091644,0.16093887687254665,0.16005767844268204,0.1592966434350717,0.04474084755267163,0.04391800892596086
774,0.1574941921012577,0.1925819113995033,0.21325002002723703,0.22951213650564767,0.11731955459424817,0.13890891612593126,0.14055114956340622,0.14860209885444203,0.2027156933429464,0.2289513738684611,0.2399663542417688,0.2446927821837699,0.1463991027797805,0.18080589601858527,0.20063286069053912,0.1992309540975727,0.17159336697909156,0.2104061523672194,0.2294720820315629,0.23536008972202194,0.1875751021389089,0.21773612112472962,0.23532003524793718,0.2404870624048706,0.14860209885444203,0.1620604021469198,0.1613394216133942,0.1608187134502924,0.045662100456621,0.04452958509942651
775,0.15789473684210525,0.1935832732516222,0.21437154530161018,0.23063366178002082,0.11832091644636705,0.1395097332372026,0.14115196667467755,0.14920291596571336,0.20471841704718416,0.230112953616919,0.24144836978290474,0.2446927821837699,0.14752062805415364,0.18152687655211086,0.20183449491308178,0.20067291516462388,0.17255467435712568,0.21128735079708402,0.2305535528318513,0.2365617239445646,0.18825602819834975,0.21841704718417046,0.23616117920371704,0.24152847873107425,0.1498037330769847,0.16398301690298805,0.16258111031002162,0.161699911880157,0.04670351678282464,0.04514967772036102
776,0.15913642553873267,0.1947448530000801,0.21529279820555955,0.23219578626932627,0.11884162460946887,0.14019065929664343,0.14179283826003364,0.14968356965473043,0.20608026916606584,0.23143475126171592,0.24260994953136264,0.24617479772490586,0.14960346070656091,0.182488183930145,0.20247536649843786,0.20219498517984458,0.17483777937995673,0.213089802130898,0.2319955138989025,0.23840422975246334,0.18917728110229912,0.2198990627253064,0.23724265000400543,0.2430906032203797,0.15164623888488343,0.16494432428102218,0.16418328927341183,0.16306176399903868,0.04730433389409597,0.045778405383766166
777,0.15989746054634302,0.19622686854121604,0.21629416005767843,0.23263638548425858,0.11984298646158775,0.14075142193383,0.1421933830008812,0.15084514940318833,0.20744212128494752,0.23239605863975005,0.24385163822799005,0.2479371945846351,0.15100536729952735,0.1848113434270608,0.20375710966915003,0.20367700072098052,0.17559881438756708,0.21405110950893214,0.2328767123287671,0.2396859729231755,0.19049907874709604,0.22078026115517102,0.23872466554514138,0.2441720740206681,0.15236721941840903,0.1655451413922935,0.16514459665144596,0.16382279900664903,0.047664824160858765,0.04641588833612782
778,0.16101898582071617,0.19686774012657213,0.21705519506528878,0.23419850997356403,0.12076423936553712,0.14131218457101657,0.14287430906032203,0.15192662020347672,0.20788272049987983,0.2343987823439878,0.24537370824321075,0.2479371945846351,0.15196667467756148,0.18625330449411198,0.20491868941760794,0.20519907073620122,0.17688055755827925,0.21585356084274612,0.23532003524793718,0.2408475526716334,0.19158054954738443,0.22182167748137466,0.23976608187134502,0.24493310902827845,0.15380918048546022,0.16730753825202274,0.16630617639990386,0.1661860129776496,0.04866618601297765,0.04706224849841282
779,0.1620604021469198,0.1974285027637587,0.21773612112472962,0.2354001441961067,0.12188576463991027,0.1415525114155251,0.14339501722342385,0.15276776415925658,0.20964511735960906,0.2362813426259713,0.24673556036209243,0.24949931907394055,0.15332852679644315,0.18905711768004485,0.20644075943282864,0.20680124969959143,0.17748137466955058,0.2167748137466955,0.2365617239445646,0.2426500040054474,0.1935832732516222,0.22370423776335815,0.24124809741248096,0.2464151245694144,0.1548906512857486,0.16882960826724344,0.16714732035568372,0.16722742930385323,0.049947929183689815,0.04771760948938741
780,0.16294160057678442,0.1985099735640471,0.21845710165825521,0.23756308579668348,0.12236641832892733,0.1429944724825763,0.14403588880877993,0.1536489625891212,0.211127132900745,0.23688215973724264,0.2479371945846351,0.251221661459585,0.15428983417447728,0.1908996234879436,0.20712168549226948,0.20824321076664262,0.17900344468477128,0.2179363934951534,0.23884482896739564,0.24401185612432907,0.1951854522150124,0.22486581751181606,0.2437314748057358,0.24725626852519425,0.15585195866378274,0.16979091564527757,0.16838900905231113,0.1684290635263959,0.051309781302571494,0.04838209664925957
781,0.16382279900664903,0.19951133541616597,0.21937835456220459,0.23848433870063285,0.12300728991428342,0.1437955619642714,0.14535768645357686,0.15432988864856204,0.21212849475286388,0.2381639029079548,0.2494592645998558,0.251221661459585,0.15585195866378274,0.19282223824401185,0.2083633741888969,0.20940479051510053,0.1811263318112633,0.21885764639910277,0.23988624529359928,0.24481294560602418,0.19710806697108066,0.22550668909717214,0.2446126732356004,0.24929904670351677,0.15717375630857966,0.1708323319714812,0.1700312424897861,0.17043178723063365,0.05179043499158856,0.04905583706365045
782,0.16550508691820875,0.2003925338460306,0.2198189537771369,0.24020668108627732,0.12372827044780901,0.1445966514459665,0.14667948409837378,0.15541135944885043,0.2133701834494913,0.23928542818232795,0.25154209725226306,0.2527837859488905,0.15721381078266441,0.19382360009613073,0.2103260434190499,0.21060642473764318,0.18244812945606023,0.21997917167347592,0.24108787951614194,0.245333653769126,0.19838981014179283,0.2270688135864776,0.2467756148361772,0.24993991828887285,0.15825522710886805,0.1722742930385324,0.17087238644556596,0.17151325803092204,0.051990707362012334,0.04973895958790067
783,0.1662661219258191,0.20095329648321716,0.22078026115517102,0.24188896899783704,0.1251702315148602,0.14515741408315308,0.1472803012096451,0.15609228550829127,0.2157734518945766,0.24028679003444683,0.25302411279339904,0.2542257470159417,0.1582151726347833,0.19494512537050387,0.21176800448610109,0.2118481134342706,0.18393014499719618,0.22162140511095088,0.24281022190178642,0.24673556036209243,0.19955138989025073,0.22887126492029158,0.2480173035328046,0.25146198830409355,0.15933669790915644,0.1734358727869903,0.1726347833052952,0.173155491468397,0.05235119762877513,0.050431594871713586
784,0.16838900905231113,0.20171433149082751,0.2210606424737643,0.24269005847953215,0.1262517023151486,0.14623888488344147,0.14796122726908595,0.15665304814547784,0.2164944324281022,0.24140831530881998,0.2541456380677722,0.2542257470159417,0.15913642553873267,0.19646719538572457,0.21224865817511815,0.2126492029159657,0.18545221501241688,0.22314347512617158,0.24385163822799005,0.2479371945846351,0.20043258832011535,0.2298325722983257,0.24893855643675397,0.25282384042297523,0.16141953056156372,0.1746775614836177,0.17419690779460065,0.17491788832812624,0.052992069214131216,0.051133875384143206
785,0.16935031643034526,0.20299607466153968,0.22226227669630697,0.243531202435312,0.12693262837458943,0.1472001922614756,0.14888248017303532,0.1574941921012577,0.21813666586557717,0.24357125690939677,0.25594808940158614,0.2578707041576544,0.16033805976127533,0.19738844828967395,0.21325002002723703,0.2140911639830169,0.18653368581270527,0.22434510934871424,0.24485300008010893,0.2498197548666186,0.20167427701674276,0.23111431546903788,0.24985980934070334,0.2540254746455179,0.16302170952495393,0.17680044861010974,0.174957942802211,0.17591925018024512,0.05355283185131779,0.05184593543892913
786,0.17043178723063365,0.20407754546182807,0.2232235840743411,0.24409196507249858,0.12765360890811503,0.1483617720099335,0.14992389649923896,0.15817511816069854,0.22013938956981494,0.24357125690939677,0.25594808940158614,0.2593126652247056,0.1624208924136826,0.19855002803813185,0.21457181767203395,0.21573339742049186,0.18765521108707842,0.22538652567491788,0.2464151245694144,0.25086117119282225,0.20327645598013297,0.232075622847072,0.2513418248818393,0.25454618280861974,0.16390290795481854,0.17776175598814387,0.17623968597292317,0.1779219738844829,0.05387326764399583,0.05256791122018419
787,0.17131298566049827,0.20608026916606584,0.2248257630377313,0.2456941440358888,0.12897540655291195,0.14960346070656091,0.15072498598093406,0.15917648001281742,0.22158135063686613,0.24445245533926138,0.25759032283906114,0.26151566129936715,0.1638628534807338,0.19947128094208122,0.21521268925739004,0.2172154129616278,0.18885684530962107,0.22654810542337578,0.24857806616999117,0.2524232956821277,0.20487863494352318,0.2330769846991909,0.252703677000721,0.25586798045341663,0.16614595850356484,0.17876311784026275,0.17740126572138107,0.17932388047744932,0.05491468397019947,0.05329994080844093
788,0.17255467435712568,0.207362012336778,0.2259873427861892,0.2468557237843467,0.1297364415605223,0.1506048225586798,0.15144596651445966,0.15993751502042777,0.22246254906673074,0.24545381719138026,0.25899222943202754,0.26151566129936715,0.16522470559961547,0.2008331330609629,0.216854922694865,0.21897780982135703,0.1902587519025875,0.2282303933349355,0.2498197548666186,0.25310422174156855,0.20624048706240486,0.23415845549947928,0.25370503885283985,0.25702956020187456,0.16762797404470078,0.1802451333813987,0.17828246415124568,0.1803252423295682,0.055875991348233595,0.054042164207059144
789,0.17327565489065128,0.20804293839621885,0.22746935832732515,0.24785708563646558,0.13073780341264118,0.15156612993671392,0.15324841784827364,0.16105904029480092,0.22310342065208683,0.24697588720660096,0.26051429944724824,0.2635984939517744,0.16630617639990386,0.2020748217575903,0.21889770087318752,0.2198189537771369,0.19186093086597772,0.230112953616919,0.2514219338300088,0.25362492990467034,0.2080028839221341,0.23552030761836096,0.25530721781623006,0.258751902587519,0.1693102619562605,0.18196747576704317,0.1790835536329408,0.18164703997436513,0.056797244252182966,0.05479472336900281
790,0.17507810622446526,0.20972522630777857,0.22807017543859648,0.24833773932548264,0.13177921973884482,0.15236721941840903,0.15477048786349434,0.1619802931987503,0.22506608988223983,0.24853801169590642,0.26051429944724824,0.2635984939517744,0.16798846431146358,0.2030761836097092,0.22049987983657773,0.22154129616278137,0.19334294640711366,0.2317151325803092,0.25306416726748376,0.25538732676439957,0.2096050628855243,0.2362813426259713,0.256468797564688,0.2593126652247056,0.17115276776415925,0.18308900104141632,0.1806056236481615,0.18260834735239925,0.05727789794120003,0.055557762223988776
791,0.17627974044700792,0.2106865336858127,0.22963229992790193,0.24921893775534726,0.1323399823760314,0.1530080910037651,0.15569174076744371,0.16294160057678442,0.2262677241047825,0.24993991828887285,0.2624769686774013,0.2658415445005207,0.16902988063766722,0.20455819915084514,0.2220620043258832,0.2225026035408155,0.19426419931106303,0.2327966033805976,0.25454618280861974,0.2565489065128575,0.21200833133060962,0.23748297684851397,0.2577104862613154,0.26071457181767205,0.17267483777937995,0.18441079868621324,0.18216774813746694,0.18376992710085716,0.0578386605783866,0.056331426706013515
792,0.1776415925658896,0.21172795001201633,0.23111431546903788,0.2499799727629576,0.13354161659857405,0.15384923495954497,0.15657293919730833,0.16414323479932708,0.22694865016422333,0.2517824240967716,0.26439958343346953,0.2677241047825042,0.17023151486020988,0.20636065048465912,0.22382440118561242,0.22418489145237522,0.19578626932628374,0.23391812865497075,0.25594808940158614,0.25847152126892575,0.2134502923976608,0.23892493791556516,0.25859168469118,0.2624369142033165,0.1742369622686854,0.18521188816790835,0.1836497636786029,0.18477128895297604,0.05867980453416646,0.05711586478126435
793,0.17896339021068652,0.21296963870864374,0.23147480573580068,0.2513418248818393,0.13418248818393014,0.1543699431226468,0.15805495473844428,0.16482416085876792,0.22855082912761354,0.25362492990467034,0.26600176239685974,0.2677241047825042,0.1715533125050068,0.20740206681086276,0.22574701594168067,0.2252663622526636,0.1977889930305215,0.23519987182568292,0.2565489065128575,0.25911239285428184,0.21481214451654249,0.23920531923415844,0.2596331010173836,0.26383882079628296,0.17615957702475366,0.1856925418569254,0.18521188816790835,0.18609308659777296,0.059601057438115834,0.05791122647641758
794,0.17984458864055114,0.2144516542497797,0.23267643995834333,0.2525034046302972,0.13486341424337098,0.15493070575983336,0.15933669790915644,0.16594568613314106,0.22923175518705438,0.25362492990467034,0.26600176239685974,0.26992710085716576,0.17391652647600736,0.20940479051510053,0.22762957622366417,0.22610750620844347,0.20031242489786108,0.23688215973724264,0.2586317391652648,0.2600336457582312,0.21581350636866137,0.24064728030120963,0.2611551710326043,0.26580149002643594,0.17724104782504205,0.1872146118721461,0.1859729231755187,0.18737482976848513,0.06040214691981094,0.05871766390733249
795,0.18128654970760233,0.2156933429464071,0.2335175839141232,0.2540254746455179,0.13598493951774412,0.15557157734518945,0.16049827765761435,0.16678683008892092,0.23123447889129214,0.2550268364976368,0.267764159256589,0.27213009693182727,0.1745173435872787,0.21060642473764318,0.22879115597212207,0.2282303933349355,0.20159416806857325,0.23836417527837858,0.25999359128414645,0.26087478971401107,0.21681486822078025,0.24224945926459984,0.2631578947368421,0.26748377793799566,0.17896339021068652,0.1885764639910278,0.18665384923495953,0.1890170632059601,0.06140350877192982,0.0595353313081437
796,0.18216774813746694,0.21653448690218696,0.2343987823439878,0.2549467275494673,0.13666586557718496,0.15653288472322358,0.16178002082832652,0.16786830088920932,0.23191540495073298,0.25602819834975565,0.26992710085716576,0.27213009693182727,0.1760394136024994,0.2110470239525755,0.23031322598734277,0.22935191860930865,0.203596891772811,0.23988624529359928,0.26123527998077384,0.262677241047825,0.2180165024433229,0.24377152927982054,0.263999038692622,0.27000720980533527,0.18012496995914443,0.1905391332211808,0.1875751021389089,0.19033886085075702,0.06200432588320115,0.06036438506075864
797,0.18312905551550107,0.2175759032283906,0.23515981735159816,0.25622847072017946,0.13802771769606664,0.15717375630857966,0.1628614916286149,0.16971080669710806,0.23383801970680124,0.2573499959945526,0.26992710085716576,0.2742529840583193,0.17660017623968596,0.21325002002723703,0.23123447889129214,0.2311944244172074,0.20571977889930304,0.24140831530881998,0.2619963149883842,0.26371865737402866,0.2191780821917808,0.24485300008010893,0.2656412721300969,0.27132900745013216,0.1811263318112633,0.1913402227028759,0.18921733557638387,0.19101978691019786,0.06316590563165905,0.06120498372476703
798,0.18441079868621324,0.21845710165825521,0.23696226868541215,0.2571497236241288,0.13902907954818552,0.15837539053112232,0.16454377954017463,0.1708323319714812,0.23568052551469998,0.2587919570616038,0.271849715613234,0.27637587118481133,0.17776175598814387,0.2138107826644236,0.23299687575102138,0.23211567732115676,0.20768244812945605,0.24297043979812544,0.2635183850036049,0.2649603460706561,0.22094047905151004,0.24625490667307537,0.26760394136024995,0.2722102058799968,0.1822078026115517,0.19270207482175758,0.19069935111751982,0.19190098534006247,0.06404710406152367,0.06205728806776501
799,0.1856925418569254,0.2201794440438997,0.23824401185612432,0.25855163021709526,0.14011055034847392,0.15917648001281742,0.16542497797003924,0.17171353040134582,0.237643194744853,0.2587919570616038,0.27341184010253944,0.27637587118481133,0.17896339021068652,0.2161339421613394,0.23463910918849634,0.23411840102539452,0.20928462709284626,0.2438916927020748,0.2649202915965713,0.2673636145157414,0.22234238564447648,0.24797724905871985,0.2688856845309621,0.27433309300648884,0.18405030841945044,0.19490507089641912,0.19194103981414723,0.19282223824401185,0.06496835696547304,0.06292146109610337
800,0.1871345029239766,0.22074020668108627,0.23964591844909075,0.25999359128414645,0.14115196667467755,0.1601778418649363,0.16666666666666666,0.17255467435712568,0.23856444764880236,0.2619963149883842,0.27341184010253944,0.27885924857806615,0.1803252423295682,0.2167748137466955,0.2362813426259713,0.23523992629976767,0.21080669710806696,0.2448930545541937,0.2653208363374189,0.2673636145157414,0.22378434671152767,0.24993991828887285,0.2700873187535048,0.27509412801409916,0.18521188816790835,0.195906432748538,0.19298245614035087,0.19382360009613073,0.06633020908435472,0.06379766808606283
801,0.18845630056877352,0.22218216774813745,0.24092766161980292,0.2608347352399263,0.14211327405271168,0.16145958503564847,0.16722742930385323,0.17367619963149883,0.24060722582712488,0.2619963149883842,0.27517423696226867,0.28122246254906674,0.1821276936633822,0.2190178642954418,0.2377233036930225,0.23792357606344627,0.21260914844188095,0.2465753424657534,0.26696306977489387,0.26848513979011457,0.22566690699351116,0.2512617159336698,0.27124889850196265,0.2761355443403028,0.18693423055355282,0.19682768565248737,0.19490507089641912,0.19614675959304653,0.06685091724745654,0.0646860766154632
802,0.19005847953216373,0.2229432027557478,0.2419290234719218,0.26239685972923177,0.142714091163983,0.16246094688776735,0.1685091724745654,0.17479772490587198,0.24160858767924376,0.2631578947368421,0.2770968517183369,0.28122246254906674,0.1834494913081791,0.21977889930305214,0.23976608187134502,0.2389649923896499,0.21385083713850836,0.24749659536970278,0.26760394136024995,0.26980693743491146,0.2278699030681727,0.25234318673395817,0.27289113193943765,0.2779379956741168,0.1886565729391973,0.19826964671953856,0.19686774012657213,0.1975086117119282,0.06761195225506689,0.06558685659571435
803,0.1913402227028759,0.22478570856364655,0.2426500040054474,0.2634382760554354,0.1438756709124409,0.16390290795481854,0.16951053432668428,0.17627974044700792,0.2422895137386846,0.26508050949291034,0.2770968517183369,0.283145077305135,0.18521188816790835,0.22158135063686613,0.24216935031643033,0.2412080429383962,0.21501241688696626,0.2494592645998558,0.2693663382199792,0.27281102299126814,0.2290314828166306,0.2541055835936874,0.2742529840583193,0.279540174637507,0.19021869742850275,0.19955138989025073,0.19834975566770807,0.19875030040855562,0.06829287831450773,0.06650018030431118
804,0.19226147560682527,0.226347833052952,0.2442521829688376,0.26520067291516464,0.14555795882400063,0.16470399743651365,0.17027156933429463,0.17752142914363533,0.24473283665785467,0.26732356004165664,0.2790995754225747,0.2853480733797965,0.1866939037090443,0.22306336617800207,0.24305054874629495,0.2423696226868541,0.21617399663542416,0.2501001361852119,0.2708483537611151,0.2740927661619803,0.23031322598734277,0.2559881438756709,0.2756949451253705,0.28038131859328685,0.19174076744372345,0.20115356885364094,0.20023231594969157,0.19979171673475926,0.06905391332211808,0.06742622241778334
805,0.1931426740366899,0.22734919490507088,0.24565408956180404,0.26680285187855485,0.1469198109428823,0.16578546823680204,0.17091244091965072,0.17840262757349995,0.2457742529840583,0.26920612032364016,0.28118240807498196,0.2877913962989666,0.18925739005046863,0.22514619883040934,0.24597452535448208,0.2446126732356004,0.21821677481374668,0.2511415525114155,0.2724905871985901,0.2755347272290315,0.2330769846991909,0.2569895057277898,0.2770167427701674,0.28210366097893136,0.19338300088119842,0.2020748217575903,0.20111351437955619,0.20171433149082751,0.0700152207001522,0.06836516004510239
806,0.19450452615557157,0.22863093807578305,0.24661539693983817,0.2688055755827926,0.14780100937274693,0.167267483777938,0.1719138027717696,0.1794440438997036,0.2480173035328046,0.2711287350797084,0.28326524072738923,0.2877913962989666,0.19073940559160457,0.22582712488985018,0.24749659536970278,0.24749659536970278,0.2218617319554594,0.25290394937114474,0.2732516222062004,0.27673636145157415,0.2343186733958183,0.2588720660097733,0.27821837699271007,0.2841063846831691,0.19458463510374108,0.20339661940238724,0.20251542097252262,0.20299607466153968,0.07169750861171192,0.06931717276155401
807,0.19586637827445325,0.22991268124649522,0.24805735800688936,0.2699671553312505,0.14896258912120483,0.16834895457822638,0.17327565489065128,0.1806056236481615,0.24913882880717775,0.2724905871985901,0.28326524072738923,0.28959384763278057,0.19186093086597772,0.2271489225346471,0.2495393735480253,0.2499799727629576,0.22362412881518864,0.25434591043819593,0.27457341985099737,0.27673636145157415,0.23680205078907313,0.2603140270768245,0.2788191941039814,0.28502763758711847,0.19674757670431786,0.20543939758070975,0.2037971641432348,0.20447809020267563,0.07221821677481374,0.07028244264308353
808,0.19694784907474164,0.2309941520467836,0.25070095329648323,0.27060802691660657,0.14992389649923896,0.16890971721541295,0.1738764720019226,0.18204758471521268,0.2512617159336698,0.2724905871985901,0.28558840022430504,0.28959384763278057,0.19346310982936793,0.22790995754225746,0.25058078987422894,0.25094128014099176,0.22470559961547704,0.2565088520387727,0.27681647039974366,0.2780181046222863,0.2388848834414804,0.26219658735880796,0.2807818633341344,0.28630938075783063,0.19855002803813185,0.2069214131218457,0.2058399423215573,0.20604021469198108,0.07297925178242409,0.07126115430111744
809,0.19838981014179283,0.2324361131138348,0.2526235680525515,0.27261075062084433,0.15160618441079868,0.17007129696387085,0.17563886886165184,0.18280861972282303,0.2526235680525515,0.2744532564287431,0.28783145077305133,0.29203717055195066,0.19534567011135143,0.2296723544019867,0.2525835135784667,0.2519826964671954,0.22622766963069774,0.25827124889850195,0.27817832251862534,0.2790995754225747,0.24020668108627732,0.2630777857886726,0.28246415124569413,0.28791155972122084,0.2003925338460306,0.20884402787791395,0.2068413041736762,0.20732195786269325,0.074140831530882,0.07225349491787206
810,0.19963149883842024,0.2335976928622927,0.25362492990467034,0.273812384843387,0.15276776415925658,0.17131298566049827,0.17635984939517743,0.1837298726267724,0.2540655291196027,0.2764159256588961,0.28783145077305133,0.2946807658415445,0.19630697748938555,0.23159496915805494,0.25390531122326365,0.25326443963790757,0.22811022991268123,0.2603540815509092,0.2800608828006088,0.2801409917487783,0.2419290234719218,0.2649603460706561,0.2840262757349996,0.28955379315869584,0.20215493070575982,0.21092686053032123,0.20812304734438836,0.2092445726187615,0.07470159416806857,0.0732596542821523
811,0.20143395017223423,0.23471921813666585,0.2549467275494673,0.27501401906592965,0.15396939838179924,0.17215412961627813,0.17752142914363533,0.1848113434270608,0.25534727229031484,0.2782984859408796,0.29043499158856045,0.29704397981254504,0.1982295922454538,0.2324361131138348,0.2567091244091965,0.25454618280861974,0.23039333493551228,0.2624369142033165,0.2820636065048466,0.2820636065048466,0.24377152927982054,0.2670031242489786,0.2855483457502203,0.2917167347592726,0.20439798125450612,0.21252903949371144,0.20964511735960906,0.21020587999679563,0.07570295602018745,0.0742798248256491
812,0.20311623808379395,0.2366418328927341,0.25630857966834897,0.27665625250340464,0.1552511415525114,0.17367619963149883,0.17876311784026275,0.18609308659777296,0.2580309220539934,0.2807017543859649,0.29043499158856045,0.29704397981254504,0.20043258832011535,0.23399823760314026,0.2567091244091965,0.25755026836497635,0.23147480573580068,0.26295762236641834,0.28362573099415206,0.28362573099415206,0.24509332692461747,0.26828486741969076,0.286910197869102,0.2931586958263238,0.20571977889930304,0.21469198109428822,0.2114075142193383,0.2122086037010334,0.07710486261315389,0.07531420165974376
813,0.2045982536249299,0.23820395738203956,0.25702956020187456,0.27813826804454056,0.15701353841224064,0.1745974525354482,0.18008491548505967,0.18693423055355282,0.26067451734358726,0.2807017543859649,0.29331891372266283,0.29964752062805416,0.20179444043899702,0.23568052551469998,0.25855163021709526,0.25927261075062086,0.23283665785468236,0.26451974685572377,0.28550829127613553,0.28486741969077944,0.24561403508771928,0.2701273732275895,0.2885123768324922,0.2944003845229512,0.207362012336778,0.21589361531683088,0.21280942081230472,0.2138107826644236,0.07882720499879836,0.07636298261282241
814,0.2064808139069134,0.2406873347752944,0.258751902587519,0.2791796843707442,0.15825522710886805,0.17627974044700792,0.18160698550028037,0.18753504766482415,0.2633982215813506,0.28246415124569413,0.29560201874549386,0.302130898021309,0.20323640150604821,0.2365617239445646,0.26063446286950254,0.26079468076584156,0.23527998077385243,0.2671232876712329,0.2866298165505087,0.2863494352319154,0.24697588720660096,0.27108868060562363,0.2901946647440519,0.29720419770888407,0.20892413682608346,0.21673475927261074,0.21449170872386444,0.2157734518945766,0.07982856685091724,0.07742636826811278
815,0.20744212128494752,0.24244973163502362,0.26063446286950254,0.2803412641192021,0.15933669790915644,0.17744132019546582,0.18348954578226387,0.1890170632059601,0.2647200192261476,0.28442682047584716,0.29560201874549386,0.302130898021309,0.2049587438916927,0.23820395738203956,0.2618761515661299,0.2633581671072659,0.23668188736681886,0.2678843226788432,0.28855243130657693,0.2877913962989666,0.24885844748858446,0.27357205799887846,0.2911960265961708,0.29848594087959623,0.2103260434190499,0.2183769927100857,0.21665465032444123,0.21741568533205158,0.08091003765120564,0.07850456200204509
816,0.2085235920852359,0.24329087559080348,0.2619963149883842,0.28194344308259234,0.1600977329167668,0.1788031723143475,0.18429063526395897,0.18985820716173996,0.2677241047825042,0.28666987102459346,0.29768485139790113,0.302130898021309,0.20579988784747255,0.23972602739726026,0.26375871184811345,0.26520067291516464,0.239605863975006,0.2696066650644877,0.2893134663141873,0.28963390210686535,0.2512617159336698,0.27493391011776014,0.29339902267083234,0.3007690459024273,0.21172795001201633,0.2201794440438997,0.2182968837619162,0.21833693823600095,0.08187134502923976,0.07959777002314977
817,0.20992549867820234,0.2446126732356004,0.26371865737402866,0.28274453256428744,0.16153969398381798,0.18048546022590722,0.1852519426419931,0.1906192421693503,0.26896579347913163,0.28887286709925497,0.30016822879115596,0.30493471120724186,0.20884402787791395,0.24056717135304012,0.2646799647520628,0.2668429063526396,0.24248978610910837,0.2719298245614035,0.29175678923335735,0.29179684370744213,0.25374509332692463,0.2759753264439638,0.29399983978210364,0.30317231434751263,0.2130096931827285,0.22210205879996794,0.22001922614756067,0.21985900825122165,0.0833533605703757,0.08070620141149507
818,0.21188816790835535,0.24629496114716012,0.26443963790755426,0.28430665705359287,0.1623407834655131,0.18144676760394135,0.1859729231755187,0.1914203316510454,0.27152927982055597,0.28887286709925497,0.30016822879115596,0.30717776175598815,0.2099655531522871,0.24365136585756628,0.2672835055675719,0.2685251942641993,0.24433229191700712,0.27357205799887846,0.2931586958263238,0.29331891372266283,0.2549066730753825,0.2787390851558119,0.29588240006408717,0.3052150925258351,0.214892253464712,0.22378434671152767,0.22118080589601857,0.22346391091884962,0.0840743411039013,0.0818300681586739
819,0.2134502923976608,0.2472162140511095,0.26580149002643594,0.2859889449651526,0.1635824721621405,0.182488183930145,0.18733477529440037,0.19266202034767282,0.2729311864135224,0.29123608107025556,0.30245133381398703,0.3103420652086838,0.21236882159737241,0.24565408956180404,0.2686453576864536,0.27213009693182727,0.2452535448209565,0.2754145638067772,0.29420011215252745,0.294760874789714,0.25755026836497635,0.2799006649042698,0.2974845790274774,0.30621645437795403,0.21645437795401745,0.22450532724505326,0.22270287591123927,0.2251862533044941,0.08551630217095249,0.08296958520834916
820,0.21421132740527116,0.24849795722182166,0.26732356004165664,0.2871505247136105,0.16498437875510694,0.1840102539453657,0.18881679083553632,0.19362332772570695,0.27429303853240405,0.2939597853080189,0.30245133381398703,0.3103420652086838,0.21405110950893214,0.24661539693983817,0.270207482175759,0.27413282063606503,0.2468557237843467,0.2762557077625571,0.29560201874549386,0.294760874789714,0.2595930465432989,0.28194344308259234,0.2989665945686133,0.3087398862452936,0.21813666586557717,0.22638788752703676,0.22426500040054473,0.22734919490507088,0.08687815428983417,0.08412497049736119
821,0.21609388768725465,0.2498998638147881,0.2691660658495554,0.2892734118401025,0.1659056316590563,0.1851718336938236,0.19001842505807898,0.19478490747416485,0.27565489065128573,0.29640310822718896,0.30469438436273333,0.3130257149723624,0.21665465032444123,0.2488183930144997,0.27152927982055597,0.27589521749579426,0.24877833854041495,0.2777777777777778,0.29796523271649444,0.296723544019867,0.2611952255066891,0.28354562204598255,0.30028839221341025,0.3097011936233277,0.22009933509573018,0.228150284386766,0.22638788752703676,0.2285107746535288,0.08815989746054634,0.08529644499741017
822,0.21817672033966193,0.2514219338300088,0.2710085716574541,0.29183689818152686,0.16730753825202274,0.1871345029239766,0.1916206040214692,0.19606665064487702,0.2782984859408796,0.29856604982776574,0.30681727148922533,0.3130257149723624,0.21813666586557717,0.2503805175038052,0.27421292958423454,0.2778578867259473,0.25070095329648323,0.2798205559561003,0.2991668669390371,0.296723544019867,0.2631979492109269,0.2851878554834575,0.3019306256508852,0.3112232636385484,0.2209805335255948,0.23015300809100375,0.22774973964591844,0.2290314828166306,0.09004245774252984,0.08648423275731726
823,0.2198189537771369,0.25306416726748376,0.2722102058799968,0.29319875030040854,0.16862933589681967,0.18833613714651926,0.1936633821997917,0.19718817591925017,0.2782984859408796,0.29856604982776574,0.30681727148922533,0.3159897460546343,0.21993911719939116,0.2526636225266362,0.27573499959945524,0.27974044700793077,0.2519826964671954,0.281663061763999,0.3005287190579188,0.29872626772410477,0.2647600737002323,0.2877513418248818,0.3049747656813266,0.3122246254906673,0.22270287591123927,0.2319955138989025,0.2293919730833934,0.23067371625410557,0.09140430986141151,0.08768856094587427
824,0.2214211327405271,0.2549467275494673,0.27349194905070895,0.2954017463750701,0.16983097011936232,0.18961788031723142,0.19490507089641912,0.19867019146038611,0.28094208123047343,0.30116959064327486,0.30914043098614113,0.3159897460546343,0.22234238564447648,0.25462629175678925,0.27805815909637105,0.28150284386766,0.2536649843787551,0.28270447809020266,0.30317231434751263,0.30092926379876633,0.266282143715453,0.2891532484178483,0.3058559641111912,0.3143475126171593,0.22390451013378193,0.23536008972202194,0.2317151325803092,0.23227589521749578,0.09312665224705599,0.08890965989529168
825,0.2229432027557478,0.25606825282384044,0.2753745093326925,0.29636305375310423,0.171192822238244,0.19101978691019786,0.19574621485219898,0.19999198910518304,0.28278458703837217,0.30116959064327486,0.31158375390531123,0.3180325242329568,0.2239445646078667,0.2555475446607386,0.2792597933189137,0.2833854041496435,0.2550668909717215,0.2845469838981014,0.3045341664663943,0.3036529680365297,0.26824481294560604,0.2907153729071537,0.30789874228951375,0.31594969158054953,0.22522630777857885,0.2362012336778018,0.23379796523271648,0.233878074180886,0.09440839541776816,0.09014776314524918
826,0.22558679804534165,0.2577905952094849,0.2767764159256589,0.29788512376832493,0.17255467435712568,0.1920612032364015,0.19738844828967395,0.20099335095730192,0.2839461667868301,0.3034526956661059,0.3140270768244813,0.3180325242329568,0.22570696146759592,0.2579508131058239,0.2807818633341344,0.285107746535288,0.2571497236241288,0.28654970760233917,0.30637667227429305,0.3036529680365297,0.2700873187535048,0.2923175518705439,0.31010173836417526,0.31835296002563485,0.22702875911239284,0.23804373948570054,0.2357606344628695,0.2357606344628695,0.09621084675158215,0.09140310748756224
827,0.22766963069774893,0.25983337338780743,0.27833854041496436,0.29940719378354563,0.17395658095009212,0.19342305535528317,0.19879035488264038,0.20215493070575982,0.2867900344468477,0.30545541937034365,0.3165104542177361,0.3209965553152287,0.22738924937915564,0.2589521749579428,0.2825042057197789,0.2866298165505087,0.25847152126892575,0.28863254025474644,0.30785868781542897,0.30537531042217414,0.271689497716895,0.2943202755747817,0.31158375390531123,0.31991508451494033,0.22875110149803732,0.23928542818232795,0.23752303132259872,0.23740286790034446,0.09729231755187054,0.09267593301146883
828,0.22943202755747816,0.2617559881438757,0.2799807738524393,0.3012496995914444,0.17527837859488904,0.19494512537050387,0.2003925338460306,0.2037971641432348,0.2884723223584074,0.30797885123768326,0.3165104542177361,0.3209965553152287,0.2293118641352239,0.26159577024753666,0.28578867259472884,0.2881518865657294,0.26071457181767205,0.28955379315869584,0.3094608667788192,0.3075783064968357,0.2729311864135224,0.29640310822718896,0.3141071857726508,0.32235840743411037,0.23071377072819033,0.24116798846431145,0.23908515581190418,0.23912521028598893,0.09881438756709124,0.0939664831495469
829,0.23079387967635984,0.26363854842585915,0.28266442361611793,0.30329247776976687,0.17627974044700792,0.19674757670431786,0.20143395017223423,0.2050388528398622,0.2897540655291196,0.3099014659937515,0.3197548666186013,0.32384042297524634,0.23131458783946166,0.262517023151486,0.287070415765441,0.28979412000320437,0.26215653288472324,0.29203717055195066,0.31086277337178564,0.30958103020107347,0.27433309300648884,0.2980853961387487,0.3164303452695666,0.32380036850116156,0.23203556837298725,0.24289033084995593,0.24056717135304012,0.24160858767924376,0.10005607626371865,0.095275004724273
830,0.2323560041656653,0.26500040054474083,0.2847072017944404,0.3051750380517504,0.1777217015140591,0.1977889930305215,0.20239525755026835,0.20587999679564206,0.2917167347592726,0.3099014659937515,0.32283906112312744,0.32384042297524634,0.23291676680285187,0.26463991027797806,0.28887286709925497,0.2914764079147641,0.2633581671072659,0.29399983978210364,0.31234478891292156,0.3113434270608027,0.27589521749579426,0.2997676840503084,0.31847312344788914,0.3249619482496195,0.2343987823439878,0.24445245533926138,0.24244973163502362,0.24305054874629495,0.10177841864936313,0.09660174799522644
831,0.23407834655130977,0.2663622526636225,0.2864295441800849,0.30697748938556435,0.17936393495153408,0.19879035488264038,0.20399743651365856,0.20712168549226948,0.29339902267083234,0.31242489786109107,0.32283906112312744,0.3278058159096371,0.23471921813666585,0.26732356004165664,0.29043499158856045,0.2936393495153409,0.26528078186333415,0.2954017463750701,0.3135464231354642,0.3113434270608027,0.2776976688296083,0.30161018985820714,0.32059601057438114,0.3272851077465353,0.23684210526315788,0.24573419850997355,0.24473283665785467,0.24429223744292236,0.10289994392373628,0.09794696670695385
832,0.23523992629976767,0.2678442682047585,0.2883922134102379,0.3084595049267003,0.18092605944083953,0.20015220700152206,0.20499879836577745,0.2080028839221341,0.2953616919009853,0.3148281663061764,0.3256028198349756,0.3278058159096371,0.2374429223744292,0.26840503084194506,0.29267804213730675,0.29588240006408717,0.2665625250340463,0.29796523271649444,0.31486822078026117,0.31394696787631177,0.2792998477929985,0.3045341664663943,0.32319955138989026,0.32856685091724747,0.2388047744933109,0.24689577825843145,0.24673556036209243,0.24625490667307537,0.10382119682768565,0.099310918137498
833,0.23660177841864935,0.269887046383081,0.290675318433069,0.31010173836417526,0.1825682928783145,0.20131378674997996,0.20608026916606584,0.20976528078186332,0.29796523271649444,0.31747176159577023,0.3256028198349756,0.331090282784587,0.23952575502683648,0.26976688296082674,0.2959625090122567,0.2977249058719859,0.26848513979011457,0.29940719378354563,0.3172714892253465,0.3165505086918209,0.2807818633341344,0.30621645437795403,0.3251221661459585,0.3303693022510614,0.24072738924937914,0.2488183930144997,0.24813746695505887,0.25014019065929666,0.10566370263558439,0.1006938631476027
834,0.23856444764880236,0.27124889850196265,0.292798205559561,0.3120644075943283,0.18425058078987422,0.2024353120243531,0.20756228470720178,0.21088680605623647,0.29964752062805416,0.31747176159577023,0.3281663061763999,0.331090282784587,0.24176880557558278,0.27285107746535286,0.2959625090122567,0.2996074661539694,0.2700873187535048,0.3007690459024273,0.31851317792197387,0.3165505086918209,0.2828646959865417,0.30789874228951375,0.3265641272130097,0.3315709364736041,0.24252984058319313,0.25086117119282225,0.24977970039253383,0.252543459104382,0.10754626291756789,0.10209606623060476
835,0.2404870624048706,0.27305134983577667,0.29472082031562924,0.31382680445405753,0.1863334134422815,0.20319634703196346,0.2092445726187615,0.21200833133060962,0.30116959064327486,0.3198349755667708,0.33141071857726506,0.3340943683409437,0.24397180165024432,0.2747736922214211,0.29872626772410477,0.30161018985820714,0.2716494432428102,0.30197068012496997,0.3217976447969238,0.31899383161099093,0.2846270928462709,0.3097813025714972,0.3295281582952816,0.33421453176319793,0.24397180165024432,0.2536649843787551,0.2514219338300088,0.25522710886806055,0.1091484418809581,0.10351779556301763
836,0.24224945926459984,0.2746535287991669,0.29636305375310423,0.3152687655211087,0.18781542898341744,0.20427781783225185,0.211127132900745,0.21397100056076263,0.3028919330289193,0.3227188977008732,0.33141071857726506,0.33769927100857167,0.24521349034687173,0.2762957622366418,0.30012817431707123,0.30377313145878393,0.2740927661619803,0.30465432988864855,0.3217976447969238,0.3217175358487543,0.28666987102459346,0.31146359048305694,0.3317311543699431,0.33601698309701195,0.24593447088039733,0.2555875991348234,0.2534246575342466,0.25843146679484097,0.11059040294800929,0.10495932305582266
837,0.24421212849475285,0.2762557077625571,0.2991268124649523,0.3174317071216855,0.18869662741328205,0.205399343106625,0.21288952976047423,0.21573339742049186,0.30457422094047903,0.3227188977008732,0.3342545862372827,0.33769927100857167,0.24745654089561803,0.2792597933189137,0.3020107345990547,0.30633661780020827,0.2759753264439638,0.30645678122246256,0.32356004165665303,0.3217175358487543,0.2881518865657294,0.31462789393575263,0.3339742049186894,0.3378995433789954,0.24841784827365215,0.25763037731314586,0.25514699991989104,0.26123527998077384,0.11235279980773852,0.10642092440647245
838,0.24665545141392292,0.2779379956741168,0.30072899142834253,0.31927421292958424,0.19033886085075702,0.20688135864776094,0.21457181767203395,0.21725546743571256,0.3069374349114796,0.32600336457582313,0.3342545862372827,0.33769927100857167,0.24969959144436432,0.28110229912681245,0.3036129135624449,0.3083793959785308,0.27809821357045583,0.30797885123768326,0.3249619482496195,0.32356004165665303,0.2896739565809501,0.31675078106224464,0.33501562124489304,0.33978210366097894,0.25082111671873747,0.2592325562765361,0.2573099415204678,0.2637987663221982,0.11351437955619642,0.10790287915161835
839,0.2483777937995674,0.2792597933189137,0.3020908435472242,0.3210366097893135,0.19190098534006247,0.2085235920852359,0.21669470479852598,0.21937835456220459,0.3105022831050228,0.3287270688135865,0.3372186173195546,0.34066330209084356,0.2519826964671954,0.28282464151245695,0.30553552831851316,0.3113434270608027,0.2794600656893375,0.3104221741568533,0.3270848353761115,0.32600336457582313,0.2915164623888488,0.31855323239605865,0.33681807257870705,0.3417047184170472,0.25318433068973806,0.2611551710326043,0.25927261075062086,0.26652247055996153,0.11483617720099334,0.10940547072057435
840,0.25014019065929666,0.28114235360089723,0.3036930225106144,0.32247857085636467,0.19326283745894415,0.21000560762637185,0.21777617559881438,0.22078026115517102,0.3105022831050228,0.3287270688135865,0.33978210366097894,0.34066330209084356,0.25470640070495876,0.28574861812064406,0.30994152046783624,0.31414724024673557,0.2817832251862533,0.312104462068413,0.3286069053913322,0.32600336457582313,0.29331891372266283,0.32071617399663543,0.3378995433789954,0.34342706080269164,0.25602819834975565,0.26303773131458785,0.2616358247216214,0.2693663382199792,0.11627813826804453,0.11092898648952228
841,0.25218296883761915,0.2828646959865417,0.3048946567331571,0.3238804774493311,0.19486501642233436,0.21172795001201633,0.2191780821917808,0.2217816230072899,0.312104462068413,0.33161099094768887,0.34274613474325083,0.34422815028438675,0.2574301049427221,0.2877513418248818,0.3121445165424978,0.3163502363213971,0.2844668749499319,0.313746695505888,0.3304093567251462,0.328646959865417,0.2961227269085957,0.32319955138989026,0.34030281182408073,0.3454698389810142,0.25763037731314586,0.26500040054474083,0.2643194744853,0.2714892253464712,0.11784026275734999,0.11247371783647507
842,0.2547464551790435,0.2845069294240167,0.3066169991188016,0.32588320115356884,0.1966274132820636,0.2133701834494913,0.22029960746615396,0.22262276696306976,0.3142674036689898,0.3354161659857406,0.34274613474325083,0.34422815028438675,0.2603540815509092,0.28935352078827203,0.313586477609549,0.31847312344788914,0.28650965312825444,0.31538892894336296,0.33241208042938397,0.3311303372586718,0.2976047424497316,0.3255627653608908,0.3424256989505728,0.34743250821116717,0.2595930465432989,0.26752383241208044,0.2666426339822158,0.27297124088760716,0.11888167908355363,0.1140399601970033
843,0.25674917888328125,0.2867099254986782,0.3091804854602259,0.3277257069614676,0.197869101978691,0.21509252583513577,0.22182167748137466,0.22422494592645997,0.3180325242329568,0.33842025154209726,0.34587038372186174,0.34827365216694706,0.2616358247216214,0.290675318433069,0.31538892894336296,0.31847312344788914,0.2889529760474245,0.3171513258030922,0.3340543138668589,0.3311303372586718,0.3006088280060883,0.3279660338059761,0.3424256989505728,0.34743250821116717,0.2617559881438757,0.26984699190899625,0.2684450853160298,0.2752543459104382,0.12064407594328286,0.11562801312073753
844,0.25891212048385803,0.2889529760474245,0.31090282784587037,0.3296883761916206,0.19915084514940318,0.21657454137627172,0.2233838019706801,0.22574701594168067,0.32015541135944886,0.33842025154209726,0.34587038372186174,0.34827365216694706,0.26275734999599454,0.294760874789714,0.3167908355363294,0.32131699110790674,0.2907554273812385,0.31907394055916044,0.3362973644156052,0.3332131699110791,0.30269166065849556,0.33000881198429866,0.34663141872947206,0.3493150684931507,0.26363854842585915,0.27136906192421695,0.27052791796843706,0.27825843146679485,0.12200592806216454,0.11723818032865997
845,0.260554353921333,0.2904750460626452,0.3130257149723624,0.3310502283105023,0.20035247937194584,0.21797644796923815,0.22414483697829046,0.22702875911239284,0.3218376992710086,0.34130417367619964,0.34915485059681167,0.3521989906272531,0.2653208363374189,0.2968437074421213,0.31871345029239767,0.3238804774493311,0.2924377152927982,0.32071617399663543,0.33813987022350395,0.33609709204518146,0.30397340382920773,0.3324521349034687,0.34807337979652325,0.3510774653528799,0.2655611631819274,0.273972602739726,0.2732115677321157,0.2814627893935753,0.12332772570696146,0.11887076977119032
846,0.26283745894416405,0.2921973884482897,0.3158295281582953,0.332572298325723,0.20175438596491227,0.21977889930305214,0.2259072338380197,0.22807017543859648,0.32380036850116156,0.34130417367619964,0.3521989906272531,0.3521989906272531,0.2668429063526396,0.29860610430185053,0.32083633741888967,0.3266442361611792,0.2951614195305616,0.32356004165665303,0.3401425939277417,0.33609709204518146,0.3057758551630217,0.3347752944003845,0.3493951774413202,0.3532404069534567,0.2677241047825042,0.2761355443403028,0.2753344548586077,0.28418649363133863,0.1259713209965553,0.12052609368708414
847,0.26455980132980855,0.29399983978210364,0.31775214291436354,0.33517583914123206,0.20323640150604821,0.2209004245774253,0.22734919490507088,0.22935191860930865,0.3285267964431627,0.34486902186974283,0.3521989906272531,0.35656492830249137,0.2701674277016743,0.3007690459024273,0.32307938796763597,0.3266442361611792,0.2974845790274774,0.32356004165665303,0.3401425939277417,0.3391011776015381,0.3088600496675479,0.33689818152687656,0.351558119041897,0.3552831851317792,0.27028759112392853,0.27885924857806615,0.27745734198509975,0.2861491628614916,0.12769366338219978,0.12220446866314887
848,0.26588159897460545,0.2966834895457823,0.319634703196347,0.3372987262677241,0.20483858046943842,0.2220620043258832,0.22951213650564767,0.23075382520227508,0.3304894656733157,0.3485540334855403,0.3560041656653048,0.35656492830249137,0.2716093887687255,0.3028919330289193,0.32448129456060243,0.3296883761916206,0.298525995353681,0.32600336457582313,0.34202515420972524,0.3423455900024033,0.3109829367940399,0.3393815589201314,0.35275975326443965,0.3575662901546103,0.2732115677321157,0.2814627893935753,0.27897941200032045,0.28887286709925497,0.12989665945686132,0.12390621569479157
849,0.26752383241208044,0.29860610430185053,0.32211808058960184,0.3393014499719619,0.20632059601057437,0.2240246735560362,0.23131458783946166,0.23183529600256347,0.3326123527998077,0.3485540334855403,0.3598894496515261,0.3613314107185773,0.2729311864135224,0.30545541937034365,0.327164944324281,0.332572298325723,0.302291115917648,0.32848674196907796,0.3440679323880477,0.3423455900024033,0.313586477609549,0.3410237923576063,0.3560842746134743,0.35944885043659375,0.27529440038452296,0.28418649363133863,0.2815428983417448,0.29095569975166224,0.1316991107906753,0.12563166024741215
850,0.2694063926940639,0.3012496995914444,0.3242409677160939,0.3409036289353521,0.20796282944804934,0.22542658014900263,0.23255627653608907,0.2331570936473604,0.3350556757189778,0.35211888167908356,0.3598894496515261,0.3613314107185773,0.27665625250340464,0.3075382520227509,0.32892734118401024,0.33521589361531684,0.30441400304414,0.330769846991909,0.34683169109989587,0.34603060161820076,0.3157894736842105,0.34334695185452213,0.3591284146439157,0.3612913562444925,0.27825843146679485,0.2860690539133221,0.283145077305135,0.29327885924857805,0.133221180805896,0.12738113231864784
851,0.27136906192421695,0.3028118240807498,0.3262036369462469,0.3433068973804374,0.2096050628855243,0.22762957622366417,0.23391812865497075,0.2354802531442762,0.3377793799567412,0.35480253144276214,0.363173916526476,0.3659376752383241,0.2784587038372186,0.31014179283826004,0.33153088199951936,0.33521589361531684,0.30797885123768326,0.33297284306657055,0.34899463270047265,0.34959544981174395,0.31855323239605865,0.34579027477369223,0.3605703757109669,0.3634542978450693,0.2808219178082192,0.28811183209164465,0.28522790995754227,0.29636305375310423,0.13522390451013377,0.12915496650148828
852,0.27341184010253944,0.3044941119923095,0.3284466874949932,0.3456300568773532,0.211127132900745,0.22871104702395256,0.23544019867019145,0.2369222142113274,0.3400624849795722,0.35480253144276214,0.36713930946086676,0.3659376752383241,0.28262436914203315,0.3126652247055996,0.3338940959705199,0.33817992469758873,0.31066250100136183,0.33529600256348635,0.351558119041897,0.34959544981174395,0.32167748137466956,0.3485139790114556,0.36185211888167906,0.36565729391973084,0.2837458944164063,0.29031482816630616,0.2869502523431867,0.298365777457342,0.13714651926620203,0.13095350204826675
853,0.27513418248818394,0.30621645437795403,0.33044941119923094,0.347953216374269,0.212929584234559,0.23063366178002082,0.2369222142113274,0.23840422975246334,0.342225426580149,0.35876792437715294,0.36713930946086676,0.37090443002483375,0.2841063846831691,0.3126652247055996,0.3362573099415205,0.3418649363133862,0.31182408074981977,0.33749899863814786,0.351558119041897,0.3527998077385244,0.32632380036850117,0.3510774653528799,0.3643755507490187,0.36806056236481616,0.2861491628614916,0.29311864135223903,0.29035488264039094,0.30104942722102057,0.13894897060001601,0.13277708293554288
854,0.2771369061924217,0.30853961387486983,0.3330128975406553,0.35043659376752384,0.21549307057598333,0.23215573179524152,0.23876472001922613,0.2403268445085316,0.3439878234398782,0.3624529359929504,0.3711447568693423,0.37090443002483375,0.2860690539133221,0.3126652247055996,0.3387406873347753,0.34567011135143794,0.31530881999519345,0.340102539453657,0.3538812785388128,0.35596411119122007,0.32856685091724747,0.35348073379796524,0.3658575662901546,0.370543939758071,0.2885123768324922,0.2955619642714091,0.29355924056717136,0.3028919330289193,0.14151245694144035,0.1346260579298911
855,0.27897941200032045,0.3105423375791076,0.33465513097813027,0.3530000801089482,0.21693503164303451,0.233878074180886,0.24016662661219257,0.2420091324200913,0.3461908195145398,0.3653368581270528,0.3711447568693423,0.3752703677000721,0.2896739565809501,0.3173115436994312,0.3410638468316911,0.34567011135143794,0.3167107265881599,0.3429464071136746,0.35652487382840664,0.35596411119122007,0.33141071857726506,0.3546423135464231,0.36886165184651126,0.37250660898822396,0.2919971160778659,0.2978050148201554,0.2951213650564768,0.3060161820075302,0.14355523511976287,0.1365007806546014
856,0.2815428983417448,0.31262517023151487,0.33745894416406313,0.3554033485540335,0.21849715613233997,0.2359208523592085,0.24180886004966753,0.2437314748057358,0.3485540334855403,0.3653368581270528,0.3745493871665465,0.3752703677000721,0.29183689818152686,0.32003524793719457,0.34358727869903066,0.349755667708083,0.31991508451494033,0.3429464071136746,0.3589681967475767,0.3593286870143395,0.3332131699110791,0.3560041656653048,0.3700632860690539,0.3744292237442922,0.29436033004886647,0.30024833773932547,0.298205559561003,0.3082191780821918,0.1457582311944244,0.13840160965731302
857,0.2839061123127453,0.3150284386766002,0.33906112312745335,0.3571657454137627,0.22057998878474724,0.2384442842265481,0.24401185612432907,0.2457742529840583,0.35095730193062563,0.3689818152687655,0.3782744532564287,0.3752703677000721,0.29420011215252745,0.32283906112312744,0.34583032924777696,0.3538011695906433,0.3213570455819915,0.346150765040455,0.3614515741408315,0.3629335896819675,0.33589681967475765,0.35876792437715294,0.37182568292878315,0.37691260113754704,0.29660338059761276,0.3028518785548346,0.3012096451173596,0.3113434270608027,0.14796122726908595,0.1403289084785873
858,0.28550829127613553,0.3189537771369062,0.3403428662981655,0.3593286870143395,0.22234238564447648,0.24036689898261634,0.24521349034687173,0.24733637747336376,0.35352078827204997,0.3731074260994953,0.3782744532564287,0.3804774493310903,0.2959224545381719,0.32544260193863656,0.3478330529520147,0.3538011695906433,0.32452134903468716,0.34835376111511657,0.3638147881118321,0.3629335896819675,0.3372987262677241,0.3623327725706961,0.37547064007049585,0.3797965232716494,0.2991268124649523,0.3052551469999199,0.30349275014019067,0.31406713129856606,0.15076504045501882,0.1422830457214352
859,0.28719057918769525,0.32147720900424576,0.3431066250100136,0.3619322278298486,0.22454538171913802,0.24208924136826082,0.24669550588800768,0.24949931907394055,0.35580389329488105,0.3731074260994953,0.38183930144997197,0.3804774493310903,0.29800528719057917,0.3282464151245694,0.35035648481935433,0.357446126732356,0.32668429063526394,0.3510774653528799,0.3660978931346631,0.36653849234959546,0.3395017223423856,0.3638147881118321,0.37703276455980134,0.3819194103981415,0.3007690459024273,0.30725787070415767,0.3066169991188016,0.31703116238083795,0.15388928943362973,0.14426439512181588
860,0.2896739565809501,0.3240807498197549,0.3457101658255227,0.36405511495634063,0.2259873427861892,0.243531202435312,0.2479371945846351,0.2509813346150765,0.35884803332532245,0.3774333093006489,0.38544420411759994,0.3856845309621085,0.2997676840503084,0.3310502283105023,0.35035648481935433,0.357446126732356,0.33044941119923094,0.3510774653528799,0.3684210526315789,0.3699831771208844,0.3425859168469118,0.3667387647200192,0.37851478010093725,0.3843627333173115,0.3026516061844108,0.3103821196827686,0.30938075783064967,0.3196747576704318,0.15689337498998637,0.14627333562011297
861,0.2921573339742049,0.3267243451093487,0.34739245373708244,0.3659376752383241,0.228150284386766,0.2449731635023632,0.2494592645998558,0.25362492990467034,0.361211247296323,0.3817191380277177,0.38544420411759994,0.3856845309621085,0.30245133381398703,0.33421453176319793,0.35568372987262675,0.36125130177040776,0.33225186253304495,0.3539213330128975,0.3712649202915966,0.3699831771208844,0.34494913081791234,0.36878154289834175,0.38183930144997197,0.3866458383401426,0.30529520147400463,0.31242489786109107,0.311784026275735,0.3225186253304494,0.16001762396859728,0.14831025143361026
862,0.294600656893375,0.32928783145077306,0.349755667708083,0.369061924216935,0.22987262677241047,0.2465753424657534,0.2518625330449411,0.2556276536089081,0.36417527837859487,0.3817191380277177,0.38864856204438036,0.3904510133781943,0.30717776175598815,0.33733878074180884,0.3583673796363054,0.36473604101578144,0.33349355122967234,0.35644476488023713,0.3712649202915966,0.372987262677241,0.3471521268925739,0.3699831771208844,0.3852038772730914,0.3891292157333974,0.30781863334134424,0.315709364736041,0.31546903789153247,0.32464151245694145,0.1631418729472082,0.15037553212997384
863,0.2962829448049347,0.3311303372586718,0.35187855483457503,0.37110470239525756,0.23175518705439396,0.2488183930144997,0.25398542017143316,0.25759032283906114,0.3668589281422735,0.38640551149563407,0.38864856204438036,0.3904510133781943,0.30930064888248016,0.33733878074180884,0.36117119282223825,0.36473604101578144,0.33517583914123206,0.3591684691180005,0.3735480253144276,0.372987262677241,0.34987583113033727,0.3734679163662581,0.3873668188736682,0.3891292157333974,0.3099014659937515,0.3180725787070416,0.31755187054393974,0.32684450853160296,0.16594568613314106,0.1524695727017573
864,0.29876632219818955,0.3353360570375711,0.3552431306576945,0.3735880797885124,0.2335175839141232,0.25078106224465274,0.2559080349275014,0.2601538091804855,0.3697829047504606,0.38640551149563407,0.39305455419370344,0.3904510133781943,0.31378674997997275,0.34054313866858926,0.36117119282223825,0.36886165184651126,0.3372987262677241,0.3591684691180005,0.3758311303372587,0.3767924377152928,0.3525194264199311,0.37551069454458064,0.3888488344148041,0.3920131378674998,0.31290555155010813,0.32075622847072016,0.3203156292557879,0.328967395658095,0.16834895457822638,0.15459277364194784
865,0.30072899142834253,0.3383801970680125,0.357766562525034,0.3757109669150044,0.23523992629976767,0.2518224785708564,0.25827124889850195,0.2612753344548586,0.3723864455659697,0.3910918849635504,0.39305455419370344,0.3956180405351278,0.31639029079548187,0.3438276055435392,0.3642553873267644,0.36886165184651126,0.340422975246335,0.3622126091484419,0.37859488904910676,0.38031723143475127,0.35496274933910116,0.37923576063446285,0.39233357366017785,0.39461667868300887,0.3157494192101258,0.3231594969158055,0.32299927901946646,0.33125050068092604,0.17071216854922694,0.1567455410205595
866,0.3036930225106144,0.34110390130577584,0.3598493951774413,0.37859488904910676,0.23672194184090362,0.25442601938636544,0.25999359128414645,0.26311784026275736,0.37551069454458064,0.39553793158695827,0.3981815268765521,0.3956180405351278,0.3188336137146519,0.3468717455739806,0.3677401265721381,0.3733878074180886,0.34210526315789475,0.3644156052231034,0.3818793559240567,0.38031723143475127,0.357766562525034,0.3811583753905311,0.39393575262356806,0.3979011455579588,0.31871345029239767,0.3256829287831451,0.32532243851638226,0.334534967555876,0.17375630857966834,0.15892828656229763
867,0.3057758551630217,0.34270608026916605,0.36249299046703515,0.3813185932868701,0.23892493791556516,0.2562685251942642,0.2627974044700793,0.2656412721300969,0.3790354882640391,0.39553793158695827,0.3981815268765521,0.40206681086277335,0.32095650084114397,0.3501562124489305,0.37090443002483375,0.37855483457502204,0.3436673876472002,0.36770007209805333,0.3818793559240567,0.384122406472803,0.3599295041256108,0.38320115356885365,0.39553793158695827,0.4002243050548746,0.32147720900424576,0.3285267964431627,0.3286870143395017,0.3362573099415205,0.17700072098053352,0.161141427725302
868,0.30841945045261554,0.34611071056637027,0.3645357686453577,0.38380197068012495,0.24092766161980292,0.2581110310021629,0.2648001281743171,0.26752383241208044,0.3790354882640391,0.399503324521349,0.40206681086277335,0.40206681086277335,0.32295922454538173,0.3501562124489305,0.3741087879516142,0.37855483457502204,0.34603060161820076,0.37094448449891854,0.3849635504285829,0.38768725466634624,0.3627333173115437,0.3870864375550749,0.39834174477289114,0.4039093166706721,0.32456140350877194,0.331090282784587,0.3310101738364175,0.33902106865336856,0.18008491548505967,0.16338538778098602
869,0.3104221741568533,0.34835376111511657,0.36786028999439235,0.38624529359929505,0.24260994953136264,0.260394136024994,0.26672274293038534,0.2694464471681487,0.38240006408715854,0.40362893535207883,0.407193783545622,0.40823519987182566,0.3259232556276536,0.3545221501241689,0.37727309140430987,0.3835215893615317,0.34763278058159097,0.37094448449891854,0.38792758151085477,0.38768725466634624,0.3662981655050869,0.38916927020748215,0.4023071377072819,0.40667307538252023,0.3269246174797725,0.33289273411840103,0.3341344228150284,0.3425859168469118,0.1822078026115517,0.16566059589499152
870,0.3129456060241929,0.351558119041897,0.3714651926620203,0.38920932468156694,0.24477289113193942,0.26283745894416405,0.2686053032123688,0.2709284627092846,0.3856845309621085,0.40362893535207883,0.407193783545622,0.40823519987182566,0.328646959865417,0.3588880877994072,0.38003685011615795,0.3835215893615317,0.34959544981174395,0.37378835215893613,0.38792758151085477,0.3913722662821437,0.36778018104622284,0.39161259312665225,0.40378915324841785,0.4100777056797244,0.32980853961387485,0.3356965473043339,0.33609709204518146,0.3456300568773532,0.18545221501241688,0.1679674872092653
871,0.3157494192101258,0.35424176880557556,0.37547064007049585,0.39157253865256747,0.2467756148361772,0.2648001281743171,0.2706881358647761,0.27361211247296324,0.38916927020748215,0.4081150364495714,0.4122406472803012,0.4144836978290475,0.33133060962909555,0.3588880877994072,0.38384202515420973,0.3881278538812785,0.35400144196106703,0.3773532003524794,0.39069134022270285,0.3944164063125851,0.3710646479211728,0.39545782263878876,0.40611231274533366,0.412601137547064,0.33241208042938397,0.33821997917167346,0.33894095970519905,0.3483137066410318,0.188215973724265,0.17030650292528426
872,0.3173916526476007,0.3567652006729152,0.3780341264119202,0.39457662420892414,0.24877833854041495,0.26680285187855485,0.2725306416726748,0.27577505407354,0.39241368260834736,0.4081150364495714,0.4122406472803012,0.4144836978290475,0.3340543138668589,0.36329407994873025,0.38748698229592243,0.3941360249939918,0.3560442201393896,0.3813586477609549,0.3942161339421613,0.3980613634542978,0.37254666346230875,0.3979011455579588,0.4077946006568934,0.41568533205159014,0.334534967555876,0.3410237923576063,0.3409837378835216,0.35203877273091405,0.1914203316510454,0.1726780903884356
873,0.321116718737483,0.3604902667627974,0.38091804854602257,0.39754065529119603,0.2511415525114155,0.26892573900504685,0.2744532564287431,0.2785388127853881,0.39525755026836495,0.4129616278138268,0.41664663942962427,0.4144836978290475,0.33673796363053754,0.36733958183129056,0.38748698229592243,0.3941360249939918,0.35792678042137305,0.3858447488584475,0.39750060081711125,0.3980613634542978,0.37555074901866536,0.4025875190258752,0.40959705199070734,0.41804854602259073,0.33761916206040216,0.3441079868621325,0.3438276055435392,0.3545622045982536,0.1943042537851478,0.17508270317357233
874,0.3231594969158055,0.3623728270447809,0.3837619162060402,0.40038452295121363,0.25310422174156855,0.2709685171833694,0.2768565248738284,0.28094208123047343,0.39886245293599293,0.4129616278138268,0.42117279500120164,0.420291596571337,0.3401826484018265,0.36733958183129056,0.3911719939117199,0.4002643595289594,0.36265320836337417,0.38928943362973645,0.40146599375150205,0.4015861571737563,0.3791957061603781,0.40438997035968915,0.41408315308819993,0.41804854602259073,0.3399823760314027,0.34675158215172636,0.3486341424337098,0.3583273251622206,0.1967075222302331,0.1775208011717636
875,0.32612352799807737,0.3654169670752223,0.385924857806617,0.4033485540334855,0.2555875991348234,0.27297124088760716,0.2786589762076424,0.2830649683569655,0.4023071377072819,0.4177681647039974,0.42117279500120164,0.420291596571337,0.3439077144917087,0.372827044780902,0.39461667868300887,0.4002643595289594,0.36501642233437476,0.3925338460306016,0.40146599375150205,0.4055515501081471,0.38231995513898903,0.4062324761675879,0.4161259312665225,0.4210125771048626,0.34358727869903066,0.34959544981174395,0.3523992629976768,0.3613314107185773,0.19999198910518304,0.17999285067824766
876,0.32916766802851877,0.36798045341664665,0.38900905231114313,0.4064327485380117,0.2580709765280782,0.27485380116959063,0.281342625971321,0.2854682368020508,0.4023071377072819,0.4177681647039974,0.42561884162460945,0.4269005847953216,0.34739245373708244,0.37699271008571655,0.39461667868300887,0.4055515501081471,0.3674196907794601,0.3925338460306016,0.4047905151005367,0.40951694304253783,0.3857245854361932,0.4085556356645037,0.41864936313386203,0.4244973163502363,0.34603060161820076,0.3533205159016262,0.3576864535768645,0.3638147881118321,0.20187454938716654,0.18249932448161507
877,0.3325322438516382,0.3715853560842746,0.3924537370824321,0.40983737883521587,0.25991348233597694,0.2770968517183369,0.2831851317792197,0.28807177761755987,0.4063125851157574,0.42193383000881196,0.42561884162460945,0.4269005847953216,0.35123768324921895,0.37699271008571655,0.3980213089802131,0.4055515501081471,0.3697027958022911,0.3963390210686534,0.40819514539774093,0.40951694304253783,0.38772730914043096,0.410958904109589,0.4230954097572699,0.42822238244011857,0.3487543058559641,0.35572378434671154,0.3621725546743571,0.3667387647200192,0.2046783625730994,0.18504070195423022
878,0.33501562124489304,0.37547064007049585,0.39529760474244974,0.412601137547064,0.26219658735880796,0.2788191941039814,0.2864295441800849,0.29035488264039094,0.4100376512056397,0.4276215653288472,0.4306256508852039,0.4269005847953216,0.3545221501241689,0.3817992469758872,0.40198670191460384,0.4107185772650805,0.3721861731955459,0.40002403268445086,0.4123207562284707,0.4132019546583353,0.39153248417848274,0.41352239045101336,0.42517824240967717,0.42822238244011857,0.3516382279900665,0.35800688936954256,0.36705920051269725,0.3692621965873588,0.20752223023311703,0.18761746914391195
879,0.33725867179363933,0.37787390851558117,0.39830169029880635,0.4152847873107426,0.26439958343346953,0.28046142754145637,0.28879275815108546,0.292798205559561,0.41364255387326765,0.4276215653288472,0.4306256508852039,0.4338300088119843,0.3581671072658816,0.3817992469758872,0.4054714411599776,0.4107185772650805,0.374469278218377,0.40366898982616356,0.4155251141552511,0.41588560442201394,0.3935352078827205,0.41812865497076024,0.42742129295842346,0.4312264679964752,0.35416165985740605,0.3604101578146279,0.37098453897300326,0.3725867179363935,0.2104061523672194,0.1902301188668946
880,0.33966194023872465,0.38031723143475127,0.4009452855884002,0.41820876391892975,0.26732356004165664,0.2830649683569655,0.29103580869983176,0.29480092926379875,0.41836898181526877,0.4323880477449331,0.4360330048866458,0.4338300088119843,0.3581671072658816,0.3873668188736682,0.4054714411599776,0.41604582231835296,0.37683249218937753,0.40366898982616356,0.4155251141552511,0.4191700712969639,0.3979812545061283,0.4202114876231675,0.42958423455900024,0.43491147961227267,0.35704558199150843,0.3646959865416967,0.3741888968997837,0.37539053112232634,0.21260914844188095,0.19287915080207776
881,0.3425859168469118,0.3834014259392774,0.4043499158856044,0.4216534486902187,0.2693262837458944,0.28498758311303374,0.2938396218857646,0.29640310822718896,0.41836898181526877,0.4323880477449331,0.4419610670511896,0.44120003204357927,0.3617319554594248,0.3928142273491949,0.4094368340943683,0.41604582231835296,0.37915565168629334,0.40763438276055436,0.4192902347192181,0.4191700712969639,0.399503324521349,0.42261475606825283,0.4323079387967636,0.4391572538652567,0.3598894496515261,0.36778018104622284,0.37711287350797085,0.37927581510854763,0.21581350636866137,0.1955650715865947
882,0.3452695666105904,0.3855643675398542,0.40683329327885925,0.42509813346150765,0.27188977008731874,0.2875110149803733,0.2960426179604262,0.29860610430185053,0.4230553552831851,0.4375550749018665,0.4419610670511896,0.44120003204357927,0.3653769126011375,0.3928142273491949,0.41432347993270846,0.42225426580149,0.38183930144997197,0.41123928542818233,0.42269486501642234,0.4230153008091004,0.4016662661219258,0.4252583513578467,0.43563246014579826,0.4423215573179524,0.362853480733798,0.3700632860690539,0.380517503805175,0.38308099014659935,0.21921813666586557,0.19828839491270714
883,0.3485540334855403,0.38844828967395656,0.4102779780501482,0.4284627092846271,0.27505407354001443,0.2898742289513739,0.29792517824240966,0.3012096451173596,0.42750140190659297,0.4422013938956981,0.44784907474164865,0.4474885844748858,0.37002323159496914,0.39838179924697587,0.4198509973564047,0.42225426580149,0.3870864375550749,0.4146839701994713,0.4261395497877113,0.4267804213730674,0.4053512777377233,0.42946407113674595,0.4383161099094769,0.4423215573179524,0.3654970760233918,0.37306737162541054,0.3836016983097012,0.38560442201393896,0.2229432027557478,0.20104964162604969
884,0.3522390451013378,0.391812865497076,0.41284146439157254,0.43038532404069535,0.27741728751101496,0.2929584234559,0.30028839221341025,0.30305215092525833,0.43314908275254344,0.4422013938956981,0.44784907474164865,0.4474885844748858,0.37002323159496914,0.4046302972041977,0.4198509973564047,0.42225426580149,0.3870864375550749,0.418489145237523,0.4299847792998478,0.4307458143074581,0.40923656172394457,0.4322678843226788,0.4442041175999359,0.4464471681486822,0.36798045341664665,0.37559080349275015,0.38692621965873586,0.3886886165184651,0.2254666346230874,0.20384933982524642
885,0.35576383882079626,0.39453656973483936,0.4153648962589121,0.43326924617479773,0.27966033805976126,0.2945205479452055,0.30233117039173274,0.30537531042217414,0.43314908275254344,0.4484098373788352,0.4535368100616839,0.45445806296563324,0.3750300408555636,0.4046302972041977,0.42445726187615157,0.42938396218857644,0.3926940639269406,0.4216534486902187,0.43322919170071295,0.43415044460466234,0.4115597212208604,0.43467115276776414,0.4472482576303773,0.450572778979412,0.37098453897300326,0.378074180886005,0.3904910678522791,0.39229351918609306,0.22827044780902025,0.2066880249629082
886,0.35972923175518706,0.3972602739726027,0.41800849154850594,0.4367539854201714,0.28218376992710087,0.2966834895457823,0.3046142754145638,0.3072979251782424,0.43783545622045983,0.4484098373788352,0.4535368100616839,0.45445806296563324,0.37987663221981893,0.41047825042057196,0.42445726187615157,0.42938396218857644,0.39529760474244974,0.4216534486902187,0.43663382199791717,0.4375550749018665,0.4139629896659457,0.43707442121284945,0.45009212529039494,0.45401746375070096,0.37334775294400385,0.3818793559240567,0.3933749899863815,0.3964992389649924,0.23123447889129214,0.20956623994804308
887,0.3636545702154931,0.40054474084755265,0.4208123047344388,0.4390771449170872,0.2845069294240167,0.2997676840503084,0.30697748938556435,0.31006168389009053,0.43783545622045983,0.4535768645357686,0.45902427301129534,0.4619081951453977,0.3849635504285829,0.41047825042057196,0.4298245614035088,0.4367139309460867,0.3984619081951454,0.42553873267643993,0.44031883361371466,0.4375550749018665,0.41820876391892975,0.44027877913962987,0.45309621084675156,0.45758231194424415,0.37635183850036047,0.3843226788432268,0.3966594568613314,0.4003444684771289,0.23536008972202194,0.21248453524988828
888,0.3660978931346631,0.403108227188977,0.4239766081871345,0.4429223744292237,0.28731074260994954,0.30225106144356323,0.3090202675638869,0.31226467996475205,0.44256188416246095,0.4535768645357686,0.45902427301129534,0.4619081951453977,0.3849635504285829,0.4167267483777938,0.4298245614035088,0.4367139309460867,0.4024273011295362,0.4294240166626612,0.44031883361371466,0.44087959625090123,0.4207321957862693,0.44316270127373225,0.45626051429944725,0.45758231194424415,0.3803973403829208,0.3862853480733798,0.4004245774252984,0.40366898982616356,0.23876472001922613,0.21544346900318823
889,0.3689818152687655,0.40527116878955377,0.42822238244011857,0.4459264599855804,0.29007450132179763,0.30529520147400463,0.31154369943122645,0.31442762156532883,0.44853000080108946,0.45930465432988865,0.46475206280541537,0.4619081951453977,0.38973003284466873,0.4167267483777938,0.4345509893455099,0.4438436273331731,0.4055515501081471,0.43334935512296724,0.4443643354962749,0.44496515260754627,0.4230153008091004,0.44684771288952974,0.45922454538171914,0.4615877593527197,0.3834815348874469,0.39009052311143155,0.40306817271489226,0.4079147640791476,0.24204918689417607,0.21844360711494282
890,0.3715853560842746,0.4077545461828086,0.4315068493150685,0.4491308179123608,0.29255787871505246,0.3074180886004967,0.31394696787631177,0.31683089001041415,0.44853000080108946,0.45930465432988865,0.46475206280541537,0.4688376191620604,0.3950172234238564,0.42425698950572777,0.4405591604582232,0.4438436273331731,0.40895618040535126,0.43699431226467994,0.44844989185291995,0.4482095650084114,0.4274613474325082,0.4495714171272931,0.4619482496194825,0.46523271649443243,0.38712649202915966,0.39321477209004246,0.40603220379716415,0.4109989585836738,0.24653528799166866,0.2214855233726359
891,0.3754305855964111,0.41228070175438597,0.43407033565649283,0.4520948489946327,0.2954017463750701,0.3104221741568533,0.3167908355363294,0.3188336137146519,0.4542577905952095,0.4657534246575342,0.47132099655531523,0.4688376191620604,0.3950172234238564,0.42425698950572777,0.4405591604582232,0.45157414083153086,0.4121605383321317,0.4405191059841384,0.45257550268364977,0.4527757750540735,0.4299847792998478,0.4521749579428022,0.46531282544260194,0.4689978370583994,0.3902907954818553,0.39589842185372104,0.40979732436113114,0.41512456941440357,0.2498197548666186,0.22456979955397716
892,0.3784747256268525,0.4162460946887767,0.43807578306496836,0.4550588800769046,0.2982856685091725,0.3128654970760234,0.3195545942481775,0.3217976447969238,0.4542577905952095,0.47200192261475604,0.4784106384683169,0.47676840503084195,0.4001842505807899,0.42425698950572777,0.4467275494672755,0.45157414083153086,0.4156452775775054,0.4436433549627493,0.45642073219578627,0.4560201874549387,0.43254826564127213,0.4554994792918369,0.46851718336938236,0.473163502363214,0.39377553472722904,0.3989826163582472,0.4131619001842506,0.41800849154850594,0.2526235680525515,0.22769702553816798
893,0.38240006408715854,0.4197708884082352,0.4413201954658335,0.4589041095890411,0.30104942722102057,0.31538892894336296,0.3216374269005848,0.32456140350877194,0.45990547144115995,0.47200192261475604,0.4784106384683169,0.47676840503084195,0.4057918769526556,0.4307458143074581,0.4467275494672755,0.45157414083153086,0.41957061603781143,0.4466874949931907,0.4601457982856685,0.4595049267003124,0.43711447568693423,0.4588640551149563,0.4717615957702475,0.4768885684530962,0.39778098213570456,0.4016662661219258,0.4168068573259633,0.42133301289754066,0.25614836177200995,0.23086779941871674
894,0.3865657293919731,0.42353600897220217,0.4457261876151566,0.46142754145638065,0.30385324040695344,0.3189137226628214,0.32464151245694145,0.32676439958343345,0.46535287991668667,0.4778899303052151,0.48513979011455577,0.47676840503084195,0.4057918769526556,0.4307458143074581,0.45305615637266683,0.45922454538171914,0.42285508291276136,0.4504926700312425,0.4601457982856685,0.4628294480493471,0.4397580709765281,0.46214852198990625,0.4755667708082993,0.4768885684530962,0.40218697428502764,0.40503084194504524,0.4200913242009132,0.4254586237282704,0.2603140270768245,0.23408272761782942
895,0.3902907954818553,0.4281823279660338,0.4489706000160218,0.46455179043499156,0.3065769446447168,0.3219578626932628,0.32740527116878954,0.328967395658095,0.46535287991668667,0.4778899303052151,0.48513979011455577,0.48489946327004724,0.4116798846431146,0.4391973083393415,0.45305615637266683,0.45922454538171914,0.42625971320996553,0.4504926700312425,0.463991027797805,0.4665945686133141,0.4456460786669871,0.4649523351758391,0.479211727950012,0.4808940158615717,0.40539133221180806,0.4085556356645037,0.42413682608347353,0.4291436353440679,0.264159256588961,0.23734242500238661
896,0.39373548025314425,0.4322678843226788,0.4524553392613955,0.46779620283585677,0.3097412480974125,0.3242409677160939,0.3304093567251462,0.33137066410318033,0.471521268925739,0.4841384282624369,0.4914683970199471,0.48489946327004724,0.4187695265561163,0.4391973083393415,0.45305615637266683,0.4680365296803653,0.42974445245533927,0.4543779540174637,0.46835696547304334,0.4701994712809421,0.44881038211968277,0.47128094208123045,0.48273652166947045,0.4852198990627253,0.41039814147240244,0.41184010253945363,0.4276215653288472,0.4331090282784587,0.26812464952335174,0.2406475150015422
897,0.397220219498518,0.43663382199791717,0.4559400785067692,0.4710005607626372,0.3122246254906673,0.3280861972282304,0.3332131699110791,0.3338139870223504,0.471521268925739,0.4841384282624369,0.4914683970199471,0.48489946327004724,0.4187695265561163,0.44704798525995354,0.4589041095890411,0.4680365296803653,0.43326924617479773,0.4578226387887527,0.471841704718417,0.4735640471040615,0.45161419530561564,0.4746855723784347,0.4862212609148442,0.4891852919971161,0.4134823359769286,0.4148441880958103,0.43038532404069535,0.43719458463510374,0.27128895297604744,0.24399862972595504
898,0.4010654490106545,0.44083954177681645,0.45990547144115995,0.4741648642153328,0.31614996395097333,0.33137066410318033,0.3362973644156052,0.33741888968997835,0.4780501482015541,0.490827525434591,0.49867820235520305,0.4929904670351678,0.42706080269166063,0.44704798525995354,0.4589041095890411,0.4773291676680285,0.43619322278298484,0.4613073780341264,0.4757269887046383,0.4770087318753505,0.4551389890250741,0.47845069294240167,0.49026676279740444,0.4929103580869983,0.4164463670592005,0.4175278378594889,0.4343907714491709,0.44099975967315547,0.27609548986621807,0.24739641008868118
899,0.40467035167828247,0.44516542497797,0.46379075542738124,0.47809020267563884,0.31863334134422816,0.33465513097813027,0.33970199471280943,0.34002243050548747,0.4780501482015541,0.490827525434591,0.49867820235520305,0.4929904670351678,0.42706080269166063,0.44704798525995354,0.46603380597612754,0.4773291676680285,0.43923736281342624,0.4650724985980934,0.4806536890170632,0.4809741248097412,0.45838340142593925,0.4813746695505888,0.4938316109909477,0.4974765681326604,0.4193302891933029,0.42037170551950653,0.43859649122807015,0.44452455339261393,0.28042137306737164,0.2508415059277541
900,0.40747416486421534,0.4488504365937675,0.4678362573099415,0.48209565008411437,0.3219578626932628,0.33769927100857167,0.3423055355283185,0.34278618921733556,0.48505968116638626,0.498197548666186,0.5060482255867981,0.502283105022831,0.43395017223423854,0.45553953376592166,0.46603380597612754,0.4773291676680285,0.4459264599855804,0.469558599695586,0.4855403348554033,0.4878634943523191,0.4639109188496355,0.484619081951454,0.49799727629576224,0.5010414163262037,0.4237763358167107,0.4246975887206601,0.443042537851478,0.44857005527517424,0.28494752863894895,0.25433457613046484
901,0.41208042938396217,0.45249539373548026,0.4722422494592646,0.4868621325002003,0.32528238404229753,0.340102539453657,0.34458864055114957,0.34486902186974283,0.49170872386445563,0.498197548666186,0.5060482255867981,0.502283105022831,0.43395017223423854,0.45553953376592166,0.47372426500040055,0.4868220780261155,0.44925098133461505,0.4733637747336377,0.4893455098934551,0.4909076343827605,0.46683489545782264,0.48794360330048864,0.502283105022831,0.5053672995273573,0.4271008571657454,0.42822238244011857,0.4473684210526316,0.45233517583914123,0.2899943923736281,0.25787628875938035
902,0.4154850596811664,0.4565008411439558,0.4760874789714011,0.4914283425458624,0.32848674196907796,0.3439077144917087,0.3477529440038452,0.3478731074260995,0.49170872386445563,0.5058078987422895,0.5141392293519186,0.5126572138107827,0.4413201954658335,0.4649122807017544,0.47372426500040055,0.4868220780261155,0.4521749579428022,0.4776095489866218,0.4931907394055916,0.4947128094208123,0.46979892654009453,0.49351117519826965,0.5065288792758151,0.5053672995273573,0.4314667948409837,0.4306256508852039,0.4517343587278699,0.45662100456621,0.29436033004886647,0.2614673211801092
903,0.41896979892654007,0.45990547144115995,0.4800528719057919,0.4954738444284226,0.33089001041416327,0.3468717455739806,0.3506769206120324,0.35051670271569335,0.49947929183689815,0.5126171593366979,0.5141392293519186,0.5126572138107827,0.4413201954658335,0.4649122807017544,0.4815348874469278,0.4868220780261155,0.4550188256028198,0.4810942882319955,0.49795722182167745,0.49815749419210126,0.4726427942001121,0.4965953697027958,0.5107345990547144,0.5094528558840022,0.43643354962749337,0.4339101177601538,0.4549387166546503,0.4611471601377874,0.2996875751021389,0.2651083601908536
904,0.42353600897220217,0.46431146359048303,0.48373788352158936,0.49875831130337256,0.3332932788592486,0.3498357766562525,0.35420171433149084,0.35364095169430426,0.49947929183689815,0.5126171593366979,0.5224705599615477,0.5126572138107827,0.45061283345349673,0.4748858447488584,0.4815348874469278,0.4979171673475927,0.45842345590002403,0.4884242569895057,0.5020427781783225,0.5015621244893055,0.47596731554914684,0.49939918288872864,0.5107345990547144,0.5137787390851558,0.4404389970359689,0.43719458463510374,0.45750220299607464,0.4647120083313306,0.3044540575182248,0.2688001021537607
905,0.42706080269166063,0.46895778258431464,0.48802371224865815,0.5026035408155091,0.3363774733637747,0.3533205159016262,0.3570055275174237,0.35640471040615235,0.5077705679724426,0.5201874549387167,0.5224705599615477,0.5228310502283106,0.45061283345349673,0.4748858447488584,0.4914683970199471,0.4979171673475927,0.46154770487863495,0.4915485059681166,0.5060882800608828,0.5086517664023071,0.4832572298325723,0.5031643034526957,0.5148602098854442,0.5180245133381399,0.4431226467996475,0.441240086517664,0.4603060161820075,0.46843707442121285,0.3090202675638869,0.27254325312810274
906,0.43114635904830567,0.47448530000801087,0.4924297043979812,0.5064888248017304,0.3393014499719619,0.3568052551469999,0.3604902667627974,0.3599695585996956,0.5077705679724426,0.5201874549387167,0.5304013458303293,0.5228310502283106,0.45061283345349673,0.4748858447488584,0.4914683970199471,0.4979171673475927,0.4684771288952976,0.4951534086357446,0.5108948169510534,0.5122166145958503,0.4864615877593527,0.5100136185211889,0.5189057117680045,0.5220299607466155,0.4461667868300889,0.4444844989185292,0.46367059200512695,0.47216214051109506,0.31390691340222704,0.27633852900531725
907,0.4351518064567812,0.4785308018905712,0.4977569494512537,0.5104141632620364,0.342545862372827,0.359408795962509,0.3644957141712729,0.36269326283745895,0.5156212448930546,0.5274373147480573,0.5304013458303293,0.5320836337418889,0.460386125130177,0.4862212609148442,0.4914683970199471,0.509973564047104,0.471841704718417,0.498517984458864,0.515541135944885,0.5159016262116478,0.4902267083233197,0.513418248818393,0.5230313225987343,0.5259552992069214,0.4495714171272931,0.4489706000160218,0.4673956580950092,0.4756869342305535,0.3181927421292958,0.28018665564591955
908,0.43967796202835857,0.48281663061763996,0.5023231594969159,0.5147400464631899,0.3460706560922855,0.3629736441560522,0.3673796363053753,0.36617800208283263,0.5156212448930546,0.5274373147480573,0.5380116959064327,0.5320836337418889,0.460386125130177,0.4862212609148442,0.5016822879115598,0.509973564047104,0.4749258992229432,0.5015621244893055,0.5195465833533606,0.5187454938716655,0.4936313386205239,0.5154209725226307,0.5278779139629897,0.5298005287190579,0.4536169190098534,0.4521749579428022,0.4712408876071457,0.47989265400945286,0.32311944244172075,0.2840883690183301
909,0.44396379075542736,0.486741969077946,0.5056076263718657,0.5191460386125131,0.3486341424337098,0.3659777297124089,0.37090443002483375,0.36950252343186735,0.5237122486581751,0.5351277737723303,0.5380116959064327,0.5409757269887047,0.4709204518144677,0.4862212609148442,0.5016822879115598,0.509973564047104,0.4792517824240968,0.5048465913642554,0.5241528478731075,0.5259152447328367,0.5001201634222543,0.518985820716174,0.532724505327245,0.533565649283025,0.4571817672033966,0.4556997516622607,0.4754866618601298,0.48345750220299605,0.32760554353921334,0.28804441533962977
910,0.4476888568453096,0.4921893775534727,0.5090923656172395,0.5230313225987343,0.3523592085235921,0.36930225106144354,0.37378835215893613,0.3727869903068173,0.5237122486581751,0.5429383962188576,0.5453016101898582,0.5409757269887047,0.4709204518144677,0.4996395097332372,0.5130177040775454,0.509973564047104,0.4861812064407594,0.5116558519586638,0.5285187855483457,0.5294400384522951,0.5032444124008651,0.5257550268364977,0.5370103340543139,0.5373307698469919,0.46010574381158376,0.4595049267003124,0.4799327084835376,0.4869422414483698,0.3315709364736041,0.2920555512182745
911,0.450732996875751,0.4960346070656092,0.5138187935592405,0.5283986221260915,0.35580389329488105,0.3730273171513258,0.37707281903388606,0.3771529279820556,0.5320035247937195,0.5429383962188576,0.5453016101898582,0.5497877112873508,0.4709204518144677,0.4996395097332372,0.5130177040775454,0.5244332291917008,0.48970600016021787,0.5151005367299527,0.5322839061123128,0.5329648321717536,0.5068893695425779,0.5288792758151085,0.5418569254185692,0.5410558359368741,0.4639109188496355,0.4634703196347032,0.48453897300328447,0.4913882880717776,0.3364575823119442,0.2961225437988037
912,0.4550588800769046,0.499839782103661,0.5181046222863094,0.5324441240086518,0.3590483056957462,0.3767924377152928,0.38011695906432746,0.3805976127533445,0.5320035247937195,0.5429383962188576,0.5543138668589281,0.5497877112873508,0.4817351598173516,0.4996395097332372,0.5130177040775454,0.5244332291917008,0.4930705759833373,0.5185852759753264,0.5370103340543139,0.5367299527357206,0.5100536729952736,0.5314027076824481,0.5465432988864857,0.5441800849154851,0.4679964752062805,0.46967876311784024,0.4891452375230313,0.4944724825763038,0.342225426580149,0.30024617090855493
913,0.4589842185372106,0.5043258832011536,0.5217095249539374,0.538292077225026,0.3630938075783065,0.380357285908836,0.384122406472803,0.3830409356725146,0.5409757269887047,0.5508691820876392,0.5543138668589281,0.5497877112873508,0.4817351598173516,0.5116558519586638,0.5248337739325483,0.5244332291917008,0.5000801089481696,0.5220700152207002,0.5413762717295522,0.5425779059520949,0.517343587278699,0.5350476648241609,0.5506689097172154,0.5521108707842666,0.47216214051109506,0.47584715212689255,0.49367139309460867,0.4983177120884403,0.34727229031482815,0.30442722120642995
914,0.46379075542738124,0.5100536729952736,0.5267964431627012,0.5423776335816711,0.36565729391973084,0.38464311463590484,0.38792758151085477,0.38624529359929505,0.549267003124249,0.5577986061043019,0.5624849795722182,0.5593206761195225,0.4817351598173516,0.5116558519586638,0.5248337739325483,0.5402948009292639,0.5037250660898822,0.5287591123928543,0.5497476568132661,0.5455419370343667,0.5209084354722423,0.538131859328687,0.5559561002964031,0.5559160458223183,0.47740927661619803,0.48069374349114796,0.4975967315549147,0.5016422334374749,0.3532003524793719,0.30866649433372745
915,0.46771609388768726,0.5138989025074101,0.5317231434751262,0.5465833533605704,0.3681807257870704,0.38864856204438036,0.39077144917087236,0.38916927020748215,0.549267003124249,0.5577986061043019,0.5624849795722182,0.5593206761195225,0.4952335175839141,0.5116558519586638,0.5248337739325483,0.5402948009292639,0.5067692061203236,0.5348473924537371,0.5531522871104703,0.5520307618360971,0.528158295281583,0.5454217736121125,0.5598413842826244,0.5604822558679805,0.4823760314027077,0.4875430585596411,0.5020828326524073,0.5056076263718657,0.3588880877994072,0.312964801067075
916,0.4732836657854682,0.5177841864936313,0.5378514780100937,0.5504285828727069,0.3723864455659697,0.3928142273491949,0.3941360249939918,0.3934150444604662,0.549267003124249,0.5658495553953377,0.5718977809821357,0.5696146759593047,0.4952335175839141,0.526516061844108,0.5374509332692462,0.5402948009292639,0.5137386846110711,0.5380918048546023,0.556957462148522,0.5547144115997757,0.5317631979492109,0.548946567331571,0.5642073219578627,0.5638067772170151,0.4871024593447088,0.4931106304574221,0.5056877353200353,0.5107345990547144,0.36497636786029,0.3173229634734979
917,0.4770487863494352,0.5221100696947849,0.5426980693743492,0.5538732676439958,0.37623167507810623,0.39661940238724663,0.39814147240246733,0.39681967475767044,0.5578787150524713,0.5658495553953377,0.5718977809821357,0.5791476407914764,0.4952335175839141,0.526516061844108,0.5374509332692462,0.5402948009292639,0.5173035328046143,0.5406152367219419,0.5603620924457262,0.5606424737643195,0.5348874469278219,0.5514699991989105,0.5683329327885925,0.5674116798846431,0.4907073620123368,0.4979171673475927,0.5100136185211889,0.5147400464631899,0.37074421212849473,0.32174181506763716
918,0.48185532323960584,0.5258351357846671,0.5465833533605704,0.5586798045341664,0.37879516141953057,0.4000640871585356,0.4015060482255868,0.40074501321797645,0.5660898822398462,0.5745413762717295,0.5802691660658496,0.5791476407914764,0.5103741087879516,0.526516061844108,0.5374509332692462,0.5579988784747256,0.5236721941840904,0.5458623728270448,0.5683329327885925,0.5640871585356084,0.5416165985740607,0.559080349275014,0.5729391973083393,0.5714571817672034,0.49491308179123605,0.5018825602819835,0.5146999919891052,0.5190659296643435,0.37639189297444525,0.32622220097116666
919,0.4861010974925899,0.5309220539934311,0.5520708163101818,0.5627253064167268,0.38244011856124327,0.40370904430024834,0.4058719859008251,0.404910678522791,0.5660898822398462,0.5745413762717295,0.5802691660658496,0.5791476407914764,0.5103741087879516,0.526516061844108,0.5496274933910118,0.5579988784747256,0.5272370423776336,0.5529520147400465,0.5720579988784747,0.5707762557077626,0.5447408475526716,0.5621244893054554,0.5815909637106464,0.578546823680205,0.4989986381478811,0.5064487703276456,0.5189457662420892,0.5241929023471922,0.3813185932868701,0.33076497807442423
920,0.4909076343827605,0.5369302251061444,0.5565969718817592,0.5670912440919651,0.38604502122887124,0.40903628935352077,0.40887607145718174,0.40879596250901223,0.5731795241528479,0.5833533605703757,0.5889209324681567,0.5897620764239365,0.5103741087879516,0.5428983417447729,0.5496274933910118,0.5579988784747256,0.5336457582311944,0.5587198590082513,0.5751822478570856,0.5734198509973564,0.5480253144276216,0.5689738043739486,0.5853560842746135,0.5827925979331892,0.5039653929343908,0.5130577585516303,0.5227909957542257,0.5274773692221422,0.38784747256268526,0.3353710152002929
921,0.4955138989025074,0.5420972522630778,0.5610029640310823,0.5728190338860851,0.3894095970519907,0.41292157333974205,0.4124809741248097,0.41228070175438597,0.5731795241528479,0.5919250180245134,0.5974124809741248,0.5897620764239365,0.5264359528959385,0.5428983417447729,0.563326123527998,0.5579988784747256,0.5372506608988225,0.5651285748618121,0.5819514539774093,0.5791876952655611,0.5550348473924538,0.5757430104942722,0.5898822398461908,0.5902026756388689,0.5085316029800528,0.5181046222863094,0.5272770968517183,0.5323640150604823,0.3925338460306016,0.3400411932703709
922,0.5012817431707122,0.5474244973163502,0.565969718817592,0.5778658976207642,0.39309460866778817,0.4170471841704718,0.41604582231835296,0.4172474565408956,0.5824321076664264,0.5919250180245134,0.5974124809741248,0.6000560762637187,0.5264359528959385,0.5428983417447729,0.563326123527998,0.5752623568052552,0.5436193222782985,0.5684530962108467,0.5853560842746135,0.5850757029560202,0.5582392053192342,0.5787070415765441,0.5940078506769206,0.5939677962028359,0.5131779219738845,0.5218296883761916,0.5309621084675158,0.5376111511655852,0.39834174477289114,0.3447764054734464
923,0.505567571897781,0.5529520147400465,0.5703356564928302,0.5828326524072739,0.39750060081711125,0.4207321957862693,0.4206921413121846,0.4223343747496595,0.5824321076664264,0.6017383641752784,0.6059440839541776,0.6000560762637187,0.5264359528959385,0.5614435632460146,0.563326123527998,0.5752623568052552,0.5469438436273332,0.5747817031162381,0.5888007690459024,0.5909236561723945,0.5653689017063206,0.5856364655932068,0.5982135704558199,0.6023792357606345,0.5195065288792758,0.5269166065849555,0.5349275014019066,0.5416566530481455,0.40603220379716415,0.3495775574363271
924,0.5110950893214772,0.558439477689658,0.5761435552351197,0.5884002243050549,0.4025875190258752,0.4248578066169991,0.4247776976688296,0.42645998558038933,0.5906032203797165,0.6017383641752784,0.6059440839541776,0.6097492589922294,0.5264359528959385,0.5614435632460146,0.563326123527998,0.5752623568052552,0.553032123688216,0.5813105823920532,0.5964511735960907,0.5973724265000401,0.5690939677962028,0.5927261075062085,0.6024993991828888,0.6063446286950253,0.5236721941840904,0.5316029800528719,0.5389329488103821,0.5460626451974686,0.41220059280621646,0.3544455673970436
925,0.5155811904189698,0.5647280301209645,0.5829127613554435,0.5925658896098694,0.40583193142674034,0.42814227349194905,0.42894336297364416,0.4307458143074581,0.5999759673155491,0.6126331811263318,0.6145958503564848,0.6097492589922294,0.5438195946487223,0.5614435632460146,0.5786669871024593,0.5752623568052552,0.5601618200753025,0.5871184811343427,0.6043419049907874,0.6030601618200753,0.5759833373387807,0.5960906833293279,0.6069454458062966,0.6133141071857726,0.527998077385244,0.5352479371945846,0.5429784506929424,0.5523511976287752,0.41896979892654007,0.3593813663804626
926,0.5220700152207002,0.570375710966915,0.5876391892974445,0.5986541696707522,0.41047825042057196,0.43338940959705197,0.43334935512296724,0.4346310982936794,0.5999759673155491,0.6126331811263318,0.6222462549066731,0.6181606985500281,0.5438195946487223,0.5614435632460146,0.5786669871024593,0.5936473604101579,0.566450372506609,0.5922855082912761,0.6080669710806698,0.6093086597772971,0.5796282944804935,0.6033405431386686,0.6149563406232477,0.6170792277497397,0.532243851638228,0.5409356725146199,0.5469438436273332,0.5573179524152848,0.42645998558038933,0.3643858983763548
927,0.526516061844108,0.5751421933830009,0.5916045822318353,0.6044620684130417,0.41416326203636944,0.43843627333173113,0.4369542577905952,0.439117199391172,0.6082271889770088,0.6216854922694866,0.6222462549066731,0.6181606985500281,0.5438195946487223,0.5614435632460146,0.5786669871024593,0.5936473604101579,0.5728590883601699,0.5986541696707522,0.6154770487863495,0.6144356324601458,0.5867179363934951,0.6094688776736361,0.6193623327725707,0.6237683249218938,0.5364495714171273,0.5451013378194345,0.5519105984138428,0.5627253064167268,0.4329888648562044,0.36946012051993027
928,0.5314427621565329,0.5800288392213411,0.5977329167668028,0.6092285508291276,0.4186894176079468,0.4427621565328847,0.443042537851478,0.44308259232556274,0.6082271889770088,0.6316991107906753,0.6302170952495394,0.6276536089081151,0.561043018505167,0.5830329247776976,0.5960506288552432,0.5936473604101579,0.5788272049987984,0.6043819594648723,0.621925819113995,0.6195626051429944,0.5904830569574622,0.6151566129936714,0.6231675078106225,0.6301770407754547,0.5409356725146199,0.5491468397019947,0.5572778979412001,0.5677321156773212,0.4383161099094769,0.37460500327489893
929,0.5375710966915005,0.5853560842746135,0.6031002162941601,0.6147961227269086,0.4228951373868461,0.44700793078586876,0.44756869342305533,0.4474885844748858,0.6154369943122647,0.6316991107906753,0.6383882079628295,0.6373467916366258,0.561043018505167,0.5830329247776976,0.5960506288552432,0.5936473604101579,0.5879996795642073,0.6132339982376032,0.6256909396779621,0.6254506128334535,0.5966915004405993,0.6182007530241128,0.6315388928943363,0.6332211808058961,0.5445806296563326,0.553672995273572,0.5631258511575743,0.5719378354562205,0.4436433549627493,0.37982153061907364
930,0.5434190499078747,0.5906833293278859,0.6082672434510935,0.6195626051429944,0.4269806937434911,0.45149403188336135,0.45229512136505645,0.45257550268364977,0.6249699591444364,0.6418729472082032,0.6456380677721701,0.6462388848834415,0.561043018505167,0.5830329247776976,0.5960506288552432,0.5936473604101579,0.5929263798766322,0.6189617880317232,0.6322198189537771,0.6314988384202516,0.6035408155090923,0.6244492509813346,0.6356244492509814,0.6397100056076264,0.5495473844428422,0.5580389329488104,0.5679724425218297,0.5769446447168148,0.4513738684611071,0.3851107002325569
931,0.5503084194504526,0.5960105743811583,0.6133141071857726,0.6248097412480974,0.43174717615957703,0.45525915244732834,0.45778258431466795,0.45822318352960023,0.6249699591444364,0.6418729472082032,0.6456380677721701,0.6462388848834415,0.5785067692061203,0.5830329247776976,0.6135944885043659,0.6141953056156373,0.6014179283826003,0.6243290875590803,0.6385484258591685,0.6372666826884563,0.6103500761035008,0.6309380757830649,0.6419931106304574,0.6446367059200513,0.5540735400144197,0.5642073219578627,0.5728190338860851,0.5819113995033245,0.45762236641832893,0.39047352368855637
932,0.5551149563406232,0.6019386365457021,0.6197628775134183,0.6302571497236241,0.43691420331651043,0.45910438195946485,0.461868140671313,0.4640711367459745,0.6344228150284387,0.6525674917888328,0.6532083633741889,0.6551309781302571,0.5785067692061203,0.5830329247776976,0.6135944885043659,0.6141953056156373,0.6074661539693984,0.631258511575743,0.644196106705119,0.6452375230313226,0.6167988464311464,0.6371064647921173,0.6457181767203397,0.6510454217736121,0.5592806216454378,0.5694945125370504,0.5775054073540015,0.5858367379636306,0.46563326123528,0.39591102664684585
933,0.5610029640310823,0.6075062084434831,0.6258912120483858,0.6355443403028118,0.44111992309540976,0.464151245694144,0.46699511335416166,0.46807658415445,0.6422734919490507,0.6525674917888328,0.6607386045021229,0.6642233437474966,0.5785067692061203,0.6107906753184331,0.6135944885043659,0.6141953056156373,0.6120724184891453,0.6389890250741008,0.6496034607065609,0.6508451494031884,0.6236081070255548,0.6428743090603221,0.6542097252263078,0.6575342465753424,0.5647680845950492,0.5744212128494753,0.5821917808219178,0.5908034927501402,0.4739645918449091,0.40142424904993174
934,0.5660097732916767,0.6131538892894336,0.6323399823760314,0.6418328927341184,0.44576624208924137,0.4686373467916366,0.4705199070736201,0.47284306657053593,0.6507249859809341,0.6615797484579028,0.6695105343266843,0.6642233437474966,0.5954898662180566,0.6107906753184331,0.6135944885043659,0.6141953056156373,0.6169590643274854,0.6440358888087799,0.6553713049747657,0.655811904189698,0.6294961147160137,0.6492830249138829,0.6617800208283265,0.663181927421293,0.5701754385964912,0.5803492750140191,0.587398862452936,0.5953697027958023,0.481014179283826,0.40701424532194386
935,0.5739405591604583,0.6187615156612993,0.6379876632219819,0.64647921172795,0.4496515260754626,0.47292317551870544,0.4753664984378755,0.4778899303052151,0.6507249859809341,0.6717535848754306,0.6771208844027878,0.6712729311864135,0.5954898662180566,0.6107906753184331,0.6344628695025234,0.6141953056156373,0.624048706240487,0.6491228070175439,0.6612593126652248,0.662861491628615,0.6359448850436594,0.6542898341744773,0.6651045421773613,0.6700312424897861,0.5765040455018826,0.5857165745413763,0.5924457261876152,0.6004566210045662,0.4892654009452856,0.41268208457029515
936,0.5798285668509172,0.6246094688776737,0.6439958343346952,0.6537290715372908,0.4542177361211247,0.47736922214211325,0.47953216374269003,0.4817752142914363,0.6582151726347834,0.6717535848754306,0.6771208844027878,0.6790434991588561,0.5954898662180566,0.6107906753184331,0.6344628695025234,0.6409917487783385,0.6284546983898102,0.6566129936713931,0.6703116238083794,0.6703116238083794,0.6413522390451013,0.6598173515981736,0.6716734759272611,0.6760394136024994,0.5815909637106464,0.5909236561723945,0.5971320996555315,0.6051429944724825,0.4966754786509653,0.41842885079015846
937,0.5851558119041897,0.6296563326123528,0.6495634062324762,0.6596971881759193,0.4594248177521429,0.4823760314027077,0.4840182648401826,0.48714251381879353,0.6662260674517344,0.6819674757670432,0.6850116157974846,0.6860129776496035,0.6136745974525355,0.6107906753184331,0.6344628695025234,0.6409917487783385,0.6355843947768965,0.6640631258511576,0.6760794680765841,0.675278378594889,0.6470800288392213,0.6657454137627173,0.6779219738844829,0.6825682928783146,0.585436193222783,0.5961307378034126,0.6020187454938717,0.6097492589922294,0.5053672995273573,0.4242556430717777
938,0.5912841464391573,0.6363454297845069,0.655811904189698,0.6658655771849715,0.4635103741087879,0.4871024593447088,0.4883441480413362,0.49262997676840503,0.6734358727869904,0.6919410398141472,0.6923415845549948,0.6938636545702155,0.6136745974525355,0.6395497877112873,0.6344628695025234,0.6409917487783385,0.6432748538011696,0.6711928222382441,0.6840903628935352,0.6827285107746536,0.6556116318192742,0.6745573980613635,0.6847312344788913,0.6878554834575022,0.5899623487943604,0.6014980373307699,0.6078666987102459,0.6148762316750781,0.5122967235440199,0.43016357581067904
939,0.5976528078186334,0.6417527837859489,0.6614595850356485,0.6715933669790916,0.46835696547304334,0.4922294320275575,0.49262997676840503,0.49743651365857566,0.6734358727869904,0.6919410398141472,0.6997917167347593,0.7007129696387087,0.6136745974525355,0.6395497877112873,0.6604582231835296,0.6409917487783385,0.650244332291917,0.6754385964912281,0.6894576624208925,0.6895778258431466,0.6614996395097332,0.6804854602259073,0.6910197869101978,0.693943763518385,0.5953296483217175,0.6078266442361612,0.6125530721781623,0.6199230954097573,0.5197068012496996,0.43615377892080054
940,0.6051029399983978,0.6465593206761195,0.6674677561483617,0.6783625730994152,0.4742049186894176,0.4968757510213891,0.49655531522871105,0.5030441400304414,0.6808058960185853,0.7004726427942001,0.7057598333733878,0.7072819033886085,0.6300168228791156,0.6395497877112873,0.6604582231835296,0.670551950652888,0.6574140831530882,0.6820876391892975,0.6983097011936233,0.6972282303933349,0.6670271569334295,0.6886565729391974,0.6974285027637587,0.7017543859649122,0.5994552591524474,0.6125931266522471,0.6182007530241128,0.6245293599295041,0.5275574781703116,0.4422273980505897
941,0.611631819274213,0.6532884723223584,0.6723544019867019,0.6860530321236882,0.47981254506128335,0.5014820155411359,0.5018825602819835,0.5082512216614596,0.6888167908355364,0.7090843547224225,0.7057598333733878,0.7134903468717456,0.6300168228791156,0.6395497877112873,0.6604582231835296,0.670551950652888,0.6647039974365136,0.6887366818873668,0.7056797244252183,0.7044780902026756,0.6744772891131939,0.6965873588079788,0.7033966194023873,0.7067211407514219,0.6046623407834655,0.6175598814387567,0.6229271809661139,0.6301369863013698,0.5346871745573981,0.4483855948021191
942,0.6182007530241128,0.6593366979091565,0.6782824641512457,0.6933429464071137,0.48501962669230153,0.5071296963870865,0.507209805335256,0.5146198830409356,0.6968677401265722,0.7176560121765602,0.7132099655531523,0.7209805335255948,0.6462388848834415,0.6632620363694625,0.6604582231835296,0.670551950652888,0.6705920051269727,0.6954658335336057,0.713410237923576,0.7138107826644237,0.6791236081070255,0.701474004646319,0.7116077865897621,0.7147720900424578,0.6104301850516702,0.6228470720179444,0.6282143715453016,0.6353440679323881,0.5448610109749259,0.4546295469532399
943,0.624729632299928,0.6662260674517344,0.6853320515901626,0.6994712809420812,0.4899463270047264,0.512937595129376,0.512937595129376,0.5201474004646319,0.7038772730914044,0.7176560121765602,0.7205799887847473,0.7276295762236642,0.6462388848834415,0.6632620363694625,0.6604582231835296,0.670551950652888,0.6751582151726347,0.7013938956981495,0.7198990627253065,0.720459825362493,0.6861331410718577,0.7070415765440999,0.7186974285027637,0.7208603701033406,0.6167187374829769,0.627333173115437,0.6345029239766082,0.6400704958743891,0.5537931586958263,0.4609604486828429
944,0.6305375310422174,0.6732356004165665,0.6910998958583674,0.7066410318032524,0.496395097332372,0.5182648401826484,0.5178242409677161,0.524713610510294,0.7105663702635584,0.7258271248898502,0.7346391091884964,0.733717856284547,0.6462388848834415,0.6632620363694625,0.6871345029239766,0.670551950652888,0.682488183930145,0.7100857165745413,0.7261475606825283,0.7260674517343587,0.6930625650885204,0.7146118721461188,0.7271088680605624,0.7293118641352239,0.6226067451734358,0.6322999279019467,0.6397500600817111,0.6455980132980854,0.5634863414243371,0.46737951079924633
945,0.6375470640070496,0.6812064407594328,0.6969879035488264,0.7142113274052712,0.50244332291917,0.5232716494432428,0.5231514860209886,0.5296403108227189,0.7171753584875431,0.7336377473363774,0.7413282063606504,0.7401265721381078,0.6625811103100216,0.6869742850276376,0.6871345029239766,0.670551950652888,0.6912200592806217,0.7156532884723223,0.7324361131138348,0.7341985099735641,0.7011135143795562,0.722582712488985,0.7322758952174958,0.7369622686854121,0.6272931186413523,0.6382279900664904,0.6461988304093568,0.6513658575662902,0.5715773451894577,0.4738879609717651
946,0.6435552351197629,0.6878154289834174,0.7038372186173195,0.7198189537771369,0.5088520387727309,0.5295201474004646,0.5272770968517183,0.5349275014019066,0.7232235840743411,0.7408074981975487,0.7473764319474485,0.7521429143635344,0.6625811103100216,0.6869742850276376,0.6871345029239766,0.7029960746615397,0.6969879035488264,0.7235440198670191,0.7390050468637347,0.7415284787310743,0.707362012336778,0.7293519186093087,0.7401666266121926,0.743050548746295,0.6320596010574381,0.6433950172234238,0.6526476007370023,0.6568933749899863,0.5815909637106464,0.4804870439655134
947,0.6510854762476969,0.6959464872226228,0.7107265881598974,0.7267483777937995,0.5147801009372747,0.5350877192982456,0.5332051590162621,0.5398942561884162,0.7294720820315629,0.7484178482736522,0.7527036770007209,0.756949451253705,0.6800448610109749,0.6869742850276376,0.7110870784266603,0.7029960746615397,0.705239125210286,0.7293919730833934,0.746655451413923,0.7496194824961948,0.7137306737162541,0.7362012336778018,0.7480573580068893,0.7508611711928223,0.637146519266202,0.6480012817431707,0.6568933749899863,0.663021709524954,0.5904430024833774,0.48717802187946313
948,0.6569734839381559,0.7030361291356244,0.7187374829768485,0.7336377473363774,0.520628054153649,0.5403749098774333,0.5393334935512297,0.5458623728270448,0.7406472803012096,0.7551469999198911,0.7631979492109269,0.7667227429303853,0.6800448610109749,0.7074421212849475,0.7110870784266603,0.7029960746615397,0.7131699110790676,0.7369622686854121,0.7527837859488905,0.7549066730753825,0.7199391171993912,0.7406472803012096,0.7526235680525515,0.758751902587519,0.6418729472082032,0.6536089081150365,0.6622206200432589,0.6689097172154129,0.6010974925899223,0.4939621743878316
949,0.6642633982215813,0.7100857165745413,0.7257470159416807,0.7406472803012096,0.5260754626291757,0.5459024273011296,0.5445806296563326,0.551229672354402,0.7460946887767363,0.7624769686774012,0.7681246495233518,0.7710486261315389,0.6800448610109749,0.7074421212849475,0.7110870784266603,0.7029960746615397,0.7210606424737643,0.7450532724505328,0.7605944083954178,0.7617559881438757,0.7289914283425458,0.7503004085556356,0.762356805255147,0.7669230153008091,0.6472803012096451,0.6581751181606985,0.6671873748297685,0.6755988143875671,0.6106705118961788,0.5008407989848213
950,0.6709124409196507,0.7176560121765602,0.7333173115436994,0.7470159416806857,0.5321637426900585,0.5515901626211648,0.5508291276135544,0.5563966995113354,0.7513017704077546,0.7691260113754707,0.7799407193783545,0.7805815909637106,0.6958663782744533,0.7074421212849475,0.7110870784266603,0.7029960746615397,0.7288712649202916,0.7541055835936874,0.7659216534486902,0.7702475366498438,0.7371625410558359,0.7565889609869423,0.7693262837458944,0.7732115677321156,0.6545702154930706,0.6629816550508691,0.6715533125050068,0.6804454057518224,0.6190018425058079,0.5078152112327671
951,0.6799647520628054,0.7249058719859008,0.7407273892493792,0.7541055835936874,0.5388928943362974,0.5580789874228952,0.5573179524152848,0.5616438356164384,0.7615156612993671,0.7753745093326925,0.7842265481054234,0.784947528638949,0.6958663782744533,0.7242650004005448,0.7337579107586317,0.7386045021228871,0.7364415605223104,0.7592325562765361,0.7730513498357766,0.7762156532884723,0.7434110390130577,0.7629175678923336,0.7777777777777778,0.7802211006969478,0.6614996395097332,0.6682287911559721,0.6772009933509573,0.6857325963310101,0.627172955219098,0.5148867450137498
952,0.6880958103020107,0.7320756228470721,0.7482576303773132,0.7626772410478251,0.5446607386045021,0.5650885203877273,0.5632460145798286,0.5681727148922535,0.7659216534486902,0.7872706881358648,0.7927581510854762,0.7935191860930866,0.7110069694784907,0.7242650004005448,0.7337579107586317,0.7386045021228871,0.7432908755908035,0.7683249218937755,0.7791796843707443,0.7825843146679484,0.7539854201714331,0.7705279179684371,0.7840262757349996,0.7867900344468477,0.6678683008892093,0.6736361451574141,0.6835696547304334,0.6911399503324521,0.6378274453256428,0.5220567527846975
953,0.6965873588079788,0.7400064087158535,0.7557478170311623,0.7693663382199791,0.5518304894656734,0.5710966915004406,0.5695746214852199,0.5735800688936954,0.77577505407354,0.7919971160778659,0.8016902988063767,0.801810462228631,0.7110069694784907,0.739285428182328,0.7337579107586317,0.7386045021228871,0.7521028598894497,0.7767363614515741,0.7866698710245934,0.7925979331891372,0.7596331010173837,0.7787390851558119,0.7912761355443403,0.7937595129375952,0.6759593046543299,0.6795241528478732,0.6900985340062485,0.6965473043338941,0.6478410638468317,0.5293266058360555
954,0.705239125210286,0.7472963229992791,0.7625170231514861,0.7767764159256589,0.5579988784747256,0.5765040455018826,0.5751822478570856,0.579387967635985,0.7843066570535929,0.7970840342866298,0.8058159096371065,0.8097412480974124,0.7255867980453417,0.739285428182328,0.7572298325722984,0.7386045021228871,0.7606344628695025,0.7866298165505087,0.7969238163902908,0.8005287190579188,0.768405030841945,0.7855884002243051,0.7990867579908676,0.8020908435472243,0.6853721060642474,0.6853721060642474,0.6964271409116398,0.7036369462468958,0.6575342465753424,0.5366976945540476
955,0.7124889850196267,0.7532644396379076,0.7705679724425218,0.7849875831130337,0.5646078666987102,0.5838340142593927,0.5816310181847313,0.5852759753264439,0.7936393495153409,0.8072178162300729,0.8140270768244813,0.8161900184250581,0.7255867980453417,0.7534647120083313,0.7572298325722984,0.7674036689898261,0.7686854121605383,0.7935992950412561,0.8047744933109028,0.8086197228230393,0.7767764159256589,0.7933990226708323,0.8058960185852759,0.8081791236081071,0.6927020748217576,0.6917808219178082,0.7019947128094208,0.7084034286629817,0.6673876472001923,0.5441714286865887
956,0.7195385724585436,0.760874789714011,0.7782984859408796,0.7945606024192903,0.5728590883601699,0.5906833293278859,0.5876792437715292,0.5916045822318353,0.8016902988063767,0.8162300728991428,0.8211167187374829,0.8232796603380598,0.7392453737082432,0.7534647120083313,0.7768965793479131,0.7674036689898261,0.7779379956741168,0.80197068012497,0.8111431546903789,0.8154690378915325,0.7850676920612032,0.800328446687495,0.8120243531202436,0.8160698550028038,0.7001121525274373,0.6979892654009453,0.7078026115517103,0.715052471361051,0.6785227909957542,0.5517492376129128
957,0.7275494672754946,0.7670031242489787,0.784947528638949,0.8012897540655292,0.5792678042137307,0.596411119122006,0.5939677962028359,0.5988143875670913,0.8096210846751583,0.8202355203076184,0.8280060882800608,0.8326123527998077,0.7535448209565009,0.7677241047825042,0.7768965793479131,0.7879115597212208,0.7874309060322038,0.8099415204678363,0.8220780261155171,0.8243210766642634,0.7942001121525274,0.809981574941921,0.8200352479371946,0.8228791155972122,0.7092445726187615,0.7030361291356244,0.7117680044861011,0.7216214051109509,0.6908195145397741,0.5594325706169377
958,0.7339181286549707,0.7751341824881839,0.7918769526556116,0.8095409757269887,0.5859168469118,0.6028999439237362,0.6013778739085156,0.6052631578947368,0.8213169911079068,0.8287671232876712,0.838139870223504,0.8414243370984539,0.7535448209565009,0.7677241047825042,0.7768965793479131,0.7879115597212208,0.7950813105823921,0.8166706721140752,0.830930064888248,0.8318913722662822,0.8018505167027157,0.817672033966194,0.827164944324281,0.8316109909476889,0.7166145958503565,0.7080028839221341,0.7169750861171192,0.7280301209645117,0.7021949851798446,0.5672228971644537
959,0.7418489145237523,0.7822238244011857,0.8002883922134102,0.8165505086918209,0.593286870143395,0.6101097492589922,0.608347352399263,0.6110710566370263,0.8285668509172475,0.836497636786029,0.8439077144917088,0.8497156132339982,0.7657213810782665,0.7820235520307618,0.7956020187454939,0.80441400304414,0.8046142754145638,0.8254025474645518,0.838460306016182,0.8385003604902668,0.8094208123047344,0.8264039093166706,0.8361772009933509,0.8383401425939278,0.7247055996154771,0.7140110550348474,0.7223023311703918,0.7347592726107506,0.7125690939677962,0.5751217071841613
960,0.7503805175038052,0.7894736842105263,0.8088199951934631,0.8239205319234159,0.6017383641752784,0.6177601538091805,0.616518465112553,0.6169590643274854,0.8386205239125211,0.8464311463590483,0.8526796443162701,0.8563646559320676,0.7783385404149643,0.7942001121525274,0.7956020187454939,0.80441400304414,0.8124248978610911,0.832892734118401,0.8477128895297604,0.8479932708483537,0.8199951934631098,0.8339341504446046,0.8436273331731154,0.8455499479291837,0.7329968757510213,0.7194985179844589,0.7275895217495795,0.7414483697829047,0.7231835296002563,0.5831305113526218
961,0.7577905952094849,0.7984458864055115,0.8171513258030922,0.8322919170071297,0.609829367940399,0.6246895778258431,0.6228871264920292,0.6234478891292158,0.8467115276776416,0.8519987182568293,0.8628935352078827,0.8634542978450693,0.7783385404149643,0.7942001121525274,0.8123047344388368,0.8187134502923976,0.8223984619081951,0.8420251542097252,0.8544019867019146,0.8560442201393895,0.8297284306657053,0.8431867339581831,0.8509573019306257,0.85352078827205,0.7416486421533285,0.7254265801490026,0.7339982376031403,0.7473363774733638,0.7331971481214452,0.5912508413831881
962,0.7657614355523512,0.8074581430745814,0.8260033645758231,0.8404630297204198,0.6171192822238244,0.6308980213089802,0.6301770407754547,0.6308579668348955,0.8545622045982536,0.860049667547865,0.8702635584394777,0.8719859008251222,0.7906352639589842,0.8068973804373949,0.8123047344388368,0.8187134502923976,0.8320916446367059,0.8505968116638628,0.8624529359929504,0.8639349515340864,0.8376992710085717,0.8526796443162701,0.8586477609548987,0.8616117920371705,0.7510213890891613,0.7313946967876311,0.7413682608347353,0.7539854201714331,0.7438115837539053,0.5994842503189408
963,0.7739325482656413,0.8152687655211087,0.8344949130817912,0.8478330529520147,0.6245694144035889,0.636986301369863,0.6366258111031002,0.6394696787631179,0.8623327725706962,0.8705038852839863,0.8789954337899544,0.8797164143234799,0.801810462228631,0.8197148121445166,0.8262036369462469,0.8312905551550108,0.8403028118240807,0.8593687414884242,0.8706240487062404,0.8707442121284947,0.847632780581591,0.8606905391332211,0.8671793639349515,0.8697829047504606,0.7597532644396379,0.7384442842265481,0.7480974124809742,0.7603140270768245,0.7543058559641111,0.6078323128297224
964,0.7810221901786429,0.8234398782343988,0.8413442281502844,0.8546823680205079,0.6317792197388449,0.6436753985420172,0.6437154530161019,0.6474805735800689,0.8717055195065289,0.8780341264119202,0.886245293599295,0.8868861651846511,0.801810462228631,0.8197148121445166,0.8389009052311143,0.8435872786990307,0.8499559400785067,0.8661780020828327,0.8791957061603781,0.8780341264119202,0.8578466714732036,0.8679403989425619,0.8767523832412081,0.8772730914043099,0.769726828486742,0.7432908755908035,0.7556276536089082,0.7666426339822158,0.7663221981895377,0.6162966255132942
965,0.7897941200032044,0.8316910998958583,0.8491548505968116,0.8623728270447809,0.6397901145557959,0.6508852038772731,0.6512456941440359,0.6548505968116639,0.8772730914043099,0.8838420251542097,0.8950572778979412,0.8954578226387887,0.8130257149723624,0.8320115356885364,0.8389009052311143,0.8538812785388128,0.8588480333253224,0.8743491147961228,0.8864055114956341,0.8864856204438035,0.8665785468236802,0.87643194744853,0.8835616438356164,0.8846030601618201,0.7790194664744052,0.7491388288071777,0.7624769686774012,0.7724905871985901,0.7770567972442521,0.6248788072006888
966,0.7975646879756468,0.8387807418088601,0.8580068893695426,0.8709044300248338,0.6469999198910519,0.6578146278939357,0.6584554994792918,0.6625010013618521,0.887727309140431,0.8922935191860931,0.9010654490106544,0.9029079548185532,0.8237603140270768,0.8441079868621325,0.8498357766562525,0.8621725546743572,0.866939037090443,0.8822799006649042,0.8945365697348394,0.8944965152607546,0.8749098774333093,0.8848033325322439,0.8904510133781943,0.8927341184010253,0.7884723223584075,0.7552271088680605,0.7694464471681487,0.7786990306817272,0.7898742289513738,0.6335804992658254
967,0.8056556917407675,0.8465513097813026,0.8650965312825443,0.8790755427381238,0.6536489625891212,0.6660257950813105,0.6644636705920052,0.6704317872306337,0.8966995113354161,0.9017063205960105,0.9076744372346391,0.9099575422574702,0.8332932788592485,0.8552831851317793,0.8594488504365938,0.8709845389730033,0.8753504766482416,0.8906913402227029,0.9020668108627734,0.9024273011295362,0.8822398461908195,0.8928943362973644,0.8977809821357046,0.9010654490106544,0.7980853961387487,0.7609148441880959,0.7765761435552351,0.7855082912761355,0.8021709524953937,0.642403365939419
968,0.8151085476247697,0.8555235119762877,0.8734278618921734,0.885924857806617,0.6625010013618521,0.6739565809500921,0.6725947288312104,0.6766802851878555,0.9038292077225026,0.910958904109589,0.9156853320515902,0.918649363133862,0.8430665705359288,0.8552831851317793,0.8685011615797484,0.8783545622045983,0.883801970680125,0.899022670832332,0.9083954177681647,0.9117599935912841,0.8899303052150925,0.9004646318993832,0.905231114315469,0.908515581190419,0.806376672274293,0.7678843226788432,0.7843867660017624,0.7912761355443403,0.8127052791796844,0.6513490946272796
969,0.8233597692862292,0.8624529359929504,0.8815989746054634,0.89361531683089,0.670712168549227,0.6817271489225346,0.6800448610109749,0.6844107986862132,0.9104381959464872,0.9190098534006248,0.9223343747496595,0.9245774252984058,0.8525995353681006,0.8661379476087478,0.876271729552191,0.884122406472803,0.893455098934551,0.9079948730273172,0.9153648962589122,0.9171272931186414,0.8983417447728911,0.9085956901385884,0.9127213009693182,0.916045822318353,0.815549146839702,0.7785388127853882,0.7912761355443403,0.7987663221981895,0.8239605863975006,0.6604193962330305
970,0.8312505006809261,0.8718657374028679,0.8890491067852279,0.8994232155731795,0.6797644796923816,0.6892173355763839,0.688376191620604,0.6911800048065369,0.9186894176079468,0.9252984058319315,0.929143635344068,0.93126652247056,0.8619322278298486,0.8764720019226148,0.8907714491708724,0.8946166786830089,0.9008651766402307,0.9152847873107426,0.9213730673716254,0.9239365537130497,0.9057918769526556,0.9169270207482175,0.9192501802451334,0.9220539934310662,0.8256829287831451,0.7883121044620685,0.7993270848353761,0.806056236481615,0.8354962749339101,0.6696160054853215
971,0.8411439557798606,0.8789153248417848,0.8982616358247216,0.9069935111751982,0.6881759192501803,0.6982295922454538,0.697708884082352,0.6982295922454538,0.9262196587358807,0.9321076664263398,0.9354321877753745,0.9375951293759512,0.8706641031803253,0.883962188576464,0.8968997837058399,0.9047104061523672,0.9084354722422494,0.9228951373868461,0.9281823279660338,0.9301449971961868,0.9136024993991829,0.9233757910758632,0.926019386365457,0.9298245614035088,0.8339341504446046,0.7981254506128335,0.8056957462148522,0.8124248978610911,0.8453096210846751,0.6789406812696112
972,0.8500360490266763,0.8861251301770408,0.9061924216935031,0.9151245694144036,0.6974685572378435,0.7055996154770487,0.7076423936553713,0.7069614675959305,0.9338300088119843,0.938956981494833,0.9418409036289354,0.9444444444444444,0.8801169590643275,0.8995433789954338,0.9069935111751982,0.9096371064647921,0.9171673475927261,0.9293439077144917,0.9343106625010014,0.935512296723544,0.9222542658014901,0.9313065769446447,0.9333093006488825,0.9362733317311543,0.8441079868621325,0.807378034126412,0.8135464231354642,0.8195145397740927,0.8579668348954578,0.6883952069645496
973,0.8582071617399664,0.8936954257790595,0.9132820636065049,0.9217335576383882,0.7048786349435232,0.7139309460866778,0.7151325803092206,0.7154930705759833,0.9409997596731555,0.9454858607706481,0.9496114716013778,0.9503324521349035,0.8949771689497716,0.9059120403749099,0.9154049507329969,0.9171673475927261,0.9231354642313546,0.9365937675238324,0.9398381799246975,0.9416806857325963,0.9292637987663221,0.9378354562204598,0.9396779620283585,0.9418409036289354,0.8540414964351518,0.8173916526476007,0.8197548666186013,0.8263238003685012,0.8690218697428502,0.6979813907830652
974,0.868581270527918,0.9017463750700954,0.9215733397420491,0.929143635344068,0.7134903468717456,0.7219818953777137,0.7251862533044942,0.7228630938075783,0.9473684210526315,0.9517744132019547,0.9548986621805655,0.9561804053512777,0.9026676279740447,0.9122807017543859,0.9194504526155571,0.9275815108547625,0.9299447248257631,0.9434430825923256,0.9458864055114956,0.9468477128895297,0.9359528959384763,0.9444043899703597,0.9461667868300889,0.9468477128895297,0.8658175118160698,0.8276455980132981,0.82732516222062,0.832251862533045,0.880517503805175,0.707701066118189
975,0.8787951614195305,0.9093567251461988,0.9306256508852039,0.935512296723544,0.7226628214371545,0.7308339341504446,0.7336778018104623,0.731915404950733,0.9542978450692943,0.958583673796363,0.95990547144116,0.9622686854121605,0.9087559080349275,0.923576063446287,0.9301049427221021,0.9323479932708484,0.9377553472722903,0.9494111992309541,0.9526956661059041,0.9534967555875992,0.9427221020587999,0.9504125610830729,0.9511335416165986,0.9542978450692943,0.8760314027076824,0.8380597612753344,0.8346551309781303,0.8383401425939278,0.8928943362973644,0.7175560918936922
976,0.8869662741328206,0.9158455499479292,0.93699431226468,0.9428022110069695,0.7324361131138348,0.7396459184490908,0.7416085876792438,0.7387647200192261,0.9601057438115838,0.9633902106865336,0.9649122807017544,0.966113914924297,0.9196507249859809,0.9285027637587119,0.9359528959384763,0.941079868621325,0.9450853160298005,0.9550989345509894,0.9577024753664984,0.9593447088039734,0.9497716894977168,0.9561002964031082,0.9568212769366338,0.9594248177521429,0.8860450212288713,0.8483938155892013,0.8410237923576064,0.8443883681807258,0.9047104061523672,0.7275483529196233
977,0.8957782584314667,0.9226548105423376,0.9432828646959865,0.9509332692461748,0.7412080429383963,0.7490587198590083,0.7515420972522631,0.7480173035328046,0.9667547865096531,0.9682368020507891,0.9700392533846031,0.9715613233998237,0.9291836898181527,0.9367940398942561,0.9440438997035969,0.9480493471120724,0.951894576624209,0.961707922774974,0.9629095569975166,0.9649523351758391,0.956781222462549,0.9611071056637026,0.9631098293679404,0.9649923896499238,0.8942161339421614,0.8588480333253224,0.8483137066410318,0.8500360490266763,0.914403588880878,0.7376797602527732
978,0.9046703516782825,0.9317071216854923,0.9508131058239205,0.9573019306256508,0.7507009532964832,0.758271248898502,0.7617960426179604,0.7579107586317392,0.9719218136665866,0.9730833934150445,0.9750861171192822,0.9763278058159096,0.9370744212128495,0.9470079307858688,0.9506528879275815,0.9540975726988704,0.9578226387887527,0.9657133701834495,0.9679564207321958,0.9700793078586878,0.9637507009532965,0.9659136425538732,0.9691981094288232,0.9701193623327725,0.9030681727148923,0.8692621965873588,0.8554434030281183,0.8565649283024914,0.9244973163502364,0.7479522515621814
979,0.9136425538732676,0.9387166546503244,0.9563806777217015,0.9645117359609068,0.7612352799807739,0.7679243771529279,0.769566610590403,0.7668028518785548,0.9763678602899943,0.9778899303052151,0.979692381639029,0.9801329808539614,0.9439637907554274,0.9528158295281582,0.9581831290555155,0.9607065609228551,0.9655130978130257,0.9706400704958744,0.9731635023632139,0.9747256268525194,0.969879035488264,0.9716013778739085,0.9738444284226548,0.975286389489706,0.912601137547064,0.8804373948570056,0.8616919009853401,0.8627733717856284,0.9335896819674757,0.7583677914997191
980,0.9226147560682528,0.9458062965633262,0.9631498838420252,0.9705599615477049,0.7698469919089962,0.777257069614676,0.7791396298966594,0.7753745093326925,0.9805335255948089,0.9820956500841144,0.9828566850917247,0.9836177200993351,0.9532163742690059,0.9629896659456861,0.9631899383161099,0.9661539693983818,0.9704397981254506,0.9757269887046383,0.979051510053673,0.9796523271649443,0.9750060081711127,0.9765280781863334,0.9785308018905712,0.9798525995353681,0.9217335576383882,0.8916927020748218,0.8672194184090363,0.8691420331651045,0.9436433549627493,0.7689283720758305
981,0.9320275574781703,0.9531763197949211,0.9703997436513658,0.9758471521268925,0.7801009372746935,0.7877513418248818,0.7892333573660177,0.7852279099575422,0.9842185372106064,0.9853000080108948,0.9860610430185052,0.9870223503965393,0.9592645998558039,0.9663141872947208,0.9701594168068574,0.9708803973403829,0.9761675879195706,0.9802130898021308,0.9833773932548265,0.9833773932548265,0.9792918368981816,0.9808539613874869,0.9830970119362332,0.9835776656252503,0.9305455419370343,0.9022270287591124,0.8723063366178002,0.8767924377152928,0.9514539774092766,0.7796360130405237
982,0.9401986701914604,0.9594648722262277,0.9754866618601298,0.9806937434911479,0.7901546102699671,0.7978851237683249,0.799166866939037,0.7936794039894256,0.9875831130337258,0.9883842025154209,0.9896258912120484,0.9893054554193703,0.9656332612352799,0.9731234478891292,0.9758070976528078,0.9758070976528078,0.9804133621725547,0.9843387006328607,0.9870223503965393,0.9871825682928783,0.9835376111511656,0.9854602259072338,0.9866618601297765,0.9877032764559801,0.9405591604582232,0.9136425538732676,0.8785147801009373,0.8852439317471762,0.9599855803893295,0.7904927622696419
983,0.9477289113193944,0.9654329888648562,0.9803332532243851,0.9858207161739966,0.7992870303612913,0.8071377072819034,0.8084595049267003,0.8029720419770888,0.9901465993751501,0.9910277978050148,0.9917888328126252,0.9919490507089642,0.9713209965553152,0.9782103660978931,0.9805735800688937,0.97953216374269,0.9847392453737083,0.9875430585596411,0.9900664904269807,0.9900664904269807,0.9873828406633021,0.9889449651526075,0.9905871985900825,0.9901065449010654,0.9477289113193944,0.9252583513578466,0.8866858928142274,0.8921733557638388,0.9687575102138909,0.8015006961565413
984,0.9558599695585996,0.9707201794440439,0.9849795722182167,0.9897861091083874,0.8106625010013618,0.8163502363213971,0.8192341584554995,0.8138268044540575,0.9923495954498117,0.9935111751982696,0.9943122646799647,0.9942321557317952,0.977569494512537,0.9815749419210126,0.984619081951454,0.9834575022029961,0.9873427861892173,0.990346871745574,0.992469758872066,0.9928302491388288,0.9895457822638789,0.9919089962348794,0.9928302491388288,0.9928703036129135,0.9565408956180406,0.9347512617159337,0.8982215813506369,0.8994232155731795,0.973644156052231,0.8126619200091946
985,0.9631098293679404,0.9766081871345029,0.988704638308099,0.9933509573019306,0.8215172634783305,0.8269246174797725,0.8297684851397901,0.8242009132420092,0.9946327004726427,0.9953937354802531,0.9959144436433549,0.9955539533765921,0.9814147240246736,0.9860209885444204,0.9882239846190819,0.9868220780261155,0.9900664904269807,0.9929504125610831,0.9946727549467276,0.9943523191540495,0.9925899222943203,0.9941520467836257,0.9947929183689818,0.9946327004726427,0.9645918449090763,0.9441640631258511,0.9112793399022671,0.9059921493230794,0.9794921092686053,0.8239785684528511
986,0.969398381799247,0.9812144516542498,0.9917087238644556,0.9953536810061684,0.8320916446367059,0.8377393254826564,0.8408235199871825,0.834695185452215,0.9961147160137788,0.9969558599695586,0.9969558599695586,0.9971160778658976,0.9852599535368101,0.9886645838340142,0.9911880157013538,0.9905471441159978,0.9932307938796764,0.9949531362653208,0.9960746615396939,0.996395097332372,0.9946327004726427,0.9959144436433549,0.9961547704878635,0.996555315228711,0.9712809420812305,0.9524152847873107,0.9234959544981174,0.9124809741248098,0.9846591364255387,0.8354528058382871
987,0.9750060081711127,0.9855803893294881,0.9943122646799647,0.9968356965473043,0.8435872786990307,0.848113434270608,0.8509973564047104,0.8460306016182008,0.9972362412881519,0.997877112873508,0.997877112873508,0.9978370583994232,0.9885444204117599,0.9918288872867099,0.9931907394055915,0.9933109028278458,0.9949931907394056,0.996395097332372,0.9971160778658976,0.9973964591844909,0.9963550428582872,0.9968356965473043,0.9974365136585757,0.9975166226067451,0.9779700392533845,0.9612673235600416,0.9343507169750861,0.9190899623487944,0.9892654009452856,0.8470868266557402
988,0.9804133621725547,0.9897060001602179,0.9963550428582872,0.9979572218216775,0.8562845469838981,0.8597692862292718,0.8612513017704078,0.8572057998878475,0.9982776576143555,0.9984378755106945,0.9985179844588641,0.9985179844588641,0.9911079067531843,0.9938316109909476,0.9950732996875751,0.9954738444284227,0.9963149883842025,0.9973163502363214,0.9981574941921012,0.9980773852439317,0.9977970039253384,0.9979972762957622,0.9985580389329488,0.9983177120884402,0.9842585916846912,0.9697989265400945,0.9461267323560042,0.9253785147801009,0.9929103580869983,0.8588828559546258
989,0.984939517744132,0.9925098133461507,0.9977970039253384,0.9987983657774573,0.8686613794760875,0.8724665545141392,0.8734278618921734,0.8683008892093247,0.9990787470960506,0.9992790194664743,0.9991989105183049,0.9992389649923896,0.9930705759833374,0.9952735720579988,0.996555315228711,0.9968356965473043,0.9974365136585757,0.9982376031402708,0.9987182568292878,0.9987983657774573,0.9987182568292878,0.9988384202515421,0.9988784747256269,0.9989185291997116,0.9889850196266923,0.9779299847792998,0.9573820395738204,0.9322678843226788,0.9951534086357446,0.8708431497690724
990,0.9884643114635905,0.9952735720579988,0.9987182568292878,0.9992790194664743,0.8798766322198189,0.8848033325322439,0.8840422975246335,0.8795962509012256,0.9995193463109829,0.999679564207322,0.9995994552591524,0.999679564207322,0.9943923736281343,0.9965152607546263,0.9975967315549147,0.9977970039253384,0.9983577665625251,0.9988384202515421,0.9991989105183049,0.9992389649923896,0.9991188015701353,0.9992790194664743,0.9993991828887286,0.9992389649923896,0.9922694865016423,0.9844989185291997,0.9665545141392293,0.9386365457021549,0.996555315228711,0.8829699955494082
991,0.9927501401906593,0.9968356965473043,0.9993591284146439,0.9995193463109829,0.8926940639269406,0.8963790755427381,0.8951774413201955,0.8914123207562284,0.999679564207322,0.999839782103661,0.9997196186814067,0.9997596731554914,0.9954738444284227,0.9975166226067451,0.9982376031402708,0.9982376031402708,0.9987583113033726,0.9992790194664743,0.9995994552591524,0.9997997276295763,0.9995994552591524,0.9997997276295763,0.9997997276295763,0.999839782103661,0.9955539533765921,0.990507089641913,0.9754065529119602,0.950572778979412,0.997877112873508,0.89526571259964
992,0.9955539533765921,0.9983577665625251,0.9997196186814067,0.999839782103661,0.9070335656492831,0.910638468316911,0.9065929664343507,0.9038692621965874,0.999839782103661,0.9998798365777457,0.9998798365777457,0.9999198910518304,0.9961948249619482,0.9981174397180165,0.9988384202515421,0.9987583113033726,0.9992790194664743,0.9995994552591524,0.9997997276295763,0.9999198910518304,0.9999198910518304,0.9999198910518304,0.9999599455259153,0.9999599455259153,0.9971160778658976,0.9944724825763037,0.9840182648401826,0.9645918449090763,0.9990386926219659,0.9077326525210223
993,0.9974365136585757,0.9991588560442202,0.999839782103661,1.0,0.9174076744372346,0.9234158455499479,0.920131378674998,0.9169670752223024,0.9999599455259153,0.9999599455259153,0.9999599455259153,0.9999599455259153,0.9968356965473043,0.9985980934070335,0.9993190739405592,0.9993190739405592,0.9993991828887286,0.999679564207322,0.9997997276295763,0.9999599455259153,0.9999599455259153,1.0,0.9999599455259153,0.9999599455259153,0.9983577665625251,0.9975967315549147,0.9909877433309301,0.9765280781863334,0.9996395097332372,0.920373199661823
994,0.9985179844588641,0.9993991828887286,0.9999198910518304,1.0,0.9312264679964752,0.935672514619883,0.9336697909156453,0.9311063045742209,1.0,0.9999599455259153,1.0,1.0,0.9970760233918129,0.9988784747256269,0.9994392373628134,0.9995193463109829,0.9993991828887286,0.9997196186814067,0.9997997276295763,0.9999599455259153,0.9999599455259153,1.0,0.9999599455259153,0.9999599455259153,0.9989185291997116,0.9985580389329488,0.9957542257470159,0.9854201714331491,0.9997596731554914,0.9331897715733238
995,0.9993991828887286,0.999839782103661,1.0,1.0,0.9444043899703597,0.948770327645598,0.9475286389489705,0.944844989185292,1.0,1.0,1.0,1.0,0.9972362412881519,0.9988784747256269,0.9994392373628134,0.9995193463109829,0.9994392373628134,0.9997196186814067,0.999839782103661,1.0,1.0,1.0,1.0,1.0,0.9995193463109829,0.9993991828887286,0.9983978210366098,0.9928302491388288,1.0,0.9461848194721992
996,0.9997596731554914,0.9999599455259153,1.0,1.0,0.958743891692702,0.9618280861972283,0.9614675959304654,0.958904109589041,1.0,1.0,1.0,1.0,0.9972762957622366,0.9989185291997116,0.9994792918368982,0.9995594007850677,0.9994392373628134,0.9997196186814067,0.999839782103661,1.0,1.0,1.0,1.0,1.0,0.9997596731554914,0.9997596731554914,0.9994792918368982,0.99755667708083,1.0,0.9593608287093147
997,1.0,1.0,1.0,1.0,0.9724825763037731,0.975446607386045,0.9734438836818072,0.9704397981254506,1.0,1.0,1.0,1.0,0.9973163502363214,0.9990386926219659,0.9994792918368982,0.9995594007850677,0.9994392373628134,0.9997196186814067,0.999839782103661,1.0,1.0,1.0,1.0,1.0,0.9999198910518304,0.999839782103661,0.9997997276295763,0.9995193463109829,1.0,0.9727203192450538
998,1.0,1.0,1.0,1.0,0.9863013698630136,0.9874228951373868,0.9877833854041497,0.9842986461587759,1.0,1.0,1.0,1.0,0.9980773852439317,0.9991989105183049,0.9995193463109829,0.9997596731554914,0.9994392373628134,0.9997196186814067,0.999839782103661,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999198910518304,0.9998798365777457,1.0,0.9862658461312831
999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> data/cifar10_num_ref_comparison_true.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,reference 2,reference 4,reference 8,reference 16
0,50.07,50.22,49.93,50.01,48.16,47.97,47.29,46.83,64.43,66.60,67.59,68.31,61.07,64.39,66.61,67.71,56.46,58.95,61.14,62.67
1,0.28,0.24,0.22,0.14,0.76,0.37,0.32,0.27,1.13,0.34,0.41,0.37,2.25,0.61,0.37,0.35,1.46,0.64,0.38,0.32
2,0.14,0.10,0.08,0.09,0.09,0.07,0.05,0.04,0.71,1.13,1.89,2.74,0.75,0.74,1.22,1.91,0.00,0.00,0.00,0.00
3,0.05,0.03,0.03,0.02,0.03,0.02,0.02,0.01,0.11,0.27,0.23,0.27,0.14,0.12,0.13,0.13,0.00,0.00,0.00,0.00
4,0.02,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.15,0.19,0.38,0.83,0.10,0.23,0.18,0.38,0.00,0.00,0.00,0.00
5,0.01,0.01,0.01,0.01,0.01,0.01,0.01,0.00,0.10,0.07,0.13,0.29,0.04,0.05,0.10,0.19,0.00,0.00,0.00,0.00
6,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.04,0.07,0.17,0.40,0.03,0.10,0.08,0.14,0.00,0.00,0.00,0.00
7,0.00,0.00,0.00,0.01,0.00,0.00,0.00,0.00,0.05,0.08,0.16,0.27,0.03,0.07,0.06,0.13,0.00,0.00,0.00,0.00


==> data/cifar_target_cinic_reference_comparison_low_num_ref_aug_18.csv <==
,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,relativeofflinesq 2,relativeofflinesq 4,relativeofflinesq 8,relativeofflinesq 16,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,reference 2,reference 4,reference 8,reference 16
0,54.48,52.58,55.15,55.71,59.75,61.45,62.42,62.47,63.41,65.19,66.18,66.26,64.75,66.05,66.78,66.92,61.41,61.45,61.54,61.71
1,0.21,0.18,0.25,0.27,0.2,0.27,0.31,0.3,0.24,0.29,0.31,0.3,0.27,0.29,0.32,0.31,0.23,0.3,0.3,0.28
2,0.39,0.12,0.3,0.7,0.55,0.73,0.82,0.9,0.72,0.92,1.09,1.24,0.57,0.88,1.14,1.3,0.18,0.23,0.39,0.47
3,0.05,0.02,0.06,0.1,0.09,0.13,0.12,0.16,0.18,0.16,0.16,0.13,0.13,0.14,0.18,0.24,0.04,0.05,0.09,0.11
4,0.06,0.01,0.03,0.14,0.09,0.1,0.2,0.13,0.1,0.15,0.25,0.19,0.06,0.13,0.22,0.25,0.02,0.03,0.04,0.08
5,0.03,0.01,0.02,0.07,0.05,0.06,0.07,0.04,0.03,0.1,0.12,0.11,0.02,0.07,0.06,0.08,0.01,0.01,0.02,0.03
6,0.01,0,0.01,0.04,0.03,0.03,0.09,0.06,0.04,0.04,0.09,0.12,0.02,0.04,0.09,0.09,0.01,0.01,0.02,0.03
7,0.01,0,0.01,0.02,0.02,0.06,0.03,0.04,0.01,0.07,0.05,0.1,0.01,0.04,0.09,0.08,0.01,0.01,0.01,0.02


==> data/cifar_target_cinic_reference_comparison_low_num_ref_aug_2.csv <==
,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,reference 2,reference 4,reference 8,reference 16
0,54.64,53.43,55.30,55.76,60.29,61.91,62.88,62.88,61.41,61.45,61.54,61.71
1,0.23,0.24,0.26,0.25,0.24,0.28,0.32,0.33,0.23,0.30,0.30,0.28
2,0.39,0.12,0.16,0.51,0.51,0.64,0.79,0.81,0.18,0.23,0.39,0.47
3,0.06,0.04,0.02,0.06,0.11,0.11,0.14,0.14,0.04,0.05,0.09,0.11
4,0.05,0.02,0.01,0.09,0.04,0.07,0.14,0.12,0.02,0.03,0.04,0.08
5,0.02,0.01,0.01,0.04,0.04,0.04,0.05,0.06,0.01,0.01,0.02,0.03
6,0.01,0.01,0.01,0.03,0.01,0.03,0.07,0.03,0.01,0.01,0.02,0.03
7,0.01,0.01,0.01,0.02,0.01,0.04,0.03,0.02,0.01,0.01,0.01,0.02


==> data/cifar_target_cinic_reference_comparison_low_num_ref_no_aug.csv <==
,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,reference 2,reference 4,reference 8,reference 16
0,54.47,53.77,55.14,55.58,58.72,60.48,61.41,61.49,61.41,61.45,61.54,61.71
1,0.19,0.21,0.24,0.27,0.22,0.28,0.32,0.29,0.23,0.3,0.3,0.28
2,0.32,0.12,0.16,0.33,0.32,0.45,0.6,0.64,0.18,0.23,0.39,0.47
3,0.06,0.03,0.04,0.08,0.08,0.06,0.07,0.08,0.04,0.05,0.09,0.11
4,0.04,0.01,0.01,0.06,0.03,0.05,0.11,0.08,0.02,0.03,0.04,0.08
5,0.02,0.01,0.01,0.02,0.02,0.02,0.06,0.05,0.01,0.01,0.02,0.03
6,0.01,0,0.01,0.02,0.01,0.01,0.04,0.02,0.01,0.01,0.02,0.03
7,0.01,0,0,0.02,0.01,0.01,0.04,0.02,0.01,0.01,0.01,0.02


==> data/cinic10_aug_18_comparison.csv <==
,relative,relativeoffline,relativeofflinesq,relativeofflineln,lira,liraoffline,reference,population,quantile
0,82.7,75.69,81.67,82.33,82.44,64.51,73.64,66.91,73.48
1,0.35,0.19,0.28,0.32,0.3,0.51,0.34,0.3,0.5
2,12.84,6.96,11.44,12.19,10.73,4.76,5.89,0.08,0
3,1.29,0.53,0.9,0.88,1.03,0.93,0.7,0.02,0
4,6.77,3.35,5.76,5.07,4.43,1.33,2.17,0.01,0.35
5,1.03,0.69,1.02,1.77,1.54,0.33,0.76,0.01,0.09
6,4.43,2.22,3.73,3.33,2.92,0.6,1.12,0.0,0.12
7,1.38,0.6,1.21,1.47,1.68,0.38,0.85,0.0,0.08


==> data/cinic10_num_ref_comparison_4_report_18_aug.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,relativeofflinesq 2,relativeofflinesq 4,relativeofflinesq 8,relativeofflinesq 16,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,reference 2,reference 4,reference 8,reference 16,quantile
0,73.17,77.06,78.97,80.53,59.93,62.18,63.07,63.63,79.9,81.16,81.84,82.29,70.28,73.61,75.61,75.46,77.05,79.55,80.86,81.24,79,80.56,81.46,81.88,72.04,72.02,72.18,72.54,73.48
1,0.29,0.29,0.24,0.33,0.4,0.47,0.41,0.51,0.34,0.33,0.33,0.37,0.24,0.15,0.24,0.22,0.28,0.26,0.28,0.3,0.29,0.29,0.31,0.33,0.35,0.32,0.27,0.3,0.5
2,2.41,5.31,7.1,8.7,1.51,2.51,3.41,3.97,4.36,7.23,9.88,11.24,2.57,4.31,5.35,6.52,3.68,6.51,8.45,10.03,4.16,6.8,9.34,10.74,0.64,1.38,2.64,4.02,0
3,0.37,0.67,0.81,0.8,0.3,0.44,0.54,0.75,0.45,0.9,1.12,0.91,0.24,0.51,0.39,0.61,0.37,0.75,0.7,0.76,0.62,0.99,0.77,0.8,0.11,0.42,0.43,0.54,0
4,0.53,1.34,2.35,3.06,0.32,0.57,1.03,1,1.05,2.63,3.75,5.84,0.43,1.36,2.23,3.02,0.61,2.31,3.52,5.06,0.86,2.14,3.2,4.35,0.07,0.21,0.4,0.85,0.35
5,0.24,0.4,0.81,0.58,0.15,0.24,0.35,0.25,0.32,0.89,1.08,1.33,0.21,0.38,0.43,0.82,0.27,1.05,0.99,1.21,0.4,0.53,0.71,1.32,0.05,0.17,0.19,0.39,0.09
6,0.12,0.51,1.26,1.35,0.07,0.26,0.45,0.37,0.5,1.36,2.16,4.37,0.15,0.73,1.24,1.86,0.18,1.22,2.33,2.9,0.32,0.98,1.39,2.83,0.02,0.07,0.14,0.35,0.12
7,0.12,0.35,0.84,0.74,0.07,0.08,0.24,0.13,0.23,0.73,0.84,1.57,0.08,0.47,0.56,0.51,0.1,0.88,0.61,0.96,0.32,0.67,0.72,1.13,0.01,0.06,0.12,0.26,0.08


==> data/combined/combined_attack_cifar10.csv <==
,liraonline,relativeonline,relativeonlinelogits
0,63.99,67.20,62.95
1,0.00,0.00,0.00
2,2.68,3.22,0.97
3,0.00,0.00,0.00
4,1.99,2.21,0.44
5,0.00,0.00,0.00
6,1.99,2.21,0.44
7,0.00,0.00,0.00


==> data/combined/combined_attack_cifar100.csv <==
,liraonline,relativeonline,relativeonlinelogits
0,84.45,85.77,83.01
1,0.00,0.00,0.00
2,5.47,4.07,3.48
3,0.00,0.00,0.00
4,0.62,0.52,2.11
5,0.00,0.00,0.00
6,0.62,0.52,2.11
7,0.00,0.00,0.00


==> data/combined/combined_attack_cifar100_32.csv <==
,liraonline,relativeonline,relativeonlinelogits
0,88.51,87.56,89.05
1,0.00,0.00,0.00
2,11.80,8.39,14.37
3,0.00,0.00,0.00
4,5.45,3.86,3.74
5,0.00,0.00,0.00
6,5.45,3.86,3.74
7,0.00,0.00,0.00


==> data/combined/combined_attack_cifar100_32_auc.csv <==
,liraonline,relativeonline,relativeonlinelogits,random
0,0.885,0.876,0.89,0.5


==> data/combined/combined_attack_cifar100_32_roc.csv <==
,liraonline,relativeonline,relativeonlinelogits,random
0,0.05445151033386327,0.038553259141494434,0.037360890302066775,1e-06
1,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.0139254075588142e-06
2,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.0280447320933096e-06
3,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.0423606739764013e-06
4,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.056875971184805e-06
5,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.0715933998226711e-06
6,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.0865157746525372e-06
7,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.1016459496336568e-06
8,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.1169868184678225e-06
9,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.1325413151528126e-06
10,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.148312414543511e-06
11,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.1643031329208755e-06
12,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.1805165285688055e-06
13,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.1969557023590428e-06
14,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.2136237983442417e-06
15,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.2305240043592616e-06
16,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.2476595526308684e-06
17,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.2650337203959037e-06
18,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.2826498305280597e-06
19,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.3005112521734097e-06
20,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.3186214013947485e-06
21,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.3369837418249452e-06
22,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.355601785329369e-06
23,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.3744790926775367e-06
24,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.3936192742241435e-06
25,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.4130259905995336e-06
26,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.4327029534098296e-06
27,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.4526539259467812e-06
28,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.4728827239075016e-06
29,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.4933932161242533e-06
30,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.5141893253043518e-06
31,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.535275028780421e-06
32,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.556654359271062e-06
33,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.5783314056521166e-06
34,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.6003103137387017e-06
35,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.622595287078087e-06
36,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.6451905877536607e-06
37,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.6681005372000591e-06
38,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.691329517029647e-06
39,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.7148819698705409e-06
40,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.7387624002162504e-06
41,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.762975375287204e-06
42,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.7875255259042354e-06
43,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.8124175473742357e-06
44,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.8376562003881725e-06
45,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.8632463119315598e-06
46,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.8891927762076644e-06
47,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.915500555573528e-06
48,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.9421746814890245e-06
49,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.9692202554791733e-06
50,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.9966424501097934e-06
51,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.0244465099768015e-06
52,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.052637752709252e-06
53,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.081221569986337e-06
54,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.1102034285685966e-06
55,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.1395888713434217e-06
56,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.1693835183851824e-06
57,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.1995930680300747e-06
58,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.230223297965936e-06
59,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.2612800663372794e-06
60,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.2927693128656486e-06
61,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.3246970599856503e-06
62,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.3570694139967276e-06
63,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.389892566231048e-06
64,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.4231727942376005e-06
65,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.45691646298279e-06
66,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.491130026067791e-06
67,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.5258200269627847e-06
68,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.5609931002584565e-06
69,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.5966559729348724e-06
70,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.6328154656480197e-06
71,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.669478494034323e-06
72,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.7066520700332416e-06
73,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.744343303228363e-06
74,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.782559402207126e-06
75,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.821307675939471e-06
76,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.860595535175745e-06
77,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.9004304938639916e-06
78,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.9408201705870607e-06
79,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.9817722900196732e-06
80,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.0232946844057763e-06
81,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.0653952950565296e-06
82,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.108082173869064e-06
83,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.151363484866476e-06
84,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.1952475057592136e-06
85,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.2397426295281954e-06
86,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.2848573660300466e-06
87,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.3306003436245885e-06
88,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.376980310825088e-06
89,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.4240061379714255e-06
90,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.471686818926559e-06
91,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.5200314727966823e-06
92,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.5690493456752295e-06
93,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.6187498124112765e-06
94,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.6691423784024943e-06
95,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.720236681413066e-06
96,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.7720424934170015e-06
97,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.824569722466999e-06
98,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.877828414589453e-06
99,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.93182875570577e-06
100,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.986581073580438e-06
101,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.04209583979631e-06
102,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.098383671757261e-06
103,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.155455334718879e-06
104,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.213321743847289e-06
105,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.271993966306777e-06
106,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.331483223376403e-06
107,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.391800892596085e-06
108,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.452958509942659e-06
109,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.514967772036102e-06
110,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.577840538376616e-06
111,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.641588833612782e-06
112,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.706224849841281e-06
113,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.7717609489387505e-06
114,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.838209664925957e-06
115,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.905583706365045e-06
116,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.973895958790067e-06
117,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.0431594871713585e-06
118,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.113387538414331e-06
119,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.184593543892913e-06
120,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.256791122018419e-06
121,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.329994080844093e-06
122,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.404216420705915e-06
123,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.479472336900293e-06
124,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.5557762223988786e-06
125,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.633142670601352e-06
126,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.711586478126435e-06
127,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.791122647641759e-06
128,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.871766390733262e-06
129,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.95353313081437e-06
130,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.036438506075864e-06
131,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.120498372476702e-06
132,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.205728806776501e-06
133,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.2921461096103505e-06
134,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.379766808606282e-06
135,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.46860766154632e-06
136,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.558685659571435e-06
137,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.650018030431118e-06
138,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.742622241778349e-06
139,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.836516004510238e-06
140,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.9317172761554005e-06
141,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.0282442643083526e-06
142,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.126115430111745e-06
143,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.2253494917872216e-06
144,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.32596542821523e-06
145,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.427982482564911e-06
146,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.531420165974376e-06
147,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.636298261282242e-06
148,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.742636826811277e-06
149,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.85045620020451e-06
150,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.959777002314978e-06
151,0.05445151033386327,0.038553259141494434,0.037360890302066775,8.070620141149506e-06
152,0.05445151033386327,0.038553259141494434,0.037360890302066775,8.183006815867389e-06
153,0.05445151033386327,0.038553259141494434,0.037360890302066775,8.296958520834915e-06
154,0.05445151033386327,0.038553259141494434,0.037360890302066775,8.41249704973612e-06
155,0.05445151033386327,0.038553259141494434,0.037360890302066775,8.529644499741017e-06
156,0.05445151033386327,0.038553259141494434,0.037360890302066775,8.648423275731726e-06
157,0.05445151033386327,0.038553259141494434,0.037360890302066775,8.768856094587425e-06
158,0.05445151033386327,0.038553259141494434,0.037360890302066775,8.890965989529167e-06
159,0.05445151033386327,0.038553259141494434,0.037360890302066775,9.014776314524917e-06
160,0.05445151033386327,0.038553259141494434,0.037360890302066775,9.140310748756223e-06
161,0.05445151033386327,0.038553259141494434,0.037360890302066775,9.267593301146882e-06
162,0.05445151033386327,0.038553259141494434,0.037360890302066775,9.39664831495469e-06
163,0.05445151033386327,0.038553259141494434,0.037360890302066775,9.5275004724273e-06
164,0.05445151033386327,0.038553259141494434,0.037360890302066775,9.660174799522646e-06
165,0.05445151033386327,0.038553259141494434,0.037360890302066775,9.794696670695386e-06
166,0.05445151033386327,0.038553259141494434,0.037360890302066775,9.9310918137498e-06
167,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.0069386314760271e-05
168,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.0209606623060476e-05
169,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.0351779556301762e-05
170,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.0495932305582265e-05
171,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.0642092440647246e-05
172,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.0790287915161837e-05
173,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.0940547072057437e-05
174,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.1092898648952229e-05
175,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.124737178364751e-05
176,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.1403996019700332e-05
177,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.1562801312073755e-05
178,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.1723818032865999e-05
179,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.1887076977119032e-05
180,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.2052609368708412e-05
181,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.2220446866314887e-05
182,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.2390621569479157e-05
183,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.2563166024741215e-05
184,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.2738113231864785e-05
185,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.2915496650148827e-05
186,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.3095350204826676e-05
187,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.327770829355429e-05
188,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.346260579298911e-05
189,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.3650078065460137e-05
190,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.3840160965731302e-05
191,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.4032890847858732e-05
192,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.4228304572143519e-05
193,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.4426439512181588e-05
194,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.4627333562011299e-05
195,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.483102514336103e-05
196,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.5037553212997385e-05
197,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.5246957270175731e-05
198,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.5459277364194785e-05
199,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.567455410205595e-05
200,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.5892828656229765e-05
201,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.6114142772530196e-05
202,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.63385387780986e-05
203,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.656605958949915e-05
204,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.6796748720926532e-05
205,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.7030650292528428e-05
206,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.726780903884356e-05
207,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.7508270317357232e-05
208,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.7752080117176357e-05
209,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.7999285067824762e-05
210,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.8249932448161504e-05
211,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.850407019542302e-05
212,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.8761746914391195e-05
213,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.902301188668946e-05
214,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.9287915080207776e-05
215,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.955650715865947e-05
216,0.05445151033386327,0.038553259141494434,0.037360890302066775,1.9828839491270713e-05
217,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.010496416260497e-05
218,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.038493398252464e-05
219,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.066880249629082e-05
220,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.0956623994804308e-05
221,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.1248453524988828e-05
222,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.154434690031882e-05
223,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.1844360711494287e-05
224,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.2148552337263595e-05
225,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.245697995539772e-05
226,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.27697025538168e-05
227,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.3086779941871675e-05
228,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.3408272761782944e-05
229,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.373424250023866e-05
230,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.4064751500154215e-05
231,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.43998629725955e-05
232,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.4739641008868115e-05
233,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.508415059277541e-05
234,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.543345761304648e-05
235,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.578762887593798e-05
236,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.614673211801092e-05
237,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.6510836019085362e-05
238,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.6880010215376075e-05
239,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.7254325312810276e-05
240,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.763385290053167e-05
241,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.8018665564591953e-05
242,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.840883690183301e-05
243,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.8804441533962977e-05
244,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.9205555121827452e-05
245,0.05445151033386327,0.038553259141494434,0.037360890302066775,2.9612254379880316e-05
246,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.0024617090855495e-05
247,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.044272212064306e-05
248,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.0866649433372746e-05
249,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.12964801067075e-05
250,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.173229634734973e-05
251,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.2174181506763714e-05
252,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.262222009711673e-05
253,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.307649780744242e-05
254,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.353710152002929e-05
255,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.400411932703703e-05
256,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.447764054734464e-05
257,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.4957755743632785e-05
258,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.5444556739704355e-05
259,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.5938136638046256e-05
260,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.6438589837635405e-05
261,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.6946012051993025e-05
262,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.7460500327489966e-05
263,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.798215306190736e-05
264,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.8511070023255685e-05
265,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.904735236885556e-05
266,0.05445151033386327,0.038553259141494434,0.037360890302066775,3.959110266468459e-05
267,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.014242490499326e-05
268,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.070142453219439e-05
269,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.1268208457029516e-05
270,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.1842885079015846e-05
271,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.242556430717777e-05
272,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.301635758106799e-05
273,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.3615377892080056e-05
274,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.4222739805058974e-05
275,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.483855948021191e-05
276,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.5462954695323996e-05
277,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.609604486828439e-05
278,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.673795107992464e-05
279,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.738879609717651e-05
280,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.804870439655134e-05
281,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.8717802187946306e-05
282,0.05445151033386327,0.038553259141494434,0.037360890302066775,4.939621743878326e-05
283,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.008407989848212e-05
284,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.0781521123276707e-05
285,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.148867450137497e-05
286,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.220567527846975e-05
287,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.2932660583605666e-05
288,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.366976945540476e-05
289,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.441714286865887e-05
290,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.517492376129129e-05
291,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.594325706169377e-05
292,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.672228971644549e-05
293,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.751217071841614e-05
294,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.8313051135262185e-05
295,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.912508413831882e-05
296,0.05445151033386327,0.038553259141494434,0.037360890302066775,5.994842503189409e-05
297,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.0783231282972365e-05
298,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.162966255132942e-05
299,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.248788072006888e-05
300,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.335804992658255e-05
301,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.424033659394191e-05
302,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.513490946272809e-05
303,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.604193962330305e-05
304,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.696160054853215e-05
305,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.789406812696113e-05
306,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.883952069645496e-05
307,0.05445151033386327,0.038553259141494434,0.037360890302066775,6.979813907830666e-05
308,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.077010661181889e-05
309,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.17556091893692e-05
310,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.275483529196232e-05
311,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.37679760252773e-05
312,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.479522515621829e-05
313,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.58367791499719e-05
314,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.689283720758305e-05
315,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.796360130405237e-05
316,0.05445151033386327,0.038553259141494434,0.037360890302066775,7.90492762269642e-05
317,0.05445151033386327,0.038553259141494434,0.037360890302066775,8.015006961565413e-05
318,0.05445151033386327,0.038553259141494434,0.037360890302066775,8.126619200091945e-05
319,0.05445151033386327,0.038553259141494434,0.037360890302066775,8.23978568452851e-05
320,0.05445151033386327,0.038553259141494434,0.037360890302066775,8.354528058382871e-05
321,0.05445151033386327,0.038553259141494434,0.037360890302066775,8.470868266557402e-05
322,0.05445151033386327,0.038553259141494434,0.037360890302066775,8.588828559546258e-05
323,0.05445151033386327,0.038553259141494434,0.037360890302066775,8.708431497690725e-05
324,0.05445151033386327,0.038553259141494434,0.037360890302066775,8.829699955494083e-05
325,0.05445151033386327,0.038553259141494434,0.037360890302066775,8.952657125996401e-05
326,0.05445151033386327,0.038553259141494434,0.037360890302066775,9.077326525210224e-05
327,0.05445151033386327,0.038553259141494434,0.037360890302066775,9.20373199661823e-05
328,0.05445151033386327,0.038553259141494434,0.037360890302066775,9.331897715733239e-05
329,0.05445151033386327,0.038553259141494434,0.037360890302066775,9.461848194721992e-05
330,0.05445151033386327,0.038553259141494434,0.037360890302066775,9.593608287093147e-05
331,0.05445151033386327,0.038553259141494434,0.037360890302066775,9.727203192450537e-05
332,0.05445151033386327,0.038553259141494434,0.037360890302066775,9.862658461312831e-05
333,0.05445151033386327,0.038553259141494434,0.037360890302066775,9.999999999999999e-05
334,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00010139254075588153
335,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00010280447320933097
336,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.0001042360673976401
337,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00010568759711848039
338,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.0001071593399822671
339,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00010865157746525384
340,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.0001101645949633657
341,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00011169868184678226
342,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00011325413151528115
343,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00011483124145435111
344,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00011643031329208767
345,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00011805165285688056
346,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00011969557023590428
347,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00012136237983442405
348,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00012305240043592616
349,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00012476595526308696
350,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00012650337203959038
351,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.000128264983052806
352,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00013005112521734084
353,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00013186214013947485
354,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00013369837418249466
355,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.0001355601785329369
356,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00013744790926775366
357,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00013936192742241418
358,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00014130259905995336
359,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.0001432702953409831
360,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00014526539259467812
361,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00014728827239075018
362,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00014933932161242518
363,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.0001514189325304352
364,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00015352750287804228
365,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.0001556654359271062
366,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.0001578331405652118
367,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00016003103137387001
368,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.0001622595287078087
369,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00016451905877536624
370,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.0001668100537200059
371,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00016913295170296487
372,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00017148819698705392
373,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00017387624002162505
374,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00017629753752872057
375,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00017875255259042355
376,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00018124175473742377
377,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00018376562003881704
378,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00018632463119315598
379,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.0001889192776207666
380,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00019155005555735277
381,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00019421746814890262
382,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00019692202554791714
383,0.05445151033386327,0.038553259141494434,0.037360890302066775,0.00019966424501097934
384,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00020244465099768038
385,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00020526377527092522
386,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.0002081221569986339
387,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00021102034285685944
388,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00021395888713434213
389,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00021693835183851843
390,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00021995930680300746
391,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00022302232979659386
392,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00022612800663372772
393,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00022927693128656486
394,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00023246970599856477
395,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00023570694139967278
396,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00023898925662310503
397,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00024231727942375982
398,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00024569164629827903
399,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00024911300260677886
400,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.0002525820026962785
401,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.0002560993100258459
402,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00025966559729348693
403,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00026328154656480196
404,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.0002669478494034321
405,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.0002706652070033241
406,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.0002744343303228365
407,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.0002782559402207126
408,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.0002821307675939471
409,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.0002860595535175742
410,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00029004304938639913
411,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00029408201705870637
412,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00029817722900196735
413,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.0003023294684405776
414,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00030653952950565264
415,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00031080821738690636
416,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.0003151363484866479
417,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00031952475057592136
418,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00032397426295281955
419,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00032848573660300434
420,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00033306003436245883
421,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.0003376980310825091
422,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00034240061379714254
423,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00034716868189265597
424,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00035200314727966794
425,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.000356904934567523
426,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00036187498124112805
427,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.0003669142378402494
428,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.0003720236681413066
429,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.0003772042493416997
430,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.0003824569722466999
431,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.0003877828414589457
432,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.000393182875570577
433,0.07452305246422894,0.07611287758346581,0.037360890302066775,0.00039865810735804387
434,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0004042095839796306
435,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0004098383671757261
436,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0004155455334718875
437,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0004213321743847289
438,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.00042719939663067764
439,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0004331483223376398
440,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0004391800892596086
441,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0004452958509942655
442,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0004514967772036102
443,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.00045778405383766163
444,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.00046415888336127773
445,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0004706224849841282
446,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0004771760948938746
447,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.00048382096649259574
448,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0004905583706365045
449,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0004973895958790063
450,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0005043159487171359
451,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0005113387538414326
452,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0005184593543892912
453,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0005256791122018424
454,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0005329994080844088
455,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0005404216420705915
456,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0005479472336900287
457,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0005555776222398878
458,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0005633142670601357
459,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0005711586478126428
460,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0005791122647641758
461,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0005871766390733255
462,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.000595353313081437
463,0.08386327503974562,0.07710651828298887,0.08763910969793323,0.0006036438506075869
464,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.0006120498372476697
465,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.0006205728806776501
466,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.0006292146109610344
467,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.0006379766808606282
468,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.0006468607661546328
469,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.0006558685659571428
470,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.0006650018030431117
471,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.0006742622241778342
472,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.0006836516004510238
473,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.0006931717276155408
474,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.0007028244264308346
475,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.0007126115430111746
476,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.0007225349491787215
477,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.000732596542821523
478,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.0007427982482564919
479,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.0007531420165974368
480,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.0007636298261282241
481,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.000774263682681127
482,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.0007850456200204508
483,0.11248012718600954,0.08088235294117647,0.1325516693163752,0.0007959777002314986
484,0.11804451510333863,0.08386327503974562,0.1436804451510334,0.0008070620141149499
485,0.11804451510333863,0.08386327503974562,0.1436804451510334,0.000818300681586739
486,0.11804451510333863,0.08386327503974562,0.1436804451510334,0.0008296958520834907
487,0.11804451510333863,0.08386327503974562,0.1436804451510334,0.0008412497049736118
488,0.11804451510333863,0.08386327503974562,0.1436804451510334,0.0008529644499741025
489,0.11804451510333863,0.08386327503974562,0.1436804451510334,0.0008648423275731717
490,0.11804451510333863,0.08386327503974562,0.1436804451510334,0.0008768856094587427
491,0.11804451510333863,0.08386327503974562,0.1436804451510334,0.0008890965989529158
492,0.11804451510333863,0.08386327503974562,0.1436804451510334,0.0009014776314524918
493,0.11804451510333863,0.08386327503974562,0.1436804451510334,0.0009140310748756232
494,0.11804451510333863,0.08386327503974562,0.1436804451510334,0.0009267593301146883
495,0.11804451510333863,0.08386327503974562,0.1436804451510334,0.0009396648314954692
496,0.11804451510333863,0.08386327503974562,0.1436804451510334,0.0009527500472427291
497,0.11804451510333863,0.08386327503974562,0.1436804451510334,0.0009660174799522646
498,0.11804451510333863,0.08386327503974562,0.1436804451510334,0.0009794696670695395
499,0.11804451510333863,0.08386327503974562,0.1436804451510334,0.00099310918137498
500,0.11844197138314785,0.08962639109697933,0.14884737678855325,0.001006938631476027
501,0.11844197138314785,0.08962639109697933,0.14884737678855325,0.0010209606623060464
502,0.11844197138314785,0.08962639109697933,0.14884737678855325,0.001035177955630176
503,0.11844197138314785,0.08962639109697933,0.14884737678855325,0.0010495932305582276
504,0.11844197138314785,0.08962639109697933,0.14884737678855325,0.0010642092440647246
505,0.11844197138314785,0.08962639109697933,0.14884737678855325,0.0010790287915161836
506,0.11844197138314785,0.08962639109697933,0.14884737678855325,0.0010940547072057424
507,0.11844197138314785,0.08962639109697933,0.14884737678855325,0.0011092898648952228
508,0.11844197138314785,0.08962639109697933,0.14884737678855325,0.0011247371783647518
509,0.11844197138314785,0.08962639109697933,0.14884737678855325,0.001140399601970033
510,0.11844197138314785,0.08962639109697933,0.14884737678855325,0.0011562801312073752
511,0.11844197138314785,0.08962639109697933,0.14884737678855325,0.0011723818032865986
512,0.11844197138314785,0.08962639109697933,0.14884737678855325,0.0011887076977119032
513,0.11844197138314785,0.08962639109697933,0.14884737678855325,0.0012052609368708425
514,0.12539745627980922,0.10751192368839428,0.15361685214626392,0.0012220446866314887
515,0.12539745627980922,0.10751192368839428,0.15361685214626392,0.0012390621569479156
516,0.12539745627980922,0.10751192368839428,0.15361685214626392,0.00125631660247412
517,0.12539745627980922,0.10751192368839428,0.15361685214626392,0.0012738113231864784
518,0.12539745627980922,0.10751192368839428,0.15361685214626392,0.001291549665014884
519,0.12539745627980922,0.10751192368839428,0.15361685214626392,0.0013095350204826676
520,0.12539745627980922,0.10751192368839428,0.15361685214626392,0.001327770829355429
521,0.12539745627980922,0.10751192368839428,0.15361685214626392,0.0013462605792989096
522,0.12539745627980922,0.10751192368839428,0.15361685214626392,0.0013650078065460137
523,0.12539745627980922,0.10751192368839428,0.15361685214626392,0.0013840160965731317
524,0.12539745627980922,0.10751192368839428,0.15361685214626392,0.0014032890847858733
525,0.128577106518283,0.10830683624801273,0.15361685214626392,0.001422830457214352
526,0.128577106518283,0.10830683624801273,0.15361685214626392,0.0014426439512181574
527,0.128577106518283,0.10830683624801273,0.15361685214626392,0.00146273335620113
528,0.128577106518283,0.10830683624801273,0.15361685214626392,0.0014831025143361043
529,0.128577106518283,0.10830683624801273,0.15361685214626392,0.0015037553212997384
530,0.128577106518283,0.10830683624801273,0.15361685214626392,0.0015246957270175728
531,0.128577106518283,0.10830683624801273,0.15361685214626392,0.001545927736419477
532,0.128577106518283,0.10830683624801273,0.15361685214626392,0.001567455410205595
533,0.128577106518283,0.10830683624801273,0.15361685214626392,0.001589282865622978
534,0.1305643879173291,0.1116852146263911,0.18124006359300476,0.0016114142772530198
535,0.1305643879173291,0.1116852146263911,0.18124006359300476,0.001633853877809862
536,0.1305643879173291,0.1116852146263911,0.18124006359300476,0.0016566059589499134
537,0.1305643879173291,0.1116852146263911,0.18124006359300476,0.001679674872092653
538,0.1305643879173291,0.1116852146263911,0.18124006359300476,0.0017030650292528442
539,0.1305643879173291,0.1116852146263911,0.18124006359300476,0.0017267809038843558
540,0.1305643879173291,0.1116852146263911,0.18124006359300476,0.001750827031735725
541,0.1305643879173291,0.1116852146263911,0.18124006359300476,0.0017752080117176341
542,0.1305643879173291,0.1116852146263911,0.18124006359300476,0.0017999285067824763
543,0.13135930047694755,0.12042925278219396,0.18600953895071543,0.0018249932448161524
544,0.13135930047694755,0.12042925278219396,0.18600953895071543,0.0018504070195423021
545,0.13135930047694755,0.12042925278219396,0.18600953895071543,0.0018761746914391214
546,0.13135930047694755,0.12042925278219396,0.18600953895071543,0.0019023011886689439
547,0.13135930047694755,0.12042925278219396,0.18600953895071543,0.0019287915080207778
548,0.13135930047694755,0.12042925278219396,0.18600953895071543,0.001955650715865949
549,0.13135930047694755,0.12042925278219396,0.18600953895071543,0.001982883949127071
550,0.13135930047694755,0.12042925278219396,0.18600953895071543,0.0020104964162604992
551,0.13612877583465818,0.13513513513513514,0.18859300476947535,0.002038493398252462
552,0.13612877583465818,0.13513513513513514,0.18859300476947535,0.002066880249629082
553,0.13612877583465818,0.13513513513513514,0.18859300476947535,0.002095662399480433
554,0.13612877583465818,0.13513513513513514,0.18859300476947535,0.0021248453524988827
555,0.13612877583465818,0.13513513513513514,0.18859300476947535,0.0021544346900318847
556,0.13612877583465818,0.13513513513513514,0.18859300476947535,0.0021844360711494263
557,0.1383147853736089,0.14407790143084262,0.20011923688394276,0.0022148552337263594
558,0.1383147853736089,0.14407790143084262,0.20011923688394276,0.002245697995539774
559,0.1383147853736089,0.14407790143084262,0.20011923688394276,0.00227697025538168
560,0.1383147853736089,0.14407790143084262,0.20011923688394276,0.0023086779941871695
561,0.1383147853736089,0.14407790143084262,0.20011923688394276,0.002340827276178292
562,0.1383147853736089,0.14407790143084262,0.20011923688394276,0.002373424250023866
563,0.1383147853736089,0.14407790143084262,0.20011923688394276,0.002406475150015424
564,0.143879173290938,0.14626391096979333,0.20349761526232116,0.00243998629725955
565,0.143879173290938,0.14626391096979333,0.20349761526232116,0.002473964100886814
566,0.143879173290938,0.14626391096979333,0.20349761526232116,0.0025084150592775386
567,0.143879173290938,0.14626391096979333,0.20349761526232116,0.002543345761304648
568,0.143879173290938,0.14626391096979333,0.20349761526232116,0.002578762887593801
569,0.143879173290938,0.14626391096979333,0.20349761526232116,0.002614673211801092
570,0.1532193958664547,0.14686009538950714,0.2066772655007949,0.002651083601908539
571,0.1532193958664547,0.14686009538950714,0.2066772655007949,0.0026880010215376044
572,0.1532193958664547,0.14686009538950714,0.2066772655007949,0.0027254325312810277
573,0.1532193958664547,0.14686009538950714,0.2066772655007949,0.00276338529005317
574,0.1532193958664547,0.14686009538950714,0.2066772655007949,0.0028018665564591956
575,0.1538155802861685,0.1478537360890302,0.21045310015898253,0.0028408836901833044
576,0.1538155802861685,0.1478537360890302,0.21045310015898253,0.002880444153396298
577,0.1538155802861685,0.1478537360890302,0.21045310015898253,0.002920555512182745
578,0.1538155802861685,0.1478537360890302,0.21045310015898253,0.0029612254379880344
579,0.1538155802861685,0.1478537360890302,0.21045310015898253,0.0030024617090855495
580,0.1567965023847377,0.1538155802861685,0.2124403815580286,0.0030442722120643025
581,0.1567965023847377,0.1538155802861685,0.2124403815580286,0.0030866649433372744
582,0.1567965023847377,0.1538155802861685,0.2124403815580286,0.0031296480106707504
583,0.1567965023847377,0.1538155802861685,0.2124403815580286,0.003173229634734976
584,0.1567965023847377,0.1538155802861685,0.2124403815580286,0.0032174181506763717
585,0.15818759936406995,0.16872019077901432,0.21919713831478538,0.00326222200971167
586,0.15818759936406995,0.16872019077901432,0.21919713831478538,0.0033076497807442424
587,0.15818759936406995,0.16872019077901432,0.21919713831478538,0.0033537101520029287
588,0.15818759936406995,0.16872019077901432,0.21919713831478538,0.003400411932703706
589,0.17686804451510335,0.1703100158982512,0.21919713831478538,0.0034477640547344642
590,0.17686804451510335,0.1703100158982512,0.21919713831478538,0.0034957755743632753
591,0.17686804451510335,0.1703100158982512,0.21919713831478538,0.0035444556739704356
592,0.17686804451510335,0.1703100158982512,0.21919713831478538,0.0035938136638046254
593,0.178060413354531,0.17150238473767884,0.22356915739268682,0.0036438589837635444
594,0.178060413354531,0.17150238473767884,0.22356915739268682,0.0036946012051993025
595,0.178060413354531,0.17150238473767884,0.22356915739268682,0.003746050032748993
596,0.178060413354531,0.17150238473767884,0.22356915739268682,0.0037982153061907366
597,0.18481717011128776,0.17189984101748806,0.227543720190779,0.003851107002325569
598,0.18481717011128776,0.17189984101748806,0.227543720190779,0.00390473523688556
599,0.18481717011128776,0.17189984101748806,0.227543720190779,0.0039591102664684585
600,0.18481717011128776,0.17189984101748806,0.227543720190779,0.004014242490499322
601,0.18521462639109698,0.17666931637519873,0.22992845786963434,0.004070142453219439
602,0.18521462639109698,0.17666931637519873,0.22992845786963434,0.004126820845702951
603,0.18521462639109698,0.17666931637519873,0.22992845786963434,0.00418428850790158
604,0.18879173290937998,0.17766295707472177,0.23151828298887123,0.004242556430717776
605,0.18879173290937998,0.17766295707472177,0.23151828298887123,0.004301635758106795
606,0.18879173290937998,0.17766295707472177,0.23151828298887123,0.004361537789208006
607,0.18879173290937998,0.17766295707472177,0.23151828298887123,0.004422273980505897
608,0.20210651828298887,0.1836248012718601,0.23350556438791734,0.004483855948021186
609,0.20210651828298887,0.1836248012718601,0.23350556438791734,0.004546295469532399
610,0.20210651828298887,0.1836248012718601,0.23350556438791734,0.004609604486828433
611,0.21164546899841016,0.1872019077901431,0.2386724960254372,0.004673795107992464
612,0.21164546899841016,0.1872019077901431,0.2386724960254372,0.004738879609717651
613,0.21164546899841016,0.1872019077901431,0.2386724960254372,0.004804870439655128
614,0.21840222575516693,0.18899046104928457,0.2386724960254372,0.004871780218794631
615,0.21840222575516693,0.18899046104928457,0.2386724960254372,0.004939621743878321
616,0.21840222575516693,0.18899046104928457,0.2386724960254372,0.005008407989848212
617,0.22038950715421304,0.1915739268680445,0.24503179650238474,0.0050781521123276704
618,0.22038950715421304,0.1915739268680445,0.24503179650238474,0.005148867450137492
619,0.22038950715421304,0.1915739268680445,0.24503179650238474,0.005220567527846975
620,0.2211844197138315,0.19375993640699524,0.24503179650238474,0.005293266058360561
621,0.2211844197138315,0.19375993640699524,0.24503179650238474,0.005366976945540476
622,0.22277424483306837,0.20369634340222575,0.2503974562798092,0.005441714286865892
623,0.22277424483306837,0.20369634340222575,0.2503974562798092,0.005517492376129122
624,0.22277424483306837,0.20369634340222575,0.2503974562798092,0.005594325706169378
625,0.22436406995230523,0.20747217806041335,0.2587440381558029,0.005672228971644544
626,0.22436406995230523,0.20747217806041335,0.2587440381558029,0.005751217071841614
627,0.22436406995230523,0.20747217806041335,0.2587440381558029,0.005831305113526225
628,0.22635135135135134,0.20965818759936408,0.26053259141494434,0.005912508413831875
629,0.22635135135135134,0.20965818759936408,0.26053259141494434,0.005994842503189409
630,0.2327106518282989,0.21323529411764705,0.2631160572337043,0.00607832312829723
631,0.2327106518282989,0.21323529411764705,0.2631160572337043,0.006162966255132942
632,0.2362877583465819,0.2231717011128776,0.27046899841017485,0.006248788072006894
633,0.2362877583465819,0.2231717011128776,0.27046899841017485,0.006335804992658248
634,0.2362877583465819,0.2231717011128776,0.27046899841017485,0.00642403365939419
635,0.23748012718600953,0.2273449920508744,0.27503974562798095,0.0065134909462728026
636,0.23748012718600953,0.2273449920508744,0.27503974562798095,0.006604193962330305
637,0.2478139904610493,0.22774244833068363,0.2786168521462639,0.006696160054853221
638,0.2478139904610493,0.22774244833068363,0.2786168521462639,0.006789406812696105
639,0.2553656597774245,0.2291335453100159,0.28060413354531,0.0068839520696454964
640,0.2553656597774245,0.2291335453100159,0.28060413354531,0.00697981390783066
641,0.2555643879173291,0.22992845786963434,0.28060413354531,0.0070770106611818895
642,0.2555643879173291,0.22992845786963434,0.28060413354531,0.007175560918936928
643,0.25834658187599363,0.22992845786963434,0.2821939586645469,0.007275483529196225
644,0.25834658187599363,0.22992845786963434,0.2821939586645469,0.007376797602527731
645,0.26073131955484896,0.23350556438791734,0.2839825119236884,0.007479522515621821
646,0.26073131955484896,0.23350556438791734,0.2839825119236884,0.007583677914997191
647,0.2633147853736089,0.23449920508744038,0.2845786963434022,0.007689283720758314
648,0.2633147853736089,0.23449920508744038,0.2845786963434022,0.00779636013040523
649,0.2635135135135135,0.2362877583465819,0.29411764705882354,0.00790492762269642
650,0.2635135135135135,0.2362877583465819,0.29411764705882354,0.008015006961565405
651,0.27364864864864863,0.23946740858505564,0.2953100158982512,0.008126619200091945
652,0.27364864864864863,0.23946740858505564,0.2953100158982512,0.008239785684528518
653,0.2752384737678855,0.24463434022257552,0.29789348171701113,0.008354528058382863
654,0.2764308426073132,0.2587440381558029,0.29789348171701113,0.008470868266557402
655,0.2764308426073132,0.2587440381558029,0.29789348171701113,0.00858882855954625
656,0.27762321144674085,0.2587440381558029,0.30226550079491254,0.008708431497690725
657,0.27762321144674085,0.2587440381558029,0.30226550079491254,0.008829699955494092
658,0.2911367249602544,0.2593402225755167,0.303060413354531,0.008952657125996391
659,0.2915341812400636,0.26073131955484896,0.30743243243243246,0.009077326525210223
660,0.2915341812400636,0.26073131955484896,0.30743243243243246,0.00920373199661822
661,0.29193163751987283,0.2658982511923688,0.3088235294117647,0.009331897715733239
662,0.29630365659777425,0.26609697933227344,0.31279809220985694,0.009461848194722
663,0.29630365659777425,0.26609697933227344,0.31279809220985694,0.009593608287093146
664,0.30226550079491254,0.26609697933227344,0.31538155802861684,0.009727203192450537
665,0.30226550079491254,0.26609697933227344,0.31538155802861684,0.00986265846131282
666,0.3046502384737679,0.2668918918918919,0.31538155802861684,0.01
667,0.30981717011128773,0.26967408585055647,0.32154213036565976,0.010139254075588142
668,0.30981717011128773,0.27543720190779014,0.32253577106518283,0.010280447320933098
669,0.30981717011128773,0.27543720190779014,0.32253577106518283,0.01042360673976401
670,0.3129968203497615,0.2784181240063593,0.32253577106518283,0.01056875971184805
671,0.3135930047694754,0.27881558028616854,0.32591414944356123,0.01071593399822671
672,0.3135930047694754,0.27881558028616854,0.32591414944356123,0.010865157746525371
673,0.3145866454689984,0.2808028616852146,0.3263116057233704,0.011016459496336568
674,0.31875993640699524,0.28120031796502387,0.32849761526232113,0.011169868184678227
675,0.32472178060413354,0.28120031796502387,0.3312798092209857,0.011325413151528128
676,0.3261128775834658,0.284181240063593,0.3350556438791733,0.011483124145435113
677,0.3261128775834658,0.284181240063593,0.3350556438791733,0.011643031329208756
678,0.32651033386327505,0.28477742448330684,0.3376391096979332,0.011805165285688056
679,0.32710651828298887,0.28517488076311603,0.34399841017488075,0.011969557023590429
680,0.33088235294117646,0.28696343402225755,0.34399841017488075,0.012136237983442417
681,0.3354531001589825,0.2901430842607313,0.34459459459459457,0.012305240043592616
682,0.3354531001589825,0.2901430842607313,0.34459459459459457,0.012476595526308684
683,0.33585055643879175,0.29073926868044514,0.3465818759936407,0.012650337203959038
684,0.34360095389507156,0.29073926868044514,0.34777424483306835,0.012826498305280598
685,0.34360095389507156,0.29073926868044514,0.35174880763116056,0.013005112521734098
686,0.3449920508744038,0.2911367249602544,0.3537360890302067,0.013186214013947484
687,0.34678060413354533,0.2955087440381558,0.3543322734499205,0.013369837418249451
688,0.35115262321144675,0.2955087440381558,0.3565182829888712,0.01355601785329369
689,0.35155007949125594,0.29630365659777425,0.3565182829888712,0.013744790926775366
690,0.35274244833068363,0.3010731319554849,0.35870429252782193,0.013936192742241435
691,0.35532591414944353,0.302066772655008,0.3624801271860095,0.014130259905995337
692,0.35532591414944353,0.30604133545310014,0.36605723370429255,0.014327029534098295
693,0.3563195548489666,0.30604133545310014,0.3716216216216216,0.014526539259467812
694,0.359697933227345,0.3080286168521463,0.3716216216216216,0.014728827239075018
695,0.36089030206677264,0.3086248012718601,0.3734101748807631,0.014933932161242534
696,0.3624801271860095,0.30902225755166934,0.3734101748807631,0.01514189325304352
697,0.3650635930047695,0.30981717011128773,0.3748012718600954,0.015352750287804213
698,0.36983306836248014,0.3104133545310016,0.3767885532591415,0.01556654359271062
699,0.3722178060413355,0.3106120826709062,0.37917329093799684,0.015783314056521166
700,0.3722178060413355,0.3120031796502385,0.38076311605723373,0.016003103137387016
701,0.3730127186009539,0.3120031796502385,0.3809618441971383,0.01622595287078087
702,0.3732114467408585,0.3125993640699523,0.38354531001589826,0.016451905877536605
703,0.3744038155802862,0.31498410174880764,0.38354531001589826,0.01668100537200059
704,0.3753974562798092,0.3163751987281399,0.3861287758346582,0.01691329517029647
705,0.3753974562798092,0.317368839427663,0.3863275039745628,0.01714881969870541
706,0.37639109697933226,0.31875993640699524,0.3871224165341812,0.017387624002162504
707,0.37758346581875996,0.3197535771065183,0.38930842607313193,0.01762975375287204
708,0.3787758346581876,0.3207472178060413,0.38930842607313193,0.017875255259042353
709,0.3811605723370429,0.3207472178060413,0.390302066772655,0.018124175473742357
710,0.3815580286168522,0.3213434022257552,0.3914944356120827,0.018376562003881724
711,0.38195548489666137,0.3245230524642289,0.39288553259141495,0.018632463119315597
712,0.38334658187599363,0.32591414944356123,0.39288553259141495,0.018891927762076644
713,0.38513513513513514,0.32810015898251194,0.393879173290938,0.019155005555735276
714,0.38513513513513514,0.3298887122416534,0.3958664546899841,0.019421746814890242
715,0.38573131955484896,0.33028616852146264,0.39606518282988873,0.019692202554791732
716,0.38573131955484896,0.3332670906200318,0.39725755166931637,0.019966424501097934
717,0.3861287758346582,0.3370429252782194,0.4018282988871224,0.020244465099768016
718,0.38672496025437203,0.3370429252782194,0.40202702702702703,0.02052637752709252
719,0.38950715421303655,0.3388314785373609,0.4036168521462639,0.02081221569986337
720,0.3899046104928458,0.3388314785373609,0.4040143084260731,0.021102034285685967
721,0.39069952305246425,0.33962639109697934,0.40540540540540543,0.021395888713434213
722,0.3914944356120827,0.33962639109697934,0.40540540540540543,0.02169383518385182
723,0.3940779014308426,0.3406200317965024,0.40620031796502387,0.021995930680300747
724,0.3956677265500795,0.34459459459459457,0.40878378378378377,0.022302232979659366
725,0.3978537360890302,0.345389507154213,0.4123608903020668,0.022612800663372797
726,0.39844992050874406,0.34558823529411764,0.4123608903020668,0.022927693128656487
727,0.4052066772655008,0.34737678855325915,0.4145468998410175,0.023246970599856503
728,0.40779014308426076,0.3481717011128776,0.41573926868044514,0.023570694139967277
729,0.40818759936406995,0.3483704292527822,0.4171303656597774,0.02389892566231048
730,0.40997615262321147,0.3497615262321145,0.4205087440381558,0.024231727942376005
731,0.4133545310015898,0.3523449920508744,0.4238871224165342,0.0245691646298279
732,0.4151430842607313,0.35333863275039745,0.4254769475357711,0.024911300260677907
733,0.4161367249602544,0.3557233704292528,0.42905405405405406,0.025258200269627846
734,0.4167329093799682,0.35671701112877585,0.43243243243243246,0.025609931002584567
735,0.41752782193958665,0.35870429252782193,0.4354133545310016,0.025966559729348724
736,0.4183227344992051,0.35870429252782193,0.4354133545310016,0.0263281546564802
737,0.4205087440381558,0.35870429252782193,0.4364069952305246,0.026694784940343233
738,0.42090620031796505,0.3600953895071542,0.43660572337042924,0.02706652070033241
739,0.42170111287758344,0.36108903020667726,0.43680445151033387,0.027443433032283623
740,0.4222972972972973,0.36426868044515104,0.4379968203497615,0.027825594022071257
741,0.42408585055643877,0.36486486486486486,0.4391891891891892,0.028213076759394707
742,0.42567567567567566,0.36486486486486486,0.4393879173290938,0.02860595535175745
743,0.428060413354531,0.36645468998410174,0.439785373608903,0.029004304938639914
744,0.4318362480127186,0.36824324324324326,0.4431637519872814,0.029408201705870607
745,0.4318362480127186,0.3728139904610493,0.44614467408585057,0.029817722900196734
746,0.4338235294117647,0.3732114467408585,0.44753577106518283,0.030232946844057765
747,0.43402225755166934,0.3753974562798092,0.44813195548489665,0.030653952950565302
748,0.4385930047694754,0.37579491255961844,0.44872813990461047,0.03108082173869064
749,0.44217011128775835,0.37599364069952307,0.4507154213036566,0.03151363484866476
750,0.4429650238473768,0.37599364069952307,0.4529014308426073,0.03195247505759213
751,0.44375993640699524,0.37639109697933226,0.4538950715421304,0.03239742629528195
752,0.44813195548489665,0.37798092209856915,0.4598569157392687,0.032848573660300466
753,0.44992050874403816,0.38354531001589826,0.46085055643879175,0.03330600343624588
754,0.4538950715421304,0.3847376788553259,0.46144674085850557,0.033769803108250875
755,0.4582670906200318,0.3859300476947536,0.4642289348171701,0.034240061379714255
756,0.4584658187599364,0.39288553259141495,0.46720985691573924,0.034716868189265594
757,0.45926073131955486,0.39447535771065184,0.46899841017488075,0.03520031472796683
758,0.46025437201907793,0.39467408585055647,0.4697933227344992,0.03569049345675229
759,0.4610492845786963,0.3952702702702703,0.47058823529411764,0.03618749812411276
760,0.4626391096979332,0.3962639109697933,0.4741653418124006,0.036691423784024936
761,0.4656200317965024,0.3990461049284579,0.4771462639109698,0.03720236681413066
762,0.46720985691573924,0.4014308426073132,0.4781399046104928,0.037720424934170015
763,0.4713831478537361,0.40262321144674085,0.48330683624801274,0.03824569722466999
764,0.47217806041335453,0.40381558028616854,0.48589030206677264,0.038778284145894536
765,0.47396661367249604,0.40560413354531,0.4872813990461049,0.0393182875570577
766,0.47635135135135137,0.4071939586645469,0.48827503974562797,0.039865810735804384
767,0.4769475357710652,0.40798887122416533,0.4904610492845787,0.0404209583979631
768,0.47893481717011127,0.4111685214626391,0.49264705882352944,0.040983836717572615
769,0.47992845786963434,0.41355325914149443,0.4944356120826709,0.04155455334718871
770,0.4819157392686804,0.41474562798092207,0.4956279809220986,0.04213321743847289
771,0.48430047694753575,0.4161367249602544,0.49741653418124004,0.042719939663067766
772,0.4872813990461049,0.41633545310015896,0.4980127186009539,0.043314832233764027
773,0.4888712241653418,0.4187201907790143,0.4984101748807631,0.04391800892596086
774,0.48986486486486486,0.4203100158982512,0.500993640699523,0.04452958509942651
775,0.4908585055643879,0.4222972972972973,0.5051669316375199,0.04514967772036102
776,0.4922496025437202,0.42289348171701113,0.5075516693163752,0.045778405383766166
777,0.4950317965023847,0.4258744038155803,0.5079491255961844,0.04641588833612782
778,0.4982114467408585,0.42686804451510335,0.5083465818759937,0.04706224849841282
779,0.5011923688394276,0.4282591414944356,0.5119236883942766,0.04771760948938741
780,0.5029809220985691,0.4302464228934817,0.5121224165341812,0.04838209664925957
781,0.5041732909379968,0.43223370429252783,0.5129173290937997,0.04905583706365045
782,0.5061605723370429,0.43660572337042924,0.518879173290938,0.04973895958790067
783,0.5091414944356121,0.4385930047694754,0.518879173290938,0.050431594871713586
784,0.510731319554849,0.4457472178060413,0.5196740858505564,0.051133875384143206
785,0.5111287758346582,0.44713831478537364,0.5222575516693164,0.05184593543892913
786,0.5133147853736089,0.44992050874403816,0.5264308426073132,0.05256791122018419
787,0.5155007949125596,0.4544912559618442,0.5274244833068362,0.05329994080844093
788,0.5176868044515104,0.4578696343402226,0.529610492845787,0.054042164207059144
789,0.5218600953895072,0.4616454689984102,0.5304054054054054,0.05479472336900281
790,0.5254372019077902,0.46701112877583467,0.5310015898251192,0.055557762223988776
791,0.5266295707472178,0.4680047694753577,0.5325914149443561,0.056331426706013515
792,0.5276232114467408,0.4715818759936407,0.5335850556438791,0.05711586478126435
793,0.5300079491255962,0.47178060413354533,0.5343799682034976,0.05791122647641758
794,0.53060413354531,0.4735691573926868,0.5399443561208267,0.05871766390733249
795,0.5337837837837838,0.4755564387917329,0.5417329093799682,0.0595353313081437
796,0.5375596184419714,0.4771462639109698,0.5445151033386327,0.06036438506075864
797,0.5383545310015898,0.48052464228934816,0.5463036565977742,0.06120498372476703
798,0.5389507154213037,0.48231319554848967,0.5470985691573926,0.06205728806776501
799,0.5407392686804452,0.4841017488076312,0.5500794912559619,0.06292146109610337
800,0.5429252782193958,0.48549284578696345,0.553060413354531,0.06379766808606283
801,0.5447138314785374,0.4872813990461049,0.5572337042925278,0.0646860766154632
802,0.5457074721780604,0.4912559618441971,0.5588235294117647,0.06558685659571435
803,0.5480922098569158,0.4940381558028617,0.5606120826709062,0.06650018030431118
804,0.5522655007949125,0.49542925278219396,0.5629968203497615,0.06742622241778334
805,0.5546502384737679,0.49642289348171703,0.5667726550079492,0.06836516004510239
806,0.5554451510333863,0.49701907790143085,0.5679650238473768,0.06931717276155401
807,0.5578298887122417,0.4994038155802862,0.5701510333863276,0.07028244264308353
808,0.559220985691574,0.5011923688394276,0.5731319554848967,0.07126115430111744
809,0.5618044515103339,0.5023847376788553,0.5767090620031796,0.07225349491787206
810,0.5624006359300477,0.5049682034976153,0.579093799682035,0.0732596542821523
811,0.5645866454689984,0.5131160572337043,0.5824721780604134,0.0742798248256491
812,0.565779014308426,0.5149046104928457,0.5860492845786963,0.07531420165974376
813,0.5679650238473768,0.5186804451510334,0.5868441971383148,0.07636298261282241
814,0.5701510333863276,0.5204689984101749,0.5882352941176471,0.07742636826811278
815,0.5717408585055644,0.5234499205087441,0.5910174880763116,0.07850456200204509
816,0.5737281399046105,0.5252384737678856,0.5949920508744038,0.07959777002314977
817,0.5747217806041336,0.5290143084260731,0.5975755166931638,0.08070620141149507
818,0.5753179650238474,0.5327901430842608,0.5997615262321144,0.0818300681586739
819,0.5767090620031796,0.5379570747217806,0.6019475357710652,0.08296958520834916
820,0.5777027027027027,0.5411367249602543,0.6031399046104928,0.08412497049736119
821,0.5786963434022258,0.5425278219395866,0.6057233704292527,0.08529644499741017
822,0.579093799682035,0.5445151033386327,0.6098966613672496,0.08648423275731726
823,0.5820747217806042,0.5476947535771065,0.6124801271860095,0.08768856094587427
824,0.5832670906200318,0.549483306836248,0.615262321144674,0.08890965989529168
825,0.5844594594594594,0.5518680445151033,0.6174483306836248,0.09014776314524918
826,0.5884340222575517,0.5544515103338633,0.6232114467408585,0.09140310748756224
827,0.5904213036565977,0.5562400635930048,0.6246025437201908,0.09267593301146883
828,0.5922098569157392,0.5596184419713831,0.6287758346581876,0.0939664831495469
829,0.5961844197138315,0.5641891891891891,0.6323529411764706,0.095275004724273
830,0.5981717011128775,0.5659777424483307,0.6329491255961844,0.09660174799522644
831,0.6011526232114467,0.5715421303656598,0.6359300476947536,0.09794696670695385
832,0.6037360890302067,0.5751192368839427,0.6379173290937997,0.099310918137498
833,0.6075119236883942,0.5794912559618441,0.6397058823529411,0.1006938631476027
834,0.608704292527822,0.5824721780604134,0.6420906200317965,0.10209606623060476
835,0.6104928457869634,0.5864467408585056,0.6462639109697933,0.10351779556301763
836,0.6122813990461049,0.5876391096979332,0.6478537360890302,0.10495932305582266
837,0.6154610492845787,0.5896263910969793,0.6484499205087441,0.10642092440647245
838,0.6220190779014309,0.5945945945945946,0.6502384737678856,0.10790287915161835
839,0.625,0.597972972972973,0.6530206677265501,0.10940547072057435
840,0.6267885532591415,0.6003577106518283,0.6554054054054054,0.11092898648952228
841,0.6281796502384738,0.6045310015898251,0.6583863275039745,0.11247371783647507
842,0.6311605723370429,0.6053259141494436,0.6603736089030207,0.1140399601970033
843,0.6329491255961844,0.6094992050874404,0.6639507154213037,0.11562801312073753
844,0.6345389507154213,0.6118839427662957,0.6665341812400636,0.11723818032865997
845,0.6387122416534181,0.6140699523052464,0.6685214626391097,0.11887076977119032
846,0.6410969793322735,0.6162559618441972,0.6717011128775835,0.12052609368708414
847,0.6456677265500795,0.621422893481717,0.6730922098569158,0.12220446866314887
848,0.6480524642289348,0.624006359300477,0.6752782193958664,0.12390621569479157
849,0.6522257551669316,0.6273847376788553,0.6786565977742448,0.12563166024741215
850,0.6530206677265501,0.6303656597774245,0.6812400635930048,0.12738113231864784
851,0.6558028616852146,0.6359300476947536,0.6836248012718601,0.12915496650148828
852,0.6603736089030207,0.6391096979332274,0.6850158982511924,0.13095350204826675
853,0.6647456279809221,0.6422893481717011,0.6881955484896661,0.13277708293554288
854,0.6679252782193958,0.6452702702702703,0.6905802861685215,0.1346260579298911
855,0.6717011128775835,0.6484499205087441,0.6909777424483307,0.1365007806546014
856,0.674483306836248,0.6522257551669316,0.6935612082670907,0.13840160965731302
857,0.6776629570747218,0.6536168521462639,0.6963434022257552,0.1403289084785873
858,0.6810413354531002,0.6571939586645469,0.6965421303656598,0.1422830457214352
859,0.6850158982511924,0.6603736089030207,0.6983306836248012,0.14426439512181588
860,0.685214626391097,0.6635532591414944,0.7019077901430842,0.14627333562011297
861,0.6866057233704292,0.6705087440381559,0.7042925278219396,0.14831025143361026
862,0.6893879173290938,0.6720985691573926,0.7078696343402225,0.15037553212997384
863,0.6915739268680445,0.674483306836248,0.7118441971383148,0.1524695727017573
864,0.6947535771065183,0.6778616852146264,0.7164149443561209,0.15459277364194784
865,0.6999205087440381,0.6824324324324325,0.7187996820349761,0.1567455410205595
866,0.7017090620031796,0.6844197138314785,0.7217806041335453,0.15892828656229763
867,0.7048887122416534,0.6874006359300477,0.7225755166931638,0.161141427725302
868,0.7082670906200318,0.6903815580286169,0.7265500794912559,0.16338538778098602
869,0.7116454689984102,0.6929650238473768,0.730127186009539,0.16566059589499152
870,0.7136327503974563,0.6997217806041336,0.7333068362480127,0.1679674872092653
871,0.7160174880763116,0.7034976152623211,0.7364864864864865,0.17030650292528426
872,0.7197933227344993,0.7070747217806042,0.7390699523052464,0.1726780903884356
873,0.723966613672496,0.709658187599364,0.7418521462639109,0.17508270317357233
874,0.7269475357710652,0.7116454689984102,0.7460254372019078,0.1775208011717636
875,0.7321144674085851,0.7156200317965024,0.7511923688394276,0.17999285067824766
876,0.7352941176470589,0.71939586645469,0.7533783783783784,0.18249932448161507
877,0.7390699523052464,0.7227742448330684,0.7565580286168522,0.18504070195423022
878,0.7430445151033387,0.7273449920508744,0.7573529411764706,0.18761746914391195
879,0.7472178060413355,0.7295310015898251,0.7599364069952306,0.1902301188668946
880,0.7498012718600954,0.7323131955484896,0.7605325914149443,0.19287915080207776
881,0.7519872813990461,0.7341017488076311,0.7621224165341812,0.1955650715865947
882,0.7595389507154213,0.7386724960254372,0.7633147853736089,0.19828839491270714
883,0.7635135135135135,0.7406597774244833,0.7658982511923689,0.20104964162604969
884,0.7672893481717011,0.7462241653418124,0.7686804451510334,0.20384933982524642
885,0.7704689984101749,0.7521860095389508,0.7720588235294118,0.2066880249629082
886,0.7754372019077902,0.7569554848966613,0.7746422893481717,0.20956623994804308
887,0.7790143084260731,0.7599364069952306,0.7768282988871225,0.21248453524988828
888,0.7831875993640699,0.7631160572337043,0.7810015898251192,0.21544346900318823
889,0.7901430842607313,0.7664944356120826,0.7839825119236884,0.21844360711494282
890,0.7917329093799682,0.7718600953895072,0.7895468998410174,0.2214855233726359
891,0.7929252782193958,0.7766295707472178,0.7929252782193958,0.22456979955397716
892,0.7974960254372019,0.7798092209856916,0.7961049284578696,0.22769702553816798
893,0.8016693163751988,0.7817965023847376,0.798489666136725,0.23086779941871674
894,0.8052464228934817,0.787758346581876,0.8014705882352942,0.23408272761782942
895,0.8078298887122417,0.7895468998410174,0.8036565977742448,0.23734242500238661
896,0.810214626391097,0.7935214626391097,0.806637519872814,0.2406475150015422
897,0.8129968203497615,0.7982909379968204,0.8120031796502385,0.24399862972595504
898,0.815779014308426,0.8016693163751988,0.8179650238473768,0.24739641008868118
899,0.818362480127186,0.8058426073131956,0.8211446740858506,0.2508415059277541
900,0.8207472178060413,0.8080286168521462,0.824523052464229,0.25433457613046484
901,0.8231319554848967,0.8127980922098569,0.8282988871224165,0.25787628875938035
902,0.8269077901430842,0.8161764705882353,0.831081081081081,0.2614673211801092
903,0.831081081081081,0.8235294117647058,0.8360492845786963,0.2651083601908536
904,0.8344594594594594,0.8275039745627981,0.8374403815580286,0.2688001021537607
905,0.8374403815580286,0.8302861685214626,0.8386327503974563,0.27254325312810274
906,0.8426073131955485,0.8330683624801272,0.8434022257551669,0.27633852900531725
907,0.8449920508744038,0.8374403815580286,0.8481717011128775,0.28018665564591955
908,0.8493640699523053,0.8428060413354531,0.8529411764705882,0.2840883690183301
909,0.8549284578696343,0.8467806041335453,0.8585055643879174,0.28804441533962977
910,0.8577106518282989,0.8509538950715422,0.8648648648648649,0.2920555512182745
911,0.8616852146263911,0.8557233704292527,0.8686406995230525,0.2961225437988037
912,0.8646661367249603,0.8634737678855325,0.8710254372019078,0.30024617090855493
913,0.8680445151033387,0.8672496025437202,0.8744038155802861,0.30442722120642995
914,0.8744038155802861,0.8726152623211447,0.8787758346581876,0.30866649433372745
915,0.8779809220985691,0.8779809220985691,0.8815580286168522,0.312964801067075
916,0.8839427662957074,0.8811605723370429,0.8859300476947536,0.3173229634734979
917,0.8877186009538951,0.8849364069952306,0.8895071542130366,0.32174181506763716
918,0.8901033386327504,0.8901033386327504,0.8950715421303657,0.32622220097116666
919,0.894872813990461,0.8966613672496025,0.8992448330683624,0.33076497807442423
920,0.8978537360890302,0.9016295707472178,0.9032193958664547,0.3353710152002929
921,0.9034181240063593,0.9042130365659777,0.9083863275039745,0.3400411932703709
922,0.9081875993640699,0.9079888712241654,0.9121621621621622,0.3447764054734464
923,0.9113672496025437,0.909181240063593,0.9173290937996821,0.3495775574363271
924,0.9151430842607313,0.9123608903020668,0.9215023847376789,0.3544455673970436
925,0.9201112877583466,0.9151430842607313,0.9262718600953895,0.3593813663804626
926,0.9240858505564388,0.918918918918919,0.9284578696343402,0.3643858983763548
927,0.9268680445151033,0.9218998410174881,0.9326311605723371,0.36946012051993027
928,0.9304451510333863,0.9256756756756757,0.9364069952305246,0.37460500327489893
929,0.9350158982511924,0.9286565977742448,0.9417726550079492,0.37982153061907364
930,0.9395866454689984,0.9326311605723371,0.9453497615262321,0.3851107002325569
931,0.9415739268680445,0.9356120826709062,0.9483306836248012,0.39047352368855637
932,0.9463434022257552,0.9368044515103339,0.9542925278219396,0.39591102664684585
933,0.949523052464229,0.9413751987281399,0.9574721780604134,0.40142424904993174
934,0.9513116057233705,0.9437599364069952,0.9602543720190779,0.40701424532194386
935,0.9558823529411765,0.9467408585055644,0.9624403815580286,0.41268208457029515
936,0.9582670906200318,0.9497217806041336,0.9642289348171701,0.41842885079015846
937,0.9614467408585056,0.9532988871224165,0.9680047694753577,0.4242556430717777
938,0.9640302066772655,0.9554848966613673,0.9701907790143084,0.43016357581067904
939,0.9654213036565977,0.9584658187599364,0.9731717011128775,0.43615377892080054
940,0.9695945945945946,0.9614467408585056,0.9745627980922098,0.4422273980505897
941,0.9709856915739269,0.9640302066772655,0.9767488076311606,0.4483855948021191
942,0.972972972972973,0.965818759936407,0.980127186009539,0.4546295469532399
943,0.9767488076311606,0.96939586645469,0.9823131955484896,0.4609604486828429
944,0.979133545310016,0.972972972972973,0.9835055643879174,0.46737951079924633
945,0.9807233704292527,0.9753577106518283,0.9850953895071543,0.4738879609717651
946,0.9823131955484896,0.9781399046104928,0.9868839427662957,0.4804870439655134
947,0.9844992050874404,0.979133545310016,0.9876788553259142,0.48717802187946313
948,0.9858903020667726,0.9805246422893482,0.9898648648648649,0.4939621743878316
949,0.9878775834658188,0.9821144674085851,0.9914546899841018,0.5008407989848213
950,0.990262321144674,0.9844992050874404,0.9926470588235294,0.5078152112327671
951,0.9914546899841018,0.9854928457869634,0.9934419713831478,0.5148867450137498
952,0.9920508744038156,0.9876788553259142,0.9938394276629571,0.5220567527846975
953,0.9926470588235294,0.9886724960254372,0.9942368839427663,0.5293266058360555
954,0.9936406995230525,0.9906597774244833,0.9946343402225755,0.5366976945540476
955,0.994435612082671,0.9908585055643879,0.9952305246422893,0.5441714286865887
956,0.9948330683624801,0.9922496025437202,0.9958267090620032,0.5517492376129128
957,0.9956279809220986,0.9930445151033387,0.9962241653418124,0.5594325706169377
958,0.9960254372019078,0.9950317965023847,0.9974165341812401,0.5672228971644537
959,0.996422893481717,0.9952305246422893,0.9976152623211447,0.5751217071841613
960,0.9968203497615262,0.996422893481717,0.9980127186009539,0.5831305113526218
961,0.9978139904610492,0.9968203497615262,0.9986089030206677,0.5912508413831881
962,0.9984101748807631,0.9972178060413355,0.9988076311605724,0.5994842503189408
963,0.9984101748807631,0.9976152623211447,0.999006359300477,0.6078323128297224
964,0.9984101748807631,0.9978139904610492,0.999006359300477,0.6162966255132942
965,0.9988076311605724,0.9984101748807631,0.999006359300477,0.6248788072006888
966,0.999006359300477,0.999006359300477,0.9992050874403816,0.6335804992658254
967,0.9992050874403816,0.9996025437201908,0.9994038155802861,0.642403365939419
968,0.9996025437201908,0.9996025437201908,0.9994038155802861,0.6513490946272796
969,0.9996025437201908,0.9996025437201908,0.9996025437201908,0.6604193962330305
970,0.9998012718600954,0.9996025437201908,1.0,0.6696160054853215
971,0.9998012718600954,0.9996025437201908,1.0,0.6789406812696112
972,0.9998012718600954,0.9996025437201908,1.0,0.6883952069645496
973,0.9998012718600954,0.9998012718600954,1.0,0.6979813907830652
974,0.9998012718600954,0.9998012718600954,1.0,0.707701066118189
975,0.9998012718600954,0.9998012718600954,1.0,0.7175560918936922
976,0.9998012718600954,1.0,1.0,0.7275483529196233
977,0.9998012718600954,1.0,1.0,0.7376797602527732
978,0.9998012718600954,1.0,1.0,0.7479522515621814
979,1.0,1.0,1.0,0.7583677914997191
980,1.0,1.0,1.0,0.7689283720758305
981,1.0,1.0,1.0,0.7796360130405237
982,1.0,1.0,1.0,0.7904927622696419
983,1.0,1.0,1.0,0.8015006961565413
984,1.0,1.0,1.0,0.8126619200091946
985,1.0,1.0,1.0,0.8239785684528511
986,1.0,1.0,1.0,0.8354528058382871
987,1.0,1.0,1.0,0.8470868266557402
988,1.0,1.0,1.0,0.8588828559546258
989,1.0,1.0,1.0,0.8708431497690724
990,1.0,1.0,1.0,0.8829699955494082
991,1.0,1.0,1.0,0.89526571259964
992,1.0,1.0,1.0,0.9077326525210223
993,1.0,1.0,1.0,0.920373199661823
994,1.0,1.0,1.0,0.9331897715733238
995,1.0,1.0,1.0,0.9461848194721992
996,1.0,1.0,1.0,0.9593608287093147
997,1.0,1.0,1.0,0.9727203192450538
998,1.0,1.0,1.0,0.9862658461312831
999,1.0,1.0,1.0,1.0


==> data/combined/combined_attack_cifar100_auc.csv <==
,liraonline,relativeonline,relativeonlinelogits,random
0,0.845,0.858,0.83,0.5


==> data/combined/combined_attack_cifar100_roc.csv <==
,liraonline,relativeonline,relativeonlinelogits,random
0,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1e-06
1,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.0139254075588142e-06
2,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.0280447320933096e-06
3,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.0423606739764013e-06
4,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.056875971184805e-06
5,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.0715933998226711e-06
6,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.0865157746525372e-06
7,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.1016459496336568e-06
8,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.1169868184678225e-06
9,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.1325413151528126e-06
10,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.148312414543511e-06
11,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.1643031329208755e-06
12,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.1805165285688055e-06
13,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.1969557023590428e-06
14,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.2136237983442417e-06
15,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.2305240043592616e-06
16,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.2476595526308684e-06
17,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.2650337203959037e-06
18,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.2826498305280597e-06
19,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.3005112521734097e-06
20,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.3186214013947485e-06
21,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.3369837418249452e-06
22,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.355601785329369e-06
23,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.3744790926775367e-06
24,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.3936192742241435e-06
25,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.4130259905995336e-06
26,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.4327029534098296e-06
27,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.4526539259467812e-06
28,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.4728827239075016e-06
29,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.4933932161242533e-06
30,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.5141893253043518e-06
31,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.535275028780421e-06
32,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.556654359271062e-06
33,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.5783314056521166e-06
34,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.6003103137387017e-06
35,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.622595287078087e-06
36,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.6451905877536607e-06
37,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.6681005372000591e-06
38,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.691329517029647e-06
39,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.7148819698705409e-06
40,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.7387624002162504e-06
41,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.762975375287204e-06
42,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.7875255259042354e-06
43,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.8124175473742357e-06
44,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.8376562003881725e-06
45,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.8632463119315598e-06
46,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.8891927762076644e-06
47,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.915500555573528e-06
48,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.9421746814890245e-06
49,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.9692202554791733e-06
50,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.9966424501097934e-06
51,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.0244465099768015e-06
52,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.052637752709252e-06
53,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.081221569986337e-06
54,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.1102034285685966e-06
55,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.1395888713434217e-06
56,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.1693835183851824e-06
57,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.1995930680300747e-06
58,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.230223297965936e-06
59,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.2612800663372794e-06
60,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.2927693128656486e-06
61,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.3246970599856503e-06
62,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.3570694139967276e-06
63,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.389892566231048e-06
64,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.4231727942376005e-06
65,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.45691646298279e-06
66,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.491130026067791e-06
67,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.5258200269627847e-06
68,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.5609931002584565e-06
69,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.5966559729348724e-06
70,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.6328154656480197e-06
71,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.669478494034323e-06
72,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.7066520700332416e-06
73,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.744343303228363e-06
74,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.782559402207126e-06
75,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.821307675939471e-06
76,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.860595535175745e-06
77,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.9004304938639916e-06
78,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.9408201705870607e-06
79,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.9817722900196732e-06
80,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.0232946844057763e-06
81,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.0653952950565296e-06
82,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.108082173869064e-06
83,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.151363484866476e-06
84,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.1952475057592136e-06
85,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.2397426295281954e-06
86,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.2848573660300466e-06
87,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.3306003436245885e-06
88,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.376980310825088e-06
89,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.4240061379714255e-06
90,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.471686818926559e-06
91,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.5200314727966823e-06
92,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.5690493456752295e-06
93,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.6187498124112765e-06
94,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.6691423784024943e-06
95,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.720236681413066e-06
96,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.7720424934170015e-06
97,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.824569722466999e-06
98,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.877828414589453e-06
99,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.93182875570577e-06
100,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.986581073580438e-06
101,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.04209583979631e-06
102,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.098383671757261e-06
103,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.155455334718879e-06
104,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.213321743847289e-06
105,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.271993966306777e-06
106,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.331483223376403e-06
107,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.391800892596085e-06
108,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.452958509942659e-06
109,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.514967772036102e-06
110,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.577840538376616e-06
111,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.641588833612782e-06
112,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.706224849841281e-06
113,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.7717609489387505e-06
114,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.838209664925957e-06
115,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.905583706365045e-06
116,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.973895958790067e-06
117,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.0431594871713585e-06
118,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.113387538414331e-06
119,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.184593543892913e-06
120,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.256791122018419e-06
121,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.329994080844093e-06
122,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.404216420705915e-06
123,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.479472336900293e-06
124,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.5557762223988786e-06
125,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.633142670601352e-06
126,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.711586478126435e-06
127,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.791122647641759e-06
128,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.871766390733262e-06
129,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.95353313081437e-06
130,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.036438506075864e-06
131,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.120498372476702e-06
132,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.205728806776501e-06
133,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.2921461096103505e-06
134,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.379766808606282e-06
135,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.46860766154632e-06
136,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.558685659571435e-06
137,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.650018030431118e-06
138,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.742622241778349e-06
139,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.836516004510238e-06
140,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.9317172761554005e-06
141,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.0282442643083526e-06
142,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.126115430111745e-06
143,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.2253494917872216e-06
144,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.32596542821523e-06
145,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.427982482564911e-06
146,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.531420165974376e-06
147,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.636298261282242e-06
148,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.742636826811277e-06
149,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.85045620020451e-06
150,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.959777002314978e-06
151,0.006160572337042925,0.0051669316375198724,0.02106518282988871,8.070620141149506e-06
152,0.006160572337042925,0.0051669316375198724,0.02106518282988871,8.183006815867389e-06
153,0.006160572337042925,0.0051669316375198724,0.02106518282988871,8.296958520834915e-06
154,0.006160572337042925,0.0051669316375198724,0.02106518282988871,8.41249704973612e-06
155,0.006160572337042925,0.0051669316375198724,0.02106518282988871,8.529644499741017e-06
156,0.006160572337042925,0.0051669316375198724,0.02106518282988871,8.648423275731726e-06
157,0.006160572337042925,0.0051669316375198724,0.02106518282988871,8.768856094587425e-06
158,0.006160572337042925,0.0051669316375198724,0.02106518282988871,8.890965989529167e-06
159,0.006160572337042925,0.0051669316375198724,0.02106518282988871,9.014776314524917e-06
160,0.006160572337042925,0.0051669316375198724,0.02106518282988871,9.140310748756223e-06
161,0.006160572337042925,0.0051669316375198724,0.02106518282988871,9.267593301146882e-06
162,0.006160572337042925,0.0051669316375198724,0.02106518282988871,9.39664831495469e-06
163,0.006160572337042925,0.0051669316375198724,0.02106518282988871,9.5275004724273e-06
164,0.006160572337042925,0.0051669316375198724,0.02106518282988871,9.660174799522646e-06
165,0.006160572337042925,0.0051669316375198724,0.02106518282988871,9.794696670695386e-06
166,0.006160572337042925,0.0051669316375198724,0.02106518282988871,9.9310918137498e-06
167,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.0069386314760271e-05
168,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.0209606623060476e-05
169,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.0351779556301762e-05
170,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.0495932305582265e-05
171,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.0642092440647246e-05
172,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.0790287915161837e-05
173,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.0940547072057437e-05
174,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.1092898648952229e-05
175,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.124737178364751e-05
176,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.1403996019700332e-05
177,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.1562801312073755e-05
178,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.1723818032865999e-05
179,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.1887076977119032e-05
180,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.2052609368708412e-05
181,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.2220446866314887e-05
182,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.2390621569479157e-05
183,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.2563166024741215e-05
184,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.2738113231864785e-05
185,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.2915496650148827e-05
186,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.3095350204826676e-05
187,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.327770829355429e-05
188,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.346260579298911e-05
189,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.3650078065460137e-05
190,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.3840160965731302e-05
191,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.4032890847858732e-05
192,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.4228304572143519e-05
193,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.4426439512181588e-05
194,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.4627333562011299e-05
195,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.483102514336103e-05
196,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.5037553212997385e-05
197,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.5246957270175731e-05
198,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.5459277364194785e-05
199,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.567455410205595e-05
200,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.5892828656229765e-05
201,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.6114142772530196e-05
202,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.63385387780986e-05
203,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.656605958949915e-05
204,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.6796748720926532e-05
205,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.7030650292528428e-05
206,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.726780903884356e-05
207,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.7508270317357232e-05
208,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.7752080117176357e-05
209,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.7999285067824762e-05
210,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.8249932448161504e-05
211,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.850407019542302e-05
212,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.8761746914391195e-05
213,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.902301188668946e-05
214,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.9287915080207776e-05
215,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.955650715865947e-05
216,0.006160572337042925,0.0051669316375198724,0.02106518282988871,1.9828839491270713e-05
217,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.010496416260497e-05
218,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.038493398252464e-05
219,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.066880249629082e-05
220,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.0956623994804308e-05
221,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.1248453524988828e-05
222,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.154434690031882e-05
223,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.1844360711494287e-05
224,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.2148552337263595e-05
225,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.245697995539772e-05
226,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.27697025538168e-05
227,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.3086779941871675e-05
228,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.3408272761782944e-05
229,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.373424250023866e-05
230,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.4064751500154215e-05
231,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.43998629725955e-05
232,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.4739641008868115e-05
233,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.508415059277541e-05
234,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.543345761304648e-05
235,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.578762887593798e-05
236,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.614673211801092e-05
237,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.6510836019085362e-05
238,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.6880010215376075e-05
239,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.7254325312810276e-05
240,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.763385290053167e-05
241,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.8018665564591953e-05
242,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.840883690183301e-05
243,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.8804441533962977e-05
244,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.9205555121827452e-05
245,0.006160572337042925,0.0051669316375198724,0.02106518282988871,2.9612254379880316e-05
246,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.0024617090855495e-05
247,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.044272212064306e-05
248,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.0866649433372746e-05
249,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.12964801067075e-05
250,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.173229634734973e-05
251,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.2174181506763714e-05
252,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.262222009711673e-05
253,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.307649780744242e-05
254,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.353710152002929e-05
255,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.400411932703703e-05
256,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.447764054734464e-05
257,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.4957755743632785e-05
258,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.5444556739704355e-05
259,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.5938136638046256e-05
260,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.6438589837635405e-05
261,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.6946012051993025e-05
262,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.7460500327489966e-05
263,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.798215306190736e-05
264,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.8511070023255685e-05
265,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.904735236885556e-05
266,0.006160572337042925,0.0051669316375198724,0.02106518282988871,3.959110266468459e-05
267,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.014242490499326e-05
268,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.070142453219439e-05
269,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.1268208457029516e-05
270,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.1842885079015846e-05
271,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.242556430717777e-05
272,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.301635758106799e-05
273,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.3615377892080056e-05
274,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.4222739805058974e-05
275,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.483855948021191e-05
276,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.5462954695323996e-05
277,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.609604486828439e-05
278,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.673795107992464e-05
279,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.738879609717651e-05
280,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.804870439655134e-05
281,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.8717802187946306e-05
282,0.006160572337042925,0.0051669316375198724,0.02106518282988871,4.939621743878326e-05
283,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.008407989848212e-05
284,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.0781521123276707e-05
285,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.148867450137497e-05
286,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.220567527846975e-05
287,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.2932660583605666e-05
288,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.366976945540476e-05
289,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.441714286865887e-05
290,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.517492376129129e-05
291,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.594325706169377e-05
292,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.672228971644549e-05
293,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.751217071841614e-05
294,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.8313051135262185e-05
295,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.912508413831882e-05
296,0.006160572337042925,0.0051669316375198724,0.02106518282988871,5.994842503189409e-05
297,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.0783231282972365e-05
298,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.162966255132942e-05
299,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.248788072006888e-05
300,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.335804992658255e-05
301,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.424033659394191e-05
302,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.513490946272809e-05
303,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.604193962330305e-05
304,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.696160054853215e-05
305,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.789406812696113e-05
306,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.883952069645496e-05
307,0.006160572337042925,0.0051669316375198724,0.02106518282988871,6.979813907830666e-05
308,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.077010661181889e-05
309,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.17556091893692e-05
310,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.275483529196232e-05
311,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.37679760252773e-05
312,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.479522515621829e-05
313,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.58367791499719e-05
314,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.689283720758305e-05
315,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.796360130405237e-05
316,0.006160572337042925,0.0051669316375198724,0.02106518282988871,7.90492762269642e-05
317,0.006160572337042925,0.0051669316375198724,0.02106518282988871,8.015006961565413e-05
318,0.006160572337042925,0.0051669316375198724,0.02106518282988871,8.126619200091945e-05
319,0.006160572337042925,0.0051669316375198724,0.02106518282988871,8.23978568452851e-05
320,0.006160572337042925,0.0051669316375198724,0.02106518282988871,8.354528058382871e-05
321,0.006160572337042925,0.0051669316375198724,0.02106518282988871,8.470868266557402e-05
322,0.006160572337042925,0.0051669316375198724,0.02106518282988871,8.588828559546258e-05
323,0.006160572337042925,0.0051669316375198724,0.02106518282988871,8.708431497690725e-05
324,0.006160572337042925,0.0051669316375198724,0.02106518282988871,8.829699955494083e-05
325,0.006160572337042925,0.0051669316375198724,0.02106518282988871,8.952657125996401e-05
326,0.006160572337042925,0.0051669316375198724,0.02106518282988871,9.077326525210224e-05
327,0.006160572337042925,0.0051669316375198724,0.02106518282988871,9.20373199661823e-05
328,0.006160572337042925,0.0051669316375198724,0.02106518282988871,9.331897715733239e-05
329,0.006160572337042925,0.0051669316375198724,0.02106518282988871,9.461848194721992e-05
330,0.006160572337042925,0.0051669316375198724,0.02106518282988871,9.593608287093147e-05
331,0.006160572337042925,0.0051669316375198724,0.02106518282988871,9.727203192450537e-05
332,0.006160572337042925,0.0051669316375198724,0.02106518282988871,9.862658461312831e-05
333,0.006160572337042925,0.0051669316375198724,0.02106518282988871,9.999999999999999e-05
334,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00010139254075588153
335,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00010280447320933097
336,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.0001042360673976401
337,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00010568759711848039
338,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.0001071593399822671
339,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00010865157746525384
340,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.0001101645949633657
341,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00011169868184678226
342,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00011325413151528115
343,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00011483124145435111
344,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00011643031329208767
345,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00011805165285688056
346,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00011969557023590428
347,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00012136237983442405
348,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00012305240043592616
349,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00012476595526308696
350,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00012650337203959038
351,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.000128264983052806
352,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00013005112521734084
353,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00013186214013947485
354,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00013369837418249466
355,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.0001355601785329369
356,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00013744790926775366
357,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00013936192742241418
358,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00014130259905995336
359,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.0001432702953409831
360,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00014526539259467812
361,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00014728827239075018
362,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00014933932161242518
363,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.0001514189325304352
364,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00015352750287804228
365,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.0001556654359271062
366,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.0001578331405652118
367,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00016003103137387001
368,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.0001622595287078087
369,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00016451905877536624
370,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.0001668100537200059
371,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00016913295170296487
372,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00017148819698705392
373,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00017387624002162505
374,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00017629753752872057
375,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00017875255259042355
376,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00018124175473742377
377,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00018376562003881704
378,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00018632463119315598
379,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.0001889192776207666
380,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00019155005555735277
381,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00019421746814890262
382,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00019692202554791714
383,0.006160572337042925,0.0051669316375198724,0.02106518282988871,0.00019966424501097934
384,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00020244465099768038
385,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00020526377527092522
386,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.0002081221569986339
387,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00021102034285685944
388,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00021395888713434213
389,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00021693835183851843
390,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00021995930680300746
391,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00022302232979659386
392,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00022612800663372772
393,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00022927693128656486
394,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00023246970599856477
395,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00023570694139967278
396,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00023898925662310503
397,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00024231727942375982
398,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00024569164629827903
399,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00024911300260677886
400,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.0002525820026962785
401,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.0002560993100258459
402,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00025966559729348693
403,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00026328154656480196
404,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.0002669478494034321
405,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.0002706652070033241
406,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.0002744343303228365
407,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.0002782559402207126
408,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.0002821307675939471
409,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.0002860595535175742
410,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00029004304938639913
411,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00029408201705870637
412,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00029817722900196735
413,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.0003023294684405776
414,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00030653952950565264
415,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00031080821738690636
416,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.0003151363484866479
417,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00031952475057592136
418,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00032397426295281955
419,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00032848573660300434
420,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00033306003436245883
421,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.0003376980310825091
422,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00034240061379714254
423,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00034716868189265597
424,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00035200314727966794
425,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.000356904934567523
426,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00036187498124112805
427,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.0003669142378402494
428,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.0003720236681413066
429,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.0003772042493416997
430,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.0003824569722466999
431,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.0003877828414589457
432,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.000393182875570577
433,0.040937996820349765,0.007154213036565978,0.021263910969793322,0.00039865810735804387
434,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0004042095839796306
435,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0004098383671757261
436,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0004155455334718875
437,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0004213321743847289
438,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.00042719939663067764
439,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0004331483223376398
440,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0004391800892596086
441,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0004452958509942655
442,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0004514967772036102
443,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.00045778405383766163
444,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.00046415888336127773
445,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0004706224849841282
446,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0004771760948938746
447,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.00048382096649259574
448,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0004905583706365045
449,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0004973895958790063
450,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0005043159487171359
451,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0005113387538414326
452,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0005184593543892912
453,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0005256791122018424
454,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0005329994080844088
455,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0005404216420705915
456,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0005479472336900287
457,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0005555776222398878
458,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0005633142670601357
459,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0005711586478126428
460,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0005791122647641758
461,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0005871766390733255
462,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.000595353313081437
463,0.04948330683624801,0.010930047694753578,0.023052464228934817,0.0006036438506075869
464,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.0006120498372476697
465,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.0006205728806776501
466,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.0006292146109610344
467,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.0006379766808606282
468,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.0006468607661546328
469,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.0006558685659571428
470,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.0006650018030431117
471,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.0006742622241778342
472,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.0006836516004510238
473,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.0006931717276155408
474,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.0007028244264308346
475,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.0007126115430111746
476,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.0007225349491787215
477,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.000732596542821523
478,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.0007427982482564919
479,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.0007531420165974368
480,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.0007636298261282241
481,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.000774263682681127
482,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.0007850456200204508
483,0.051271860095389504,0.025834658187599363,0.03279014308426073,0.0007959777002314986
484,0.05465023847376788,0.040739268680445154,0.03477742448330683,0.0008070620141149499
485,0.05465023847376788,0.040739268680445154,0.03477742448330683,0.000818300681586739
486,0.05465023847376788,0.040739268680445154,0.03477742448330683,0.0008296958520834907
487,0.05465023847376788,0.040739268680445154,0.03477742448330683,0.0008412497049736118
488,0.05465023847376788,0.040739268680445154,0.03477742448330683,0.0008529644499741025
489,0.05465023847376788,0.040739268680445154,0.03477742448330683,0.0008648423275731717
490,0.05465023847376788,0.040739268680445154,0.03477742448330683,0.0008768856094587427
491,0.05465023847376788,0.040739268680445154,0.03477742448330683,0.0008890965989529158
492,0.05465023847376788,0.040739268680445154,0.03477742448330683,0.0009014776314524918
493,0.05465023847376788,0.040739268680445154,0.03477742448330683,0.0009140310748756232
494,0.05465023847376788,0.040739268680445154,0.03477742448330683,0.0009267593301146883
495,0.05465023847376788,0.040739268680445154,0.03477742448330683,0.0009396648314954692
496,0.05465023847376788,0.040739268680445154,0.03477742448330683,0.0009527500472427291
497,0.05465023847376788,0.040739268680445154,0.03477742448330683,0.0009660174799522646
498,0.05465023847376788,0.040739268680445154,0.03477742448330683,0.0009794696670695395
499,0.05465023847376788,0.040739268680445154,0.03477742448330683,0.00099310918137498
500,0.06458664546899841,0.0435214626391097,0.0397456279809221,0.001006938631476027
501,0.06458664546899841,0.0435214626391097,0.0397456279809221,0.0010209606623060464
502,0.06458664546899841,0.0435214626391097,0.0397456279809221,0.001035177955630176
503,0.06458664546899841,0.0435214626391097,0.0397456279809221,0.0010495932305582276
504,0.06458664546899841,0.0435214626391097,0.0397456279809221,0.0010642092440647246
505,0.06458664546899841,0.0435214626391097,0.0397456279809221,0.0010790287915161836
506,0.06458664546899841,0.0435214626391097,0.0397456279809221,0.0010940547072057424
507,0.06458664546899841,0.0435214626391097,0.0397456279809221,0.0011092898648952228
508,0.06458664546899841,0.0435214626391097,0.0397456279809221,0.0011247371783647518
509,0.06458664546899841,0.0435214626391097,0.0397456279809221,0.001140399601970033
510,0.06458664546899841,0.0435214626391097,0.0397456279809221,0.0011562801312073752
511,0.06458664546899841,0.0435214626391097,0.0397456279809221,0.0011723818032865986
512,0.06458664546899841,0.0435214626391097,0.0397456279809221,0.0011887076977119032
513,0.06458664546899841,0.0435214626391097,0.0397456279809221,0.0012052609368708425
514,0.06458664546899841,0.04411764705882353,0.04292527821939587,0.0012220446866314887
515,0.06458664546899841,0.04411764705882353,0.04292527821939587,0.0012390621569479156
516,0.06458664546899841,0.04411764705882353,0.04292527821939587,0.00125631660247412
517,0.06458664546899841,0.04411764705882353,0.04292527821939587,0.0012738113231864784
518,0.06458664546899841,0.04411764705882353,0.04292527821939587,0.001291549665014884
519,0.06458664546899841,0.04411764705882353,0.04292527821939587,0.0013095350204826676
520,0.06458664546899841,0.04411764705882353,0.04292527821939587,0.001327770829355429
521,0.06458664546899841,0.04411764705882353,0.04292527821939587,0.0013462605792989096
522,0.06458664546899841,0.04411764705882353,0.04292527821939587,0.0013650078065460137
523,0.06458664546899841,0.04411764705882353,0.04292527821939587,0.0013840160965731317
524,0.06458664546899841,0.04411764705882353,0.04292527821939587,0.0014032890847858733
525,0.06558028616852146,0.05981717011128776,0.046303656597774245,0.001422830457214352
526,0.06558028616852146,0.05981717011128776,0.046303656597774245,0.0014426439512181574
527,0.06558028616852146,0.05981717011128776,0.046303656597774245,0.00146273335620113
528,0.06558028616852146,0.05981717011128776,0.046303656597774245,0.0014831025143361043
529,0.06558028616852146,0.05981717011128776,0.046303656597774245,0.0015037553212997384
530,0.06558028616852146,0.05981717011128776,0.046303656597774245,0.0015246957270175728
531,0.06558028616852146,0.05981717011128776,0.046303656597774245,0.001545927736419477
532,0.06558028616852146,0.05981717011128776,0.046303656597774245,0.001567455410205595
533,0.06558028616852146,0.05981717011128776,0.046303656597774245,0.001589282865622978
534,0.07293322734499205,0.06120826709062003,0.04809220985691574,0.0016114142772530198
535,0.07293322734499205,0.06120826709062003,0.04809220985691574,0.001633853877809862
536,0.07293322734499205,0.06120826709062003,0.04809220985691574,0.0016566059589499134
537,0.07293322734499205,0.06120826709062003,0.04809220985691574,0.001679674872092653
538,0.07293322734499205,0.06120826709062003,0.04809220985691574,0.0017030650292528442
539,0.07293322734499205,0.06120826709062003,0.04809220985691574,0.0017267809038843558
540,0.07293322734499205,0.06120826709062003,0.04809220985691574,0.001750827031735725
541,0.07293322734499205,0.06120826709062003,0.04809220985691574,0.0017752080117176341
542,0.07293322734499205,0.06120826709062003,0.04809220985691574,0.0017999285067824763
543,0.09360095389507155,0.062201907790143084,0.04809220985691574,0.0018249932448161524
544,0.09360095389507155,0.062201907790143084,0.04809220985691574,0.0018504070195423021
545,0.09360095389507155,0.062201907790143084,0.04809220985691574,0.0018761746914391214
546,0.09360095389507155,0.062201907790143084,0.04809220985691574,0.0019023011886689439
547,0.09360095389507155,0.062201907790143084,0.04809220985691574,0.0019287915080207778
548,0.09360095389507155,0.062201907790143084,0.04809220985691574,0.001955650715865949
549,0.09360095389507155,0.062201907790143084,0.04809220985691574,0.001982883949127071
550,0.09360095389507155,0.062201907790143084,0.04809220985691574,0.0020104964162604992
551,0.09896661367249603,0.06458664546899841,0.04888712241653418,0.002038493398252462
552,0.09896661367249603,0.06458664546899841,0.04888712241653418,0.002066880249629082
553,0.09896661367249603,0.06458664546899841,0.04888712241653418,0.002095662399480433
554,0.09896661367249603,0.06458664546899841,0.04888712241653418,0.0021248453524988827
555,0.09896661367249603,0.06458664546899841,0.04888712241653418,0.0021544346900318847
556,0.09896661367249603,0.06458664546899841,0.04888712241653418,0.0021844360711494263
557,0.10691573926868045,0.07432432432432433,0.05584260731319555,0.0022148552337263594
558,0.10691573926868045,0.07432432432432433,0.05584260731319555,0.002245697995539774
559,0.10691573926868045,0.07432432432432433,0.05584260731319555,0.00227697025538168
560,0.10691573926868045,0.07432432432432433,0.05584260731319555,0.0023086779941871695
561,0.10691573926868045,0.07432432432432433,0.05584260731319555,0.002340827276178292
562,0.10691573926868045,0.07432432432432433,0.05584260731319555,0.002373424250023866
563,0.10691573926868045,0.07432432432432433,0.05584260731319555,0.002406475150015424
564,0.10731319554848967,0.0777027027027027,0.057233704292527825,0.00243998629725955
565,0.10731319554848967,0.0777027027027027,0.057233704292527825,0.002473964100886814
566,0.10731319554848967,0.0777027027027027,0.057233704292527825,0.0025084150592775386
567,0.10731319554848967,0.0777027027027027,0.057233704292527825,0.002543345761304648
568,0.10731319554848967,0.0777027027027027,0.057233704292527825,0.002578762887593801
569,0.10731319554848967,0.0777027027027027,0.057233704292527825,0.002614673211801092
570,0.11883942766295708,0.07829888712241653,0.06379173290937996,0.002651083601908539
571,0.11883942766295708,0.07829888712241653,0.06379173290937996,0.0026880010215376044
572,0.11883942766295708,0.07829888712241653,0.06379173290937996,0.0027254325312810277
573,0.11883942766295708,0.07829888712241653,0.06379173290937996,0.00276338529005317
574,0.11883942766295708,0.07829888712241653,0.06379173290937996,0.0028018665564591956
575,0.11883942766295708,0.0834658187599364,0.06736883942766296,0.0028408836901833044
576,0.11883942766295708,0.0834658187599364,0.06736883942766296,0.002880444153396298
577,0.11883942766295708,0.0834658187599364,0.06736883942766296,0.002920555512182745
578,0.11883942766295708,0.0834658187599364,0.06736883942766296,0.0029612254379880344
579,0.11883942766295708,0.0834658187599364,0.06736883942766296,0.0030024617090855495
580,0.1343402225755167,0.08823529411764706,0.07213831478537361,0.0030442722120643025
581,0.1343402225755167,0.08823529411764706,0.07213831478537361,0.0030866649433372744
582,0.1343402225755167,0.08823529411764706,0.07213831478537361,0.0031296480106707504
583,0.1343402225755167,0.08823529411764706,0.07213831478537361,0.003173229634734976
584,0.1343402225755167,0.08823529411764706,0.07213831478537361,0.0032174181506763717
585,0.13612877583465818,0.09439586645468999,0.07213831478537361,0.00326222200971167
586,0.13612877583465818,0.09439586645468999,0.07213831478537361,0.0033076497807442424
587,0.13612877583465818,0.09439586645468999,0.07213831478537361,0.0033537101520029287
588,0.13612877583465818,0.09439586645468999,0.07213831478537361,0.003400411932703706
589,0.13751987281399047,0.09519077901430843,0.07253577106518283,0.0034477640547344642
590,0.13751987281399047,0.09519077901430843,0.07253577106518283,0.0034957755743632753
591,0.13751987281399047,0.09519077901430843,0.07253577106518283,0.0035444556739704356
592,0.13751987281399047,0.09519077901430843,0.07253577106518283,0.0035938136638046254
593,0.14686009538950714,0.1003577106518283,0.07313195548489666,0.0036438589837635444
594,0.14686009538950714,0.1003577106518283,0.07313195548489666,0.0036946012051993025
595,0.14686009538950714,0.1003577106518283,0.07313195548489666,0.003746050032748993
596,0.14686009538950714,0.1003577106518283,0.07313195548489666,0.0037982153061907366
597,0.1496422893481717,0.10353736089030206,0.07511923688394277,0.003851107002325569
598,0.1496422893481717,0.10353736089030206,0.07511923688394277,0.00390473523688556
599,0.1496422893481717,0.10353736089030206,0.07511923688394277,0.0039591102664684585
600,0.1496422893481717,0.10353736089030206,0.07511923688394277,0.004014242490499322
601,0.15083465818759936,0.106120826709062,0.07810015898251192,0.004070142453219439
602,0.15083465818759936,0.106120826709062,0.07810015898251192,0.004126820845702951
603,0.15083465818759936,0.106120826709062,0.07810015898251192,0.00418428850790158
604,0.15143084260731318,0.10810810810810811,0.07909379968203498,0.004242556430717776
605,0.15143084260731318,0.10810810810810811,0.07909379968203498,0.004301635758106795
606,0.15143084260731318,0.10810810810810811,0.07909379968203498,0.004361537789208006
607,0.15143084260731318,0.10810810810810811,0.07909379968203498,0.004422273980505897
608,0.15143084260731318,0.11089030206677265,0.08147853736089031,0.004483855948021186
609,0.15143084260731318,0.11089030206677265,0.08147853736089031,0.004546295469532399
610,0.15143084260731318,0.11089030206677265,0.08147853736089031,0.004609604486828433
611,0.15262321144674085,0.11128775834658187,0.08863275039745629,0.004673795107992464
612,0.15262321144674085,0.11128775834658187,0.08863275039745629,0.004738879609717651
613,0.15262321144674085,0.11128775834658187,0.08863275039745629,0.004804870439655128
614,0.15262321144674085,0.11685214626391097,0.08962639109697933,0.004871780218794631
615,0.15262321144674085,0.11685214626391097,0.08962639109697933,0.004939621743878321
616,0.15262321144674085,0.11685214626391097,0.08962639109697933,0.005008407989848212
617,0.15262321144674085,0.12062798092209857,0.09042130365659777,0.0050781521123276704
618,0.15262321144674085,0.12062798092209857,0.09042130365659777,0.005148867450137492
619,0.15262321144674085,0.12062798092209857,0.09042130365659777,0.005220567527846975
620,0.15461049284578696,0.125,0.09062003179650238,0.005293266058360561
621,0.15461049284578696,0.125,0.09062003179650238,0.005366976945540476
622,0.15480922098569158,0.12957074721780604,0.09618441971383147,0.005441714286865892
623,0.15480922098569158,0.12957074721780604,0.09618441971383147,0.005517492376129122
624,0.15480922098569158,0.12957074721780604,0.09618441971383147,0.005594325706169378
625,0.15997615262321144,0.13155802861685215,0.09876788553259142,0.005672228971644544
626,0.15997615262321144,0.13155802861685215,0.09876788553259142,0.005751217071841614
627,0.15997615262321144,0.13155802861685215,0.09876788553259142,0.005831305113526225
628,0.1609697933227345,0.13155802861685215,0.10512718600953895,0.005912508413831875
629,0.1609697933227345,0.13155802861685215,0.10512718600953895,0.005994842503189409
630,0.17070747217806043,0.13712241653418125,0.10631955484896662,0.00607832312829723
631,0.17070747217806043,0.13712241653418125,0.10631955484896662,0.006162966255132942
632,0.1742845786963434,0.13712241653418125,0.11287758346581876,0.006248788072006894
633,0.1742845786963434,0.13712241653418125,0.11287758346581876,0.006335804992658248
634,0.1742845786963434,0.13712241653418125,0.11287758346581876,0.00642403365939419
635,0.17527821939586646,0.14288553259141495,0.11287758346581876,0.0065134909462728026
636,0.17527821939586646,0.14288553259141495,0.11287758346581876,0.006604193962330305
637,0.17726550079491257,0.14447535771065184,0.11724960254372019,0.006696160054853221
638,0.17726550079491257,0.14447535771065184,0.11724960254372019,0.006789406812696105
639,0.17925278219395865,0.147456279809221,0.11784578696343402,0.0068839520696454964
640,0.17925278219395865,0.147456279809221,0.11784578696343402,0.00697981390783066
641,0.17925278219395865,0.1476550079491256,0.11903815580286169,0.0070770106611818895
642,0.17925278219395865,0.1476550079491256,0.11903815580286169,0.007175560918936928
643,0.1834260731319555,0.15580286168521462,0.11903815580286169,0.007275483529196225
644,0.1834260731319555,0.15580286168521462,0.11903815580286169,0.007376797602527731
645,0.18461844197138313,0.16037360890302066,0.11903815580286169,0.007479522515621821
646,0.18461844197138313,0.16037360890302066,0.11903815580286169,0.007583677914997191
647,0.1856120826709062,0.16077106518282988,0.12023052464228935,0.007689283720758314
648,0.1856120826709062,0.16077106518282988,0.12023052464228935,0.00779636013040523
649,0.18680445151033387,0.16077106518282988,0.12142289348171702,0.00790492762269642
650,0.18680445151033387,0.16077106518282988,0.12142289348171702,0.008015006961565405
651,0.18839427662957076,0.16196343402225755,0.12241653418124006,0.008126619200091945
652,0.18839427662957076,0.16196343402225755,0.12241653418124006,0.008239785684528518
653,0.18839427662957076,0.16236089030206677,0.1232114467408585,0.008354528058382863
654,0.18978537360890302,0.16872019077901432,0.12420508744038156,0.008470868266557402
655,0.18978537360890302,0.16872019077901432,0.12420508744038156,0.00858882855954625
656,0.1915739268680445,0.16991255961844198,0.12480127186009539,0.008708431497690725
657,0.1915739268680445,0.16991255961844198,0.12480127186009539,0.008829699955494092
658,0.19177265500794913,0.1703100158982512,0.12579491255961844,0.008952657125996391
659,0.20886327503974564,0.17090620031796502,0.1307631160572337,0.009077326525210223
660,0.20886327503974564,0.17090620031796502,0.1307631160572337,0.00920373199661822
661,0.20886327503974564,0.17130365659777425,0.13394276629570748,0.009331897715733239
662,0.20985691573926868,0.17726550079491257,0.13732114467408585,0.009461848194722
663,0.20985691573926868,0.17726550079491257,0.13732114467408585,0.009593608287093146
664,0.2100556438791733,0.1800476947535771,0.1383147853736089,0.009727203192450537
665,0.2100556438791733,0.1800476947535771,0.1383147853736089,0.00986265846131282
666,0.2102543720190779,0.18024642289348172,0.1422893481717011,0.01
667,0.2102543720190779,0.1836248012718601,0.14248807631160573,0.010139254075588142
668,0.21164546899841016,0.18382352941176472,0.14288553259141495,0.010280447320933098
669,0.21164546899841016,0.18382352941176472,0.14288553259141495,0.01042360673976401
670,0.21343402225755168,0.18600953895071543,0.14348171701112877,0.01056875971184805
671,0.21442766295707472,0.1913751987281399,0.14348171701112877,0.01071593399822671
672,0.21442766295707472,0.1913751987281399,0.14348171701112877,0.010865157746525371
673,0.2160174880763116,0.19197138314785372,0.14507154213036566,0.011016459496336568
674,0.21939586645468998,0.19256756756756757,0.1476550079491256,0.011169868184678227
675,0.22019077901430842,0.19336248012718601,0.15003974562798092,0.011325413151528128
676,0.22038950715421304,0.1935612082670906,0.15262321144674085,0.011483124145435113
677,0.22038950715421304,0.1935612082670906,0.15262321144674085,0.011643031329208756
678,0.22058823529411764,0.19753577106518283,0.15798887122416533,0.011805165285688056
679,0.22615262321144675,0.20270270270270271,0.1589825119236884,0.011969557023590429
680,0.22813990461049286,0.20329888712241653,0.16236089030206677,0.012136237983442417
681,0.22873608903020667,0.20508744038155802,0.1625596184419714,0.012305240043592616
682,0.22873608903020667,0.20508744038155802,0.1625596184419714,0.012476595526308684
683,0.2291335453100159,0.20608108108108109,0.16395071542130366,0.012650337203959038
684,0.23012718600953896,0.208664546899841,0.16951510333863276,0.012826498305280598
685,0.23012718600953896,0.2102543720190779,0.16971383147853736,0.013005112521734098
686,0.23032591414944356,0.21144674085850557,0.17130365659777425,0.013186214013947484
687,0.23171701112877582,0.21899841017488075,0.17130365659777425,0.013369837418249451
688,0.23191573926868045,0.21899841017488075,0.17368839427662958,0.01355601785329369
689,0.234697933227345,0.22257551669316375,0.17368839427662958,0.013744790926775366
690,0.23529411764705882,0.22416534181240064,0.17388712241653417,0.013936192742241435
691,0.2384737678855326,0.22476152623211446,0.17507949125596184,0.014130259905995337
692,0.24006359300476948,0.22615262321144675,0.18282988871224165,0.014327029534098295
693,0.24006359300476948,0.22635135135135134,0.1858108108108108,0.014526539259467812
694,0.2406597774244833,0.22774244833068363,0.18680445151033387,0.014728827239075018
695,0.24403815580286167,0.22794117647058823,0.18680445151033387,0.014933932161242534
696,0.24463434022257552,0.23370429252782193,0.19336248012718601,0.01514189325304352
697,0.24523052464228934,0.23410174880763115,0.19932432432432431,0.015352750287804213
698,0.24562798092209856,0.2386724960254372,0.20131160572337042,0.01556654359271062
699,0.24562798092209856,0.2406597774244833,0.20528616852146264,0.015783314056521166
700,0.2480127186009539,0.24602543720190778,0.20687599364069953,0.016003103137387016
701,0.24900635930047696,0.24682034976152623,0.21065182829888712,0.01622595287078087
702,0.24900635930047696,0.24741653418124007,0.21144674085850557,0.016451905877536605
703,0.2503974562798092,0.2478139904610493,0.21144674085850557,0.01668100537200059
704,0.2531796502384738,0.2484101748807631,0.21164546899841016,0.01691329517029647
705,0.2555643879173291,0.24900635930047696,0.21562003179650238,0.01714881969870541
706,0.2577503974562798,0.24900635930047696,0.21641494435612083,0.017387624002162504
707,0.25894276629570745,0.24960254372019078,0.2176073131955485,0.01762975375287204
708,0.26053259141494434,0.24960254372019078,0.2176073131955485,0.017875255259042353
709,0.2637122416534181,0.25238473767885533,0.21999205087440382,0.018124175473742357
710,0.26430842607313193,0.2533783783783784,0.22436406995230523,0.018376562003881724
711,0.2647058823529412,0.25476947535771066,0.2253577106518283,0.018632463119315597
712,0.2647058823529412,0.25635930047694755,0.2255564387917329,0.018891927762076644
713,0.2655007949125596,0.2575516693163752,0.23072337042925278,0.019155005555735276
714,0.26967408585055647,0.25894276629570745,0.23151828298887123,0.019421746814890242
715,0.27106518282988873,0.25894276629570745,0.2327106518282989,0.019692202554791732
716,0.2768282988871224,0.2593402225755167,0.23767885532591415,0.019966424501097934
717,0.2768282988871224,0.2599364069952305,0.23767885532591415,0.020244465099768016
718,0.2768282988871224,0.2615262321144674,0.23767885532591415,0.02052637752709252
719,0.28060413354531,0.26430842607313193,0.2404610492845787,0.02081221569986337
720,0.28517488076311603,0.26430842607313193,0.24324324324324326,0.021102034285685967
721,0.2861685214626391,0.2655007949125596,0.24483306836248012,0.021395888713434213
722,0.2863672496025437,0.2684817170111288,0.24821144674085852,0.02169383518385182
723,0.28914944356120825,0.26947535771065184,0.2505961844197138,0.021995930680300747
724,0.29093799682034976,0.27166136724960255,0.25139109697933226,0.022302232979659366
725,0.29093799682034976,0.2730524642289348,0.25417329093799684,0.022612800663372797
726,0.29093799682034976,0.2764308426073132,0.2555643879173291,0.022927693128656487
727,0.29252782193958665,0.27702702702702703,0.2555643879173291,0.023246970599856503
728,0.29292527821939585,0.2780206677265501,0.258147853736089,0.023570694139967277
729,0.29451510333863273,0.2780206677265501,0.26013513513513514,0.02389892566231048
730,0.2998807631160572,0.2790143084260731,0.2615262321144674,0.024231727942376005
731,0.30007949125596184,0.28100158982511925,0.26291732909379967,0.0245691646298279
732,0.30027821939586646,0.2823926868044515,0.2635135135135135,0.024911300260677907
733,0.30127186009538953,0.284181240063593,0.2670906200317965,0.025258200269627846
734,0.30186804451510335,0.2883545310015898,0.2708664546899841,0.025609931002584567
735,0.30584260731319557,0.29431637519872816,0.272456279809221,0.025966559729348724
736,0.3070349761526232,0.29451510333863273,0.2728537360890302,0.0263281546564802
737,0.3082273449920509,0.29650238473767887,0.27344992050874406,0.026694784940343233
738,0.31001589825119236,0.29968203497615264,0.27881558028616854,0.02706652070033241
739,0.3110095389507154,0.30027821939586646,0.2817965023847377,0.027443433032283623
740,0.3143879173290938,0.3042527821939587,0.28259141494435613,0.027825594022071257
741,0.3185612082670906,0.3080286168521463,0.2839825119236884,0.028213076759394707
742,0.3213434022257552,0.3080286168521463,0.2855723370429253,0.02860595535175745
743,0.32432432432432434,0.30842607313195547,0.2873608903020668,0.029004304938639914
744,0.32492050874403816,0.3088235294117647,0.28914944356120825,0.029408201705870607
745,0.3275039745627981,0.3125993640699523,0.2895468998410175,0.029817722900196734
746,0.32829888712241656,0.31518282988871227,0.2895468998410175,0.030232946844057765
747,0.3298887122416534,0.3161764705882353,0.2905405405405405,0.030653952950565302
748,0.33048489666136727,0.31895866454689986,0.2937201907790143,0.03108082173869064
749,0.3338632750397456,0.3213434022257552,0.29431637519872816,0.03151363484866476
750,0.3350556438791733,0.3233306836248013,0.29451510333863273,0.03195247505759213
751,0.3354531001589825,0.32492050874403816,0.29451510333863273,0.03239742629528195
752,0.3382352941176471,0.32849761526232113,0.2953100158982512,0.032848573660300466
753,0.3416136724960254,0.32909379968203495,0.29630365659777425,0.03330600343624588
754,0.34201112877583467,0.3334658187599364,0.29848966613672495,0.033769803108250875
755,0.34360095389507156,0.3356518282988871,0.3016693163751987,0.034240061379714255
756,0.3447933227344992,0.3366454689984102,0.3048489666136725,0.034716868189265594
757,0.34578696343402227,0.3394276629570747,0.3068362480127186,0.03520031472796683
758,0.34777424483306835,0.34201112877583467,0.31319554848966613,0.03569049345675229
759,0.34956279809220986,0.34439586645469,0.31895866454689986,0.03618749812411276
760,0.35155007949125594,0.34519077901430845,0.32313195548489665,0.036691423784024936
761,0.35453100158982515,0.34777424483306835,0.3239268680445151,0.03720236681413066
762,0.35671701112877585,0.34896661367249604,0.3263116057233704,0.037720424934170015
763,0.35830683624801274,0.3509538950715421,0.3294912559618442,0.03824569722466999
764,0.3612877583465819,0.35155007949125594,0.3294912559618442,0.038778284145894536
765,0.3636724960254372,0.3541335453100159,0.3322734499205087,0.0393182875570577
766,0.3638712241653418,0.35930047694753575,0.33525437201907793,0.039865810735804384
767,0.3658585055643879,0.3602941176470588,0.33644674085850557,0.0404209583979631
768,0.37042925278219396,0.3634737678855326,0.33962639109697934,0.040983836717572615
769,0.37201907790143085,0.3652623211446741,0.34022257551669316,0.04155455334718871
770,0.3722178060413355,0.36804451510333863,0.34519077901430845,0.04213321743847289
771,0.37380763116057236,0.3722178060413355,0.34717806041335453,0.042719939663067766
772,0.37599364069952307,0.3744038155802862,0.34936406995230523,0.043314832233764027
773,0.38175675675675674,0.37599364069952307,0.3507551669316375,0.04391800892596086
774,0.38235294117647056,0.37957074721780604,0.35333863275039745,0.04452958509942651
775,0.3827503974562798,0.38354531001589826,0.35731319554848967,0.04514967772036102
776,0.3865262321144674,0.3847376788553259,0.35771065182829886,0.045778405383766166
777,0.3877186009538951,0.3865262321144674,0.36108903020667726,0.04641588833612782
778,0.38891096979332274,0.3901033386327504,0.36108903020667726,0.04706224849841282
779,0.393879173290938,0.3905007949125596,0.3614864864864865,0.04771760948938741
780,0.3952702702702703,0.39288553259141495,0.36307631160572335,0.04838209664925957
781,0.3958664546899841,0.39447535771065184,0.36327503974562797,0.04905583706365045
782,0.39725755166931637,0.3952702702702703,0.36426868044515104,0.04973895958790067
783,0.3978537360890302,0.39705882352941174,0.36645468998410174,0.050431594871713586
784,0.40043720190779014,0.3994435612082671,0.3696343402225755,0.051133875384143206
785,0.4024244833068362,0.4008346581875994,0.3712241653418124,0.05184593543892913
786,0.40480922098569155,0.40262321144674085,0.3765898251192369,0.05256791122018419
787,0.4067965023847377,0.40321939586645467,0.3771860095389507,0.05329994080844093
788,0.409181240063593,0.4040143084260731,0.37798092209856915,0.054042164207059144
789,0.4107710651828299,0.40620031796502387,0.3811605723370429,0.05479472336900281
790,0.41216216216216217,0.40997615262321147,0.38195548489666137,0.055557762223988776
791,0.4145468998410175,0.4133545310015898,0.38354531001589826,0.056331426706013515
792,0.4167329093799682,0.41474562798092207,0.3877186009538951,0.05711586478126435
793,0.41931637519872816,0.41812400635930047,0.38910969793322736,0.05791122647641758
794,0.42130365659777425,0.4207074721780604,0.3918918918918919,0.05871766390733249
795,0.42348966613672495,0.42408585055643877,0.3992448330683625,0.0595353313081437
796,0.4254769475357711,0.4260731319554849,0.40282193958664547,0.06036438506075864
797,0.43084260731319557,0.428060413354531,0.40441176470588236,0.06120498372476703
798,0.431637519872814,0.4296502384737679,0.40560413354531,0.06205728806776501
799,0.432631160572337,0.43124006359300476,0.40659777424483307,0.06292146109610337
800,0.4332273449920509,0.4336248012718601,0.40818759936406995,0.06379766808606283
801,0.43620826709062005,0.43680445151033387,0.40997615262321147,0.0646860766154632
802,0.4385930047694754,0.44038155802861684,0.4107710651828299,0.06558685659571435
803,0.442368839427663,0.44435612082670906,0.4161367249602544,0.06650018030431118
804,0.4435612082670906,0.4451510333863275,0.4205087440381558,0.06742622241778334
805,0.4451510333863275,0.4457472178060413,0.4236883942766296,0.06836516004510239
806,0.44654213036565976,0.44773449920508746,0.42408585055643877,0.06931717276155401
807,0.44813195548489665,0.4483306836248013,0.42686804451510335,0.07028244264308353
808,0.45210651828298887,0.450516693163752,0.42885532591414943,0.07126115430111744
809,0.4538950715421304,0.4511128775834658,0.4292527821939587,0.07225349491787206
810,0.4546899841017488,0.45310015898251194,0.43104133545310014,0.0732596542821523
811,0.457670906200318,0.45568362480127184,0.43243243243243246,0.0742798248256491
812,0.46283783783783783,0.45866454689984104,0.43441971383147854,0.07531420165974376
813,0.4642289348171701,0.45926073131955486,0.43501589825119236,0.07636298261282241
814,0.46522257551669316,0.4620429252782194,0.4356120826709062,0.07742636826811278
815,0.46879968203497613,0.4642289348171701,0.44157392686804453,0.07850456200204509
816,0.47019077901430845,0.46701112877583467,0.4463434022257552,0.07959777002314977
817,0.47297297297297297,0.46879968203497613,0.44713831478537364,0.08070620141149507
818,0.47456279809220986,0.47118441971383146,0.4507154213036566,0.0818300681586739
819,0.47794117647058826,0.47277424483306835,0.45210651828298887,0.08296958520834916
820,0.4791335453100159,0.47496025437201905,0.4538950715421304,0.08412497049736119
821,0.47992845786963434,0.47655007949125594,0.4560810810810811,0.08529644499741017
822,0.4815182829888712,0.48032591414944353,0.4564785373608903,0.08648423275731726
823,0.4852941176470588,0.4850953895071542,0.4572734499205087,0.08768856094587427
824,0.4872813990461049,0.4884737678855326,0.45866454689984104,0.08890965989529168
825,0.4934419713831478,0.492845786963434,0.46184419713831476,0.09014776314524918
826,0.4966216216216216,0.4938394276629571,0.4682034976152623,0.09140310748756224
827,0.5005961844197139,0.4968203497615262,0.47019077901430845,0.09267593301146883
828,0.5015898251192369,0.5,0.47496025437201905,0.0939664831495469
829,0.5063593004769475,0.5043720190779014,0.47992845786963434,0.095275004724273
830,0.5089427662957074,0.5077503974562798,0.48370429252782193,0.09660174799522644
831,0.5127186009538951,0.5141096979332274,0.4848966613672496,0.09794696670695385
832,0.514308426073132,0.515302066772655,0.4878775834658188,0.099310918137498
833,0.5190779014308426,0.5206677265500795,0.4890699523052464,0.1006938631476027
834,0.5216613672496025,0.5234499205087441,0.4908585055643879,0.10209606623060476
835,0.5248410174880763,0.527027027027027,0.4944356120826709,0.10351779556301763
836,0.5290143084260731,0.5298092209856916,0.49900635930047693,0.10495932305582266
837,0.5312003179650239,0.5365659777424483,0.49920508744038156,0.10642092440647245
838,0.5329888712241654,0.5415341812400636,0.5023847376788553,0.10790287915161835
839,0.5355723370429253,0.5437201907790143,0.5059618441971383,0.10940547072057435
840,0.537758346581876,0.548489666136725,0.5105325914149443,0.11092898648952228
841,0.5393481717011129,0.5508744038155803,0.5121224165341812,0.11247371783647507
842,0.5415341812400636,0.5528616852146264,0.5170906200317965,0.1140399601970033
843,0.5443163751987281,0.5570349761526232,0.5202702702702703,0.11562801312073753
844,0.5468998410174881,0.5604133545310016,0.5218600953895072,0.11723818032865997
845,0.5478934817170111,0.5627980922098569,0.5238473767885533,0.11887076977119032
846,0.5498807631160573,0.5639904610492846,0.526033386327504,0.12052609368708414
847,0.5554451510333863,0.5673688394276629,0.5288155802861685,0.12220446866314887
848,0.5568362480127186,0.5697535771065183,0.5300079491255962,0.12390621569479157
849,0.5610095389507154,0.5751192368839427,0.5331875993640699,0.12563166024741215
850,0.5639904610492846,0.5779014308426074,0.5367647058823529,0.12738113231864784
851,0.5655802861685215,0.5820747217806042,0.5399443561208267,0.12915496650148828
852,0.5675675675675675,0.584658187599364,0.5453100158982512,0.13095350204826675
853,0.5703497615262321,0.587241653418124,0.5465023847376789,0.13277708293554288
854,0.5725357710651828,0.5920111287758346,0.5488871224165341,0.1346260579298911
855,0.5775039745627981,0.5969793322734499,0.5518680445151033,0.1365007806546014
856,0.5796899841017488,0.5985691573926868,0.5542527821939587,0.13840160965731302
857,0.5818759936406995,0.6019475357710652,0.5586248012718601,0.1403289084785873
858,0.5852543720190779,0.6043322734499205,0.5631955484896661,0.1422830457214352
859,0.5886327503974563,0.6065182829888712,0.5679650238473768,0.14426439512181588
860,0.5922098569157392,0.6114864864864865,0.5721383147853736,0.14627333562011297
861,0.5961844197138315,0.6130763116057234,0.5784976152623211,0.14831025143361026
862,0.5993640699523053,0.6174483306836248,0.5830683624801272,0.15037553212997384
863,0.6007551669316376,0.619435612082671,0.5858505564387917,0.1524695727017573
864,0.6057233704292527,0.6236089030206677,0.5884340222575517,0.15459277364194784
865,0.6091017488076311,0.6271860095389508,0.5922098569157392,0.1567455410205595
866,0.6116852146263911,0.6323529411764706,0.5981717011128775,0.15892828656229763
867,0.614268680445151,0.6339427662957074,0.6019475357710652,0.161141427725302
868,0.6170508744038156,0.6379173290937997,0.6065182829888712,0.16338538778098602
869,0.6192368839427663,0.6426868044515104,0.6098966613672496,0.16566059589499152
870,0.6224165341812401,0.6460651828298887,0.6134737678855325,0.1679674872092653
871,0.6269872813990461,0.6506359300476947,0.6166534181240063,0.17030650292528426
872,0.6299682034976153,0.6548092209856916,0.619435612082671,0.1726780903884356
873,0.6341414944356121,0.6585850556438791,0.6232114467408585,0.17508270317357233
874,0.6381160572337043,0.6619634340222575,0.6255961844197139,0.1775208011717636
875,0.6410969793322735,0.6671303656597775,0.628577106518283,0.17999285067824766
876,0.6466613672496025,0.6703100158982512,0.6313593004769475,0.18249932448161507
877,0.6498410174880763,0.6748807631160573,0.6349364069952306,0.18504070195423022
878,0.6540143084260731,0.6820349761526232,0.6397058823529411,0.18761746914391195
879,0.6563990461049285,0.6832273449920508,0.643879173290938,0.1902301188668946
880,0.6593799682034976,0.6879968203497615,0.6470588235294118,0.19287915080207776
881,0.6633545310015898,0.6929650238473768,0.6504372019077902,0.1955650715865947
882,0.6657392686804452,0.6959459459459459,0.654610492845787,0.19828839491270714
883,0.6693163751987281,0.6993243243243243,0.6567965023847376,0.20104964162604969
884,0.6742845786963434,0.7072734499205088,0.6611685214626392,0.20384933982524642
885,0.6792527821939587,0.7116454689984102,0.668918918918919,0.2066880249629082
886,0.6834260731319555,0.7144276629570747,0.6715023847376789,0.20956623994804308
887,0.6875993640699523,0.7168124006359301,0.6732909379968204,0.21248453524988828
888,0.6903815580286169,0.7201907790143084,0.6768680445151033,0.21544346900318823
889,0.6957472178060413,0.7255564387917329,0.6840222575516693,0.21844360711494282
890,0.6989268680445151,0.7293322734499205,0.6872019077901431,0.2214855233726359
891,0.7029014308426074,0.7362877583465819,0.6919713831478538,0.22456979955397716
892,0.706081081081081,0.7428457869634341,0.6959459459459459,0.22769702553816798
893,0.709658187599364,0.749006359300477,0.6975357710651828,0.23086779941871674
894,0.7166136724960255,0.7529809220985691,0.7023052464228935,0.23408272761782942
895,0.7227742448330684,0.7599364069952306,0.705087440381558,0.23734242500238661
896,0.7269475357710652,0.7625198728139905,0.7094594594594594,0.2406475150015422
897,0.7305246422893482,0.7704689984101749,0.7142289348171701,0.24399862972595504
898,0.7333068362480127,0.7742448330683624,0.7176073131955485,0.24739641008868118
899,0.7384737678855325,0.779610492845787,0.7225755166931638,0.2508415059277541
900,0.7426470588235294,0.7835850556438791,0.7289348171701113,0.25433457613046484
901,0.746422893481717,0.7901430842607313,0.7339030206677265,0.25787628875938035
902,0.7513910969793323,0.7931240063593005,0.735691573926868,0.2614673211801092
903,0.7539745627980922,0.7986883942766295,0.7410572337042926,0.2651083601908536
904,0.759737678855326,0.803060413354531,0.7470190779014309,0.2688001021537607
905,0.7633147853736089,0.8076311605723371,0.75,0.27254325312810274
906,0.7672893481717011,0.815779014308426,0.754570747217806,0.27633852900531725
907,0.7710651828298887,0.8193561208267091,0.7591414944356121,0.28018665564591955
908,0.7746422893481717,0.8231319554848967,0.7668918918918919,0.2840883690183301
909,0.7817965023847376,0.8251192368839427,0.769872813990461,0.28804441533962977
910,0.785174880763116,0.8302861685214626,0.7730524642289348,0.2920555512182745
911,0.791335453100159,0.8344594594594594,0.7752384737678856,0.2961225437988037
912,0.7957074721780604,0.8386327503974563,0.7798092209856916,0.30024617090855493
913,0.803060413354531,0.8422098569157392,0.7835850556438791,0.30442722120642995
914,0.8070349761526232,0.8475755166931638,0.7895468998410174,0.30866649433372745
915,0.81120826709062,0.8519475357710652,0.7919316375198728,0.312964801067075
916,0.8153815580286169,0.8555246422893482,0.7961049284578696,0.3173229634734979
917,0.8207472178060413,0.8622813990461049,0.800476947535771,0.32174181506763716
918,0.8259141494435612,0.8654610492845787,0.8046502384737679,0.32622220097116666
919,0.830087440381558,0.8696343402225755,0.8076311605723371,0.33076497807442423
920,0.8334658187599364,0.8742050874403816,0.8104133545310016,0.3353710152002929
921,0.8380365659777425,0.8775834658187599,0.8189586645468998,0.3400411932703709
922,0.8467806041335453,0.8815580286168522,0.8221383147853736,0.3447764054734464
923,0.8509538950715422,0.8859300476947536,0.8282988871224165,0.3495775574363271
924,0.8539348171701113,0.8881160572337043,0.8334658187599364,0.3544455673970436
925,0.8608903020667726,0.8901033386327504,0.8368441971383148,0.3593813663804626
926,0.8676470588235294,0.895866454689984,0.8426073131955485,0.3643858983763548
927,0.8718203497615262,0.9004372019077902,0.8467806041335453,0.36946012051993027
928,0.875993640699523,0.9042130365659777,0.8507551669316376,0.37460500327489893
929,0.8793720190779014,0.909181240063593,0.8547297297297297,0.37982153061907364
930,0.8845389507154213,0.9123608903020668,0.8575119236883942,0.3851107002325569
931,0.8883147853736089,0.9183227344992051,0.8608903020667726,0.39047352368855637
932,0.8922893481717011,0.9242845786963434,0.8666534181240063,0.39591102664684585
933,0.8988473767885533,0.9300476947535771,0.8720190779014309,0.40142424904993174
934,0.902027027027027,0.9344197138314785,0.8771860095389508,0.40701424532194386
935,0.9069952305246423,0.9372019077901431,0.8799682034976153,0.41268208457029515
936,0.9111685214626392,0.9395866454689984,0.8821542130365659,0.41842885079015846
937,0.9157392686804452,0.9429650238473768,0.8859300476947536,0.4242556430717777
938,0.9203100158982512,0.9465421303656598,0.8908982511923689,0.43016357581067904
939,0.9222972972972973,0.949523052464229,0.8944753577106518,0.43615377892080054
940,0.925476947535771,0.951510333863275,0.8984499205087441,0.4422273980505897
941,0.9300476947535771,0.9532988871224165,0.9062003179650239,0.4483855948021191
942,0.9324324324324325,0.956081081081081,0.9087837837837838,0.4546295469532399
943,0.9377980922098569,0.9588632750397457,0.9135532591414944,0.4609604486828429
944,0.9417726550079492,0.9618441971383148,0.9171303656597775,0.46737951079924633
945,0.9453497615262321,0.9660174880763116,0.9228934817170111,0.4738879609717651
946,0.9491255961844197,0.9686009538950715,0.9264705882352942,0.4804870439655134
947,0.9513116057233705,0.9711844197138315,0.9296502384737679,0.48717802187946313
948,0.9552861685214626,0.9731717011128775,0.9336248012718601,0.4939621743878316
949,0.958664546899841,0.9755564387917329,0.9372019077901431,0.5008407989848213
950,0.9610492845786963,0.9779411764705882,0.9403815580286169,0.5078152112327671
951,0.9636327503974563,0.9793322734499205,0.9439586645468998,0.5148867450137498
952,0.9652225755166932,0.9809220985691574,0.9467408585055644,0.5220567527846975
953,0.9674085850556439,0.9827106518282989,0.9499205087440381,0.5293266058360555
954,0.9719793322734499,0.9839030206677265,0.9519077901430842,0.5366976945540476
955,0.9731717011128775,0.985691573926868,0.9554848966613673,0.5441714286865887
956,0.9761526232114467,0.9876788553259142,0.9588632750397457,0.5517492376129128
957,0.9783386327503975,0.9896661367249603,0.962241653418124,0.5594325706169377
958,0.980127186009539,0.9900635930047694,0.9652225755166932,0.5672228971644537
959,0.9819157392686805,0.9910572337042926,0.9666136724960255,0.5751217071841613
960,0.9835055643879174,0.9918521462639109,0.9689984101748808,0.5831305113526218
961,0.9839030206677265,0.9934419713831478,0.9715818759936407,0.5912508413831881
962,0.9854928457869634,0.9946343402225755,0.974960254372019,0.5994842503189408
963,0.9866852146263911,0.9956279809220986,0.9763513513513513,0.6078323128297224
964,0.9874801271860095,0.9968203497615262,0.9781399046104928,0.6162966255132942
965,0.9890699523052464,0.9980127186009539,0.9787360890302067,0.6248788072006888
966,0.989268680445151,0.9982114467408585,0.9799284578696343,0.6335804992658254
967,0.9894674085850557,0.9984101748807631,0.9815182829888712,0.642403365939419
968,0.9912559618441972,0.999006359300477,0.9827106518282989,0.6513490946272796
969,0.9920508744038156,0.9992050874403816,0.9848966613672496,0.6604193962330305
970,0.9934419713831478,0.9996025437201908,0.9858903020667726,0.6696160054853215
971,0.9946343402225755,0.9998012718600954,0.9868839427662957,0.6789406812696112
972,0.995429252782194,1.0,0.9878775834658188,0.6883952069645496
973,0.9960254372019078,1.0,0.9900635930047694,0.6979813907830652
974,0.9966216216216216,1.0,0.9912559618441972,0.707701066118189
975,0.9972178060413355,1.0,0.9916534181240063,0.7175560918936922
976,0.9976152623211447,1.0,0.9924483306836248,0.7275483529196233
977,0.9980127186009539,1.0,0.9932432432432432,0.7376797602527732
978,0.9982114467408585,1.0,0.9940381558028617,0.7479522515621814
979,0.9988076311605724,1.0,0.9948330683624801,0.7583677914997191
980,0.9992050874403816,1.0,0.995429252782194,0.7689283720758305
981,0.9992050874403816,1.0,0.9960254372019078,0.7796360130405237
982,0.9992050874403816,1.0,0.996422893481717,0.7904927622696419
983,0.9994038155802861,1.0,0.9970190779014309,0.8015006961565413
984,0.9996025437201908,1.0,0.9972178060413355,0.8126619200091946
985,0.9998012718600954,1.0,0.9982114467408585,0.8239785684528511
986,0.9998012718600954,1.0,0.9984101748807631,0.8354528058382871
987,0.9998012718600954,1.0,0.9986089030206677,0.8470868266557402
988,0.9998012718600954,1.0,0.9986089030206677,0.8588828559546258
989,0.9998012718600954,1.0,0.9986089030206677,0.8708431497690724
990,0.9998012718600954,1.0,0.9986089030206677,0.8829699955494082
991,1.0,1.0,0.9988076311605724,0.89526571259964
992,1.0,1.0,0.999006359300477,0.9077326525210223
993,1.0,1.0,0.9992050874403816,0.920373199661823
994,1.0,1.0,0.9992050874403816,0.9331897715733238
995,1.0,1.0,0.9992050874403816,0.9461848194721992
996,1.0,1.0,0.9998012718600954,0.9593608287093147
997,1.0,1.0,1.0,0.9727203192450538
998,1.0,1.0,1.0,0.9862658461312831
999,1.0,1.0,1.0,1.0


==> data/combined/combined_attack_cifar10_32.csv <==
,liraonline,relativeonline,relativeonlinelogits
0,68.52,68.38,68.90
1,0.00,0.00,0.00
2,3.46,4.09,5.88
3,0.00,0.00,0.00
4,0.40,3.02,3.20
5,0.00,0.00,0.00
6,0.40,3.02,3.20
7,0.00,0.00,0.00


==> data/combined/combined_attack_cifar10_32_auc.csv <==
,liraonline,relativeonline,relativeonlinelogits,random
0,0.685,0.684,0.689,0.5


==> data/combined/combined_attack_cifar10_32_roc.csv <==
,liraonline,relativeonline,relativeonlinelogits,random
0,0.00397456279809221,0.030206677265500796,0.03199523052464229,1e-06
1,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.0139254075588142e-06
2,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.0280447320933096e-06
3,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.0423606739764013e-06
4,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.056875971184805e-06
5,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.0715933998226711e-06
6,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.0865157746525372e-06
7,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.1016459496336568e-06
8,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.1169868184678225e-06
9,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.1325413151528126e-06
10,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.148312414543511e-06
11,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.1643031329208755e-06
12,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.1805165285688055e-06
13,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.1969557023590428e-06
14,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.2136237983442417e-06
15,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.2305240043592616e-06
16,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.2476595526308684e-06
17,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.2650337203959037e-06
18,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.2826498305280597e-06
19,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.3005112521734097e-06
20,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.3186214013947485e-06
21,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.3369837418249452e-06
22,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.355601785329369e-06
23,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.3744790926775367e-06
24,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.3936192742241435e-06
25,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.4130259905995336e-06
26,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.4327029534098296e-06
27,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.4526539259467812e-06
28,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.4728827239075016e-06
29,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.4933932161242533e-06
30,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.5141893253043518e-06
31,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.535275028780421e-06
32,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.556654359271062e-06
33,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.5783314056521166e-06
34,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.6003103137387017e-06
35,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.622595287078087e-06
36,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.6451905877536607e-06
37,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.6681005372000591e-06
38,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.691329517029647e-06
39,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.7148819698705409e-06
40,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.7387624002162504e-06
41,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.762975375287204e-06
42,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.7875255259042354e-06
43,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.8124175473742357e-06
44,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.8376562003881725e-06
45,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.8632463119315598e-06
46,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.8891927762076644e-06
47,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.915500555573528e-06
48,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.9421746814890245e-06
49,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.9692202554791733e-06
50,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.9966424501097934e-06
51,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.0244465099768015e-06
52,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.052637752709252e-06
53,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.081221569986337e-06
54,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.1102034285685966e-06
55,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.1395888713434217e-06
56,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.1693835183851824e-06
57,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.1995930680300747e-06
58,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.230223297965936e-06
59,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.2612800663372794e-06
60,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.2927693128656486e-06
61,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.3246970599856503e-06
62,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.3570694139967276e-06
63,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.389892566231048e-06
64,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.4231727942376005e-06
65,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.45691646298279e-06
66,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.491130026067791e-06
67,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.5258200269627847e-06
68,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.5609931002584565e-06
69,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.5966559729348724e-06
70,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.6328154656480197e-06
71,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.669478494034323e-06
72,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.7066520700332416e-06
73,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.744343303228363e-06
74,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.782559402207126e-06
75,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.821307675939471e-06
76,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.860595535175745e-06
77,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.9004304938639916e-06
78,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.9408201705870607e-06
79,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.9817722900196732e-06
80,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.0232946844057763e-06
81,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.0653952950565296e-06
82,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.108082173869064e-06
83,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.151363484866476e-06
84,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.1952475057592136e-06
85,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.2397426295281954e-06
86,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.2848573660300466e-06
87,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.3306003436245885e-06
88,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.376980310825088e-06
89,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.4240061379714255e-06
90,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.471686818926559e-06
91,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.5200314727966823e-06
92,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.5690493456752295e-06
93,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.6187498124112765e-06
94,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.6691423784024943e-06
95,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.720236681413066e-06
96,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.7720424934170015e-06
97,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.824569722466999e-06
98,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.877828414589453e-06
99,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.93182875570577e-06
100,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.986581073580438e-06
101,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.04209583979631e-06
102,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.098383671757261e-06
103,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.155455334718879e-06
104,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.213321743847289e-06
105,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.271993966306777e-06
106,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.331483223376403e-06
107,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.391800892596085e-06
108,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.452958509942659e-06
109,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.514967772036102e-06
110,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.577840538376616e-06
111,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.641588833612782e-06
112,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.706224849841281e-06
113,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.7717609489387505e-06
114,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.838209664925957e-06
115,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.905583706365045e-06
116,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.973895958790067e-06
117,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.0431594871713585e-06
118,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.113387538414331e-06
119,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.184593543892913e-06
120,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.256791122018419e-06
121,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.329994080844093e-06
122,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.404216420705915e-06
123,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.479472336900293e-06
124,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.5557762223988786e-06
125,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.633142670601352e-06
126,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.711586478126435e-06
127,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.791122647641759e-06
128,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.871766390733262e-06
129,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.95353313081437e-06
130,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.036438506075864e-06
131,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.120498372476702e-06
132,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.205728806776501e-06
133,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.2921461096103505e-06
134,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.379766808606282e-06
135,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.46860766154632e-06
136,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.558685659571435e-06
137,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.650018030431118e-06
138,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.742622241778349e-06
139,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.836516004510238e-06
140,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.9317172761554005e-06
141,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.0282442643083526e-06
142,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.126115430111745e-06
143,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.2253494917872216e-06
144,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.32596542821523e-06
145,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.427982482564911e-06
146,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.531420165974376e-06
147,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.636298261282242e-06
148,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.742636826811277e-06
149,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.85045620020451e-06
150,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.959777002314978e-06
151,0.00397456279809221,0.030206677265500796,0.03199523052464229,8.070620141149506e-06
152,0.00397456279809221,0.030206677265500796,0.03199523052464229,8.183006815867389e-06
153,0.00397456279809221,0.030206677265500796,0.03199523052464229,8.296958520834915e-06
154,0.00397456279809221,0.030206677265500796,0.03199523052464229,8.41249704973612e-06
155,0.00397456279809221,0.030206677265500796,0.03199523052464229,8.529644499741017e-06
156,0.00397456279809221,0.030206677265500796,0.03199523052464229,8.648423275731726e-06
157,0.00397456279809221,0.030206677265500796,0.03199523052464229,8.768856094587425e-06
158,0.00397456279809221,0.030206677265500796,0.03199523052464229,8.890965989529167e-06
159,0.00397456279809221,0.030206677265500796,0.03199523052464229,9.014776314524917e-06
160,0.00397456279809221,0.030206677265500796,0.03199523052464229,9.140310748756223e-06
161,0.00397456279809221,0.030206677265500796,0.03199523052464229,9.267593301146882e-06
162,0.00397456279809221,0.030206677265500796,0.03199523052464229,9.39664831495469e-06
163,0.00397456279809221,0.030206677265500796,0.03199523052464229,9.5275004724273e-06
164,0.00397456279809221,0.030206677265500796,0.03199523052464229,9.660174799522646e-06
165,0.00397456279809221,0.030206677265500796,0.03199523052464229,9.794696670695386e-06
166,0.00397456279809221,0.030206677265500796,0.03199523052464229,9.9310918137498e-06
167,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.0069386314760271e-05
168,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.0209606623060476e-05
169,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.0351779556301762e-05
170,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.0495932305582265e-05
171,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.0642092440647246e-05
172,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.0790287915161837e-05
173,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.0940547072057437e-05
174,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.1092898648952229e-05
175,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.124737178364751e-05
176,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.1403996019700332e-05
177,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.1562801312073755e-05
178,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.1723818032865999e-05
179,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.1887076977119032e-05
180,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.2052609368708412e-05
181,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.2220446866314887e-05
182,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.2390621569479157e-05
183,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.2563166024741215e-05
184,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.2738113231864785e-05
185,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.2915496650148827e-05
186,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.3095350204826676e-05
187,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.327770829355429e-05
188,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.346260579298911e-05
189,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.3650078065460137e-05
190,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.3840160965731302e-05
191,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.4032890847858732e-05
192,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.4228304572143519e-05
193,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.4426439512181588e-05
194,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.4627333562011299e-05
195,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.483102514336103e-05
196,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.5037553212997385e-05
197,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.5246957270175731e-05
198,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.5459277364194785e-05
199,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.567455410205595e-05
200,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.5892828656229765e-05
201,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.6114142772530196e-05
202,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.63385387780986e-05
203,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.656605958949915e-05
204,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.6796748720926532e-05
205,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.7030650292528428e-05
206,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.726780903884356e-05
207,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.7508270317357232e-05
208,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.7752080117176357e-05
209,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.7999285067824762e-05
210,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.8249932448161504e-05
211,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.850407019542302e-05
212,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.8761746914391195e-05
213,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.902301188668946e-05
214,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.9287915080207776e-05
215,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.955650715865947e-05
216,0.00397456279809221,0.030206677265500796,0.03199523052464229,1.9828839491270713e-05
217,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.010496416260497e-05
218,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.038493398252464e-05
219,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.066880249629082e-05
220,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.0956623994804308e-05
221,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.1248453524988828e-05
222,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.154434690031882e-05
223,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.1844360711494287e-05
224,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.2148552337263595e-05
225,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.245697995539772e-05
226,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.27697025538168e-05
227,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.3086779941871675e-05
228,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.3408272761782944e-05
229,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.373424250023866e-05
230,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.4064751500154215e-05
231,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.43998629725955e-05
232,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.4739641008868115e-05
233,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.508415059277541e-05
234,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.543345761304648e-05
235,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.578762887593798e-05
236,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.614673211801092e-05
237,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.6510836019085362e-05
238,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.6880010215376075e-05
239,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.7254325312810276e-05
240,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.763385290053167e-05
241,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.8018665564591953e-05
242,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.840883690183301e-05
243,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.8804441533962977e-05
244,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.9205555121827452e-05
245,0.00397456279809221,0.030206677265500796,0.03199523052464229,2.9612254379880316e-05
246,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.0024617090855495e-05
247,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.044272212064306e-05
248,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.0866649433372746e-05
249,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.12964801067075e-05
250,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.173229634734973e-05
251,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.2174181506763714e-05
252,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.262222009711673e-05
253,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.307649780744242e-05
254,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.353710152002929e-05
255,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.400411932703703e-05
256,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.447764054734464e-05
257,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.4957755743632785e-05
258,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.5444556739704355e-05
259,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.5938136638046256e-05
260,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.6438589837635405e-05
261,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.6946012051993025e-05
262,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.7460500327489966e-05
263,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.798215306190736e-05
264,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.8511070023255685e-05
265,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.904735236885556e-05
266,0.00397456279809221,0.030206677265500796,0.03199523052464229,3.959110266468459e-05
267,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.014242490499326e-05
268,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.070142453219439e-05
269,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.1268208457029516e-05
270,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.1842885079015846e-05
271,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.242556430717777e-05
272,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.301635758106799e-05
273,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.3615377892080056e-05
274,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.4222739805058974e-05
275,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.483855948021191e-05
276,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.5462954695323996e-05
277,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.609604486828439e-05
278,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.673795107992464e-05
279,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.738879609717651e-05
280,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.804870439655134e-05
281,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.8717802187946306e-05
282,0.00397456279809221,0.030206677265500796,0.03199523052464229,4.939621743878326e-05
283,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.008407989848212e-05
284,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.0781521123276707e-05
285,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.148867450137497e-05
286,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.220567527846975e-05
287,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.2932660583605666e-05
288,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.366976945540476e-05
289,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.441714286865887e-05
290,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.517492376129129e-05
291,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.594325706169377e-05
292,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.672228971644549e-05
293,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.751217071841614e-05
294,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.8313051135262185e-05
295,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.912508413831882e-05
296,0.00397456279809221,0.030206677265500796,0.03199523052464229,5.994842503189409e-05
297,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.0783231282972365e-05
298,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.162966255132942e-05
299,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.248788072006888e-05
300,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.335804992658255e-05
301,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.424033659394191e-05
302,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.513490946272809e-05
303,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.604193962330305e-05
304,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.696160054853215e-05
305,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.789406812696113e-05
306,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.883952069645496e-05
307,0.00397456279809221,0.030206677265500796,0.03199523052464229,6.979813907830666e-05
308,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.077010661181889e-05
309,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.17556091893692e-05
310,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.275483529196232e-05
311,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.37679760252773e-05
312,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.479522515621829e-05
313,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.58367791499719e-05
314,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.689283720758305e-05
315,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.796360130405237e-05
316,0.00397456279809221,0.030206677265500796,0.03199523052464229,7.90492762269642e-05
317,0.00397456279809221,0.030206677265500796,0.03199523052464229,8.015006961565413e-05
318,0.00397456279809221,0.030206677265500796,0.03199523052464229,8.126619200091945e-05
319,0.00397456279809221,0.030206677265500796,0.03199523052464229,8.23978568452851e-05
320,0.00397456279809221,0.030206677265500796,0.03199523052464229,8.354528058382871e-05
321,0.00397456279809221,0.030206677265500796,0.03199523052464229,8.470868266557402e-05
322,0.00397456279809221,0.030206677265500796,0.03199523052464229,8.588828559546258e-05
323,0.00397456279809221,0.030206677265500796,0.03199523052464229,8.708431497690725e-05
324,0.00397456279809221,0.030206677265500796,0.03199523052464229,8.829699955494083e-05
325,0.00397456279809221,0.030206677265500796,0.03199523052464229,8.952657125996401e-05
326,0.00397456279809221,0.030206677265500796,0.03199523052464229,9.077326525210224e-05
327,0.00397456279809221,0.030206677265500796,0.03199523052464229,9.20373199661823e-05
328,0.00397456279809221,0.030206677265500796,0.03199523052464229,9.331897715733239e-05
329,0.00397456279809221,0.030206677265500796,0.03199523052464229,9.461848194721992e-05
330,0.00397456279809221,0.030206677265500796,0.03199523052464229,9.593608287093147e-05
331,0.00397456279809221,0.030206677265500796,0.03199523052464229,9.727203192450537e-05
332,0.00397456279809221,0.030206677265500796,0.03199523052464229,9.862658461312831e-05
333,0.00397456279809221,0.030206677265500796,0.03199523052464229,9.999999999999999e-05
334,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00010139254075588153
335,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00010280447320933097
336,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.0001042360673976401
337,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00010568759711848039
338,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.0001071593399822671
339,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00010865157746525384
340,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.0001101645949633657
341,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00011169868184678226
342,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00011325413151528115
343,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00011483124145435111
344,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00011643031329208767
345,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00011805165285688056
346,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00011969557023590428
347,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00012136237983442405
348,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00012305240043592616
349,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00012476595526308696
350,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00012650337203959038
351,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.000128264983052806
352,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00013005112521734084
353,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00013186214013947485
354,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00013369837418249466
355,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.0001355601785329369
356,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00013744790926775366
357,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00013936192742241418
358,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00014130259905995336
359,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.0001432702953409831
360,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00014526539259467812
361,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00014728827239075018
362,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00014933932161242518
363,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.0001514189325304352
364,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00015352750287804228
365,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.0001556654359271062
366,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.0001578331405652118
367,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00016003103137387001
368,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.0001622595287078087
369,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00016451905877536624
370,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.0001668100537200059
371,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00016913295170296487
372,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00017148819698705392
373,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00017387624002162505
374,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00017629753752872057
375,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00017875255259042355
376,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00018124175473742377
377,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00018376562003881704
378,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00018632463119315598
379,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.0001889192776207666
380,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00019155005555735277
381,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00019421746814890262
382,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00019692202554791714
383,0.00397456279809221,0.030206677265500796,0.03199523052464229,0.00019966424501097934
384,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00020244465099768038
385,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00020526377527092522
386,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.0002081221569986339
387,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00021102034285685944
388,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00021395888713434213
389,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00021693835183851843
390,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00021995930680300746
391,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00022302232979659386
392,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00022612800663372772
393,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00022927693128656486
394,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00023246970599856477
395,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00023570694139967278
396,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00023898925662310503
397,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00024231727942375982
398,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00024569164629827903
399,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00024911300260677886
400,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.0002525820026962785
401,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.0002560993100258459
402,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00025966559729348693
403,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00026328154656480196
404,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.0002669478494034321
405,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.0002706652070033241
406,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.0002744343303228365
407,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.0002782559402207126
408,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.0002821307675939471
409,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.0002860595535175742
410,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00029004304938639913
411,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00029408201705870637
412,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00029817722900196735
413,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.0003023294684405776
414,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00030653952950565264
415,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00031080821738690636
416,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.0003151363484866479
417,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00031952475057592136
418,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00032397426295281955
419,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00032848573660300434
420,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00033306003436245883
421,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.0003376980310825091
422,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00034240061379714254
423,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00034716868189265597
424,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00035200314727966794
425,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.000356904934567523
426,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00036187498124112805
427,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.0003669142378402494
428,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.0003720236681413066
429,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.0003772042493416997
430,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.0003824569722466999
431,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.0003877828414589457
432,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.000393182875570577
433,0.02106518282988871,0.03457869634340222,0.051470588235294115,0.00039865810735804387
434,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0004042095839796306
435,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0004098383671757261
436,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0004155455334718875
437,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0004213321743847289
438,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.00042719939663067764
439,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0004331483223376398
440,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0004391800892596086
441,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0004452958509942655
442,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0004514967772036102
443,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.00045778405383766163
444,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.00046415888336127773
445,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0004706224849841282
446,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0004771760948938746
447,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.00048382096649259574
448,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0004905583706365045
449,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0004973895958790063
450,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0005043159487171359
451,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0005113387538414326
452,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0005184593543892912
453,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0005256791122018424
454,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0005329994080844088
455,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0005404216420705915
456,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0005479472336900287
457,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0005555776222398878
458,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0005633142670601357
459,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0005711586478126428
460,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0005791122647641758
461,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0005871766390733255
462,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.000595353313081437
463,0.023251192368839428,0.03457869634340222,0.05206677265500795,0.0006036438506075869
464,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.0006120498372476697
465,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.0006205728806776501
466,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.0006292146109610344
467,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.0006379766808606282
468,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.0006468607661546328
469,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.0006558685659571428
470,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.0006650018030431117
471,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.0006742622241778342
472,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.0006836516004510238
473,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.0006931717276155408
474,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.0007028244264308346
475,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.0007126115430111746
476,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.0007225349491787215
477,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.000732596542821523
478,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.0007427982482564919
479,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.0007531420165974368
480,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.0007636298261282241
481,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.000774263682681127
482,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.0007850456200204508
483,0.03239268680445151,0.035174880763116055,0.05643879173290938,0.0007959777002314986
484,0.03457869634340222,0.040937996820349765,0.058823529411764705,0.0008070620141149499
485,0.03457869634340222,0.040937996820349765,0.058823529411764705,0.000818300681586739
486,0.03457869634340222,0.040937996820349765,0.058823529411764705,0.0008296958520834907
487,0.03457869634340222,0.040937996820349765,0.058823529411764705,0.0008412497049736118
488,0.03457869634340222,0.040937996820349765,0.058823529411764705,0.0008529644499741025
489,0.03457869634340222,0.040937996820349765,0.058823529411764705,0.0008648423275731717
490,0.03457869634340222,0.040937996820349765,0.058823529411764705,0.0008768856094587427
491,0.03457869634340222,0.040937996820349765,0.058823529411764705,0.0008890965989529158
492,0.03457869634340222,0.040937996820349765,0.058823529411764705,0.0009014776314524918
493,0.03457869634340222,0.040937996820349765,0.058823529411764705,0.0009140310748756232
494,0.03457869634340222,0.040937996820349765,0.058823529411764705,0.0009267593301146883
495,0.03457869634340222,0.040937996820349765,0.058823529411764705,0.0009396648314954692
496,0.03457869634340222,0.040937996820349765,0.058823529411764705,0.0009527500472427291
497,0.03457869634340222,0.040937996820349765,0.058823529411764705,0.0009660174799522646
498,0.03457869634340222,0.040937996820349765,0.058823529411764705,0.0009794696670695395
499,0.03457869634340222,0.040937996820349765,0.058823529411764705,0.00099310918137498
500,0.04848966613672496,0.04332273449920509,0.06120826709062003,0.001006938631476027
501,0.04848966613672496,0.04332273449920509,0.06120826709062003,0.0010209606623060464
502,0.04848966613672496,0.04332273449920509,0.06120826709062003,0.001035177955630176
503,0.04848966613672496,0.04332273449920509,0.06120826709062003,0.0010495932305582276
504,0.04848966613672496,0.04332273449920509,0.06120826709062003,0.0010642092440647246
505,0.04848966613672496,0.04332273449920509,0.06120826709062003,0.0010790287915161836
506,0.04848966613672496,0.04332273449920509,0.06120826709062003,0.0010940547072057424
507,0.04848966613672496,0.04332273449920509,0.06120826709062003,0.0011092898648952228
508,0.04848966613672496,0.04332273449920509,0.06120826709062003,0.0011247371783647518
509,0.04848966613672496,0.04332273449920509,0.06120826709062003,0.001140399601970033
510,0.04848966613672496,0.04332273449920509,0.06120826709062003,0.0011562801312073752
511,0.04848966613672496,0.04332273449920509,0.06120826709062003,0.0011723818032865986
512,0.04848966613672496,0.04332273449920509,0.06120826709062003,0.0011887076977119032
513,0.04848966613672496,0.04332273449920509,0.06120826709062003,0.0012052609368708425
514,0.04868839427662957,0.04411764705882353,0.06399046104928457,0.0012220446866314887
515,0.04868839427662957,0.04411764705882353,0.06399046104928457,0.0012390621569479156
516,0.04868839427662957,0.04411764705882353,0.06399046104928457,0.00125631660247412
517,0.04868839427662957,0.04411764705882353,0.06399046104928457,0.0012738113231864784
518,0.04868839427662957,0.04411764705882353,0.06399046104928457,0.001291549665014884
519,0.04868839427662957,0.04411764705882353,0.06399046104928457,0.0013095350204826676
520,0.04868839427662957,0.04411764705882353,0.06399046104928457,0.001327770829355429
521,0.04868839427662957,0.04411764705882353,0.06399046104928457,0.0013462605792989096
522,0.04868839427662957,0.04411764705882353,0.06399046104928457,0.0013650078065460137
523,0.04868839427662957,0.04411764705882353,0.06399046104928457,0.0013840160965731317
524,0.04868839427662957,0.04411764705882353,0.06399046104928457,0.0014032890847858733
525,0.04908585055643879,0.046303656597774245,0.06597774244833068,0.001422830457214352
526,0.04908585055643879,0.046303656597774245,0.06597774244833068,0.0014426439512181574
527,0.04908585055643879,0.046303656597774245,0.06597774244833068,0.00146273335620113
528,0.04908585055643879,0.046303656597774245,0.06597774244833068,0.0014831025143361043
529,0.04908585055643879,0.046303656597774245,0.06597774244833068,0.0015037553212997384
530,0.04908585055643879,0.046303656597774245,0.06597774244833068,0.0015246957270175728
531,0.04908585055643879,0.046303656597774245,0.06597774244833068,0.001545927736419477
532,0.04908585055643879,0.046303656597774245,0.06597774244833068,0.001567455410205595
533,0.04908585055643879,0.046303656597774245,0.06597774244833068,0.001589282865622978
534,0.05107313195548489,0.04809220985691574,0.06657392686804452,0.0016114142772530198
535,0.05107313195548489,0.04809220985691574,0.06657392686804452,0.001633853877809862
536,0.05107313195548489,0.04809220985691574,0.06657392686804452,0.0016566059589499134
537,0.05107313195548489,0.04809220985691574,0.06657392686804452,0.001679674872092653
538,0.05107313195548489,0.04809220985691574,0.06657392686804452,0.0017030650292528442
539,0.05107313195548489,0.04809220985691574,0.06657392686804452,0.0017267809038843558
540,0.05107313195548489,0.04809220985691574,0.06657392686804452,0.001750827031735725
541,0.05107313195548489,0.04809220985691574,0.06657392686804452,0.0017752080117176341
542,0.05107313195548489,0.04809220985691574,0.06657392686804452,0.0017999285067824763
543,0.05246422893481717,0.051470588235294115,0.06856120826709063,0.0018249932448161524
544,0.05246422893481717,0.051470588235294115,0.06856120826709063,0.0018504070195423021
545,0.05246422893481717,0.051470588235294115,0.06856120826709063,0.0018761746914391214
546,0.05246422893481717,0.051470588235294115,0.06856120826709063,0.0019023011886689439
547,0.05246422893481717,0.051470588235294115,0.06856120826709063,0.0019287915080207778
548,0.05246422893481717,0.051470588235294115,0.06856120826709063,0.001955650715865949
549,0.05246422893481717,0.051470588235294115,0.06856120826709063,0.001982883949127071
550,0.05246422893481717,0.051470588235294115,0.06856120826709063,0.0020104964162604992
551,0.053855325914149446,0.06100953895071542,0.07492050874403816,0.002038493398252462
552,0.053855325914149446,0.06100953895071542,0.07492050874403816,0.002066880249629082
553,0.053855325914149446,0.06100953895071542,0.07492050874403816,0.002095662399480433
554,0.053855325914149446,0.06100953895071542,0.07492050874403816,0.0021248453524988827
555,0.053855325914149446,0.06100953895071542,0.07492050874403816,0.0021544346900318847
556,0.053855325914149446,0.06100953895071542,0.07492050874403816,0.0021844360711494263
557,0.05465023847376788,0.06379173290937996,0.075516693163752,0.0022148552337263594
558,0.05465023847376788,0.06379173290937996,0.075516693163752,0.002245697995539774
559,0.05465023847376788,0.06379173290937996,0.075516693163752,0.00227697025538168
560,0.05465023847376788,0.06379173290937996,0.075516693163752,0.0023086779941871695
561,0.05465023847376788,0.06379173290937996,0.075516693163752,0.002340827276178292
562,0.05465023847376788,0.06379173290937996,0.075516693163752,0.002373424250023866
563,0.05465023847376788,0.06379173290937996,0.075516693163752,0.002406475150015424
564,0.05465023847376788,0.06379173290937996,0.07810015898251192,0.00243998629725955
565,0.05465023847376788,0.06379173290937996,0.07810015898251192,0.002473964100886814
566,0.05465023847376788,0.06379173290937996,0.07810015898251192,0.0025084150592775386
567,0.05465023847376788,0.06379173290937996,0.07810015898251192,0.002543345761304648
568,0.05465023847376788,0.06379173290937996,0.07810015898251192,0.002578762887593801
569,0.05465023847376788,0.06379173290937996,0.07810015898251192,0.002614673211801092
570,0.06399046104928457,0.06478537360890302,0.08247217806041335,0.002651083601908539
571,0.06399046104928457,0.06478537360890302,0.08247217806041335,0.0026880010215376044
572,0.06399046104928457,0.06478537360890302,0.08247217806041335,0.0027254325312810277
573,0.06399046104928457,0.06478537360890302,0.08247217806041335,0.00276338529005317
574,0.06399046104928457,0.06478537360890302,0.08247217806041335,0.0028018665564591956
575,0.06399046104928457,0.06756756756756757,0.08406200317965024,0.0028408836901833044
576,0.06399046104928457,0.06756756756756757,0.08406200317965024,0.002880444153396298
577,0.06399046104928457,0.06756756756756757,0.08406200317965024,0.002920555512182745
578,0.06399046104928457,0.06756756756756757,0.08406200317965024,0.0029612254379880344
579,0.06399046104928457,0.06756756756756757,0.08406200317965024,0.0030024617090855495
580,0.06895866454689985,0.06955484896661367,0.08465818759936407,0.0030442722120643025
581,0.06895866454689985,0.06955484896661367,0.08465818759936407,0.0030866649433372744
582,0.06895866454689985,0.06955484896661367,0.08465818759936407,0.0031296480106707504
583,0.06895866454689985,0.06955484896661367,0.08465818759936407,0.003173229634734976
584,0.06895866454689985,0.06955484896661367,0.08465818759936407,0.0032174181506763717
585,0.06915739268680444,0.07134340222575516,0.08803656597774245,0.00326222200971167
586,0.06915739268680444,0.07134340222575516,0.08803656597774245,0.0033076497807442424
587,0.06915739268680444,0.07134340222575516,0.08803656597774245,0.0033537101520029287
588,0.06915739268680444,0.07134340222575516,0.08803656597774245,0.003400411932703706
589,0.06995230524642289,0.071939586645469,0.08863275039745629,0.0034477640547344642
590,0.06995230524642289,0.071939586645469,0.08863275039745629,0.0034957755743632753
591,0.06995230524642289,0.071939586645469,0.08863275039745629,0.0035444556739704356
592,0.06995230524642289,0.071939586645469,0.08863275039745629,0.0035938136638046254
593,0.07074721780604133,0.07293322734499205,0.09201112877583466,0.0036438589837635444
594,0.07074721780604133,0.07293322734499205,0.09201112877583466,0.0036946012051993025
595,0.07074721780604133,0.07293322734499205,0.09201112877583466,0.003746050032748993
596,0.07074721780604133,0.07293322734499205,0.09201112877583466,0.0037982153061907366
597,0.07213831478537361,0.07651033386327503,0.0928060413354531,0.003851107002325569
598,0.07213831478537361,0.07651033386327503,0.0928060413354531,0.00390473523688556
599,0.07213831478537361,0.07651033386327503,0.0928060413354531,0.0039591102664684585
600,0.07213831478537361,0.07651033386327503,0.0928060413354531,0.004014242490499322
601,0.07452305246422894,0.07670906200317965,0.0928060413354531,0.004070142453219439
602,0.07452305246422894,0.07670906200317965,0.0928060413354531,0.004126820845702951
603,0.07452305246422894,0.07670906200317965,0.0928060413354531,0.00418428850790158
604,0.07670906200317965,0.07730524642289348,0.09499205087440382,0.004242556430717776
605,0.07670906200317965,0.07730524642289348,0.09499205087440382,0.004301635758106795
606,0.07670906200317965,0.07730524642289348,0.09499205087440382,0.004361537789208006
607,0.07670906200317965,0.07730524642289348,0.09499205087440382,0.004422273980505897
608,0.07790143084260731,0.07929252782193959,0.09558823529411764,0.004483855948021186
609,0.07790143084260731,0.07929252782193959,0.09558823529411764,0.004546295469532399
610,0.07790143084260731,0.07929252782193959,0.09558823529411764,0.004609604486828433
611,0.07849761526232114,0.08167726550079492,0.09558823529411764,0.004673795107992464
612,0.07849761526232114,0.08167726550079492,0.09558823529411764,0.004738879609717651
613,0.07849761526232114,0.08167726550079492,0.09558823529411764,0.004804870439655128
614,0.07889507154213037,0.08306836248012718,0.09737678855325914,0.004871780218794631
615,0.07889507154213037,0.08306836248012718,0.09737678855325914,0.004939621743878321
616,0.07889507154213037,0.08306836248012718,0.09737678855325914,0.005008407989848212
617,0.07929252782193959,0.0834658187599364,0.09737678855325914,0.0050781521123276704
618,0.07929252782193959,0.0834658187599364,0.09737678855325914,0.005148867450137492
619,0.07929252782193959,0.0834658187599364,0.09737678855325914,0.005220567527846975
620,0.08028616852146264,0.0834658187599364,0.09797297297297297,0.005293266058360561
621,0.08028616852146264,0.0834658187599364,0.09797297297297297,0.005366976945540476
622,0.08247217806041335,0.0834658187599364,0.0985691573926868,0.005441714286865892
623,0.08247217806041335,0.0834658187599364,0.0985691573926868,0.005517492376129122
624,0.08247217806041335,0.0834658187599364,0.0985691573926868,0.005594325706169378
625,0.08267090620031796,0.0834658187599364,0.10095389507154214,0.005672228971644544
626,0.08267090620031796,0.0834658187599364,0.10095389507154214,0.005751217071841614
627,0.08267090620031796,0.0834658187599364,0.10095389507154214,0.005831305113526225
628,0.08366454689984101,0.08445945945945946,0.10095389507154214,0.005912508413831875
629,0.08366454689984101,0.08445945945945946,0.10095389507154214,0.005994842503189409
630,0.08366454689984101,0.08724165341812401,0.10095389507154214,0.00607832312829723
631,0.08366454689984101,0.08724165341812401,0.10095389507154214,0.006162966255132942
632,0.08624801271860096,0.08724165341812401,0.10294117647058823,0.006248788072006894
633,0.08624801271860096,0.08724165341812401,0.10294117647058823,0.006335804992658248
634,0.08624801271860096,0.08724165341812401,0.10294117647058823,0.00642403365939419
635,0.08744038155802862,0.09042130365659777,0.1041335453100159,0.0065134909462728026
636,0.08744038155802862,0.09042130365659777,0.1041335453100159,0.006604193962330305
637,0.08883147853736088,0.09081875993640699,0.10512718600953895,0.006696160054853221
638,0.08883147853736088,0.09081875993640699,0.10512718600953895,0.006789406812696105
639,0.08942766295707472,0.09260731319554849,0.1079093799682035,0.0068839520696454964
640,0.08942766295707472,0.09260731319554849,0.1079093799682035,0.00697981390783066
641,0.09121621621621621,0.09598569157392686,0.10949920508744038,0.0070770106611818895
642,0.09121621621621621,0.09598569157392686,0.10949920508744038,0.007175560918936928
643,0.09181240063593005,0.0965818759936407,0.11009538950715421,0.007275483529196225
644,0.09181240063593005,0.0965818759936407,0.11009538950715421,0.007376797602527731
645,0.0928060413354531,0.09777424483306836,0.11108903020667726,0.007479522515621821
646,0.0928060413354531,0.09777424483306836,0.11108903020667726,0.007583677914997191
647,0.09320349761526232,0.09777424483306836,0.11208267090620032,0.007689283720758314
648,0.09320349761526232,0.09777424483306836,0.11208267090620032,0.00779636013040523
649,0.09797297297297297,0.0983704292527822,0.11267885532591415,0.00790492762269642
650,0.09797297297297297,0.0983704292527822,0.11267885532591415,0.008015006961565405
651,0.0983704292527822,0.09896661367249603,0.11327503974562798,0.008126619200091945
652,0.0983704292527822,0.09896661367249603,0.11327503974562798,0.008239785684528518
653,0.0985691573926868,0.09916534181240064,0.11406995230524643,0.008354528058382863
654,0.09896661367249603,0.10155007949125597,0.11486486486486487,0.008470868266557402
655,0.09896661367249603,0.10155007949125597,0.11486486486486487,0.00858882855954625
656,0.09896661367249603,0.10313990461049284,0.11585850556438791,0.008708431497690725
657,0.09896661367249603,0.10313990461049284,0.11585850556438791,0.008829699955494092
658,0.09976152623211447,0.10453100158982512,0.11804451510333863,0.008952657125996391
659,0.10015898251192369,0.10572337042925278,0.12261526232114467,0.009077326525210223
660,0.10015898251192369,0.10572337042925278,0.12261526232114467,0.00920373199661822
661,0.10194753577106519,0.10691573926868045,0.125,0.009331897715733239
662,0.10711446740858506,0.10949920508744038,0.125,0.009461848194722
663,0.10711446740858506,0.10949920508744038,0.125,0.009593608287093146
664,0.11069157392686804,0.11188394276629571,0.1251987281399046,0.009727203192450537
665,0.11069157392686804,0.11188394276629571,0.1251987281399046,0.00986265846131282
666,0.11148648648648649,0.11248012718600954,0.12539745627980922,0.01
667,0.11446740858505565,0.11248012718600954,0.12579491255961844,0.010139254075588142
668,0.11506359300476948,0.11248012718600954,0.12579491255961844,0.010280447320933098
669,0.11506359300476948,0.11248012718600954,0.12579491255961844,0.01042360673976401
670,0.11764705882352941,0.11307631160572337,0.1269872813990461,0.01056875971184805
671,0.11764705882352941,0.11307631160572337,0.12798092209856915,0.01071593399822671
672,0.11764705882352941,0.11307631160572337,0.12798092209856915,0.010865157746525371
673,0.11784578696343402,0.11526232114467408,0.12957074721780604,0.011016459496336568
674,0.11784578696343402,0.11844197138314785,0.12957074721780604,0.011169868184678227
675,0.11864069952305246,0.11864069952305246,0.1305643879173291,0.011325413151528128
676,0.1192368839427663,0.11864069952305246,0.13175675675675674,0.011483124145435113
677,0.1192368839427663,0.11864069952305246,0.13175675675675674,0.011643031329208756
678,0.12062798092209857,0.1192368839427663,0.13175675675675674,0.011805165285688056
679,0.12082670906200318,0.1210254372019078,0.13175675675675674,0.011969557023590429
680,0.12142289348171702,0.1210254372019078,0.13215421303656597,0.012136237983442417
681,0.12400635930047695,0.12182034976152623,0.1323529411764706,0.012305240043592616
682,0.12400635930047695,0.12182034976152623,0.1323529411764706,0.012476595526308684
683,0.12599364069952304,0.12182034976152623,0.1323529411764706,0.012650337203959038
684,0.12639109697933226,0.12281399046104928,0.1327503974562798,0.012826498305280598
685,0.1271860095389507,0.12281399046104928,0.1329491255961844,0.013005112521734098
686,0.1287758346581876,0.12420508744038156,0.1343402225755167,0.013186214013947484
687,0.12937201907790144,0.12420508744038156,0.1343402225755167,0.013369837418249451
688,0.12937201907790144,0.12599364069952304,0.13533386327503974,0.01355601785329369
689,0.1307631160572337,0.12599364069952304,0.13612877583465818,0.013744790926775366
690,0.13155802861685215,0.12599364069952304,0.1379173290937997,0.013936192742241435
691,0.13354531001589826,0.12817965023847377,0.1383147853736089,0.014130259905995337
692,0.13374403815580285,0.12817965023847377,0.1383147853736089,0.014327029534098295
693,0.13374403815580285,0.12817965023847377,0.13891096979332274,0.014526539259467812
694,0.13394276629570748,0.13155802861685215,0.13930842607313196,0.014728827239075018
695,0.13473767885532592,0.13394276629570748,0.13950715421303655,0.014933932161242534
696,0.13533386327503974,0.13394276629570748,0.13950715421303655,0.01514189325304352
697,0.13672496025437203,0.13692368839427663,0.14089825119236885,0.015352750287804213
698,0.1387122416534181,0.13891096979332274,0.14089825119236885,0.01556654359271062
699,0.13990461049284578,0.13891096979332274,0.1422893481717011,0.015783314056521166
700,0.1401033386327504,0.13990461049284578,0.14268680445151033,0.016003103137387016
701,0.1401033386327504,0.13990461049284578,0.14268680445151033,0.01622595287078087
702,0.14288553259141495,0.14268680445151033,0.14308426073131955,0.016451905877536605
703,0.14427662957074722,0.14268680445151033,0.143879173290938,0.01668100537200059
704,0.14467408585055644,0.1436804451510334,0.14467408585055644,0.01691329517029647
705,0.14507154213036566,0.1436804451510334,0.14566772655007948,0.01714881969870541
706,0.14507154213036566,0.1436804451510334,0.1458664546899841,0.017387624002162504
707,0.14546899841017488,0.1436804451510334,0.1460651828298887,0.01762975375287204
708,0.14546899841017488,0.1436804451510334,0.14626391096979333,0.017875255259042353
709,0.1460651828298887,0.14487281399046104,0.14686009538950714,0.018124175473742357
710,0.1460651828298887,0.14566772655007948,0.14705882352941177,0.018376562003881724
711,0.14666136724960255,0.14566772655007948,0.14705882352941177,0.018632463119315597
712,0.14864864864864866,0.14666136724960255,0.14705882352941177,0.018891927762076644
713,0.151033386327504,0.1478537360890302,0.15222575516693163,0.019155005555735276
714,0.151033386327504,0.1478537360890302,0.15262321144674085,0.019421746814890242
715,0.15123211446740858,0.14924483306836248,0.15361685214626392,0.019692202554791732
716,0.15282193958664547,0.1532193958664547,0.15361685214626392,0.019966424501097934
717,0.1538155802861685,0.1534181240063593,0.1538155802861685,0.020244465099768016
718,0.15401430842607314,0.1534181240063593,0.1538155802861685,0.02052637752709252
719,0.1552066772655008,0.1552066772655008,0.15441176470588236,0.02081221569986337
720,0.15580286168521462,0.1552066772655008,0.1554054054054054,0.021102034285685967
721,0.15600158982511925,0.15639904610492847,0.15818759936406995,0.021395888713434213
722,0.15659777424483307,0.1573926868044515,0.15818759936406995,0.02169383518385182
723,0.15798887122416533,0.15957869634340222,0.15818759936406995,0.021995930680300747
724,0.15818759936406995,0.15957869634340222,0.15838632750397455,0.022302232979659366
725,0.15858505564387917,0.16017488076311606,0.16077106518282988,0.022612800663372797
726,0.15858505564387917,0.16017488076311606,0.16077106518282988,0.022927693128656487
727,0.15997615262321144,0.16136724960254373,0.16216216216216217,0.023246970599856503
728,0.1611685214626391,0.16136724960254373,0.16414944356120828,0.023570694139967277
729,0.1611685214626391,0.1631558028616852,0.16534181240063592,0.02389892566231048
730,0.1611685214626391,0.16534181240063592,0.166335453100159,0.024231727942376005
731,0.16176470588235295,0.1667329093799682,0.16891891891891891,0.0245691646298279
732,0.16176470588235295,0.1667329093799682,0.16911764705882354,0.024911300260677907
733,0.16216216216216217,0.16891891891891891,0.1726947535771065,0.025258200269627846
734,0.16355325914149443,0.16891891891891891,0.17329093799682035,0.025609931002584567
735,0.16573926868044514,0.16951510333863276,0.1742845786963434,0.025966559729348724
736,0.16613672496025436,0.16951510333863276,0.17488076311605724,0.0263281546564802
737,0.1683227344992051,0.17189984101748806,0.17647058823529413,0.026694784940343233
738,0.16872019077901432,0.17189984101748806,0.17905405405405406,0.02706652070033241
739,0.1703100158982512,0.17348966613672495,0.1798489666136725,0.027443433032283623
740,0.17130365659777425,0.17348966613672495,0.1818362480127186,0.027825594022071257
741,0.17150238473767884,0.17647058823529413,0.18223370429252783,0.028213076759394707
742,0.1724960254372019,0.1782591414944356,0.1834260731319555,0.02860595535175745
743,0.1724960254372019,0.1782591414944356,0.18640699523052465,0.029004304938639914
744,0.1726947535771065,0.1782591414944356,0.1877980922098569,0.029408201705870607
745,0.1742845786963434,0.18024642289348172,0.18799682034976153,0.029817722900196734
746,0.17527821939586646,0.1818362480127186,0.1891891891891892,0.030232946844057765
747,0.17647058823529413,0.1818362480127186,0.18978537360890302,0.030653952950565302
748,0.1778616852146264,0.1818362480127186,0.19097774244833068,0.03108082173869064
749,0.1814387917329094,0.18322734499205087,0.19256756756756757,0.03151363484866476
750,0.18461844197138313,0.18322734499205087,0.19256756756756757,0.03195247505759213
751,0.18501589825119236,0.18481717011128776,0.1931637519872814,0.03239742629528195
752,0.18680445151033387,0.18481717011128776,0.1935612082670906,0.032848573660300466
753,0.18680445151033387,0.18680445151033387,0.19435612082670906,0.03330600343624588
754,0.18700317965023847,0.18819554848966613,0.1949523052464229,0.033769803108250875
755,0.18978537360890302,0.18819554848966613,0.19773449920508743,0.034240061379714255
756,0.18998410174880764,0.19117647058823528,0.19793322734499205,0.034716868189265594
757,0.19018282988871224,0.19375993640699524,0.19813195548489665,0.03520031472796683
758,0.1913751987281399,0.19375993640699524,0.19833068362480127,0.03569049345675229
759,0.19177265500794913,0.19554848966613672,0.19833068362480127,0.03618749812411276
760,0.19197138314785372,0.19554848966613672,0.19952305246422894,0.036691423784024936
761,0.19276629570747217,0.19773449920508743,0.20051669316375198,0.03720236681413066
762,0.1949523052464229,0.19773449920508743,0.20151033386327505,0.037720424934170015
763,0.19534976152623212,0.19972178060413354,0.20170906200317965,0.03824569722466999
764,0.19594594594594594,0.19972178060413354,0.20210651828298887,0.038778284145894536
765,0.19733704292527823,0.20170906200317965,0.20329888712241653,0.0393182875570577
766,0.19813195548489665,0.20349761526232116,0.2046899841017488,0.039865810735804384
767,0.1989268680445151,0.20349761526232116,0.20767090620031797,0.0404209583979631
768,0.19972178060413354,0.20627980922098568,0.20906200317965024,0.040983836717572615
769,0.20051669316375198,0.208664546899841,0.20945945945945946,0.04155455334718871
770,0.20210651828298887,0.2100556438791733,0.2102543720190779,0.04213321743847289
771,0.20270270270270271,0.21164546899841016,0.21065182829888712,0.042719939663067766
772,0.2029014308426073,0.2140302066772655,0.21164546899841016,0.043314832233764027
773,0.2044912559618442,0.2140302066772655,0.21442766295707472,0.04391800892596086
774,0.2044912559618442,0.2140302066772655,0.21502384737678856,0.04452958509942651
775,0.20608108108108109,0.21681240063593005,0.2160174880763116,0.04514967772036102
776,0.20747217806041335,0.21681240063593005,0.21740858505564387,0.045778405383766166
777,0.2082670906200318,0.21840222575516693,0.21840222575516693,0.04641588833612782
778,0.20965818759936408,0.21840222575516693,0.22019077901430842,0.04706224849841282
779,0.21104928457869634,0.21999205087440382,0.22098569157392686,0.04771760948938741
780,0.21144674085850557,0.22217806041335453,0.22197933227344993,0.04838209664925957
781,0.2124403815580286,0.223966613672496,0.223966613672496,0.04905583706365045
782,0.21323529411764705,0.223966613672496,0.22496025437201908,0.04973895958790067
783,0.21442766295707472,0.223966613672496,0.2253577106518283,0.050431594871713586
784,0.21522257551669316,0.223966613672496,0.22635135135135134,0.051133875384143206
785,0.21720985691573927,0.2269475357710652,0.22655007949125597,0.05184593543892913
786,0.21860095389507153,0.2269475357710652,0.22833863275039745,0.05256791122018419
787,0.21899841017488075,0.22933227344992052,0.22873608903020667,0.05329994080844093
788,0.22376788553259142,0.22933227344992052,0.22953100158982512,0.054042164207059144
789,0.22615262321144675,0.23211446740858505,0.23151828298887123,0.05479472336900281
790,0.2271462639109698,0.23211446740858505,0.23509538950715422,0.055557762223988776
791,0.22873608903020667,0.23310810810810811,0.23549284578696345,0.056331426706013515
792,0.22972972972972974,0.23569157392686804,0.23608903020667726,0.05711586478126435
793,0.23052464228934816,0.23569157392686804,0.2362877583465819,0.05791122647641758
794,0.23231319554848967,0.23569157392686804,0.23748012718600953,0.05871766390733249
795,0.23251192368839427,0.23827503974562797,0.23887122416534182,0.0595353313081437
796,0.2333068362480127,0.23827503974562797,0.23926868044515104,0.06036438506075864
797,0.23549284578696345,0.24085850556438793,0.24026232114467408,0.06120498372476703
798,0.23608903020667726,0.24085850556438793,0.24165341812400637,0.06205728806776501
799,0.2366852146263911,0.24085850556438793,0.2426470588235294,0.06292146109610337
800,0.23728139904610493,0.24383942766295708,0.24403815580286167,0.06379766808606283
801,0.23728139904610493,0.246422893481717,0.24483306836248012,0.0646860766154632
802,0.24085850556438793,0.246422893481717,0.24662162162162163,0.06558685659571435
803,0.24105723370429252,0.246422893481717,0.24701907790143085,0.06650018030431118
804,0.24145468998410174,0.24900635930047696,0.24741653418124007,0.06742622241778334
805,0.2420508744038156,0.24900635930047696,0.24920508744038156,0.06836516004510239
806,0.24403815580286167,0.24900635930047696,0.2498012718600954,0.06931717276155401
807,0.24523052464228934,0.25119236883942764,0.25099364069952307,0.07028244264308353
808,0.2484101748807631,0.25119236883942764,0.2533783783783784,0.07126115430111744
809,0.24960254372019078,0.2539745627980922,0.25417329093799684,0.07225349491787206
810,0.25079491255961844,0.2539745627980922,0.2549682034976153,0.0732596542821523
811,0.2527821939586645,0.25735294117647056,0.2565580286168522,0.0742798248256491
812,0.2531796502384738,0.25735294117647056,0.257154213036566,0.07531420165974376
813,0.2555643879173291,0.25735294117647056,0.25834658187599363,0.07636298261282241
814,0.25854531001589826,0.26013513513513514,0.25894276629570745,0.07742636826811278
815,0.2591414944356121,0.26013513513513514,0.26172496025437203,0.07850456200204509
816,0.2595389507154213,0.2627186009538951,0.2647058823529412,0.07959777002314977
817,0.2613275039745628,0.2627186009538951,0.26569952305246425,0.08070620141149507
818,0.26410969793322736,0.26569952305246425,0.26828298887122415,0.0818300681586739
819,0.2674880763116057,0.26569952305246425,0.2702702702702703,0.08296958520834916
820,0.268879173290938,0.26967408585055647,0.27205882352941174,0.08412497049736119
821,0.2706677265500795,0.26967408585055647,0.2726550079491256,0.08529644499741017
822,0.2718600953895072,0.26967408585055647,0.2744435612082671,0.08648423275731726
823,0.27344992050874406,0.27225755166931637,0.2768282988871224,0.08768856094587427
824,0.2744435612082671,0.27225755166931637,0.27941176470588236,0.08890965989529168
825,0.27603338632750396,0.27543720190779014,0.28100158982511925,0.09014776314524918
826,0.27722575516693165,0.27543720190779014,0.28318759936406995,0.09140310748756224
827,0.279610492845787,0.27881558028616854,0.284181240063593,0.09267593301146883
828,0.28279014308426076,0.27881558028616854,0.2867647058823529,0.0939664831495469
829,0.2861685214626391,0.27881558028616854,0.28974562798092207,0.095275004724273
830,0.2867647058823529,0.2819952305246423,0.2915341812400636,0.09660174799522644
831,0.28696343402225755,0.28497615262321147,0.2933227344992051,0.09794696670695385
832,0.28914944356120825,0.28497615262321147,0.2953100158982512,0.099310918137498
833,0.2921303656597774,0.2889507154213037,0.29689984101748806,0.1006938631476027
834,0.2935214626391097,0.29252782193958665,0.299483306836248,0.10209606623060476
835,0.2955087440381558,0.29252782193958665,0.3004769475357711,0.10351779556301763
836,0.29670111287758344,0.29252782193958665,0.30246422893481717,0.10495932305582266
837,0.29908585055643877,0.29789348171701113,0.3036565977742448,0.10642092440647245
838,0.30007949125596184,0.29789348171701113,0.30564387917329094,0.10790287915161835
839,0.3016693163751987,0.302066772655008,0.306637519872814,0.10940547072057435
840,0.30584260731319557,0.302066772655008,0.3080286168521463,0.11092898648952228
841,0.3070349761526232,0.30564387917329094,0.31001589825119236,0.11247371783647507
842,0.30981717011128773,0.30564387917329094,0.3129968203497615,0.1140399601970033
843,0.3129968203497615,0.31120826709062005,0.3157790143084261,0.11562801312073753
844,0.317368839427663,0.31120826709062005,0.31756756756756754,0.11723818032865997
845,0.3195548489666137,0.3163751987281399,0.3185612082670906,0.11887076977119032
846,0.3203497615262321,0.3207472178060413,0.3201510333863275,0.12052609368708414
847,0.32313195548489665,0.3207472178060413,0.322933227344992,0.12220446866314887
848,0.32531796502384736,0.32531796502384736,0.3257154213036566,0.12390621569479157
849,0.3273052464228935,0.32531796502384736,0.32710651828298887,0.12563166024741215
850,0.3292925278219396,0.33048489666136727,0.3296899841017488,0.12738113231864784
851,0.33465818759936405,0.33048489666136727,0.33366454689984104,0.12915496650148828
852,0.3356518282988871,0.33048489666136727,0.3370429252782194,0.13095350204826675
853,0.3392289348171701,0.33585055643879175,0.3394276629570747,0.13277708293554288
854,0.34022257551669316,0.33585055643879175,0.3416136724960254,0.1346260579298911
855,0.34240858505564387,0.33585055643879175,0.34439586645469,0.1365007806546014
856,0.34459459459459457,0.33585055643879175,0.34797297297297297,0.13840160965731302
857,0.3469793322734499,0.34379968203497613,0.3505564387917329,0.1403289084785873
858,0.3503577106518283,0.34379968203497613,0.35333863275039745,0.1422830457214352
859,0.3531399046104928,0.34379968203497613,0.35552464228934816,0.14426439512181588
860,0.3563195548489666,0.3503577106518283,0.3565182829888712,0.14627333562011297
861,0.3575119236883943,0.356120826709062,0.3585055643879173,0.14831025143361026
862,0.36208267090620033,0.356120826709062,0.3614864864864865,0.15037553212997384
863,0.36307631160572335,0.356120826709062,0.3652623211446741,0.1524695727017573
864,0.36665341812400637,0.3634737678855326,0.36645468998410174,0.15459277364194784
865,0.36804451510333863,0.3634737678855326,0.36824324324324326,0.1567455410205595
866,0.3706279809220986,0.37023052464228934,0.3696343402225755,0.15892828656229763
867,0.3748012718600954,0.37023052464228934,0.37082670906200316,0.161141427725302
868,0.3765898251192369,0.37579491255961844,0.37380763116057236,0.16338538778098602
869,0.3787758346581876,0.37579491255961844,0.3753974562798092,0.16566059589499152
870,0.38235294117647056,0.3805643879173291,0.3771860095389507,0.1679674872092653
871,0.38533386327503977,0.3805643879173291,0.3789745627980922,0.17030650292528426
872,0.3871224165341812,0.3805643879173291,0.37976947535771066,0.1726780903884356
873,0.3897058823529412,0.38791732909379967,0.38135930047694755,0.17508270317357233
874,0.3914944356120827,0.38791732909379967,0.38394276629570745,0.1775208011717636
875,0.39546899841017485,0.3934817170111288,0.38732114467408585,0.17999285067824766
876,0.397456279809221,0.3934817170111288,0.3908982511923688,0.18249932448161507
877,0.3994435612082671,0.4014308426073132,0.3920906200317965,0.18504070195423022
878,0.4014308426073132,0.4014308426073132,0.393879173290938,0.18761746914391195
879,0.4052066772655008,0.4014308426073132,0.3968600953895072,0.1902301188668946
880,0.4069952305246423,0.4095786963434022,0.4034181240063593,0.19287915080207776
881,0.4083863275039746,0.4095786963434022,0.40600158982511925,0.1955650715865947
882,0.4109697933227345,0.4095786963434022,0.41037360890302066,0.19828839491270714
883,0.41255961844197137,0.4155405405405405,0.41414944356120825,0.20104964162604969
884,0.4165341812400636,0.4155405405405405,0.4165341812400636,0.20384933982524642
885,0.4226947535771065,0.42289348171701113,0.42189984101748806,0.2066880249629082
886,0.42468203497615264,0.42289348171701113,0.4238871224165342,0.20956623994804308
887,0.42746422893481717,0.42289348171701113,0.42726550079491254,0.21248453524988828
888,0.4302464228934817,0.42885532591414943,0.4302464228934817,0.21544346900318823
889,0.43402225755166934,0.4356120826709062,0.4338235294117647,0.21844360711494282
890,0.43839427662957076,0.4356120826709062,0.4385930047694754,0.2214855233726359
891,0.44097774244833066,0.4356120826709062,0.4431637519872814,0.22456979955397716
892,0.44713831478537364,0.44554848966613675,0.4489268680445151,0.22769702553816798
893,0.4495230524642289,0.44554848966613675,0.45588235294117646,0.23086779941871674
894,0.4523052464228935,0.45151033386327505,0.4582670906200318,0.23408272761782942
895,0.45568362480127184,0.45151033386327505,0.4642289348171701,0.23734242500238661
896,0.4604531001589825,0.45151033386327505,0.4709856915739269,0.2406475150015422
897,0.46462639109697934,0.46124801271860094,0.47436406995230523,0.24399862972595504
898,0.46740858505564387,0.46124801271860094,0.48032591414944353,0.24739641008868118
899,0.4715818759936407,0.46879968203497613,0.4841017488076312,0.2508415059277541
900,0.4771462639109698,0.46879968203497613,0.4886724960254372,0.25433457613046484
901,0.47794117647058826,0.4757551669316375,0.49165341812400637,0.25787628875938035
902,0.481120826709062,0.4757551669316375,0.4940381558028617,0.2614673211801092
903,0.48807631160572335,0.48370429252782193,0.4968203497615262,0.2651083601908536
904,0.48926868044515104,0.48370429252782193,0.5031796502384738,0.2688001021537607
905,0.4938394276629571,0.48986486486486486,0.5067567567567568,0.27254325312810274
906,0.4962241653418124,0.48986486486486486,0.5099364069952306,0.27633852900531725
907,0.49880763116057236,0.48986486486486486,0.514308426073132,0.28018665564591955
908,0.5015898251192369,0.4966216216216216,0.5192766295707473,0.2840883690183301
909,0.505564387917329,0.4966216216216216,0.5232511923688394,0.28804441533962977
910,0.5111287758346582,0.5049682034976153,0.5256359300476947,0.2920555512182745
911,0.5155007949125596,0.5049682034976153,0.5302066772655007,0.2961225437988037
912,0.5204689984101749,0.5137122416534181,0.5325914149443561,0.30024617090855493
913,0.5238473767885533,0.5137122416534181,0.541335453100159,0.30442722120642995
914,0.5304054054054054,0.5210651828298887,0.5451112877583466,0.30866649433372745
915,0.5339825119236884,0.5210651828298887,0.5492845786963434,0.312964801067075
916,0.5361685214626392,0.5298092209856916,0.5536565977742448,0.3173229634734979
917,0.5389507154213037,0.5298092209856916,0.5576311605723371,0.32174181506763716
918,0.5417329093799682,0.5365659777424483,0.5614069952305246,0.32622220097116666
919,0.5472972972972973,0.5365659777424483,0.5661764705882353,0.33076497807442423
920,0.5546502384737679,0.544912559618442,0.5681637519872814,0.3353710152002929
921,0.5574324324324325,0.544912559618442,0.5763116057233705,0.3400411932703709
922,0.5627980922098569,0.5532591414944356,0.581081081081081,0.3447764054734464
923,0.5677662957074722,0.5532591414944356,0.5848569157392687,0.3495775574363271
924,0.5709459459459459,0.5641891891891891,0.5914149443561209,0.3544455673970436
925,0.5767090620031796,0.5641891891891891,0.5951907790143084,0.3593813663804626
926,0.5830683624801272,0.5737281399046105,0.5995627980922098,0.3643858983763548
927,0.5890302066772655,0.5844594594594594,0.6033386327503975,0.36946012051993027
928,0.597972972972973,0.5924085850556439,0.6071144674085851,0.37460500327489893
929,0.6037360890302067,0.5924085850556439,0.6126788553259142,0.37982153061907364
930,0.6081081081081081,0.6011526232114467,0.6184419713831478,0.3851107002325569
931,0.6156597774244833,0.6011526232114467,0.6232114467408585,0.39047352368855637
932,0.6208267090620032,0.6079093799682035,0.628577106518283,0.39591102664684585
933,0.6238076311605724,0.614268680445151,0.6341414944356121,0.40142424904993174
934,0.6315580286168522,0.614268680445151,0.6375198728139905,0.40701424532194386
935,0.6395071542130366,0.6230127186009539,0.6426868044515104,0.41268208457029515
936,0.6444753577106518,0.6301669316375199,0.6466613672496025,0.41842885079015846
937,0.6480524642289348,0.6301669316375199,0.65560413354531,0.4242556430717777
938,0.6532193958664547,0.6399046104928457,0.6621621621621622,0.43016357581067904
939,0.6603736089030207,0.6470588235294118,0.6657392686804452,0.43615377892080054
940,0.6673290937996821,0.6565977742448331,0.6752782193958664,0.4422273980505897
941,0.6720985691573926,0.6565977742448331,0.6830286168521462,0.4483855948021191
942,0.6770667726550079,0.6659379968203497,0.6874006359300477,0.4546295469532399
943,0.6838235294117647,0.6768680445151033,0.6917726550079492,0.4609604486828429
944,0.6883942766295708,0.6838235294117647,0.6971383147853736,0.46737951079924633
945,0.696939586645469,0.690779014308426,0.7027027027027027,0.4738879609717651
946,0.7021065182829889,0.690779014308426,0.7108505564387917,0.4804870439655134
947,0.7100556438791733,0.7013116057233705,0.7146263910969793,0.48717802187946313
948,0.71939586645469,0.7076709062003179,0.720389507154213,0.4939621743878316
949,0.7255564387917329,0.7142289348171701,0.7273449920508744,0.5008407989848213
950,0.7323131955484896,0.7227742448330684,0.7327106518282989,0.5078152112327671
951,0.7412559618441972,0.7319157392686805,0.740262321144674,0.5148867450137498
952,0.7472178060413355,0.739268680445151,0.746422893481717,0.5220567527846975
953,0.753577106518283,0.7458267090620032,0.7541732909379968,0.5293266058360555
954,0.7593402225755167,0.7521860095389508,0.7577503974562798,0.5366976945540476
955,0.7678855325914149,0.7589427662957074,0.7637122416534181,0.5441714286865887
956,0.7756359300476947,0.7641096979332274,0.7702702702702703,0.5517492376129128
957,0.7813990461049285,0.7706677265500795,0.78060413354531,0.5594325706169377
958,0.7907392686804452,0.7833863275039745,0.7871621621621622,0.5672228971644537
959,0.8040540540540541,0.7901430842607313,0.7951112877583466,0.5751217071841613
960,0.8096184419713831,0.7935214626391097,0.8032591414944356,0.5831305113526218
961,0.8155802861685215,0.81120826709062,0.81120826709062,0.5912508413831881
962,0.824523052464229,0.8177662957074722,0.8189586645468998,0.5994842503189408
963,0.8298887122416534,0.8279014308426074,0.8273052464228935,0.6078323128297224
964,0.837241653418124,0.8318759936406995,0.8368441971383148,0.6162966255132942
965,0.8451907790143084,0.8410174880763116,0.845389507154213,0.6248788072006888
966,0.8589030206677265,0.8501589825119237,0.8509538950715422,0.6335804992658254
967,0.8670508744038156,0.8573131955484896,0.8591017488076311,0.642403365939419
968,0.8724165341812401,0.8646661367249603,0.865262321144674,0.6513490946272796
969,0.8809618441971383,0.8724165341812401,0.8748012718600954,0.6604193962330305
970,0.8891096979332274,0.8863275039745628,0.8841414944356121,0.6696160054853215
971,0.8976550079491256,0.8942766295707473,0.8920906200317965,0.6789406812696112
972,0.9022257551669316,0.9008346581875993,0.9036168521462639,0.6883952069645496
973,0.9093799682034976,0.9085850556438791,0.9117647058823529,0.6979813907830652
974,0.9159379968203497,0.915341812400636,0.9187201907790143,0.707701066118189
975,0.9215023847376789,0.9272655007949125,0.9270667726550079,0.7175560918936922
976,0.9310413354531002,0.9332273449920508,0.9338235294117647,0.7275483529196233
977,0.9370031796502385,0.9417726550079492,0.9405802861685215,0.7376797602527732
978,0.9431637519872814,0.946939586645469,0.9475357710651828,0.7479522515621814
979,0.9491255961844197,0.9584658187599364,0.9548887122416534,0.7583677914997191
980,0.9548887122416534,0.9628378378378378,0.9632352941176471,0.7689283720758305
981,0.962241653418124,0.9678060413354531,0.9676073131955485,0.7796360130405237
982,0.9699920508744038,0.9737678855325914,0.972972972972973,0.7904927622696419
983,0.9757551669316376,0.9787360890302067,0.9755564387917329,0.8015006961565413
984,0.9787360890302067,0.9823131955484896,0.9813195548489666,0.8126619200091946
985,0.9829093799682035,0.9858903020667726,0.9864864864864865,0.8239785684528511
986,0.9868839427662957,0.9884737678855325,0.9898648648648649,0.8354528058382871
987,0.9916534181240063,0.9914546899841018,0.9930445151033387,0.8470868266557402
988,0.9946343402225755,0.9936406995230525,0.9952305246422893,0.8588828559546258
989,0.9952305246422893,0.9960254372019078,0.9966216216216216,0.8708431497690724
990,0.9966216216216216,0.9984101748807631,0.9974165341812401,0.8829699955494082
991,0.9982114467408585,0.999006359300477,0.9980127186009539,0.89526571259964
992,0.9986089030206677,0.9992050874403816,0.9986089030206677,0.9077326525210223
993,0.999006359300477,0.9992050874403816,0.999006359300477,0.920373199661823
994,0.9996025437201908,0.9998012718600954,0.9998012718600954,0.9331897715733238
995,0.9996025437201908,1.0,1.0,0.9461848194721992
996,1.0,1.0,1.0,0.9593608287093147
997,1.0,1.0,1.0,0.9727203192450538
998,1.0,1.0,1.0,0.9862658461312831
999,1.0,1.0,1.0,1.0


==> data/combined/combined_attack_cifar10_auc.csv <==
,liraonline,relativeonline,relativeonlinelogits,random
0,0.64,0.672,0.63,0.5


==> data/combined/combined_attack_cifar10_roc.csv <==
,liraonline,relativeonline,relativeonlinelogits,random
0,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1e-06
1,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.0139254075588142e-06
2,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.0280447320933096e-06
3,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.0423606739764013e-06
4,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.056875971184805e-06
5,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.0715933998226711e-06
6,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.0865157746525372e-06
7,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.1016459496336568e-06
8,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.1169868184678225e-06
9,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.1325413151528126e-06
10,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.148312414543511e-06
11,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.1643031329208755e-06
12,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.1805165285688055e-06
13,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.1969557023590428e-06
14,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.2136237983442417e-06
15,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.2305240043592616e-06
16,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.2476595526308684e-06
17,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.2650337203959037e-06
18,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.2826498305280597e-06
19,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.3005112521734097e-06
20,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.3186214013947485e-06
21,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.3369837418249452e-06
22,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.355601785329369e-06
23,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.3744790926775367e-06
24,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.3936192742241435e-06
25,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.4130259905995336e-06
26,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.4327029534098296e-06
27,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.4526539259467812e-06
28,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.4728827239075016e-06
29,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.4933932161242533e-06
30,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.5141893253043518e-06
31,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.535275028780421e-06
32,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.556654359271062e-06
33,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.5783314056521166e-06
34,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.6003103137387017e-06
35,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.622595287078087e-06
36,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.6451905877536607e-06
37,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.6681005372000591e-06
38,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.691329517029647e-06
39,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.7148819698705409e-06
40,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.7387624002162504e-06
41,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.762975375287204e-06
42,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.7875255259042354e-06
43,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.8124175473742357e-06
44,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.8376562003881725e-06
45,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.8632463119315598e-06
46,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.8891927762076644e-06
47,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.915500555573528e-06
48,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.9421746814890245e-06
49,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.9692202554791733e-06
50,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.9966424501097934e-06
51,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.0244465099768015e-06
52,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.052637752709252e-06
53,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.081221569986337e-06
54,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.1102034285685966e-06
55,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.1395888713434217e-06
56,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.1693835183851824e-06
57,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.1995930680300747e-06
58,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.230223297965936e-06
59,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.2612800663372794e-06
60,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.2927693128656486e-06
61,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.3246970599856503e-06
62,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.3570694139967276e-06
63,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.389892566231048e-06
64,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.4231727942376005e-06
65,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.45691646298279e-06
66,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.491130026067791e-06
67,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.5258200269627847e-06
68,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.5609931002584565e-06
69,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.5966559729348724e-06
70,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.6328154656480197e-06
71,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.669478494034323e-06
72,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.7066520700332416e-06
73,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.744343303228363e-06
74,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.782559402207126e-06
75,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.821307675939471e-06
76,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.860595535175745e-06
77,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.9004304938639916e-06
78,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.9408201705870607e-06
79,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.9817722900196732e-06
80,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.0232946844057763e-06
81,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.0653952950565296e-06
82,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.108082173869064e-06
83,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.151363484866476e-06
84,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.1952475057592136e-06
85,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.2397426295281954e-06
86,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.2848573660300466e-06
87,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.3306003436245885e-06
88,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.376980310825088e-06
89,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.4240061379714255e-06
90,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.471686818926559e-06
91,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.5200314727966823e-06
92,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.5690493456752295e-06
93,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.6187498124112765e-06
94,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.6691423784024943e-06
95,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.720236681413066e-06
96,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.7720424934170015e-06
97,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.824569722466999e-06
98,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.877828414589453e-06
99,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.93182875570577e-06
100,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.986581073580438e-06
101,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.04209583979631e-06
102,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.098383671757261e-06
103,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.155455334718879e-06
104,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.213321743847289e-06
105,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.271993966306777e-06
106,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.331483223376403e-06
107,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.391800892596085e-06
108,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.452958509942659e-06
109,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.514967772036102e-06
110,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.577840538376616e-06
111,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.641588833612782e-06
112,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.706224849841281e-06
113,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.7717609489387505e-06
114,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.838209664925957e-06
115,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.905583706365045e-06
116,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.973895958790067e-06
117,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.0431594871713585e-06
118,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.113387538414331e-06
119,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.184593543892913e-06
120,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.256791122018419e-06
121,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.329994080844093e-06
122,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.404216420705915e-06
123,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.479472336900293e-06
124,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.5557762223988786e-06
125,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.633142670601352e-06
126,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.711586478126435e-06
127,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.791122647641759e-06
128,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.871766390733262e-06
129,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.95353313081437e-06
130,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.036438506075864e-06
131,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.120498372476702e-06
132,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.205728806776501e-06
133,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.2921461096103505e-06
134,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.379766808606282e-06
135,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.46860766154632e-06
136,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.558685659571435e-06
137,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.650018030431118e-06
138,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.742622241778349e-06
139,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.836516004510238e-06
140,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.9317172761554005e-06
141,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.0282442643083526e-06
142,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.126115430111745e-06
143,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.2253494917872216e-06
144,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.32596542821523e-06
145,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.427982482564911e-06
146,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.531420165974376e-06
147,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.636298261282242e-06
148,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.742636826811277e-06
149,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.85045620020451e-06
150,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.959777002314978e-06
151,0.01987281399046105,0.022058823529411766,0.0043720190779014305,8.070620141149506e-06
152,0.01987281399046105,0.022058823529411766,0.0043720190779014305,8.183006815867389e-06
153,0.01987281399046105,0.022058823529411766,0.0043720190779014305,8.296958520834915e-06
154,0.01987281399046105,0.022058823529411766,0.0043720190779014305,8.41249704973612e-06
155,0.01987281399046105,0.022058823529411766,0.0043720190779014305,8.529644499741017e-06
156,0.01987281399046105,0.022058823529411766,0.0043720190779014305,8.648423275731726e-06
157,0.01987281399046105,0.022058823529411766,0.0043720190779014305,8.768856094587425e-06
158,0.01987281399046105,0.022058823529411766,0.0043720190779014305,8.890965989529167e-06
159,0.01987281399046105,0.022058823529411766,0.0043720190779014305,9.014776314524917e-06
160,0.01987281399046105,0.022058823529411766,0.0043720190779014305,9.140310748756223e-06
161,0.01987281399046105,0.022058823529411766,0.0043720190779014305,9.267593301146882e-06
162,0.01987281399046105,0.022058823529411766,0.0043720190779014305,9.39664831495469e-06
163,0.01987281399046105,0.022058823529411766,0.0043720190779014305,9.5275004724273e-06
164,0.01987281399046105,0.022058823529411766,0.0043720190779014305,9.660174799522646e-06
165,0.01987281399046105,0.022058823529411766,0.0043720190779014305,9.794696670695386e-06
166,0.01987281399046105,0.022058823529411766,0.0043720190779014305,9.9310918137498e-06
167,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.0069386314760271e-05
168,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.0209606623060476e-05
169,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.0351779556301762e-05
170,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.0495932305582265e-05
171,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.0642092440647246e-05
172,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.0790287915161837e-05
173,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.0940547072057437e-05
174,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.1092898648952229e-05
175,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.124737178364751e-05
176,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.1403996019700332e-05
177,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.1562801312073755e-05
178,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.1723818032865999e-05
179,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.1887076977119032e-05
180,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.2052609368708412e-05
181,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.2220446866314887e-05
182,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.2390621569479157e-05
183,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.2563166024741215e-05
184,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.2738113231864785e-05
185,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.2915496650148827e-05
186,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.3095350204826676e-05
187,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.327770829355429e-05
188,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.346260579298911e-05
189,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.3650078065460137e-05
190,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.3840160965731302e-05
191,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.4032890847858732e-05
192,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.4228304572143519e-05
193,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.4426439512181588e-05
194,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.4627333562011299e-05
195,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.483102514336103e-05
196,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.5037553212997385e-05
197,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.5246957270175731e-05
198,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.5459277364194785e-05
199,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.567455410205595e-05
200,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.5892828656229765e-05
201,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.6114142772530196e-05
202,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.63385387780986e-05
203,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.656605958949915e-05
204,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.6796748720926532e-05
205,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.7030650292528428e-05
206,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.726780903884356e-05
207,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.7508270317357232e-05
208,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.7752080117176357e-05
209,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.7999285067824762e-05
210,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.8249932448161504e-05
211,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.850407019542302e-05
212,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.8761746914391195e-05
213,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.902301188668946e-05
214,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.9287915080207776e-05
215,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.955650715865947e-05
216,0.01987281399046105,0.022058823529411766,0.0043720190779014305,1.9828839491270713e-05
217,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.010496416260497e-05
218,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.038493398252464e-05
219,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.066880249629082e-05
220,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.0956623994804308e-05
221,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.1248453524988828e-05
222,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.154434690031882e-05
223,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.1844360711494287e-05
224,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.2148552337263595e-05
225,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.245697995539772e-05
226,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.27697025538168e-05
227,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.3086779941871675e-05
228,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.3408272761782944e-05
229,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.373424250023866e-05
230,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.4064751500154215e-05
231,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.43998629725955e-05
232,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.4739641008868115e-05
233,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.508415059277541e-05
234,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.543345761304648e-05
235,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.578762887593798e-05
236,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.614673211801092e-05
237,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.6510836019085362e-05
238,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.6880010215376075e-05
239,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.7254325312810276e-05
240,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.763385290053167e-05
241,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.8018665564591953e-05
242,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.840883690183301e-05
243,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.8804441533962977e-05
244,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.9205555121827452e-05
245,0.01987281399046105,0.022058823529411766,0.0043720190779014305,2.9612254379880316e-05
246,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.0024617090855495e-05
247,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.044272212064306e-05
248,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.0866649433372746e-05
249,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.12964801067075e-05
250,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.173229634734973e-05
251,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.2174181506763714e-05
252,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.262222009711673e-05
253,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.307649780744242e-05
254,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.353710152002929e-05
255,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.400411932703703e-05
256,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.447764054734464e-05
257,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.4957755743632785e-05
258,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.5444556739704355e-05
259,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.5938136638046256e-05
260,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.6438589837635405e-05
261,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.6946012051993025e-05
262,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.7460500327489966e-05
263,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.798215306190736e-05
264,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.8511070023255685e-05
265,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.904735236885556e-05
266,0.01987281399046105,0.022058823529411766,0.0043720190779014305,3.959110266468459e-05
267,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.014242490499326e-05
268,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.070142453219439e-05
269,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.1268208457029516e-05
270,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.1842885079015846e-05
271,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.242556430717777e-05
272,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.301635758106799e-05
273,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.3615377892080056e-05
274,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.4222739805058974e-05
275,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.483855948021191e-05
276,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.5462954695323996e-05
277,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.609604486828439e-05
278,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.673795107992464e-05
279,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.738879609717651e-05
280,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.804870439655134e-05
281,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.8717802187946306e-05
282,0.01987281399046105,0.022058823529411766,0.0043720190779014305,4.939621743878326e-05
283,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.008407989848212e-05
284,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.0781521123276707e-05
285,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.148867450137497e-05
286,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.220567527846975e-05
287,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.2932660583605666e-05
288,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.366976945540476e-05
289,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.441714286865887e-05
290,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.517492376129129e-05
291,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.594325706169377e-05
292,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.672228971644549e-05
293,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.751217071841614e-05
294,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.8313051135262185e-05
295,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.912508413831882e-05
296,0.01987281399046105,0.022058823529411766,0.0043720190779014305,5.994842503189409e-05
297,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.0783231282972365e-05
298,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.162966255132942e-05
299,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.248788072006888e-05
300,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.335804992658255e-05
301,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.424033659394191e-05
302,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.513490946272809e-05
303,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.604193962330305e-05
304,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.696160054853215e-05
305,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.789406812696113e-05
306,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.883952069645496e-05
307,0.01987281399046105,0.022058823529411766,0.0043720190779014305,6.979813907830666e-05
308,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.077010661181889e-05
309,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.17556091893692e-05
310,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.275483529196232e-05
311,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.37679760252773e-05
312,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.479522515621829e-05
313,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.58367791499719e-05
314,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.689283720758305e-05
315,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.796360130405237e-05
316,0.01987281399046105,0.022058823529411766,0.0043720190779014305,7.90492762269642e-05
317,0.01987281399046105,0.022058823529411766,0.0043720190779014305,8.015006961565413e-05
318,0.01987281399046105,0.022058823529411766,0.0043720190779014305,8.126619200091945e-05
319,0.01987281399046105,0.022058823529411766,0.0043720190779014305,8.23978568452851e-05
320,0.01987281399046105,0.022058823529411766,0.0043720190779014305,8.354528058382871e-05
321,0.01987281399046105,0.022058823529411766,0.0043720190779014305,8.470868266557402e-05
322,0.01987281399046105,0.022058823529411766,0.0043720190779014305,8.588828559546258e-05
323,0.01987281399046105,0.022058823529411766,0.0043720190779014305,8.708431497690725e-05
324,0.01987281399046105,0.022058823529411766,0.0043720190779014305,8.829699955494083e-05
325,0.01987281399046105,0.022058823529411766,0.0043720190779014305,8.952657125996401e-05
326,0.01987281399046105,0.022058823529411766,0.0043720190779014305,9.077326525210224e-05
327,0.01987281399046105,0.022058823529411766,0.0043720190779014305,9.20373199661823e-05
328,0.01987281399046105,0.022058823529411766,0.0043720190779014305,9.331897715733239e-05
329,0.01987281399046105,0.022058823529411766,0.0043720190779014305,9.461848194721992e-05
330,0.01987281399046105,0.022058823529411766,0.0043720190779014305,9.593608287093147e-05
331,0.01987281399046105,0.022058823529411766,0.0043720190779014305,9.727203192450537e-05
332,0.01987281399046105,0.022058823529411766,0.0043720190779014305,9.862658461312831e-05
333,0.01987281399046105,0.022058823529411766,0.0043720190779014305,9.999999999999999e-05
334,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00010139254075588153
335,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00010280447320933097
336,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.0001042360673976401
337,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00010568759711848039
338,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.0001071593399822671
339,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00010865157746525384
340,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.0001101645949633657
341,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00011169868184678226
342,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00011325413151528115
343,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00011483124145435111
344,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00011643031329208767
345,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00011805165285688056
346,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00011969557023590428
347,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00012136237983442405
348,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00012305240043592616
349,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00012476595526308696
350,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00012650337203959038
351,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.000128264983052806
352,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00013005112521734084
353,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00013186214013947485
354,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00013369837418249466
355,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.0001355601785329369
356,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00013744790926775366
357,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00013936192742241418
358,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00014130259905995336
359,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.0001432702953409831
360,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00014526539259467812
361,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00014728827239075018
362,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00014933932161242518
363,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.0001514189325304352
364,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00015352750287804228
365,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.0001556654359271062
366,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.0001578331405652118
367,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00016003103137387001
368,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.0001622595287078087
369,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00016451905877536624
370,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.0001668100537200059
371,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00016913295170296487
372,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00017148819698705392
373,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00017387624002162505
374,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00017629753752872057
375,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00017875255259042355
376,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00018124175473742377
377,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00018376562003881704
378,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00018632463119315598
379,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.0001889192776207666
380,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00019155005555735277
381,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00019421746814890262
382,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00019692202554791714
383,0.01987281399046105,0.022058823529411766,0.0043720190779014305,0.00019966424501097934
384,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00020244465099768038
385,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00020526377527092522
386,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.0002081221569986339
387,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00021102034285685944
388,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00021395888713434213
389,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00021693835183851843
390,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00021995930680300746
391,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00022302232979659386
392,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00022612800663372772
393,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00022927693128656486
394,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00023246970599856477
395,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00023570694139967278
396,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00023898925662310503
397,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00024231727942375982
398,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00024569164629827903
399,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00024911300260677886
400,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.0002525820026962785
401,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.0002560993100258459
402,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00025966559729348693
403,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00026328154656480196
404,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.0002669478494034321
405,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.0002706652070033241
406,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.0002744343303228365
407,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.0002782559402207126
408,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.0002821307675939471
409,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.0002860595535175742
410,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00029004304938639913
411,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00029408201705870637
412,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00029817722900196735
413,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.0003023294684405776
414,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00030653952950565264
415,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00031080821738690636
416,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.0003151363484866479
417,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00031952475057592136
418,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00032397426295281955
419,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00032848573660300434
420,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00033306003436245883
421,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.0003376980310825091
422,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00034240061379714254
423,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00034716868189265597
424,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00035200314727966794
425,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.000356904934567523
426,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00036187498124112805
427,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.0003669142378402494
428,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.0003720236681413066
429,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.0003772042493416997
430,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.0003824569722466999
431,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.0003877828414589457
432,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.000393182875570577
433,0.0246422893481717,0.022058823529411766,0.0043720190779014305,0.00039865810735804387
434,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0004042095839796306
435,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0004098383671757261
436,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0004155455334718875
437,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0004213321743847289
438,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.00042719939663067764
439,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0004331483223376398
440,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0004391800892596086
441,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0004452958509942655
442,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0004514967772036102
443,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.00045778405383766163
444,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.00046415888336127773
445,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0004706224849841282
446,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0004771760948938746
447,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.00048382096649259574
448,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0004905583706365045
449,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0004973895958790063
450,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0005043159487171359
451,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0005113387538414326
452,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0005184593543892912
453,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0005256791122018424
454,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0005329994080844088
455,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0005404216420705915
456,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0005479472336900287
457,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0005555776222398878
458,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0005633142670601357
459,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0005711586478126428
460,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0005791122647641758
461,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0005871766390733255
462,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.000595353313081437
463,0.0246422893481717,0.022655007949125595,0.005763116057233704,0.0006036438506075869
464,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.0006120498372476697
465,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.0006205728806776501
466,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.0006292146109610344
467,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.0006379766808606282
468,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.0006468607661546328
469,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.0006558685659571428
470,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.0006650018030431117
471,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.0006742622241778342
472,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.0006836516004510238
473,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.0006931717276155408
474,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.0007028244264308346
475,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.0007126115430111746
476,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.0007225349491787215
477,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.000732596542821523
478,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.0007427982482564919
479,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.0007531420165974368
480,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.0007636298261282241
481,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.000774263682681127
482,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.0007850456200204508
483,0.026828298887122418,0.026629570747217807,0.005763116057233704,0.0007959777002314986
484,0.026828298887122418,0.0321939586645469,0.009737678855325914,0.0008070620141149499
485,0.026828298887122418,0.0321939586645469,0.009737678855325914,0.000818300681586739
486,0.026828298887122418,0.0321939586645469,0.009737678855325914,0.0008296958520834907
487,0.026828298887122418,0.0321939586645469,0.009737678855325914,0.0008412497049736118
488,0.026828298887122418,0.0321939586645469,0.009737678855325914,0.0008529644499741025
489,0.026828298887122418,0.0321939586645469,0.009737678855325914,0.0008648423275731717
490,0.026828298887122418,0.0321939586645469,0.009737678855325914,0.0008768856094587427
491,0.026828298887122418,0.0321939586645469,0.009737678855325914,0.0008890965989529158
492,0.026828298887122418,0.0321939586645469,0.009737678855325914,0.0009014776314524918
493,0.026828298887122418,0.0321939586645469,0.009737678855325914,0.0009140310748756232
494,0.026828298887122418,0.0321939586645469,0.009737678855325914,0.0009267593301146883
495,0.026828298887122418,0.0321939586645469,0.009737678855325914,0.0009396648314954692
496,0.026828298887122418,0.0321939586645469,0.009737678855325914,0.0009527500472427291
497,0.026828298887122418,0.0321939586645469,0.009737678855325914,0.0009660174799522646
498,0.026828298887122418,0.0321939586645469,0.009737678855325914,0.0009794696670695395
499,0.026828298887122418,0.0321939586645469,0.009737678855325914,0.00099310918137498
500,0.02881558028616852,0.03279014308426073,0.009936406995230525,0.001006938631476027
501,0.02881558028616852,0.03279014308426073,0.009936406995230525,0.0010209606623060464
502,0.02881558028616852,0.03279014308426073,0.009936406995230525,0.001035177955630176
503,0.02881558028616852,0.03279014308426073,0.009936406995230525,0.0010495932305582276
504,0.02881558028616852,0.03279014308426073,0.009936406995230525,0.0010642092440647246
505,0.02881558028616852,0.03279014308426073,0.009936406995230525,0.0010790287915161836
506,0.02881558028616852,0.03279014308426073,0.009936406995230525,0.0010940547072057424
507,0.02881558028616852,0.03279014308426073,0.009936406995230525,0.0011092898648952228
508,0.02881558028616852,0.03279014308426073,0.009936406995230525,0.0011247371783647518
509,0.02881558028616852,0.03279014308426073,0.009936406995230525,0.001140399601970033
510,0.02881558028616852,0.03279014308426073,0.009936406995230525,0.0011562801312073752
511,0.02881558028616852,0.03279014308426073,0.009936406995230525,0.0011723818032865986
512,0.02881558028616852,0.03279014308426073,0.009936406995230525,0.0011887076977119032
513,0.02881558028616852,0.03279014308426073,0.009936406995230525,0.0012052609368708425
514,0.031001589825119236,0.035373608903020666,0.009936406995230525,0.0012220446866314887
515,0.031001589825119236,0.035373608903020666,0.009936406995230525,0.0012390621569479156
516,0.031001589825119236,0.035373608903020666,0.009936406995230525,0.00125631660247412
517,0.031001589825119236,0.035373608903020666,0.009936406995230525,0.0012738113231864784
518,0.031001589825119236,0.035373608903020666,0.009936406995230525,0.001291549665014884
519,0.031001589825119236,0.035373608903020666,0.009936406995230525,0.0013095350204826676
520,0.031001589825119236,0.035373608903020666,0.009936406995230525,0.001327770829355429
521,0.031001589825119236,0.035373608903020666,0.009936406995230525,0.0013462605792989096
522,0.031001589825119236,0.035373608903020666,0.009936406995230525,0.0013650078065460137
523,0.031001589825119236,0.035373608903020666,0.009936406995230525,0.0013840160965731317
524,0.031001589825119236,0.035373608903020666,0.009936406995230525,0.0014032890847858733
525,0.031001589825119236,0.03616852146263911,0.013513513513513514,0.001422830457214352
526,0.031001589825119236,0.03616852146263911,0.013513513513513514,0.0014426439512181574
527,0.031001589825119236,0.03616852146263911,0.013513513513513514,0.00146273335620113
528,0.031001589825119236,0.03616852146263911,0.013513513513513514,0.0014831025143361043
529,0.031001589825119236,0.03616852146263911,0.013513513513513514,0.0015037553212997384
530,0.031001589825119236,0.03616852146263911,0.013513513513513514,0.0015246957270175728
531,0.031001589825119236,0.03616852146263911,0.013513513513513514,0.001545927736419477
532,0.031001589825119236,0.03616852146263911,0.013513513513513514,0.001567455410205595
533,0.031001589825119236,0.03616852146263911,0.013513513513513514,0.001589282865622978
534,0.033386327503974564,0.038751987281399045,0.013910969793322734,0.0016114142772530198
535,0.033386327503974564,0.038751987281399045,0.013910969793322734,0.001633853877809862
536,0.033386327503974564,0.038751987281399045,0.013910969793322734,0.0016566059589499134
537,0.033386327503974564,0.038751987281399045,0.013910969793322734,0.001679674872092653
538,0.033386327503974564,0.038751987281399045,0.013910969793322734,0.0017030650292528442
539,0.033386327503974564,0.038751987281399045,0.013910969793322734,0.0017267809038843558
540,0.033386327503974564,0.038751987281399045,0.013910969793322734,0.001750827031735725
541,0.033386327503974564,0.038751987281399045,0.013910969793322734,0.0017752080117176341
542,0.033386327503974564,0.038751987281399045,0.013910969793322734,0.0017999285067824763
543,0.033386327503974564,0.04153418124006359,0.018282988871224166,0.0018249932448161524
544,0.033386327503974564,0.04153418124006359,0.018282988871224166,0.0018504070195423021
545,0.033386327503974564,0.04153418124006359,0.018282988871224166,0.0018761746914391214
546,0.033386327503974564,0.04153418124006359,0.018282988871224166,0.0019023011886689439
547,0.033386327503974564,0.04153418124006359,0.018282988871224166,0.0019287915080207778
548,0.033386327503974564,0.04153418124006359,0.018282988871224166,0.001955650715865949
549,0.033386327503974564,0.04153418124006359,0.018282988871224166,0.001982883949127071
550,0.033386327503974564,0.04153418124006359,0.018282988871224166,0.0020104964162604992
551,0.037559618441971386,0.04153418124006359,0.018282988871224166,0.002038493398252462
552,0.037559618441971386,0.04153418124006359,0.018282988871224166,0.002066880249629082
553,0.037559618441971386,0.04153418124006359,0.018282988871224166,0.002095662399480433
554,0.037559618441971386,0.04153418124006359,0.018282988871224166,0.0021248453524988827
555,0.037559618441971386,0.04153418124006359,0.018282988871224166,0.0021544346900318847
556,0.037559618441971386,0.04153418124006359,0.018282988871224166,0.0021844360711494263
557,0.03815580286168521,0.04491255961844197,0.021462639109697933,0.0022148552337263594
558,0.03815580286168521,0.04491255961844197,0.021462639109697933,0.002245697995539774
559,0.03815580286168521,0.04491255961844197,0.021462639109697933,0.00227697025538168
560,0.03815580286168521,0.04491255961844197,0.021462639109697933,0.0023086779941871695
561,0.03815580286168521,0.04491255961844197,0.021462639109697933,0.002340827276178292
562,0.03815580286168521,0.04491255961844197,0.021462639109697933,0.002373424250023866
563,0.03815580286168521,0.04491255961844197,0.021462639109697933,0.002406475150015424
564,0.04312400635930048,0.046104928457869634,0.021860095389507155,0.00243998629725955
565,0.04312400635930048,0.046104928457869634,0.021860095389507155,0.002473964100886814
566,0.04312400635930048,0.046104928457869634,0.021860095389507155,0.0025084150592775386
567,0.04312400635930048,0.046104928457869634,0.021860095389507155,0.002543345761304648
568,0.04312400635930048,0.046104928457869634,0.021860095389507155,0.002578762887593801
569,0.04312400635930048,0.046104928457869634,0.021860095389507155,0.002614673211801092
570,0.046502384737678856,0.047893481717011126,0.022853736089030206,0.002651083601908539
571,0.046502384737678856,0.047893481717011126,0.022853736089030206,0.0026880010215376044
572,0.046502384737678856,0.047893481717011126,0.022853736089030206,0.0027254325312810277
573,0.046502384737678856,0.047893481717011126,0.022853736089030206,0.00276338529005317
574,0.046502384737678856,0.047893481717011126,0.022853736089030206,0.0028018665564591956
575,0.04709856915739269,0.047893481717011126,0.025039745627980923,0.0028408836901833044
576,0.04709856915739269,0.047893481717011126,0.025039745627980923,0.002880444153396298
577,0.04709856915739269,0.047893481717011126,0.025039745627980923,0.002920555512182745
578,0.04709856915739269,0.047893481717011126,0.025039745627980923,0.0029612254379880344
579,0.04709856915739269,0.047893481717011126,0.025039745627980923,0.0030024617090855495
580,0.0472972972972973,0.04829093799682035,0.027623211446740858,0.0030442722120643025
581,0.0472972972972973,0.04829093799682035,0.027623211446740858,0.0030866649433372744
582,0.0472972972972973,0.04829093799682035,0.027623211446740858,0.0031296480106707504
583,0.0472972972972973,0.04829093799682035,0.027623211446740858,0.003173229634734976
584,0.0472972972972973,0.04829093799682035,0.027623211446740858,0.0032174181506763717
585,0.0472972972972973,0.05286168521462639,0.02782193958664547,0.00326222200971167
586,0.0472972972972973,0.05286168521462639,0.02782193958664547,0.0033076497807442424
587,0.0472972972972973,0.05286168521462639,0.02782193958664547,0.0033537101520029287
588,0.0472972972972973,0.05286168521462639,0.02782193958664547,0.003400411932703706
589,0.04749602543720191,0.055246422893481716,0.02921303656597774,0.0034477640547344642
590,0.04749602543720191,0.055246422893481716,0.02921303656597774,0.0034957755743632753
591,0.04749602543720191,0.055246422893481716,0.02921303656597774,0.0035444556739704356
592,0.04749602543720191,0.055246422893481716,0.02921303656597774,0.0035938136638046254
593,0.049682034976152624,0.055246422893481716,0.029610492845786963,0.0036438589837635444
594,0.049682034976152624,0.055246422893481716,0.029610492845786963,0.0036946012051993025
595,0.049682034976152624,0.055246422893481716,0.029610492845786963,0.003746050032748993
596,0.049682034976152624,0.055246422893481716,0.029610492845786963,0.0037982153061907366
597,0.05067567567567568,0.05564387917329094,0.029610492845786963,0.003851107002325569
598,0.05067567567567568,0.05564387917329094,0.029610492845786963,0.00390473523688556
599,0.05067567567567568,0.05564387917329094,0.029610492845786963,0.0039591102664684585
600,0.05067567567567568,0.05564387917329094,0.029610492845786963,0.004014242490499322
601,0.05107313195548489,0.05564387917329094,0.030206677265500796,0.004070142453219439
602,0.05107313195548489,0.05564387917329094,0.030206677265500796,0.004126820845702951
603,0.05107313195548489,0.05564387917329094,0.030206677265500796,0.00418428850790158
604,0.051669316375198726,0.05822734499205087,0.03179650238473768,0.004242556430717776
605,0.051669316375198726,0.05822734499205087,0.03179650238473768,0.004301635758106795
606,0.051669316375198726,0.05822734499205087,0.03179650238473768,0.004361537789208006
607,0.051669316375198726,0.05822734499205087,0.03179650238473768,0.004422273980505897
608,0.053656597774244835,0.058624801271860094,0.03437996820349762,0.004483855948021186
609,0.053656597774244835,0.058624801271860094,0.03437996820349762,0.004546295469532399
610,0.053656597774244835,0.058624801271860094,0.03437996820349762,0.004609604486828433
611,0.0606120826709062,0.06001589825119237,0.035373608903020666,0.004673795107992464
612,0.0606120826709062,0.06001589825119237,0.035373608903020666,0.004738879609717651
613,0.0606120826709062,0.06001589825119237,0.035373608903020666,0.004804870439655128
614,0.06200317965023847,0.06140699523052464,0.0359697933227345,0.004871780218794631
615,0.06200317965023847,0.06140699523052464,0.0359697933227345,0.004939621743878321
616,0.06200317965023847,0.06140699523052464,0.0359697933227345,0.005008407989848212
617,0.0625993640699523,0.0625993640699523,0.0359697933227345,0.0050781521123276704
618,0.0625993640699523,0.0625993640699523,0.0359697933227345,0.005148867450137492
619,0.0625993640699523,0.0625993640699523,0.0359697933227345,0.005220567527846975
620,0.06299682034976152,0.0625993640699523,0.03616852146263911,0.005293266058360561
621,0.06299682034976152,0.0625993640699523,0.03616852146263911,0.005366976945540476
622,0.06359300476947535,0.06399046104928457,0.03616852146263911,0.005441714286865892
623,0.06359300476947535,0.06399046104928457,0.03616852146263911,0.005517492376129122
624,0.06359300476947535,0.06399046104928457,0.03616852146263911,0.005594325706169378
625,0.06538155802861685,0.06915739268680444,0.03656597774244833,0.005672228971644544
626,0.06538155802861685,0.06915739268680444,0.03656597774244833,0.005751217071841614
627,0.06538155802861685,0.06915739268680444,0.03656597774244833,0.005831305113526225
628,0.06597774244833068,0.07034976152623211,0.03676470588235294,0.005912508413831875
629,0.06597774244833068,0.07034976152623211,0.03676470588235294,0.005994842503189409
630,0.06697138314785374,0.07074721780604133,0.03815580286168521,0.00607832312829723
631,0.06697138314785374,0.07074721780604133,0.03815580286168521,0.006162966255132942
632,0.06697138314785374,0.075516693163752,0.03815580286168521,0.006248788072006894
633,0.06697138314785374,0.075516693163752,0.03815580286168521,0.006335804992658248
634,0.06697138314785374,0.075516693163752,0.03815580286168521,0.00642403365939419
635,0.06736883942766296,0.0759141494435612,0.038553259141494434,0.0065134909462728026
636,0.06736883942766296,0.0759141494435612,0.038553259141494434,0.006604193962330305
637,0.06875993640699524,0.07829888712241653,0.038553259141494434,0.006696160054853221
638,0.06875993640699524,0.07829888712241653,0.038553259141494434,0.006789406812696105
639,0.06935612082670906,0.07829888712241653,0.038950715421303655,0.0068839520696454964
640,0.06935612082670906,0.07829888712241653,0.038950715421303655,0.00697981390783066
641,0.06975357710651828,0.07929252782193959,0.03954689984101749,0.0070770106611818895
642,0.06975357710651828,0.07929252782193959,0.03954689984101749,0.007175560918936928
643,0.06975357710651828,0.07968998410174881,0.03994435612082671,0.007275483529196225
644,0.06975357710651828,0.07968998410174881,0.03994435612082671,0.007376797602527731
645,0.06975357710651828,0.07968998410174881,0.04034181240063593,0.007479522515621821
646,0.06975357710651828,0.07968998410174881,0.04034181240063593,0.007583677914997191
647,0.0701510333863275,0.08207472178060414,0.040937996820349765,0.007689283720758314
648,0.0701510333863275,0.08207472178060414,0.040937996820349765,0.00779636013040523
649,0.07074721780604133,0.08286963434022257,0.042527821939586645,0.00790492762269642
650,0.07074721780604133,0.08286963434022257,0.042527821939586645,0.008015006961565405
651,0.07174085850556439,0.08286963434022257,0.042527821939586645,0.008126619200091945
652,0.07174085850556439,0.08286963434022257,0.042527821939586645,0.008239785684528518
653,0.07253577106518283,0.08306836248012718,0.042527821939586645,0.008354528058382863
654,0.07253577106518283,0.08306836248012718,0.042726550079491256,0.008470868266557402
655,0.07253577106518283,0.08306836248012718,0.042726550079491256,0.00858882855954625
656,0.07293322734499205,0.08326709062003179,0.04312400635930048,0.008708431497690725
657,0.07293322734499205,0.08326709062003179,0.04312400635930048,0.008829699955494092
658,0.07313195548489666,0.08366454689984101,0.04312400635930048,0.008952657125996391
659,0.07313195548489666,0.08366454689984101,0.04332273449920509,0.009077326525210223
660,0.07313195548489666,0.08366454689984101,0.04332273449920509,0.00920373199661822
661,0.0737281399046105,0.08505564387917329,0.04431637519872814,0.009331897715733239
662,0.07412559618441972,0.0852543720190779,0.04570747217806041,0.009461848194722
663,0.07412559618441972,0.0852543720190779,0.04570747217806041,0.009593608287093146
664,0.07432432432432433,0.0852543720190779,0.0472972972972973,0.009727203192450537
665,0.07432432432432433,0.0852543720190779,0.0472972972972973,0.00986265846131282
666,0.07531796502384738,0.0852543720190779,0.04829093799682035,0.01
667,0.07531796502384738,0.08624801271860096,0.05027821939586646,0.010139254075588142
668,0.075516693163752,0.08624801271860096,0.05087440381558029,0.010280447320933098
669,0.075516693163752,0.08624801271860096,0.05087440381558029,0.01042360673976401
670,0.07571542130365659,0.08644674085850557,0.051271860095389504,0.01056875971184805
671,0.07571542130365659,0.08644674085850557,0.051669316375198726,0.01071593399822671
672,0.07571542130365659,0.08644674085850557,0.051669316375198726,0.010865157746525371
673,0.07571542130365659,0.08644674085850557,0.05286168521462639,0.011016459496336568
674,0.07869634340222575,0.08744038155802862,0.054848966613672494,0.011169868184678227
675,0.07869634340222575,0.08883147853736088,0.055047694753577105,0.011325413151528128
676,0.08167726550079492,0.08883147853736088,0.055246422893481716,0.011483124145435113
677,0.08167726550079492,0.08883147853736088,0.055246422893481716,0.011643031329208756
678,0.08207472178060414,0.08982511923688394,0.05584260731319555,0.011805165285688056
679,0.08247217806041335,0.09201112877583466,0.05604133545310016,0.011969557023590429
680,0.08306836248012718,0.09260731319554849,0.05763116057233704,0.012136237983442417
681,0.0852543720190779,0.09260731319554849,0.05802861685214626,0.012305240043592616
682,0.0852543720190779,0.09260731319554849,0.05802861685214626,0.012476595526308684
683,0.0852543720190779,0.09638314785373608,0.05842607313195548,0.012650337203959038
684,0.08604928457869634,0.09737678855325914,0.058624801271860094,0.012826498305280598
685,0.08684419713831479,0.09916534181240064,0.058624801271860094,0.013005112521734098
686,0.08783783783783784,0.10015898251192369,0.05922098569157393,0.013186214013947484
687,0.08783783783783784,0.10174880763116058,0.05922098569157393,0.013369837418249451
688,0.08783783783783784,0.10174880763116058,0.05922098569157393,0.01355601785329369
689,0.08783783783783784,0.10174880763116058,0.05981717011128776,0.013744790926775366
690,0.08982511923688394,0.10214626391096979,0.06021462639109698,0.013936192742241435
691,0.08982511923688394,0.10313990461049284,0.06021462639109698,0.014130259905995337
692,0.09121621621621621,0.1041335453100159,0.06100953895071542,0.014327029534098295
693,0.09141494435612083,0.1043322734499205,0.06180445151033386,0.014526539259467812
694,0.09340222575516693,0.10512718600953895,0.062201907790143084,0.014728827239075018
695,0.09340222575516693,0.10512718600953895,0.062201907790143084,0.014933932161242534
696,0.09360095389507155,0.10651828298887123,0.0643879173290938,0.01514189325304352
697,0.09360095389507155,0.10870429252782193,0.0643879173290938,0.015352750287804213
698,0.09379968203497616,0.11029411764705882,0.06538155802861685,0.01556654359271062
699,0.09419713831478538,0.11029411764705882,0.06558028616852146,0.015783314056521166
700,0.09419713831478538,0.11029411764705882,0.06657392686804452,0.016003103137387016
701,0.09519077901430843,0.11049284578696343,0.06756756756756757,0.01622595287078087
702,0.09538950715421304,0.11188394276629571,0.0681637519872814,0.016451905877536605
703,0.09538950715421304,0.11228139904610493,0.06856120826709063,0.01668100537200059
704,0.09618441971383147,0.11248012718600954,0.06995230524642289,0.01691329517029647
705,0.0967806041335453,0.11287758346581876,0.06995230524642289,0.01714881969870541
706,0.09777424483306836,0.11287758346581876,0.07034976152623211,0.017387624002162504
707,0.1003577106518283,0.11387122416534182,0.07034976152623211,0.01762975375287204
708,0.10115262321144675,0.11387122416534182,0.07054848966613672,0.017875255259042353
709,0.10115262321144675,0.11625596184419713,0.07074721780604133,0.018124175473742357
710,0.10214626391096979,0.11665341812400636,0.07094594594594594,0.018376562003881724
711,0.10274244833068362,0.11844197138314785,0.07114467408585055,0.018632463119315597
712,0.10333863275039745,0.11864069952305246,0.07174085850556439,0.018891927762076644
713,0.10532591414944356,0.11864069952305246,0.07233704292527822,0.019155005555735276
714,0.10552464228934817,0.11903815580286169,0.07333068362480127,0.019421746814890242
715,0.10552464228934817,0.11903815580286169,0.0739268680445151,0.019692202554791732
716,0.10671701112877584,0.12082670906200318,0.07432432432432433,0.019966424501097934
717,0.10731319554848967,0.12082670906200318,0.07472178060413355,0.020244465099768016
718,0.10830683624801273,0.1212241653418124,0.075516693163752,0.02052637752709252
719,0.10850556438791734,0.12241653418124006,0.07651033386327503,0.02081221569986337
720,0.10910174880763115,0.12241653418124006,0.07670906200317965,0.021102034285685967
721,0.10949920508744038,0.12380763116057233,0.07670906200317965,0.021395888713434213
722,0.10949920508744038,0.12380763116057233,0.07690779014308426,0.02169383518385182
723,0.10949920508744038,0.12539745627980922,0.07710651828298887,0.021995930680300747
724,0.10969793322734499,0.12539745627980922,0.07750397456279809,0.022302232979659366
725,0.11049284578696343,0.12539745627980922,0.07968998410174881,0.022612800663372797
726,0.11108903020667726,0.12539745627980922,0.07988871224165342,0.022927693128656487
727,0.1116852146263911,0.12559618441971382,0.08247217806041335,0.023246970599856503
728,0.11228139904610493,0.1265898251192369,0.08326709062003179,0.023570694139967277
729,0.1136724960254372,0.1287758346581876,0.0834658187599364,0.02389892566231048
730,0.1156597774244833,0.13036565977742448,0.08386327503974562,0.024231727942376005
731,0.11585850556438791,0.13036565977742448,0.08624801271860096,0.0245691646298279
732,0.11705087440381558,0.13036565977742448,0.08664546899841018,0.024911300260677907
733,0.11724960254372019,0.13096184419713833,0.08664546899841018,0.025258200269627846
734,0.11764705882352941,0.13116057233704292,0.08823529411764706,0.025609931002584567
735,0.11844197138314785,0.1325516693163752,0.09022257551669316,0.025966559729348724
736,0.11844197138314785,0.1325516693163752,0.0910174880763116,0.0263281546564802
737,0.12003179650238474,0.13314785373608903,0.09201112877583466,0.026694784940343233
738,0.1210254372019078,0.13334658187599363,0.09300476947535771,0.02706652070033241
739,0.12201907790143084,0.13493640699523052,0.09499205087440382,0.027443433032283623
740,0.12400635930047695,0.13573131955484896,0.09519077901430843,0.027825594022071257
741,0.12420508744038156,0.13612877583465818,0.09737678855325914,0.028213076759394707
742,0.12440381558028617,0.1387122416534181,0.09916534181240064,0.02860595535175745
743,0.12639109697933226,0.14069952305246422,0.09976152623211447,0.029004304938639914
744,0.12639109697933226,0.14109697933227344,0.10075516693163752,0.029408201705870607
745,0.12738473767885533,0.14149443561208266,0.10174880763116058,0.029817722900196734
746,0.12758346581875993,0.1420906200317965,0.10194753577106519,0.030232946844057765
747,0.12897456279809222,0.14447535771065184,0.10254372019077901,0.030653952950565302
748,0.12976947535771066,0.14686009538950714,0.10453100158982512,0.03108082173869064
749,0.13036565977742448,0.14705882352941177,0.1059220985691574,0.03151363484866476
750,0.13155802861685215,0.1478537360890302,0.1079093799682035,0.03195247505759213
751,0.1329491255961844,0.1480524642289348,0.10830683624801273,0.03239742629528195
752,0.13314785373608903,0.15083465818759936,0.1098966613672496,0.032848573660300466
753,0.13314785373608903,0.1518282988871224,0.11029411764705882,0.03330600343624588
754,0.13473767885532592,0.15222575516693163,0.1116852146263911,0.033769803108250875
755,0.13612877583465818,0.15361685214626392,0.11228139904610493,0.034240061379714255
756,0.1365262321144674,0.15639904610492847,0.11287758346581876,0.034716868189265594
757,0.13712241653418125,0.15878378378378377,0.11327503974562798,0.03520031472796683
758,0.13851351351351351,0.16057233704292528,0.11406995230524643,0.03569049345675229
759,0.13891096979332274,0.16216216216216217,0.11446740858505565,0.03618749812411276
760,0.13891096979332274,0.16216216216216217,0.11585850556438791,0.036691423784024936
761,0.13970588235294118,0.16335453100158984,0.11585850556438791,0.03720236681413066
762,0.14069952305246422,0.16434817170111288,0.11784578696343402,0.037720424934170015
763,0.14149443561208266,0.1647456279809221,0.11883942766295708,0.03824569722466999
764,0.14328298887122418,0.16613672496025436,0.1192368839427663,0.038778284145894536
765,0.1460651828298887,0.1669316375198728,0.12003179650238474,0.0393182875570577
766,0.14626391096979333,0.16891891891891891,0.1212241653418124,0.039865810735804384
767,0.147456279809221,0.1703100158982512,0.1212241653418124,0.0404209583979631
768,0.1480524642289348,0.1703100158982512,0.12201907790143084,0.040983836717572615
769,0.14884737678855325,0.17229729729729729,0.12360890302066772,0.04155455334718871
770,0.15003974562798092,0.17368839427662958,0.12440381558028617,0.04213321743847289
771,0.1516295707472178,0.17706677265500795,0.12559618441971382,0.042719939663067766
772,0.15302066772655007,0.17706677265500795,0.12579491255961844,0.043314832233764027
773,0.1534181240063593,0.1782591414944356,0.1265898251192369,0.04391800892596086
774,0.15441176470588236,0.1800476947535771,0.1265898251192369,0.04452958509942651
775,0.15461049284578696,0.18163751987281399,0.12837837837837837,0.04514967772036102
776,0.1554054054054054,0.18322734499205087,0.12917329093799682,0.045778405383766166
777,0.15620031796502384,0.1856120826709062,0.12996820349761526,0.04641588833612782
778,0.15878378378378377,0.18640699523052465,0.13096184419713833,0.04706224849841282
779,0.15957869634340222,0.18859300476947535,0.13195548489666137,0.04771760948938741
780,0.15977742448330684,0.18859300476947535,0.1327503974562798,0.04838209664925957
781,0.16017488076311606,0.19117647058823528,0.13314785373608903,0.04905583706365045
782,0.16196343402225755,0.19336248012718601,0.13394276629570748,0.04973895958790067
783,0.16295707472178061,0.19336248012718601,0.13394276629570748,0.050431594871713586
784,0.1647456279809221,0.1949523052464229,0.1345389507154213,0.051133875384143206
785,0.16534181240063592,0.19614467408585057,0.1345389507154213,0.05184593543892913
786,0.16554054054054054,0.1987281399046105,0.13513513513513514,0.05256791122018419
787,0.16554054054054054,0.1987281399046105,0.13513513513513514,0.05329994080844093
788,0.16613672496025436,0.2007154213036566,0.13732114467408585,0.054042164207059144
789,0.1683227344992051,0.2025039745627981,0.1381160572337043,0.05479472336900281
790,0.16872019077901432,0.20389507154213038,0.13970588235294118,0.055557762223988776
791,0.1705087440381558,0.20429252782193957,0.13990461049284578,0.056331426706013515
792,0.17150238473767884,0.20627980922098568,0.1422893481717011,0.05711586478126435
793,0.17329093799682035,0.20627980922098568,0.14348171701112877,0.05791122647641758
794,0.17488076311605724,0.2082670906200318,0.14566772655007948,0.05871766390733249
795,0.17746422893481717,0.2082670906200318,0.14566772655007948,0.0595353313081437
796,0.18104133545310017,0.20945945945945946,0.14626391096979333,0.06036438506075864
797,0.18282988871224165,0.21045310015898253,0.14904610492845788,0.06120498372476703
798,0.1842209856915739,0.21263910969793323,0.1518282988871224,0.06205728806776501
799,0.18541335453100158,0.21442766295707472,0.1532193958664547,0.06292146109610337
800,0.18660572337042924,0.21442766295707472,0.15480922098569158,0.06379766808606283
801,0.1915739268680445,0.21621621621621623,0.15620031796502384,0.0646860766154632
802,0.19217011128775835,0.21740858505564387,0.15818759936406995,0.06558685659571435
803,0.19256756756756757,0.22019077901430842,0.15878378378378377,0.06650018030431118
804,0.19435612082670906,0.22019077901430842,0.15957869634340222,0.06742622241778334
805,0.1967408585055644,0.22297297297297297,0.16037360890302066,0.06836516004510239
806,0.19833068362480127,0.2255564387917329,0.16295707472178061,0.06931717276155401
807,0.19952305246422894,0.2255564387917329,0.16395071542130366,0.07028244264308353
808,0.19952305246422894,0.2271462639109698,0.16613672496025436,0.07126115430111744
809,0.20031796502384738,0.22813990461049286,0.1685214626391097,0.07225349491787206
810,0.2009141494435612,0.23191573926868045,0.17130365659777425,0.0732596542821523
811,0.20170906200317965,0.23191573926868045,0.17329093799682035,0.0742798248256491
812,0.20310015898251194,0.23509538950715422,0.17448330683624802,0.07531420165974376
813,0.20389507154213038,0.23509538950715422,0.17885532591414943,0.07636298261282241
814,0.20528616852146264,0.2368839427662957,0.1814387917329094,0.07742636826811278
815,0.20707472178060413,0.2384737678855326,0.18302861685214628,0.07850456200204509
816,0.20786963434022257,0.2384737678855326,0.18382352941176472,0.07959777002314977
817,0.20906200317965024,0.24105723370429252,0.18501589825119236,0.08070620141149507
818,0.2102543720190779,0.24105723370429252,0.18640699523052465,0.0818300681586739
819,0.212241653418124,0.24602543720190778,0.1874006359300477,0.08296958520834916
820,0.2138314785373609,0.2480127186009539,0.1893879173290938,0.08412497049736119
821,0.2140302066772655,0.2505961844197138,0.19117647058823528,0.08529644499741017
822,0.215818759936407,0.2521860095389507,0.19256756756756757,0.08648423275731726
823,0.21661367249602545,0.2543720190779014,0.19554848966613672,0.08768856094587427
824,0.21899841017488075,0.25635930047694755,0.19574721780604135,0.08890965989529168
825,0.2195945945945946,0.258147853736089,0.196939586645469,0.09014776314524918
826,0.22098569157392686,0.2609300476947536,0.19793322734499205,0.09140310748756224
827,0.2217806041335453,0.2625198728139905,0.19833068362480127,0.09267593301146883
828,0.22237678855325915,0.2625198728139905,0.19992050874403816,0.0939664831495469
829,0.22356915739268682,0.26430842607313193,0.20210651828298887,0.095275004724273
830,0.22496025437201908,0.2664944356120827,0.20349761526232116,0.09660174799522644
831,0.22813990461049286,0.2702702702702703,0.20727344992050875,0.09794696670695385
832,0.23052464228934816,0.2702702702702703,0.2082670906200318,0.099310918137498
833,0.23171701112877582,0.27543720190779014,0.21104928457869634,0.1006938631476027
834,0.23569157392686804,0.2784181240063593,0.21363275039745627,0.10209606623060476
835,0.23648648648648649,0.2817965023847377,0.215818759936407,0.10351779556301763
836,0.23827503974562797,0.2817965023847377,0.21641494435612083,0.10495932305582266
837,0.23966613672496026,0.28358505564387915,0.21720985691573927,0.10642092440647245
838,0.24304451510333863,0.28358505564387915,0.2182034976152623,0.10790287915161835
839,0.24542925278219396,0.2857710651828299,0.21999205087440382,0.10940547072057435
840,0.24682034976152623,0.2879570747217806,0.22078696343402227,0.11092898648952228
841,0.2484101748807631,0.2901430842607313,0.22297297297297297,0.11247371783647507
842,0.2501987281399046,0.2901430842607313,0.2269475357710652,0.1140399601970033
843,0.25258346581875996,0.2937201907790143,0.231120826709062,0.11562801312073753
844,0.25476947535771066,0.2937201907790143,0.23370429252782193,0.11723818032865997
845,0.2587440381558029,0.29630365659777425,0.2362877583465819,0.11887076977119032
846,0.26033386327503977,0.2988871224165342,0.23748012718600953,0.12052609368708414
847,0.2621224165341812,0.30286168521462636,0.23946740858505564,0.12220446866314887
848,0.26391096979332274,0.30286168521462636,0.24125596184419715,0.12390621569479157
849,0.2668918918918919,0.3052464228934817,0.2422496025437202,0.12563166024741215
850,0.26768680445151033,0.307631160572337,0.24582670906200318,0.12738113231864784
851,0.27007154213036566,0.3106120826709062,0.2501987281399046,0.12915496650148828
852,0.27166136724960255,0.3106120826709062,0.25099364069952307,0.13095350204826675
853,0.2730524642289348,0.3143879173290938,0.2537758346581876,0.13277708293554288
854,0.27543720190779014,0.31875993640699524,0.25457074721780604,0.1346260579298911
855,0.27702702702702703,0.3239268680445151,0.2595389507154213,0.1365007806546014
856,0.28040540540540543,0.3239268680445151,0.2609300476947536,0.13840160965731302
857,0.28318759936406995,0.32829888712241656,0.2621224165341812,0.1403289084785873
858,0.28497615262321147,0.32829888712241656,0.2633147853736089,0.1422830457214352
859,0.2879570747217806,0.3316772655007949,0.26788553259141495,0.14426439512181588
860,0.2935214626391097,0.3316772655007949,0.2718600953895072,0.14627333562011297
861,0.294912559618442,0.33465818759936405,0.2744435612082671,0.14831025143361026
862,0.2974960254372019,0.33783783783783783,0.27821939586645467,0.15037553212997384
863,0.2992845786963434,0.34201112877583467,0.2802066772655008,0.1524695727017573
864,0.302066772655008,0.34201112877583467,0.2817965023847377,0.15459277364194784
865,0.3032591414944356,0.3469793322734499,0.28477742448330684,0.1567455410205595
866,0.3070349761526232,0.3469793322734499,0.2859697933227345,0.15892828656229763
867,0.3104133545310016,0.3507551669316375,0.2915341812400636,0.161141427725302
868,0.31339427662957076,0.3507551669316375,0.2933227344992051,0.16338538778098602
869,0.314785373608903,0.35532591414944353,0.2972972972972973,0.16566059589499152
870,0.3163751987281399,0.36049284578696345,0.29968203497615264,0.1679674872092653
871,0.31935612082670906,0.36049284578696345,0.3016693163751987,0.17030650292528426
872,0.32154213036565976,0.3638712241653418,0.3052464228934817,0.1726780903884356
873,0.32372813990461047,0.3638712241653418,0.30743243243243246,0.17508270317357233
874,0.32531796502384736,0.366852146263911,0.31160572337042924,0.1775208011717636
875,0.32829888712241656,0.3730127186009539,0.31379173290937995,0.17999285067824766
876,0.33048489666136727,0.3730127186009539,0.31776629570747217,0.18249932448161507
877,0.3332670906200318,0.3771860095389507,0.32114467408585057,0.18504070195423022
878,0.337241653418124,0.3771860095389507,0.32432432432432434,0.18761746914391195
879,0.34002384737678853,0.38294912559618444,0.3279014308426073,0.1902301188668946
880,0.3465818759936407,0.38294912559618444,0.33247217806041335,0.19287915080207776
881,0.3507551669316375,0.3881160572337043,0.337241653418124,0.1955650715865947
882,0.35274244833068363,0.3936804451510334,0.33962639109697934,0.19828839491270714
883,0.3557233704292528,0.3936804451510334,0.34181240063593005,0.20104964162604969
884,0.35771065182829886,0.3990461049284579,0.3475755166931638,0.20384933982524642
885,0.3618839427662957,0.40421303656597773,0.35333863275039745,0.2066880249629082
886,0.36466613672496023,0.40421303656597773,0.3575119236883943,0.20956623994804308
887,0.36864069952305245,0.41017488076311603,0.36208267090620033,0.21248453524988828
888,0.37400635930047693,0.41017488076311603,0.3638712241653418,0.21544346900318823
889,0.37758346581875996,0.4165341812400636,0.36665341812400637,0.21844360711494282
890,0.3793720190779014,0.42309220985691576,0.3706279809220986,0.2214855233726359
891,0.382154213036566,0.42309220985691576,0.3734101748807631,0.22456979955397716
892,0.38553259141494434,0.4286565977742448,0.3765898251192369,0.22769702553816798
893,0.3871224165341812,0.4286565977742448,0.3783783783783784,0.23086779941871674
894,0.38910969793322736,0.4364069952305246,0.3815580286168522,0.23408272761782942
895,0.39228934817170114,0.4431637519872814,0.3861287758346582,0.23734242500238661
896,0.39507154213036566,0.4431637519872814,0.3897058823529412,0.2406475150015422
897,0.3990461049284579,0.4431637519872814,0.39268680445151033,0.24399862972595504
898,0.40222575516693165,0.4483306836248013,0.3980524642289348,0.24739641008868118
899,0.4073926868044515,0.4544912559618442,0.4012321144674086,0.2508415059277541
900,0.4133545310015898,0.4544912559618442,0.4073926868044515,0.25433457613046484
901,0.4171303656597774,0.4582670906200318,0.41037360890302066,0.25787628875938035
902,0.4207074721780604,0.4582670906200318,0.4133545310015898,0.2614673211801092
903,0.4242845786963434,0.4642289348171701,0.4161367249602544,0.2651083601908536
904,0.42945151033386325,0.4642289348171701,0.41792527821939585,0.2688001021537607
905,0.4332273449920509,0.47118441971383146,0.42150238473767887,0.27254325312810274
906,0.4360095389507154,0.47118441971383146,0.424483306836248,0.27633852900531725
907,0.43819554848966613,0.47118441971383146,0.4260731319554849,0.28018665564591955
908,0.4411764705882353,0.47774244833068363,0.4320349761526232,0.2840883690183301
909,0.44375993640699524,0.47774244833068363,0.4356120826709062,0.28804441533962977
910,0.4495230524642289,0.48549284578696345,0.44256756756756754,0.2920555512182745
911,0.4562798092209857,0.49523052464228934,0.44654213036565976,0.2961225437988037
912,0.45926073131955486,0.49523052464228934,0.450516693163752,0.30024617090855493
913,0.46522257551669316,0.5027821939586645,0.45310015898251194,0.30442722120642995
914,0.4709856915739269,0.5027821939586645,0.45806836248012717,0.30866649433372745
915,0.47496025437201905,0.511724960254372,0.46244038155802863,0.312964801067075
916,0.4773449920508744,0.511724960254372,0.46740858505564387,0.3173229634734979
917,0.4829093799682035,0.5192766295707473,0.4713831478537361,0.32174181506763716
918,0.4906597774244833,0.5268282988871225,0.48032591414944353,0.32622220097116666
919,0.4934419713831478,0.5268282988871225,0.4884737678855326,0.33076497807442423
920,0.49741653418124004,0.5353736089030207,0.49582670906200316,0.3353710152002929
921,0.5039745627980922,0.5421303656597775,0.5019872813990461,0.3400411932703709
922,0.5081478537360891,0.5421303656597775,0.5073529411764706,0.3447764054734464
923,0.5131160572337043,0.5476947535771065,0.5121224165341812,0.3495775574363271
924,0.5192766295707473,0.5586248012718601,0.5192766295707473,0.3544455673970436
925,0.5258346581875993,0.5586248012718601,0.5248410174880763,0.3593813663804626
926,0.5323926868044515,0.5669713831478538,0.5282193958664547,0.3643858983763548
927,0.5369634340222575,0.575516693163752,0.535174880763116,0.36946012051993027
928,0.5417329093799682,0.575516693163752,0.5417329093799682,0.37460500327489893
929,0.5461049284578696,0.5844594594594594,0.5461049284578696,0.37982153061907364
930,0.5492845786963434,0.5844594594594594,0.5508744038155803,0.3851107002325569
931,0.5562400635930048,0.5916136724960255,0.5564387917329093,0.39047352368855637
932,0.5618044515103339,0.5985691573926868,0.5616057233704292,0.39591102664684585
933,0.5665739268680445,0.5985691573926868,0.5703497615262321,0.40142424904993174
934,0.5737281399046105,0.6075119236883942,0.5771065182829889,0.40701424532194386
935,0.580087440381558,0.6156597774244833,0.5824721780604134,0.41268208457029515
936,0.5838632750397457,0.6156597774244833,0.5870429252782194,0.41842885079015846
937,0.5914149443561209,0.624006359300477,0.590818759936407,0.4242556430717777
938,0.5977742448330684,0.6331478537360891,0.5961844197138315,0.43016357581067904
939,0.6049284578696343,0.6331478537360891,0.6015500794912559,0.43615377892080054
940,0.6093004769475358,0.6424880763116058,0.6075119236883942,0.4422273980505897
941,0.6138712241653418,0.6506359300476947,0.614268680445151,0.4483855948021191
942,0.6230127186009539,0.6506359300476947,0.6210254372019078,0.4546295469532399
943,0.6265898251192369,0.660174880763116,0.6277821939586645,0.4609604486828429
944,0.6313593004769475,0.6685214626391097,0.6331478537360891,0.46737951079924633
945,0.6383147853736089,0.6768680445151033,0.6410969793322735,0.4738879609717651
946,0.6454689984101749,0.6864069952305246,0.6496422893481717,0.4804870439655134
947,0.6526232114467408,0.6957472178060413,0.6567965023847376,0.48717802187946313
948,0.6619634340222575,0.705087440381558,0.6619634340222575,0.4939621743878316
949,0.6697138314785374,0.7142289348171701,0.6685214626391097,0.5008407989848213
950,0.6748807631160573,0.720389507154213,0.675476947535771,0.5078152112327671
951,0.6830286168521462,0.7279411764705882,0.6824324324324325,0.5148867450137498
952,0.6911764705882353,0.7344992050874404,0.6874006359300477,0.5220567527846975
953,0.6981319554848967,0.7414546899841018,0.6945548489666137,0.5293266058360555
954,0.7056836248012719,0.7488076311605724,0.7027027027027027,0.5366976945540476
955,0.7118441971383148,0.7488076311605724,0.7104531001589826,0.5441714286865887
956,0.7180047694753577,0.7561605723370429,0.7174085850556439,0.5517492376129128
957,0.7237678855325914,0.7615262321144675,0.7269475357710652,0.5594325706169377
958,0.7307233704292527,0.7740461049284578,0.7335055643879174,0.5672228971644537
959,0.7396661367249603,0.779610492845787,0.7404610492845787,0.5751217071841613
960,0.7501987281399046,0.7865659777424483,0.7482114467408585,0.5831305113526218
961,0.7575516693163752,0.7933227344992051,0.7543720190779014,0.5912508413831881
962,0.7684817170111288,0.8008744038155803,0.7615262321144675,0.5994842503189408
963,0.7766295707472178,0.8129968203497615,0.7680842607313195,0.6078323128297224
964,0.784181240063593,0.8177662957074722,0.7738473767885533,0.6162966255132942
965,0.7901430842607313,0.8269077901430842,0.7813990461049285,0.6248788072006888
966,0.8006756756756757,0.837241653418124,0.791335453100159,0.6335804992658254
967,0.8145866454689984,0.8436009538950715,0.800476947535771,0.642403365939419
968,0.8221383147853736,0.8493640699523053,0.8082273449920508,0.6513490946272796
969,0.8312798092209857,0.8575119236883942,0.815779014308426,0.6604193962330305
970,0.8388314785373608,0.8682432432432432,0.8235294117647058,0.6696160054853215
971,0.8473767885532592,0.8783783783783784,0.8306836248012719,0.6789406812696112
972,0.854133545310016,0.8845389507154213,0.8370429252782194,0.6883952069645496
973,0.8602941176470589,0.8922893481717011,0.845389507154213,0.6979813907830652
974,0.8718203497615262,0.9018282988871225,0.8547297297297297,0.707701066118189
975,0.8789745627980922,0.9107710651828299,0.8630763116057234,0.7175560918936922
976,0.889308426073132,0.9218998410174881,0.8720190779014309,0.7275483529196233
977,0.8966613672496025,0.9304451510333863,0.8817567567567568,0.7376797602527732
978,0.9044117647058824,0.9385930047694754,0.8905007949125596,0.7479522515621814
979,0.9143481717011129,0.9463434022257552,0.9018282988871225,0.7583677914997191
980,0.9195151033386327,0.9538950715421304,0.9095786963434023,0.7689283720758305
981,0.928060413354531,0.9612480127186009,0.9185214626391097,0.7796360130405237
982,0.9358108108108109,0.9687996820349761,0.924483306836248,0.7904927622696419
983,0.9427662957074722,0.973966613672496,0.9302464228934817,0.8015006961565413
984,0.951510333863275,0.9795310015898251,0.9375993640699523,0.8126619200091946
985,0.9590620031796503,0.9844992050874404,0.9429650238473768,0.8239785684528511
986,0.9670111287758346,0.988275039745628,0.950516693163752,0.8354528058382871
987,0.9723767885532592,0.9910572337042926,0.956081081081081,0.8470868266557402
988,0.9773449920508744,0.9928457869634341,0.9612480127186009,0.8588828559546258
989,0.9821144674085851,0.9950317965023847,0.9668124006359301,0.8708431497690724
990,0.9878775834658188,0.9968203497615262,0.9717806041335453,0.8829699955494082
991,0.9928457869634341,0.9992050874403816,0.9779411764705882,0.89526571259964
992,0.995429252782194,0.9994038155802861,0.9823131955484896,0.9077326525210223
993,0.9968203497615262,0.9998012718600954,0.9870826709062003,0.920373199661823
994,0.9984101748807631,1.0,0.9912559618441972,0.9331897715733238
995,0.9998012718600954,1.0,0.9938394276629571,0.9461848194721992
996,1.0,1.0,0.9968203497615262,0.9593608287093147
997,1.0,1.0,0.9980127186009539,0.9727203192450538
998,1.0,1.0,0.9998012718600954,0.9862658461312831
999,1.0,1.0,1.0,1.0


==> data/combined/combined_attack_cinic10.csv <==
,liraonline,relativeonline,relativeonlinelogits
0,74.16,78.41,73.03
1,0.00,0.00,0.00
2,3.60,6.44,2.48
3,0.00,0.00,0.00
4,1.19,2.50,0.79
5,0.00,0.00,0.00
6,1.19,2.50,0.79
7,0.00,0.00,0.00


==> data/combined/combined_attack_cinic10_32.csv <==
,liraonline,relativeonline,relativeonlinelogits
0,79.06,79.75,79.33
1,0.00,0.00,0.00
2,6.70,7.99,9.68
3,0.00,0.00,0.00
4,5.11,5.82,7.17
5,0.00,0.00,0.00
6,5.11,5.82,7.17
7,0.00,0.00,0.00


==> data/combined/combined_attack_cinic10_32_auc.csv <==
,liraonline,relativeonline,relativeonlinelogits,random
0,0.791,0.797,0.793,0.5


==> data/combined/combined_attack_cinic10_32_roc.csv <==
,liraonline,relativeonline,relativeonlinelogits,random
0,0.05107313195548489,0.05822734499205087,0.07174085850556439,1e-06
1,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.0139254075588142e-06
2,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.0280447320933096e-06
3,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.0423606739764013e-06
4,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.056875971184805e-06
5,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.0715933998226711e-06
6,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.0865157746525372e-06
7,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.1016459496336568e-06
8,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.1169868184678225e-06
9,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.1325413151528126e-06
10,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.148312414543511e-06
11,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.1643031329208755e-06
12,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.1805165285688055e-06
13,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.1969557023590428e-06
14,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.2136237983442417e-06
15,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.2305240043592616e-06
16,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.2476595526308684e-06
17,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.2650337203959037e-06
18,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.2826498305280597e-06
19,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.3005112521734097e-06
20,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.3186214013947485e-06
21,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.3369837418249452e-06
22,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.355601785329369e-06
23,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.3744790926775367e-06
24,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.3936192742241435e-06
25,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.4130259905995336e-06
26,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.4327029534098296e-06
27,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.4526539259467812e-06
28,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.4728827239075016e-06
29,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.4933932161242533e-06
30,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.5141893253043518e-06
31,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.535275028780421e-06
32,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.556654359271062e-06
33,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.5783314056521166e-06
34,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.6003103137387017e-06
35,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.622595287078087e-06
36,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.6451905877536607e-06
37,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.6681005372000591e-06
38,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.691329517029647e-06
39,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.7148819698705409e-06
40,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.7387624002162504e-06
41,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.762975375287204e-06
42,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.7875255259042354e-06
43,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.8124175473742357e-06
44,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.8376562003881725e-06
45,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.8632463119315598e-06
46,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.8891927762076644e-06
47,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.915500555573528e-06
48,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.9421746814890245e-06
49,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.9692202554791733e-06
50,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.9966424501097934e-06
51,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.0244465099768015e-06
52,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.052637752709252e-06
53,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.081221569986337e-06
54,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.1102034285685966e-06
55,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.1395888713434217e-06
56,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.1693835183851824e-06
57,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.1995930680300747e-06
58,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.230223297965936e-06
59,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.2612800663372794e-06
60,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.2927693128656486e-06
61,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.3246970599856503e-06
62,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.3570694139967276e-06
63,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.389892566231048e-06
64,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.4231727942376005e-06
65,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.45691646298279e-06
66,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.491130026067791e-06
67,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.5258200269627847e-06
68,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.5609931002584565e-06
69,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.5966559729348724e-06
70,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.6328154656480197e-06
71,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.669478494034323e-06
72,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.7066520700332416e-06
73,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.744343303228363e-06
74,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.782559402207126e-06
75,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.821307675939471e-06
76,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.860595535175745e-06
77,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.9004304938639916e-06
78,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.9408201705870607e-06
79,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.9817722900196732e-06
80,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.0232946844057763e-06
81,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.0653952950565296e-06
82,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.108082173869064e-06
83,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.151363484866476e-06
84,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.1952475057592136e-06
85,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.2397426295281954e-06
86,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.2848573660300466e-06
87,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.3306003436245885e-06
88,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.376980310825088e-06
89,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.4240061379714255e-06
90,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.471686818926559e-06
91,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.5200314727966823e-06
92,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.5690493456752295e-06
93,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.6187498124112765e-06
94,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.6691423784024943e-06
95,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.720236681413066e-06
96,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.7720424934170015e-06
97,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.824569722466999e-06
98,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.877828414589453e-06
99,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.93182875570577e-06
100,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.986581073580438e-06
101,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.04209583979631e-06
102,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.098383671757261e-06
103,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.155455334718879e-06
104,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.213321743847289e-06
105,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.271993966306777e-06
106,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.331483223376403e-06
107,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.391800892596085e-06
108,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.452958509942659e-06
109,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.514967772036102e-06
110,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.577840538376616e-06
111,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.641588833612782e-06
112,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.706224849841281e-06
113,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.7717609489387505e-06
114,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.838209664925957e-06
115,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.905583706365045e-06
116,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.973895958790067e-06
117,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.0431594871713585e-06
118,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.113387538414331e-06
119,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.184593543892913e-06
120,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.256791122018419e-06
121,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.329994080844093e-06
122,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.404216420705915e-06
123,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.479472336900293e-06
124,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.5557762223988786e-06
125,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.633142670601352e-06
126,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.711586478126435e-06
127,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.791122647641759e-06
128,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.871766390733262e-06
129,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.95353313081437e-06
130,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.036438506075864e-06
131,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.120498372476702e-06
132,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.205728806776501e-06
133,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.2921461096103505e-06
134,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.379766808606282e-06
135,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.46860766154632e-06
136,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.558685659571435e-06
137,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.650018030431118e-06
138,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.742622241778349e-06
139,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.836516004510238e-06
140,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.9317172761554005e-06
141,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.0282442643083526e-06
142,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.126115430111745e-06
143,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.2253494917872216e-06
144,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.32596542821523e-06
145,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.427982482564911e-06
146,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.531420165974376e-06
147,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.636298261282242e-06
148,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.742636826811277e-06
149,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.85045620020451e-06
150,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.959777002314978e-06
151,0.05107313195548489,0.05822734499205087,0.07174085850556439,8.070620141149506e-06
152,0.05107313195548489,0.05822734499205087,0.07174085850556439,8.183006815867389e-06
153,0.05107313195548489,0.05822734499205087,0.07174085850556439,8.296958520834915e-06
154,0.05107313195548489,0.05822734499205087,0.07174085850556439,8.41249704973612e-06
155,0.05107313195548489,0.05822734499205087,0.07174085850556439,8.529644499741017e-06
156,0.05107313195548489,0.05822734499205087,0.07174085850556439,8.648423275731726e-06
157,0.05107313195548489,0.05822734499205087,0.07174085850556439,8.768856094587425e-06
158,0.05107313195548489,0.05822734499205087,0.07174085850556439,8.890965989529167e-06
159,0.05107313195548489,0.05822734499205087,0.07174085850556439,9.014776314524917e-06
160,0.05107313195548489,0.05822734499205087,0.07174085850556439,9.140310748756223e-06
161,0.05107313195548489,0.05822734499205087,0.07174085850556439,9.267593301146882e-06
162,0.05107313195548489,0.05822734499205087,0.07174085850556439,9.39664831495469e-06
163,0.05107313195548489,0.05822734499205087,0.07174085850556439,9.5275004724273e-06
164,0.05107313195548489,0.05822734499205087,0.07174085850556439,9.660174799522646e-06
165,0.05107313195548489,0.05822734499205087,0.07174085850556439,9.794696670695386e-06
166,0.05107313195548489,0.05822734499205087,0.07174085850556439,9.9310918137498e-06
167,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.0069386314760271e-05
168,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.0209606623060476e-05
169,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.0351779556301762e-05
170,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.0495932305582265e-05
171,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.0642092440647246e-05
172,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.0790287915161837e-05
173,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.0940547072057437e-05
174,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.1092898648952229e-05
175,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.124737178364751e-05
176,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.1403996019700332e-05
177,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.1562801312073755e-05
178,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.1723818032865999e-05
179,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.1887076977119032e-05
180,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.2052609368708412e-05
181,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.2220446866314887e-05
182,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.2390621569479157e-05
183,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.2563166024741215e-05
184,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.2738113231864785e-05
185,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.2915496650148827e-05
186,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.3095350204826676e-05
187,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.327770829355429e-05
188,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.346260579298911e-05
189,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.3650078065460137e-05
190,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.3840160965731302e-05
191,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.4032890847858732e-05
192,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.4228304572143519e-05
193,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.4426439512181588e-05
194,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.4627333562011299e-05
195,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.483102514336103e-05
196,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.5037553212997385e-05
197,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.5246957270175731e-05
198,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.5459277364194785e-05
199,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.567455410205595e-05
200,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.5892828656229765e-05
201,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.6114142772530196e-05
202,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.63385387780986e-05
203,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.656605958949915e-05
204,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.6796748720926532e-05
205,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.7030650292528428e-05
206,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.726780903884356e-05
207,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.7508270317357232e-05
208,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.7752080117176357e-05
209,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.7999285067824762e-05
210,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.8249932448161504e-05
211,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.850407019542302e-05
212,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.8761746914391195e-05
213,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.902301188668946e-05
214,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.9287915080207776e-05
215,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.955650715865947e-05
216,0.05107313195548489,0.05822734499205087,0.07174085850556439,1.9828839491270713e-05
217,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.010496416260497e-05
218,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.038493398252464e-05
219,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.066880249629082e-05
220,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.0956623994804308e-05
221,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.1248453524988828e-05
222,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.154434690031882e-05
223,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.1844360711494287e-05
224,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.2148552337263595e-05
225,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.245697995539772e-05
226,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.27697025538168e-05
227,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.3086779941871675e-05
228,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.3408272761782944e-05
229,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.373424250023866e-05
230,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.4064751500154215e-05
231,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.43998629725955e-05
232,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.4739641008868115e-05
233,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.508415059277541e-05
234,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.543345761304648e-05
235,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.578762887593798e-05
236,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.614673211801092e-05
237,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.6510836019085362e-05
238,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.6880010215376075e-05
239,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.7254325312810276e-05
240,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.763385290053167e-05
241,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.8018665564591953e-05
242,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.840883690183301e-05
243,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.8804441533962977e-05
244,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.9205555121827452e-05
245,0.05107313195548489,0.05822734499205087,0.07174085850556439,2.9612254379880316e-05
246,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.0024617090855495e-05
247,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.044272212064306e-05
248,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.0866649433372746e-05
249,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.12964801067075e-05
250,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.173229634734973e-05
251,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.2174181506763714e-05
252,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.262222009711673e-05
253,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.307649780744242e-05
254,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.353710152002929e-05
255,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.400411932703703e-05
256,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.447764054734464e-05
257,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.4957755743632785e-05
258,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.5444556739704355e-05
259,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.5938136638046256e-05
260,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.6438589837635405e-05
261,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.6946012051993025e-05
262,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.7460500327489966e-05
263,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.798215306190736e-05
264,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.8511070023255685e-05
265,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.904735236885556e-05
266,0.05107313195548489,0.05822734499205087,0.07174085850556439,3.959110266468459e-05
267,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.014242490499326e-05
268,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.070142453219439e-05
269,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.1268208457029516e-05
270,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.1842885079015846e-05
271,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.242556430717777e-05
272,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.301635758106799e-05
273,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.3615377892080056e-05
274,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.4222739805058974e-05
275,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.483855948021191e-05
276,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.5462954695323996e-05
277,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.609604486828439e-05
278,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.673795107992464e-05
279,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.738879609717651e-05
280,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.804870439655134e-05
281,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.8717802187946306e-05
282,0.05107313195548489,0.05822734499205087,0.07174085850556439,4.939621743878326e-05
283,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.008407989848212e-05
284,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.0781521123276707e-05
285,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.148867450137497e-05
286,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.220567527846975e-05
287,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.2932660583605666e-05
288,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.366976945540476e-05
289,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.441714286865887e-05
290,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.517492376129129e-05
291,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.594325706169377e-05
292,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.672228971644549e-05
293,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.751217071841614e-05
294,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.8313051135262185e-05
295,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.912508413831882e-05
296,0.05107313195548489,0.05822734499205087,0.07174085850556439,5.994842503189409e-05
297,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.0783231282972365e-05
298,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.162966255132942e-05
299,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.248788072006888e-05
300,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.335804992658255e-05
301,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.424033659394191e-05
302,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.513490946272809e-05
303,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.604193962330305e-05
304,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.696160054853215e-05
305,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.789406812696113e-05
306,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.883952069645496e-05
307,0.05107313195548489,0.05822734499205087,0.07174085850556439,6.979813907830666e-05
308,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.077010661181889e-05
309,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.17556091893692e-05
310,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.275483529196232e-05
311,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.37679760252773e-05
312,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.479522515621829e-05
313,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.58367791499719e-05
314,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.689283720758305e-05
315,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.796360130405237e-05
316,0.05107313195548489,0.05822734499205087,0.07174085850556439,7.90492762269642e-05
317,0.05107313195548489,0.05822734499205087,0.07174085850556439,8.015006961565413e-05
318,0.05107313195548489,0.05822734499205087,0.07174085850556439,8.126619200091945e-05
319,0.05107313195548489,0.05822734499205087,0.07174085850556439,8.23978568452851e-05
320,0.05107313195548489,0.05822734499205087,0.07174085850556439,8.354528058382871e-05
321,0.05107313195548489,0.05822734499205087,0.07174085850556439,8.470868266557402e-05
322,0.05107313195548489,0.05822734499205087,0.07174085850556439,8.588828559546258e-05
323,0.05107313195548489,0.05822734499205087,0.07174085850556439,8.708431497690725e-05
324,0.05107313195548489,0.05822734499205087,0.07174085850556439,8.829699955494083e-05
325,0.05107313195548489,0.05822734499205087,0.07174085850556439,8.952657125996401e-05
326,0.05107313195548489,0.05822734499205087,0.07174085850556439,9.077326525210224e-05
327,0.05107313195548489,0.05822734499205087,0.07174085850556439,9.20373199661823e-05
328,0.05107313195548489,0.05822734499205087,0.07174085850556439,9.331897715733239e-05
329,0.05107313195548489,0.05822734499205087,0.07174085850556439,9.461848194721992e-05
330,0.05107313195548489,0.05822734499205087,0.07174085850556439,9.593608287093147e-05
331,0.05107313195548489,0.05822734499205087,0.07174085850556439,9.727203192450537e-05
332,0.05107313195548489,0.05822734499205087,0.07174085850556439,9.862658461312831e-05
333,0.05107313195548489,0.05822734499205087,0.07174085850556439,9.999999999999999e-05
334,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00010139254075588153
335,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00010280447320933097
336,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.0001042360673976401
337,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00010568759711848039
338,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.0001071593399822671
339,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00010865157746525384
340,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.0001101645949633657
341,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00011169868184678226
342,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00011325413151528115
343,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00011483124145435111
344,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00011643031329208767
345,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00011805165285688056
346,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00011969557023590428
347,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00012136237983442405
348,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00012305240043592616
349,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00012476595526308696
350,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00012650337203959038
351,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.000128264983052806
352,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00013005112521734084
353,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00013186214013947485
354,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00013369837418249466
355,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.0001355601785329369
356,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00013744790926775366
357,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00013936192742241418
358,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00014130259905995336
359,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.0001432702953409831
360,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00014526539259467812
361,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00014728827239075018
362,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00014933932161242518
363,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.0001514189325304352
364,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00015352750287804228
365,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.0001556654359271062
366,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.0001578331405652118
367,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00016003103137387001
368,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.0001622595287078087
369,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00016451905877536624
370,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.0001668100537200059
371,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00016913295170296487
372,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00017148819698705392
373,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00017387624002162505
374,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00017629753752872057
375,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00017875255259042355
376,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00018124175473742377
377,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00018376562003881704
378,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00018632463119315598
379,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.0001889192776207666
380,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00019155005555735277
381,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00019421746814890262
382,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00019692202554791714
383,0.05107313195548489,0.05822734499205087,0.07174085850556439,0.00019966424501097934
384,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00020244465099768038
385,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00020526377527092522
386,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.0002081221569986339
387,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00021102034285685944
388,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00021395888713434213
389,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00021693835183851843
390,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00021995930680300746
391,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00022302232979659386
392,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00022612800663372772
393,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00022927693128656486
394,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00023246970599856477
395,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00023570694139967278
396,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00023898925662310503
397,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00024231727942375982
398,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00024569164629827903
399,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00024911300260677886
400,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.0002525820026962785
401,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.0002560993100258459
402,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00025966559729348693
403,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00026328154656480196
404,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.0002669478494034321
405,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.0002706652070033241
406,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.0002744343303228365
407,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.0002782559402207126
408,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.0002821307675939471
409,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.0002860595535175742
410,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00029004304938639913
411,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00029408201705870637
412,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00029817722900196735
413,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.0003023294684405776
414,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00030653952950565264
415,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00031080821738690636
416,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.0003151363484866479
417,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00031952475057592136
418,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00032397426295281955
419,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00032848573660300434
420,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00033306003436245883
421,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.0003376980310825091
422,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00034240061379714254
423,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00034716868189265597
424,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00035200314727966794
425,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.000356904934567523
426,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00036187498124112805
427,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.0003669142378402494
428,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.0003720236681413066
429,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.0003772042493416997
430,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.0003824569722466999
431,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.0003877828414589457
432,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.000393182875570577
433,0.05246422893481717,0.058823529411764705,0.07611287758346581,0.00039865810735804387
434,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0004042095839796306
435,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0004098383671757261
436,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0004155455334718875
437,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0004213321743847289
438,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.00042719939663067764
439,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0004331483223376398
440,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0004391800892596086
441,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0004452958509942655
442,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0004514967772036102
443,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.00045778405383766163
444,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.00046415888336127773
445,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0004706224849841282
446,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0004771760948938746
447,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.00048382096649259574
448,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0004905583706365045
449,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0004973895958790063
450,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0005043159487171359
451,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0005113387538414326
452,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0005184593543892912
453,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0005256791122018424
454,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0005329994080844088
455,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0005404216420705915
456,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0005479472336900287
457,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0005555776222398878
458,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0005633142670601357
459,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0005711586478126428
460,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0005791122647641758
461,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0005871766390733255
462,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.000595353313081437
463,0.05425278219395867,0.05922098569157393,0.08247217806041335,0.0006036438506075869
464,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.0006120498372476697
465,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.0006205728806776501
466,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.0006292146109610344
467,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.0006379766808606282
468,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.0006468607661546328
469,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.0006558685659571428
470,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.0006650018030431117
471,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.0006742622241778342
472,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.0006836516004510238
473,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.0006931717276155408
474,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.0007028244264308346
475,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.0007126115430111746
476,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.0007225349491787215
477,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.000732596542821523
478,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.0007427982482564919
479,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.0007531420165974368
480,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.0007636298261282241
481,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.000774263682681127
482,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.0007850456200204508
483,0.06597774244833068,0.06736883942766296,0.09042130365659777,0.0007959777002314986
484,0.06697138314785374,0.07988871224165342,0.0967806041335453,0.0008070620141149499
485,0.06697138314785374,0.07988871224165342,0.0967806041335453,0.000818300681586739
486,0.06697138314785374,0.07988871224165342,0.0967806041335453,0.0008296958520834907
487,0.06697138314785374,0.07988871224165342,0.0967806041335453,0.0008412497049736118
488,0.06697138314785374,0.07988871224165342,0.0967806041335453,0.0008529644499741025
489,0.06697138314785374,0.07988871224165342,0.0967806041335453,0.0008648423275731717
490,0.06697138314785374,0.07988871224165342,0.0967806041335453,0.0008768856094587427
491,0.06697138314785374,0.07988871224165342,0.0967806041335453,0.0008890965989529158
492,0.06697138314785374,0.07988871224165342,0.0967806041335453,0.0009014776314524918
493,0.06697138314785374,0.07988871224165342,0.0967806041335453,0.0009140310748756232
494,0.06697138314785374,0.07988871224165342,0.0967806041335453,0.0009267593301146883
495,0.06697138314785374,0.07988871224165342,0.0967806041335453,0.0009396648314954692
496,0.06697138314785374,0.07988871224165342,0.0967806041335453,0.0009527500472427291
497,0.06697138314785374,0.07988871224165342,0.0967806041335453,0.0009660174799522646
498,0.06697138314785374,0.07988871224165342,0.0967806041335453,0.0009794696670695395
499,0.06697138314785374,0.07988871224165342,0.0967806041335453,0.00099310918137498
500,0.06717011128775835,0.09499205087440382,0.10453100158982512,0.001006938631476027
501,0.06717011128775835,0.09499205087440382,0.10453100158982512,0.0010209606623060464
502,0.06717011128775835,0.09499205087440382,0.10453100158982512,0.001035177955630176
503,0.06717011128775835,0.09499205087440382,0.10453100158982512,0.0010495932305582276
504,0.06717011128775835,0.09499205087440382,0.10453100158982512,0.0010642092440647246
505,0.06717011128775835,0.09499205087440382,0.10453100158982512,0.0010790287915161836
506,0.06717011128775835,0.09499205087440382,0.10453100158982512,0.0010940547072057424
507,0.06717011128775835,0.09499205087440382,0.10453100158982512,0.0011092898648952228
508,0.06717011128775835,0.09499205087440382,0.10453100158982512,0.0011247371783647518
509,0.06717011128775835,0.09499205087440382,0.10453100158982512,0.001140399601970033
510,0.06717011128775835,0.09499205087440382,0.10453100158982512,0.0011562801312073752
511,0.06717011128775835,0.09499205087440382,0.10453100158982512,0.0011723818032865986
512,0.06717011128775835,0.09499205087440382,0.10453100158982512,0.0011887076977119032
513,0.06717011128775835,0.09499205087440382,0.10453100158982512,0.0012052609368708425
514,0.07670906200317965,0.09578696343402225,0.125,0.0012220446866314887
515,0.07670906200317965,0.09578696343402225,0.125,0.0012390621569479156
516,0.07670906200317965,0.09578696343402225,0.125,0.00125631660247412
517,0.07670906200317965,0.09578696343402225,0.125,0.0012738113231864784
518,0.07670906200317965,0.09578696343402225,0.125,0.001291549665014884
519,0.07670906200317965,0.09578696343402225,0.125,0.0013095350204826676
520,0.07670906200317965,0.09578696343402225,0.125,0.001327770829355429
521,0.07670906200317965,0.09578696343402225,0.125,0.0013462605792989096
522,0.07670906200317965,0.09578696343402225,0.125,0.0013650078065460137
523,0.07670906200317965,0.09578696343402225,0.125,0.0013840160965731317
524,0.07670906200317965,0.09578696343402225,0.125,0.0014032890847858733
525,0.0945945945945946,0.10075516693163752,0.13036565977742448,0.001422830457214352
526,0.0945945945945946,0.10075516693163752,0.13036565977742448,0.0014426439512181574
527,0.0945945945945946,0.10075516693163752,0.13036565977742448,0.00146273335620113
528,0.0945945945945946,0.10075516693163752,0.13036565977742448,0.0014831025143361043
529,0.0945945945945946,0.10075516693163752,0.13036565977742448,0.0015037553212997384
530,0.0945945945945946,0.10075516693163752,0.13036565977742448,0.0015246957270175728
531,0.0945945945945946,0.10075516693163752,0.13036565977742448,0.001545927736419477
532,0.0945945945945946,0.10075516693163752,0.13036565977742448,0.001567455410205595
533,0.0945945945945946,0.10075516693163752,0.13036565977742448,0.001589282865622978
534,0.10393481717011128,0.1059220985691574,0.13096184419713833,0.0016114142772530198
535,0.10393481717011128,0.1059220985691574,0.13096184419713833,0.001633853877809862
536,0.10393481717011128,0.1059220985691574,0.13096184419713833,0.0016566059589499134
537,0.10393481717011128,0.1059220985691574,0.13096184419713833,0.001679674872092653
538,0.10393481717011128,0.1059220985691574,0.13096184419713833,0.0017030650292528442
539,0.10393481717011128,0.1059220985691574,0.13096184419713833,0.0017267809038843558
540,0.10393481717011128,0.1059220985691574,0.13096184419713833,0.001750827031735725
541,0.10393481717011128,0.1059220985691574,0.13096184419713833,0.0017752080117176341
542,0.10393481717011128,0.1059220985691574,0.13096184419713833,0.0017999285067824763
543,0.10552464228934817,0.11784578696343402,0.13612877583465818,0.0018249932448161524
544,0.10552464228934817,0.11784578696343402,0.13612877583465818,0.0018504070195423021
545,0.10552464228934817,0.11784578696343402,0.13612877583465818,0.0018761746914391214
546,0.10552464228934817,0.11784578696343402,0.13612877583465818,0.0019023011886689439
547,0.10552464228934817,0.11784578696343402,0.13612877583465818,0.0019287915080207778
548,0.10552464228934817,0.11784578696343402,0.13612877583465818,0.001955650715865949
549,0.10552464228934817,0.11784578696343402,0.13612877583465818,0.001982883949127071
550,0.10552464228934817,0.11784578696343402,0.13612877583465818,0.0020104964162604992
551,0.10930047694753577,0.1192368839427663,0.13732114467408585,0.002038493398252462
552,0.10930047694753577,0.1192368839427663,0.13732114467408585,0.002066880249629082
553,0.10930047694753577,0.1192368839427663,0.13732114467408585,0.002095662399480433
554,0.10930047694753577,0.1192368839427663,0.13732114467408585,0.0021248453524988827
555,0.10930047694753577,0.1192368839427663,0.13732114467408585,0.0021544346900318847
556,0.10930047694753577,0.1192368839427663,0.13732114467408585,0.0021844360711494263
557,0.11645468998410174,0.12440381558028617,0.14089825119236885,0.0022148552337263594
558,0.11645468998410174,0.12440381558028617,0.14089825119236885,0.002245697995539774
559,0.11645468998410174,0.12440381558028617,0.14089825119236885,0.00227697025538168
560,0.11645468998410174,0.12440381558028617,0.14089825119236885,0.0023086779941871695
561,0.11645468998410174,0.12440381558028617,0.14089825119236885,0.002340827276178292
562,0.11645468998410174,0.12440381558028617,0.14089825119236885,0.002373424250023866
563,0.11645468998410174,0.12440381558028617,0.14089825119236885,0.002406475150015424
564,0.12440381558028617,0.13314785373608903,0.14189189189189189,0.00243998629725955
565,0.12440381558028617,0.13314785373608903,0.14189189189189189,0.002473964100886814
566,0.12440381558028617,0.13314785373608903,0.14189189189189189,0.0025084150592775386
567,0.12440381558028617,0.13314785373608903,0.14189189189189189,0.002543345761304648
568,0.12440381558028617,0.13314785373608903,0.14189189189189189,0.002578762887593801
569,0.12440381558028617,0.13314785373608903,0.14189189189189189,0.002614673211801092
570,0.12539745627980922,0.1345389507154213,0.14507154213036566,0.002651083601908539
571,0.12539745627980922,0.1345389507154213,0.14507154213036566,0.0026880010215376044
572,0.12539745627980922,0.1345389507154213,0.14507154213036566,0.0027254325312810277
573,0.12539745627980922,0.1345389507154213,0.14507154213036566,0.00276338529005317
574,0.12539745627980922,0.1345389507154213,0.14507154213036566,0.0028018665564591956
575,0.12559618441971382,0.13910969793322733,0.14507154213036566,0.0028408836901833044
576,0.12559618441971382,0.13910969793322733,0.14507154213036566,0.002880444153396298
577,0.12559618441971382,0.13910969793322733,0.14507154213036566,0.002920555512182745
578,0.12559618441971382,0.13910969793322733,0.14507154213036566,0.0029612254379880344
579,0.12559618441971382,0.13910969793322733,0.14507154213036566,0.0030024617090855495
580,0.12758346581875993,0.14626391096979333,0.14527027027027026,0.0030442722120643025
581,0.12758346581875993,0.14626391096979333,0.14527027027027026,0.0030866649433372744
582,0.12758346581875993,0.14626391096979333,0.14527027027027026,0.0031296480106707504
583,0.12758346581875993,0.14626391096979333,0.14527027027027026,0.003173229634734976
584,0.12758346581875993,0.14626391096979333,0.14527027027027026,0.0032174181506763717
585,0.12817965023847377,0.15798887122416533,0.14646263910969792,0.00326222200971167
586,0.12817965023847377,0.15798887122416533,0.14646263910969792,0.0033076497807442424
587,0.12817965023847377,0.15798887122416533,0.14646263910969792,0.0033537101520029287
588,0.12817965023847377,0.15798887122416533,0.14646263910969792,0.003400411932703706
589,0.12957074721780604,0.15937996820349762,0.14725755166931637,0.0034477640547344642
590,0.12957074721780604,0.15937996820349762,0.14725755166931637,0.0034957755743632753
591,0.12957074721780604,0.15937996820349762,0.14725755166931637,0.0035444556739704356
592,0.12957074721780604,0.15937996820349762,0.14725755166931637,0.0035938136638046254
593,0.13334658187599363,0.16136724960254373,0.15143084260731318,0.0036438589837635444
594,0.13334658187599363,0.16136724960254373,0.15143084260731318,0.0036946012051993025
595,0.13334658187599363,0.16136724960254373,0.15143084260731318,0.003746050032748993
596,0.13334658187599363,0.16136724960254373,0.15143084260731318,0.0037982153061907366
597,0.1401033386327504,0.16136724960254373,0.1532193958664547,0.003851107002325569
598,0.1401033386327504,0.16136724960254373,0.1532193958664547,0.00390473523688556
599,0.1401033386327504,0.16136724960254373,0.1532193958664547,0.0039591102664684585
600,0.1401033386327504,0.16136724960254373,0.1532193958664547,0.004014242490499322
601,0.1422893481717011,0.1631558028616852,0.1532193958664547,0.004070142453219439
602,0.1422893481717011,0.1631558028616852,0.1532193958664547,0.004126820845702951
603,0.1422893481717011,0.1631558028616852,0.1532193958664547,0.00418428850790158
604,0.14328298887122418,0.16434817170111288,0.1569952305246423,0.004242556430717776
605,0.14328298887122418,0.16434817170111288,0.1569952305246423,0.004301635758106795
606,0.14328298887122418,0.16434817170111288,0.1569952305246423,0.004361537789208006
607,0.14328298887122418,0.16434817170111288,0.1569952305246423,0.004422273980505897
608,0.14348171701112877,0.16792527821939587,0.15759141494435613,0.004483855948021186
609,0.14348171701112877,0.16792527821939587,0.15759141494435613,0.004546295469532399
610,0.14348171701112877,0.16792527821939587,0.15759141494435613,0.004609604486828433
611,0.147456279809221,0.1683227344992051,0.159181240063593,0.004673795107992464
612,0.147456279809221,0.1683227344992051,0.159181240063593,0.004738879609717651
613,0.147456279809221,0.1683227344992051,0.159181240063593,0.004804870439655128
614,0.1476550079491256,0.16911764705882354,0.1611685214626391,0.004871780218794631
615,0.1476550079491256,0.16911764705882354,0.1611685214626391,0.004939621743878321
616,0.1476550079491256,0.16911764705882354,0.1611685214626391,0.005008407989848212
617,0.14844992050874403,0.16931637519872814,0.16752782193958665,0.0050781521123276704
618,0.14844992050874403,0.16931637519872814,0.16752782193958665,0.005148867450137492
619,0.14844992050874403,0.16931637519872814,0.16752782193958665,0.005220567527846975
620,0.14864864864864866,0.16951510333863276,0.16752782193958665,0.005293266058360561
621,0.14864864864864866,0.16951510333863276,0.16752782193958665,0.005366976945540476
622,0.15063593004769477,0.16971383147853736,0.16752782193958665,0.005441714286865892
623,0.15063593004769477,0.16971383147853736,0.16752782193958665,0.005517492376129122
624,0.15063593004769477,0.16971383147853736,0.16752782193958665,0.005594325706169378
625,0.15083465818759936,0.17150238473767884,0.17130365659777425,0.005672228971644544
626,0.15083465818759936,0.17150238473767884,0.17130365659777425,0.005751217071841614
627,0.15083465818759936,0.17150238473767884,0.17130365659777425,0.005831305113526225
628,0.15262321144674085,0.17189984101748806,0.17130365659777425,0.005912508413831875
629,0.15262321144674085,0.17189984101748806,0.17130365659777425,0.005994842503189409
630,0.15798887122416533,0.17666931637519873,0.17348966613672495,0.00607832312829723
631,0.15798887122416533,0.17666931637519873,0.17348966613672495,0.006162966255132942
632,0.15977742448330684,0.178060413354531,0.17885532591414943,0.006248788072006894
633,0.15977742448330684,0.178060413354531,0.17885532591414943,0.006335804992658248
634,0.15977742448330684,0.178060413354531,0.17885532591414943,0.00642403365939419
635,0.16176470588235295,0.18044515103338632,0.1820349761526232,0.0065134909462728026
636,0.16176470588235295,0.18044515103338632,0.1820349761526232,0.006604193962330305
637,0.1685214626391097,0.18044515103338632,0.1834260731319555,0.006696160054853221
638,0.1685214626391097,0.18044515103338632,0.1834260731319555,0.006789406812696105
639,0.1685214626391097,0.1820349761526232,0.18541335453100158,0.0068839520696454964
640,0.1685214626391097,0.1820349761526232,0.18541335453100158,0.00697981390783066
641,0.16872019077901432,0.18263116057233705,0.1856120826709062,0.0070770106611818895
642,0.16872019077901432,0.18263116057233705,0.1856120826709062,0.007175560918936928
643,0.17110492845786962,0.18322734499205087,0.1858108108108108,0.007275483529196225
644,0.17110492845786962,0.18322734499205087,0.1858108108108108,0.007376797602527731
645,0.17110492845786962,0.18402225755166932,0.18819554848966613,0.007479522515621821
646,0.17110492845786962,0.18402225755166932,0.18819554848966613,0.007583677914997191
647,0.17468203497615262,0.1842209856915739,0.18879173290937998,0.007689283720758314
648,0.17468203497615262,0.1842209856915739,0.18879173290937998,0.00779636013040523
649,0.17527821939586646,0.18680445151033387,0.19236883942766295,0.00790492762269642
650,0.17527821939586646,0.18680445151033387,0.19236883942766295,0.008015006961565405
651,0.17547694753577106,0.18879173290937998,0.1935612082670906,0.008126619200091945
652,0.17547694753577106,0.18879173290937998,0.1935612082670906,0.008239785684528518
653,0.17547694753577106,0.18879173290937998,0.19415739268680446,0.008354528058382863
654,0.17547694753577106,0.19018282988871224,0.19415739268680446,0.008470868266557402
655,0.17547694753577106,0.19018282988871224,0.19415739268680446,0.00858882855954625
656,0.17706677265500795,0.19117647058823528,0.19773449920508743,0.008708431497690725
657,0.17706677265500795,0.19117647058823528,0.19773449920508743,0.008829699955494092
658,0.17945151033386328,0.19217011128775835,0.20011923688394276,0.008952657125996391
659,0.1798489666136725,0.1935612082670906,0.20131160572337042,0.009077326525210223
660,0.1798489666136725,0.1935612082670906,0.20131160572337042,0.00920373199661822
661,0.18024642289348172,0.19534976152623212,0.20131160572337042,0.009331897715733239
662,0.18402225755166932,0.19534976152623212,0.2023052464228935,0.009461848194722
663,0.18402225755166932,0.19534976152623212,0.2023052464228935,0.009593608287093146
664,0.1842209856915739,0.19952305246422894,0.20349761526232116,0.009727203192450537
665,0.1842209856915739,0.19952305246422894,0.20349761526232116,0.00986265846131282
666,0.1842209856915739,0.19972178060413354,0.20349761526232116,0.01
667,0.18501589825119236,0.20011923688394276,0.2044912559618442,0.010139254075588142
668,0.1891891891891892,0.20111287758346583,0.20548489666136724,0.010280447320933098
669,0.1891891891891892,0.20111287758346583,0.20548489666136724,0.01042360673976401
670,0.19018282988871224,0.20210651828298887,0.20568362480127186,0.01056875971184805
671,0.19038155802861687,0.20369634340222575,0.20786963434022257,0.01071593399822671
672,0.19038155802861687,0.20369634340222575,0.20786963434022257,0.010865157746525371
673,0.19117647058823528,0.20429252782193957,0.20786963434022257,0.011016459496336568
674,0.1935612082670906,0.20429252782193957,0.21045310015898253,0.011169868184678227
675,0.1935612082670906,0.20488871224165342,0.2118441971383148,0.011325413151528128
676,0.1935612082670906,0.20488871224165342,0.21263910969793323,0.011483124145435113
677,0.1935612082670906,0.20488871224165342,0.21263910969793323,0.011643031329208756
678,0.1935612082670906,0.20488871224165342,0.21283783783783783,0.011805165285688056
679,0.1935612082670906,0.2064785373608903,0.21303656597774245,0.011969557023590429
680,0.1935612082670906,0.2066772655007949,0.21363275039745627,0.012136237983442417
681,0.19375993640699524,0.2082670906200318,0.2140302066772655,0.012305240043592616
682,0.19375993640699524,0.2082670906200318,0.2140302066772655,0.012476595526308684
683,0.19435612082670906,0.21065182829888712,0.2140302066772655,0.012650337203959038
684,0.19614467408585057,0.212241653418124,0.21720985691573927,0.012826498305280598
685,0.19773449920508743,0.21323529411764705,0.2176073131955485,0.013005112521734098
686,0.20011923688394276,0.21542130365659778,0.2178060413354531,0.013186214013947484
687,0.20131160572337042,0.21621621621621623,0.2178060413354531,0.013369837418249451
688,0.2046899841017488,0.21681240063593005,0.21899841017488075,0.01355601785329369
689,0.20568362480127186,0.22038950715421304,0.21999205087440382,0.013744790926775366
690,0.2066772655007949,0.22038950715421304,0.22078696343402227,0.013936192742241435
691,0.20707472178060413,0.22058823529411764,0.22078696343402227,0.014130259905995337
692,0.20886327503974564,0.2217806041335453,0.2211844197138315,0.014327029534098295
693,0.2100556438791733,0.2231717011128776,0.22237678855325915,0.014526539259467812
694,0.212241653418124,0.2231717011128776,0.22237678855325915,0.014728827239075018
695,0.212241653418124,0.223966613672496,0.22257551669316375,0.014933932161242534
696,0.2138314785373609,0.22456279809220986,0.2231717011128776,0.01514189325304352
697,0.21720985691573927,0.22774244833068363,0.2231717011128776,0.015352750287804213
698,0.2178060413354531,0.2291335453100159,0.2231717011128776,0.01556654359271062
699,0.21879968203497616,0.2291335453100159,0.22456279809220986,0.015783314056521166
700,0.22019077901430842,0.23052464228934816,0.22615262321144675,0.016003103137387016
701,0.22058823529411764,0.23052464228934816,0.2273449920508744,0.01622595287078087
702,0.2215818759936407,0.23211446740858505,0.2273449920508744,0.016451905877536605
703,0.22217806041335453,0.23211446740858505,0.22833863275039745,0.01668100537200059
704,0.2253577106518283,0.23211446740858505,0.23151828298887123,0.01691329517029647
705,0.2255564387917329,0.23231319554848967,0.23529411764705882,0.01714881969870541
706,0.22635135135135134,0.23449920508744038,0.23608903020667726,0.017387624002162504
707,0.231120826709062,0.23449920508744038,0.2386724960254372,0.01762975375287204
708,0.231120826709062,0.2368839427662957,0.2386724960254372,0.017875255259042353
709,0.23350556438791734,0.2426470588235294,0.24165341812400637,0.018124175473742357
710,0.23370429252782193,0.24284578696343403,0.2424483306836248,0.018376562003881724
711,0.234697933227345,0.24284578696343403,0.24284578696343403,0.018632463119315597
712,0.2348966613672496,0.24284578696343403,0.24364069952305245,0.018891927762076644
713,0.2348966613672496,0.24682034976152623,0.24523052464228934,0.019155005555735276
714,0.2362877583465819,0.24721780604133545,0.2462241653418124,0.019421746814890242
715,0.2368839427662957,0.24761526232114467,0.24860890302066774,0.019692202554791732
716,0.23767885532591415,0.2478139904610493,0.24860890302066774,0.019966424501097934
717,0.23787758346581875,0.24880763116057233,0.24860890302066774,0.020244465099768016
718,0.2386724960254372,0.24880763116057233,0.24920508744038156,0.02052637752709252
719,0.23946740858505564,0.24960254372019078,0.2505961844197138,0.02081221569986337
720,0.2406597774244833,0.2517885532591415,0.25139109697933226,0.021102034285685967
721,0.24145468998410174,0.2561605723370429,0.2517885532591415,0.021395888713434213
722,0.2420508744038156,0.2561605723370429,0.2521860095389507,0.02169383518385182
723,0.24602543720190778,0.25735294117647056,0.2533783783783784,0.021995930680300747
724,0.24682034976152623,0.2577503974562798,0.25635930047694755,0.022302232979659366
725,0.2480127186009539,0.26053259141494434,0.25675675675675674,0.022612800663372797
726,0.24821144674085852,0.2611287758346582,0.2577503974562798,0.022927693128656487
727,0.24920508744038156,0.26669316375198726,0.258147853736089,0.023246970599856503
728,0.2498012718600954,0.2684817170111288,0.25854531001589826,0.023570694139967277
729,0.2498012718600954,0.2686804451510334,0.25854531001589826,0.02389892566231048
730,0.2503974562798092,0.2686804451510334,0.26073131955484896,0.024231727942376005
731,0.25417329093799684,0.27046899841017485,0.26192368839427665,0.0245691646298279
732,0.25695548489666137,0.2712639109697933,0.26291732909379967,0.024911300260677907
733,0.25735294117647056,0.2726550079491256,0.26669316375198726,0.025258200269627846
734,0.2587440381558029,0.27344992050874406,0.26768680445151033,0.025609931002584567
735,0.2627186009538951,0.2742448330683625,0.27007154213036566,0.025966559729348724
736,0.2631160572337043,0.2742448330683625,0.27007154213036566,0.0263281546564802
737,0.2633147853736089,0.27543720190779014,0.2708664546899841,0.026694784940343233
738,0.26430842607313193,0.27543720190779014,0.2728537360890302,0.02706652070033241
739,0.26450715421303655,0.2762321144674086,0.27344992050874406,0.027443433032283623
740,0.26788553259141495,0.27722575516693165,0.2742448330683625,0.027825594022071257
741,0.2692766295707472,0.27782193958664547,0.27503974562798095,0.028213076759394707
742,0.27046899841017485,0.2819952305246423,0.2790143084260731,0.02860595535175745
743,0.27106518282988873,0.28298887122416533,0.27921303656597773,0.029004304938639914
744,0.2714626391096979,0.284181240063593,0.2819952305246423,0.029408201705870607
745,0.27205882352941174,0.2843799682034976,0.2821939586645469,0.029817722900196734
746,0.2742448330683625,0.28497615262321147,0.28497615262321147,0.030232946844057765
747,0.2752384737678855,0.2855723370429253,0.28656597774244835,0.030653952950565302
748,0.2764308426073132,0.28696343402225755,0.2867647058823529,0.03108082173869064
749,0.2780206677265501,0.28696343402225755,0.28716216216216217,0.03151363484866476
750,0.27881558028616854,0.2873608903020668,0.28716216216216217,0.03195247505759213
751,0.28060413354531,0.2879570747217806,0.2893481717011129,0.03239742629528195
752,0.2843799682034976,0.2893481717011129,0.2927265500794913,0.032848573660300466
753,0.2845786963434022,0.2988871224165342,0.29312400635930047,0.03330600343624588
754,0.2855723370429253,0.299483306836248,0.2937201907790143,0.033769803108250875
755,0.2879570747217806,0.30067567567567566,0.29411764705882354,0.034240061379714255
756,0.2889507154213037,0.3016693163751987,0.29590620031796505,0.034716868189265594
757,0.2893481717011129,0.303060413354531,0.2976947535771065,0.03520031472796683
758,0.2901430842607313,0.30445151033386325,0.2982909379968203,0.03569049345675229
759,0.2905405405405405,0.30445151033386325,0.30186804451510335,0.03618749812411276
760,0.2915341812400636,0.3050476947535771,0.3052464228934817,0.036691423784024936
761,0.2921303656597774,0.3050476947535771,0.3068362480127186,0.03720236681413066
762,0.2935214626391097,0.3070349761526232,0.3104133545310016,0.037720424934170015
763,0.2961049284578696,0.3082273449920509,0.3108108108108108,0.03824569722466999
764,0.2970985691573927,0.3110095389507154,0.3110095389507154,0.038778284145894536
765,0.2974960254372019,0.31220190779014306,0.31518282988871227,0.0393182875570577
766,0.29908585055643877,0.3135930047694754,0.317368839427663,0.039865810735804384
767,0.30007949125596184,0.3135930047694754,0.31915739268680443,0.0404209583979631
768,0.3004769475357711,0.3141891891891892,0.3213434022257552,0.040983836717572615
769,0.3008744038155803,0.31498410174880764,0.32591414944356123,0.04155455334718871
770,0.303060413354531,0.31597774244833066,0.3263116057233704,0.04213321743847289
771,0.30385532591414943,0.31776629570747217,0.32690779014308424,0.042719939663067766
772,0.30604133545310014,0.3197535771065183,0.32909379968203495,0.043314832233764027
773,0.3070349761526232,0.32253577106518283,0.332670906200318,0.04391800892596086
774,0.30842607313195547,0.32492050874403816,0.3332670906200318,0.04452958509942651
775,0.3114069952305246,0.32492050874403816,0.3338632750397456,0.04514967772036102
776,0.3120031796502385,0.325516693163752,0.33585055643879175,0.045778405383766166
777,0.31319554848966613,0.3277027027027027,0.33783783783783783,0.04641588833612782
778,0.314785373608903,0.32829888712241656,0.3394276629570747,0.04706224849841282
779,0.3161764705882353,0.332670906200318,0.34022257551669316,0.04771760948938741
780,0.31717011128775835,0.3338632750397456,0.34022257551669316,0.04838209664925957
781,0.3207472178060413,0.3370429252782194,0.34220985691573924,0.04905583706365045
782,0.322933227344992,0.33962639109697934,0.3432034976152623,0.04973895958790067
783,0.3239268680445151,0.34141494435612085,0.34379968203497613,0.050431594871713586
784,0.3257154213036566,0.3426073131955485,0.34558823529411764,0.051133875384143206
785,0.3263116057233704,0.3426073131955485,0.3463831478537361,0.05184593543892913
786,0.3310810810810811,0.3459856915739269,0.3481717011128776,0.05256791122018419
787,0.3348569157392687,0.34678060413354533,0.3505564387917329,0.05329994080844093
788,0.33962639109697934,0.35115262321144675,0.35333863275039745,0.054042164207059144
789,0.3406200317965024,0.35294117647058826,0.3565182829888712,0.05479472336900281
790,0.34181240063593005,0.35393481717011127,0.3591017488076312,0.055557762223988776
791,0.3426073131955485,0.35870429252782193,0.3618839427662957,0.056331426706013515
792,0.34519077901430845,0.36049284578696345,0.3624801271860095,0.05711586478126435
793,0.3469793322734499,0.36049284578696345,0.36446740858505566,0.05791122647641758
794,0.34896661367249604,0.36267885532591415,0.36665341812400637,0.05871766390733249
795,0.3505564387917329,0.3638712241653418,0.36705087440381556,0.0595353313081437
796,0.35155007949125594,0.3654610492845787,0.3696343402225755,0.06036438506075864
797,0.35512718600953896,0.36804451510333863,0.37082670906200316,0.06120498372476703
798,0.35711446740858505,0.36983306836248014,0.3722178060413355,0.06205728806776501
799,0.36327503974562797,0.37261526232114467,0.3751987281399046,0.06292146109610337
800,0.36466613672496023,0.3753974562798092,0.37599364069952307,0.06379766808606283
801,0.3656597774244833,0.37738473767885533,0.3793720190779014,0.0646860766154632
802,0.3658585055643879,0.3783783783783784,0.3815580286168522,0.06558685659571435
803,0.36824324324324326,0.3809618441971383,0.38334658187599363,0.06650018030431118
804,0.37042925278219396,0.382154213036566,0.38394276629570745,0.06742622241778334
805,0.3722178060413355,0.3837440381558029,0.38513513513513514,0.06836516004510239
806,0.37261526232114467,0.38732114467408585,0.3861287758346582,0.06931717276155401
807,0.3751987281399046,0.3887122416534181,0.38732114467408585,0.07028244264308353
808,0.3777821939586645,0.38930842607313193,0.3887122416534181,0.07126115430111744
809,0.38076311605723373,0.3899046104928458,0.390302066772655,0.07225349491787206
810,0.382154213036566,0.39129570747217807,0.39288553259141495,0.0732596542821523
811,0.3875198728139905,0.39447535771065184,0.39328298887122415,0.0742798248256491
812,0.3897058823529412,0.39705882352941174,0.393879173290938,0.07531420165974376
813,0.39109697933227344,0.39884737678855325,0.39825119236883944,0.07636298261282241
814,0.39268680445151033,0.39884737678855325,0.3996422893481717,0.07742636826811278
815,0.39487281399046104,0.40063593004769477,0.4008346581875994,0.07850456200204509
816,0.3958664546899841,0.40202702702702703,0.4014308426073132,0.07959777002314977
817,0.39705882352941174,0.4036168521462639,0.4024244833068362,0.08070620141149507
818,0.3992448330683625,0.4052066772655008,0.40381558028616854,0.0818300681586739
819,0.40063593004769477,0.4073926868044515,0.40560413354531,0.08296958520834916
820,0.4016295707472178,0.4073926868044515,0.40639904610492844,0.08412497049736119
821,0.4024244833068362,0.41156597774244835,0.4093799682034976,0.08529644499741017
822,0.4058028616852146,0.4139507154213037,0.4111685214626391,0.08648423275731726
823,0.40659777424483307,0.41573926868044514,0.41255961844197137,0.08768856094587427
824,0.40818759936406995,0.41693163751987283,0.4143481717011129,0.08890965989529168
825,0.41017488076311603,0.4177265500794913,0.4167329093799682,0.09014776314524918
826,0.4123608903020668,0.4211049284578696,0.4171303656597774,0.09140310748756224
827,0.4149443561208267,0.4211049284578696,0.4222972972972973,0.09267593301146883
828,0.4155405405405405,0.42289348171701113,0.42408585055643877,0.0939664831495469
829,0.4187201907790143,0.424483306836248,0.4254769475357711,0.095275004724273
830,0.4203100158982512,0.4298489666136725,0.42746422893481717,0.09660174799522644
831,0.4238871224165342,0.4318362480127186,0.42905405405405406,0.09794696670695385
832,0.42627186009538953,0.4336248012718601,0.43064387917329094,0.099310918137498
833,0.427066772655008,0.4358108108108108,0.4354133545310016,0.1006938631476027
834,0.4282591414944356,0.4364069952305246,0.43779809220985694,0.10209606623060476
835,0.4320349761526232,0.4385930047694754,0.43879173290937995,0.10351779556301763
836,0.43342607313195547,0.44256756756756754,0.44038155802861684,0.10495932305582266
837,0.4364069952305246,0.44395866454689986,0.4419713831478537,0.10642092440647245
838,0.4393879173290938,0.4453497615262321,0.44554848966613675,0.10790287915161835
839,0.4417726550079491,0.44614467408585057,0.44753577106518283,0.10940547072057435
840,0.4435612082670906,0.4483306836248013,0.4529014308426073,0.11092898648952228
841,0.44813195548489665,0.45210651828298887,0.45548489666136727,0.11247371783647507
842,0.4513116057233704,0.45369634340222575,0.45806836248012717,0.1140399601970033
843,0.4527027027027027,0.4572734499205087,0.4604531001589825,0.11562801312073753
844,0.4578696343402226,0.4604531001589825,0.4636327503974563,0.11723818032865997
845,0.4620429252782194,0.4626391096979332,0.46502384737678853,0.11887076977119032
846,0.46343402225755165,0.46621621621621623,0.4654213036565978,0.12052609368708414
847,0.4660174880763116,0.4691971383147854,0.4699920508744038,0.12220446866314887
848,0.46899841017488075,0.47297297297297297,0.47237678855325915,0.12390621569479157
849,0.47237678855325915,0.47456279809220986,0.47496025437201905,0.12563166024741215
850,0.4751589825119237,0.47893481717011127,0.4785373608903021,0.12738113231864784
851,0.47615262321144675,0.4819157392686804,0.48171701112877585,0.12915496650148828
852,0.4825119236883943,0.4835055643879173,0.48390302066772656,0.13095350204826675
853,0.48608903020667726,0.4835055643879173,0.48767885532591415,0.13277708293554288
854,0.4878775834658188,0.4848966613672496,0.48946740858505566,0.1346260579298911
855,0.48926868044515104,0.4874801271860095,0.49145468998410174,0.1365007806546014
856,0.49205087440381556,0.4886724960254372,0.4934419713831478,0.13840160965731302
857,0.4956279809220986,0.492845786963434,0.49701907790143085,0.1403289084785873
858,0.4996025437201908,0.4944356120826709,0.5001987281399046,0.1422830457214352
859,0.500993640699523,0.49542925278219396,0.5057631160572337,0.14426439512181588
860,0.5033783783783784,0.4968203497615262,0.5089427662957074,0.14627333562011297
861,0.505564387917329,0.4996025437201908,0.5105325914149443,0.14831025143361026
862,0.5075516693163752,0.5053656597774245,0.5125198728139905,0.15037553212997384
863,0.509737678855326,0.5075516693163752,0.5141096979332274,0.1524695727017573
864,0.5139109697933227,0.5119236883942766,0.5176868044515104,0.15459277364194784
865,0.5155007949125596,0.5147058823529411,0.5196740858505564,0.1567455410205595
866,0.5174880763116058,0.5196740858505564,0.5218600953895072,0.15892828656229763
867,0.5190779014308426,0.5222575516693164,0.526033386327504,0.161141427725302
868,0.5204689984101749,0.5264308426073132,0.5282193958664547,0.16338538778098602
869,0.5240461049284578,0.5288155802861685,0.5325914149443561,0.16566059589499152
870,0.5254372019077902,0.5308028616852146,0.5361685214626392,0.1679674872092653
871,0.5292130365659777,0.5339825119236884,0.5391494435612083,0.17030650292528426
872,0.5315977742448331,0.5339825119236884,0.540341812400636,0.1726780903884356
873,0.5369634340222575,0.5425278219395866,0.5435214626391097,0.17508270317357233
874,0.5405405405405406,0.545906200317965,0.5480922098569158,0.1775208011717636
875,0.544912559618442,0.5474960254372019,0.5516693163751988,0.17999285067824766
876,0.5472972972972973,0.549483306836248,0.5540540540540541,0.18249932448161507
877,0.5490858505564388,0.5544515103338633,0.5562400635930048,0.18504070195423022
878,0.5520667726550079,0.5608108108108109,0.5586248012718601,0.18761746914391195
879,0.559220985691574,0.5627980922098569,0.560214626391097,0.1902301188668946
880,0.5629968203497615,0.5661764705882353,0.5635930047694754,0.19287915080207776
881,0.5679650238473768,0.5697535771065183,0.5661764705882353,0.1955650715865947
882,0.5701510333863276,0.5711446740858506,0.5681637519872814,0.19828839491270714
883,0.5729332273449921,0.5741255961844197,0.5709459459459459,0.20104964162604969
884,0.5763116057233705,0.5781001589825119,0.5731319554848967,0.20384933982524642
885,0.5792925278219396,0.5802861685214626,0.5757154213036566,0.2066880249629082
886,0.5824721780604134,0.5858505564387917,0.5786963434022258,0.20956623994804308
887,0.5854531001589826,0.5888314785373608,0.5804848966613673,0.21248453524988828
888,0.5882352941176471,0.5918124006359301,0.5840620031796503,0.21544346900318823
889,0.590818759936407,0.5987678855325914,0.5864467408585056,0.21844360711494282
890,0.5947933227344993,0.6015500794912559,0.5888314785373608,0.2214855233726359
891,0.5981717011128775,0.6075119236883942,0.5926073131955485,0.22456979955397716
892,0.6021462639109698,0.6120826709062003,0.5985691573926868,0.22769702553816798
893,0.6063195548489666,0.6166534181240063,0.6001589825119237,0.23086779941871674
894,0.6102941176470589,0.6192368839427663,0.6069157392686805,0.23408272761782942
895,0.6128775834658188,0.6261923688394276,0.6134737678855325,0.23734242500238661
896,0.6156597774244833,0.6279809220985691,0.6176470588235294,0.2406475150015422
897,0.6210254372019078,0.6301669316375199,0.6238076311605724,0.24399862972595504
898,0.6238076311605724,0.6325516693163752,0.6265898251192369,0.24739641008868118
899,0.6291732909379968,0.6361287758346582,0.629570747217806,0.2508415059277541
900,0.6327503974562798,0.6428855325914149,0.6345389507154213,0.25433457613046484
901,0.6383147853736089,0.6504372019077902,0.6385135135135135,0.25787628875938035
902,0.6440779014308426,0.6530206677265501,0.6436804451510334,0.2614673211801092
903,0.6462639109697933,0.659181240063593,0.6452702702702703,0.2651083601908536
904,0.6508346581875993,0.6635532591414944,0.6482511923688394,0.2688001021537607
905,0.654610492845787,0.6695151033386327,0.6536168521462639,0.27254325312810274
906,0.6587837837837838,0.6762718600953895,0.6597774244833068,0.27633852900531725
907,0.6633545310015898,0.6794515103338633,0.6637519872813991,0.28018665564591955
908,0.6677265500794912,0.6854133545310016,0.6677265500794912,0.2840883690183301
909,0.673489666136725,0.6881955484896661,0.670906200317965,0.28804441533962977
910,0.6774642289348172,0.6935612082670907,0.6760731319554849,0.2920555512182745
911,0.6804451510333863,0.699523052464229,0.6812400635930048,0.2961225437988037
912,0.6828298887122417,0.7023052464228935,0.6868044515103339,0.30024617090855493
913,0.6883942766295708,0.7084658187599364,0.6913751987281399,0.30442722120642995
914,0.6953497615262321,0.7136327503974563,0.6953497615262321,0.30866649433372745
915,0.7009141494435612,0.7154213036565977,0.699523052464229,0.312964801067075
916,0.7054848966613673,0.724960254372019,0.7058823529411765,0.3173229634734979
917,0.7104531001589826,0.7267488076311606,0.7110492845786963,0.32174181506763716
918,0.7150238473767886,0.7317170111287759,0.7164149443561209,0.32622220097116666
919,0.7184022257551669,0.7360890302066773,0.7211844197138315,0.33076497807442423
920,0.7225755166931638,0.7386724960254372,0.7263513513513513,0.3353710152002929
921,0.7283386327503975,0.7424483306836248,0.7309220985691574,0.3400411932703709
922,0.7344992050874404,0.7484101748807631,0.733704292527822,0.3447764054734464
923,0.7376788553259142,0.7521860095389508,0.7390699523052464,0.3495775574363271
924,0.7410572337042926,0.7577503974562798,0.7436406995230525,0.3544455673970436
925,0.7432432432432432,0.7605325914149443,0.7472178060413355,0.3593813663804626
926,0.7478139904610492,0.7645071542130366,0.7529809220985691,0.3643858983763548
927,0.7523847376788553,0.7682829888712241,0.7587440381558028,0.36946012051993027
928,0.7599364069952306,0.7716613672496025,0.759737678855326,0.37460500327489893
929,0.7647058823529411,0.7804054054054054,0.7641096979332274,0.37982153061907364
930,0.7702702702702703,0.7865659777424483,0.7692766295707473,0.3851107002325569
931,0.775039745627981,0.7901430842607313,0.7732511923688394,0.39047352368855637
932,0.7827901430842608,0.7935214626391097,0.7800079491255962,0.39591102664684585
933,0.790341812400636,0.8002782193958664,0.7879570747217806,0.40142424904993174
934,0.7972972972972973,0.8062400635930048,0.7947138314785374,0.40701424532194386
935,0.8020667726550079,0.8108108108108109,0.7972972972972973,0.41268208457029515
936,0.8060413354531002,0.8167726550079492,0.8012718600953895,0.41842885079015846
937,0.8122019077901431,0.8231319554848967,0.8084260731319555,0.4242556430717777
938,0.8211446740858506,0.825516693163752,0.8133942766295708,0.43016357581067904
939,0.8308823529411765,0.8308823529411765,0.8193561208267091,0.43615377892080054
940,0.8356518282988871,0.8344594594594594,0.8281001589825119,0.4422273980505897
941,0.8422098569157392,0.8406200317965024,0.8342607313195548,0.4483855948021191
942,0.8493640699523053,0.8477742448330684,0.8412162162162162,0.4546295469532399
943,0.8519475357710652,0.8581081081081081,0.8481717011128775,0.4609604486828429
944,0.8577106518282989,0.860691573926868,0.8547297297297297,0.46737951079924633
945,0.8622813990461049,0.8662559618441972,0.8620826709062003,0.4738879609717651
946,0.8684419713831478,0.8730127186009539,0.8680445151033387,0.4804870439655134
947,0.875,0.8781796502384738,0.8755961844197139,0.48717802187946313
948,0.8801669316375199,0.8829491255961844,0.8825516693163752,0.4939621743878316
949,0.886724960254372,0.8908982511923689,0.891295707472178,0.5008407989848213
950,0.8905007949125596,0.8972575516693164,0.8966613672496025,0.5078152112327671
951,0.8960651828298887,0.9024244833068362,0.902027027027027,0.5148867450137498
952,0.9018282988871225,0.9077901430842608,0.9048092209856916,0.5220567527846975
953,0.9073926868044515,0.9143481717011129,0.9105723370429253,0.5293266058360555
954,0.9149443561208267,0.9187201907790143,0.9195151033386327,0.5366976945540476
955,0.9195151033386327,0.9262718600953895,0.9242845786963434,0.5441714286865887
956,0.9268680445151033,0.9310413354531002,0.9306438791732909,0.5517492376129128
957,0.9298489666136724,0.9354133545310016,0.9372019077901431,0.5594325706169377
958,0.9348171701112877,0.9423688394276629,0.9415739268680445,0.5672228971644537
959,0.9381955484896661,0.9477344992050875,0.946939586645469,0.5751217071841613
960,0.9423688394276629,0.9556836248012719,0.9513116057233705,0.5831305113526218
961,0.9459459459459459,0.9610492845786963,0.9538950715421304,0.5912508413831881
962,0.9493243243243243,0.9640302066772655,0.9578696343402225,0.5994842503189408
963,0.9529014308426074,0.9672098569157392,0.9618441971383148,0.6078323128297224
964,0.9582670906200318,0.9707869634340223,0.9668124006359301,0.6162966255132942
965,0.9646263910969793,0.9737678855325914,0.9691971383147854,0.6248788072006888
966,0.9676073131955485,0.9761526232114467,0.9735691573926868,0.6335804992658254
967,0.9715818759936407,0.9783386327503975,0.9753577106518283,0.642403365939419
968,0.9747615262321144,0.9819157392686805,0.9775437201907791,0.6513490946272796
969,0.9775437201907791,0.9833068362480127,0.9803259141494436,0.6604193962330305
970,0.9797297297297297,0.9860890302066773,0.9825119236883942,0.6696160054853215
971,0.9815182829888712,0.9872813990461049,0.9841017488076311,0.6789406812696112
972,0.9835055643879174,0.9886724960254372,0.985691573926868,0.6883952069645496
973,0.9854928457869634,0.9898648648648649,0.9874801271860095,0.6979813907830652
974,0.9874801271860095,0.9916534181240063,0.9900635930047694,0.707701066118189
975,0.9890699523052464,0.9922496025437202,0.9910572337042926,0.7175560918936922
976,0.9908585055643879,0.9940381558028617,0.9926470588235294,0.7275483529196233
977,0.9918521462639109,0.9948330683624801,0.9948330683624801,0.7376797602527732
978,0.9926470588235294,0.9952305246422893,0.9956279809220986,0.7479522515621814
979,0.994435612082671,0.9962241653418124,0.9962241653418124,0.7583677914997191
980,0.9958267090620032,0.9974165341812401,0.9976152623211447,0.7689283720758305
981,0.9974165341812401,0.9986089030206677,0.9984101748807631,0.7796360130405237
982,0.9974165341812401,0.999006359300477,0.9984101748807631,0.7904927622696419
983,0.9978139904610492,0.9996025437201908,0.9988076311605724,0.8015006961565413
984,0.9986089030206677,1.0,0.9988076311605724,0.8126619200091946
985,0.9992050874403816,1.0,0.9988076311605724,0.8239785684528511
986,0.9994038155802861,1.0,0.9992050874403816,0.8354528058382871
987,0.9996025437201908,1.0,0.9994038155802861,0.8470868266557402
988,0.9996025437201908,1.0,0.9998012718600954,0.8588828559546258
989,0.9998012718600954,1.0,0.9998012718600954,0.8708431497690724
990,0.9998012718600954,1.0,1.0,0.8829699955494082
991,1.0,1.0,1.0,0.89526571259964
992,1.0,1.0,1.0,0.9077326525210223
993,1.0,1.0,1.0,0.920373199661823
994,1.0,1.0,1.0,0.9331897715733238
995,1.0,1.0,1.0,0.9461848194721992
996,1.0,1.0,1.0,0.9593608287093147
997,1.0,1.0,1.0,0.9727203192450538
998,1.0,1.0,1.0,0.9862658461312831
999,1.0,1.0,1.0,1.0


==> data/combined/combined_attack_cinic10_auc.csv <==
,liraonline,relativeonline,relativeonlinelogits,random
0,0.742,0.784,0.73,0.5


==> data/combined/combined_attack_cinic10_roc.csv <==
,liraonline,relativeonline,relativeonlinelogits,random
0,0.01192368839427663,0.025039745627980923,0.00794912559618442,1e-06
1,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.0139254075588142e-06
2,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.0280447320933096e-06
3,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.0423606739764013e-06
4,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.056875971184805e-06
5,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.0715933998226711e-06
6,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.0865157746525372e-06
7,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.1016459496336568e-06
8,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.1169868184678225e-06
9,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.1325413151528126e-06
10,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.148312414543511e-06
11,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.1643031329208755e-06
12,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.1805165285688055e-06
13,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.1969557023590428e-06
14,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.2136237983442417e-06
15,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.2305240043592616e-06
16,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.2476595526308684e-06
17,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.2650337203959037e-06
18,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.2826498305280597e-06
19,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.3005112521734097e-06
20,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.3186214013947485e-06
21,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.3369837418249452e-06
22,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.355601785329369e-06
23,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.3744790926775367e-06
24,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.3936192742241435e-06
25,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.4130259905995336e-06
26,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.4327029534098296e-06
27,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.4526539259467812e-06
28,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.4728827239075016e-06
29,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.4933932161242533e-06
30,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.5141893253043518e-06
31,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.535275028780421e-06
32,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.556654359271062e-06
33,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.5783314056521166e-06
34,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.6003103137387017e-06
35,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.622595287078087e-06
36,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.6451905877536607e-06
37,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.6681005372000591e-06
38,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.691329517029647e-06
39,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.7148819698705409e-06
40,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.7387624002162504e-06
41,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.762975375287204e-06
42,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.7875255259042354e-06
43,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.8124175473742357e-06
44,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.8376562003881725e-06
45,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.8632463119315598e-06
46,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.8891927762076644e-06
47,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.915500555573528e-06
48,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.9421746814890245e-06
49,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.9692202554791733e-06
50,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.9966424501097934e-06
51,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.0244465099768015e-06
52,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.052637752709252e-06
53,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.081221569986337e-06
54,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.1102034285685966e-06
55,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.1395888713434217e-06
56,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.1693835183851824e-06
57,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.1995930680300747e-06
58,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.230223297965936e-06
59,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.2612800663372794e-06
60,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.2927693128656486e-06
61,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.3246970599856503e-06
62,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.3570694139967276e-06
63,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.389892566231048e-06
64,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.4231727942376005e-06
65,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.45691646298279e-06
66,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.491130026067791e-06
67,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.5258200269627847e-06
68,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.5609931002584565e-06
69,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.5966559729348724e-06
70,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.6328154656480197e-06
71,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.669478494034323e-06
72,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.7066520700332416e-06
73,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.744343303228363e-06
74,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.782559402207126e-06
75,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.821307675939471e-06
76,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.860595535175745e-06
77,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.9004304938639916e-06
78,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.9408201705870607e-06
79,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.9817722900196732e-06
80,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.0232946844057763e-06
81,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.0653952950565296e-06
82,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.108082173869064e-06
83,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.151363484866476e-06
84,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.1952475057592136e-06
85,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.2397426295281954e-06
86,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.2848573660300466e-06
87,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.3306003436245885e-06
88,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.376980310825088e-06
89,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.4240061379714255e-06
90,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.471686818926559e-06
91,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.5200314727966823e-06
92,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.5690493456752295e-06
93,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.6187498124112765e-06
94,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.6691423784024943e-06
95,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.720236681413066e-06
96,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.7720424934170015e-06
97,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.824569722466999e-06
98,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.877828414589453e-06
99,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.93182875570577e-06
100,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.986581073580438e-06
101,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.04209583979631e-06
102,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.098383671757261e-06
103,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.155455334718879e-06
104,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.213321743847289e-06
105,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.271993966306777e-06
106,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.331483223376403e-06
107,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.391800892596085e-06
108,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.452958509942659e-06
109,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.514967772036102e-06
110,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.577840538376616e-06
111,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.641588833612782e-06
112,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.706224849841281e-06
113,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.7717609489387505e-06
114,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.838209664925957e-06
115,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.905583706365045e-06
116,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.973895958790067e-06
117,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.0431594871713585e-06
118,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.113387538414331e-06
119,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.184593543892913e-06
120,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.256791122018419e-06
121,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.329994080844093e-06
122,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.404216420705915e-06
123,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.479472336900293e-06
124,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.5557762223988786e-06
125,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.633142670601352e-06
126,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.711586478126435e-06
127,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.791122647641759e-06
128,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.871766390733262e-06
129,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.95353313081437e-06
130,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.036438506075864e-06
131,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.120498372476702e-06
132,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.205728806776501e-06
133,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.2921461096103505e-06
134,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.379766808606282e-06
135,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.46860766154632e-06
136,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.558685659571435e-06
137,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.650018030431118e-06
138,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.742622241778349e-06
139,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.836516004510238e-06
140,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.9317172761554005e-06
141,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.0282442643083526e-06
142,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.126115430111745e-06
143,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.2253494917872216e-06
144,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.32596542821523e-06
145,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.427982482564911e-06
146,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.531420165974376e-06
147,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.636298261282242e-06
148,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.742636826811277e-06
149,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.85045620020451e-06
150,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.959777002314978e-06
151,0.01192368839427663,0.025039745627980923,0.00794912559618442,8.070620141149506e-06
152,0.01192368839427663,0.025039745627980923,0.00794912559618442,8.183006815867389e-06
153,0.01192368839427663,0.025039745627980923,0.00794912559618442,8.296958520834915e-06
154,0.01192368839427663,0.025039745627980923,0.00794912559618442,8.41249704973612e-06
155,0.01192368839427663,0.025039745627980923,0.00794912559618442,8.529644499741017e-06
156,0.01192368839427663,0.025039745627980923,0.00794912559618442,8.648423275731726e-06
157,0.01192368839427663,0.025039745627980923,0.00794912559618442,8.768856094587425e-06
158,0.01192368839427663,0.025039745627980923,0.00794912559618442,8.890965989529167e-06
159,0.01192368839427663,0.025039745627980923,0.00794912559618442,9.014776314524917e-06
160,0.01192368839427663,0.025039745627980923,0.00794912559618442,9.140310748756223e-06
161,0.01192368839427663,0.025039745627980923,0.00794912559618442,9.267593301146882e-06
162,0.01192368839427663,0.025039745627980923,0.00794912559618442,9.39664831495469e-06
163,0.01192368839427663,0.025039745627980923,0.00794912559618442,9.5275004724273e-06
164,0.01192368839427663,0.025039745627980923,0.00794912559618442,9.660174799522646e-06
165,0.01192368839427663,0.025039745627980923,0.00794912559618442,9.794696670695386e-06
166,0.01192368839427663,0.025039745627980923,0.00794912559618442,9.9310918137498e-06
167,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.0069386314760271e-05
168,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.0209606623060476e-05
169,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.0351779556301762e-05
170,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.0495932305582265e-05
171,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.0642092440647246e-05
172,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.0790287915161837e-05
173,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.0940547072057437e-05
174,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.1092898648952229e-05
175,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.124737178364751e-05
176,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.1403996019700332e-05
177,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.1562801312073755e-05
178,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.1723818032865999e-05
179,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.1887076977119032e-05
180,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.2052609368708412e-05
181,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.2220446866314887e-05
182,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.2390621569479157e-05
183,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.2563166024741215e-05
184,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.2738113231864785e-05
185,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.2915496650148827e-05
186,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.3095350204826676e-05
187,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.327770829355429e-05
188,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.346260579298911e-05
189,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.3650078065460137e-05
190,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.3840160965731302e-05
191,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.4032890847858732e-05
192,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.4228304572143519e-05
193,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.4426439512181588e-05
194,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.4627333562011299e-05
195,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.483102514336103e-05
196,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.5037553212997385e-05
197,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.5246957270175731e-05
198,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.5459277364194785e-05
199,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.567455410205595e-05
200,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.5892828656229765e-05
201,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.6114142772530196e-05
202,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.63385387780986e-05
203,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.656605958949915e-05
204,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.6796748720926532e-05
205,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.7030650292528428e-05
206,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.726780903884356e-05
207,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.7508270317357232e-05
208,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.7752080117176357e-05
209,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.7999285067824762e-05
210,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.8249932448161504e-05
211,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.850407019542302e-05
212,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.8761746914391195e-05
213,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.902301188668946e-05
214,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.9287915080207776e-05
215,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.955650715865947e-05
216,0.01192368839427663,0.025039745627980923,0.00794912559618442,1.9828839491270713e-05
217,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.010496416260497e-05
218,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.038493398252464e-05
219,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.066880249629082e-05
220,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.0956623994804308e-05
221,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.1248453524988828e-05
222,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.154434690031882e-05
223,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.1844360711494287e-05
224,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.2148552337263595e-05
225,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.245697995539772e-05
226,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.27697025538168e-05
227,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.3086779941871675e-05
228,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.3408272761782944e-05
229,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.373424250023866e-05
230,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.4064751500154215e-05
231,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.43998629725955e-05
232,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.4739641008868115e-05
233,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.508415059277541e-05
234,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.543345761304648e-05
235,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.578762887593798e-05
236,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.614673211801092e-05
237,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.6510836019085362e-05
238,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.6880010215376075e-05
239,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.7254325312810276e-05
240,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.763385290053167e-05
241,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.8018665564591953e-05
242,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.840883690183301e-05
243,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.8804441533962977e-05
244,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.9205555121827452e-05
245,0.01192368839427663,0.025039745627980923,0.00794912559618442,2.9612254379880316e-05
246,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.0024617090855495e-05
247,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.044272212064306e-05
248,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.0866649433372746e-05
249,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.12964801067075e-05
250,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.173229634734973e-05
251,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.2174181506763714e-05
252,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.262222009711673e-05
253,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.307649780744242e-05
254,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.353710152002929e-05
255,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.400411932703703e-05
256,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.447764054734464e-05
257,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.4957755743632785e-05
258,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.5444556739704355e-05
259,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.5938136638046256e-05
260,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.6438589837635405e-05
261,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.6946012051993025e-05
262,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.7460500327489966e-05
263,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.798215306190736e-05
264,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.8511070023255685e-05
265,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.904735236885556e-05
266,0.01192368839427663,0.025039745627980923,0.00794912559618442,3.959110266468459e-05
267,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.014242490499326e-05
268,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.070142453219439e-05
269,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.1268208457029516e-05
270,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.1842885079015846e-05
271,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.242556430717777e-05
272,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.301635758106799e-05
273,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.3615377892080056e-05
274,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.4222739805058974e-05
275,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.483855948021191e-05
276,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.5462954695323996e-05
277,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.609604486828439e-05
278,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.673795107992464e-05
279,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.738879609717651e-05
280,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.804870439655134e-05
281,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.8717802187946306e-05
282,0.01192368839427663,0.025039745627980923,0.00794912559618442,4.939621743878326e-05
283,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.008407989848212e-05
284,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.0781521123276707e-05
285,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.148867450137497e-05
286,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.220567527846975e-05
287,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.2932660583605666e-05
288,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.366976945540476e-05
289,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.441714286865887e-05
290,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.517492376129129e-05
291,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.594325706169377e-05
292,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.672228971644549e-05
293,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.751217071841614e-05
294,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.8313051135262185e-05
295,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.912508413831882e-05
296,0.01192368839427663,0.025039745627980923,0.00794912559618442,5.994842503189409e-05
297,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.0783231282972365e-05
298,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.162966255132942e-05
299,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.248788072006888e-05
300,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.335804992658255e-05
301,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.424033659394191e-05
302,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.513490946272809e-05
303,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.604193962330305e-05
304,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.696160054853215e-05
305,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.789406812696113e-05
306,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.883952069645496e-05
307,0.01192368839427663,0.025039745627980923,0.00794912559618442,6.979813907830666e-05
308,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.077010661181889e-05
309,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.17556091893692e-05
310,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.275483529196232e-05
311,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.37679760252773e-05
312,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.479522515621829e-05
313,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.58367791499719e-05
314,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.689283720758305e-05
315,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.796360130405237e-05
316,0.01192368839427663,0.025039745627980923,0.00794912559618442,7.90492762269642e-05
317,0.01192368839427663,0.025039745627980923,0.00794912559618442,8.015006961565413e-05
318,0.01192368839427663,0.025039745627980923,0.00794912559618442,8.126619200091945e-05
319,0.01192368839427663,0.025039745627980923,0.00794912559618442,8.23978568452851e-05
320,0.01192368839427663,0.025039745627980923,0.00794912559618442,8.354528058382871e-05
321,0.01192368839427663,0.025039745627980923,0.00794912559618442,8.470868266557402e-05
322,0.01192368839427663,0.025039745627980923,0.00794912559618442,8.588828559546258e-05
323,0.01192368839427663,0.025039745627980923,0.00794912559618442,8.708431497690725e-05
324,0.01192368839427663,0.025039745627980923,0.00794912559618442,8.829699955494083e-05
325,0.01192368839427663,0.025039745627980923,0.00794912559618442,8.952657125996401e-05
326,0.01192368839427663,0.025039745627980923,0.00794912559618442,9.077326525210224e-05
327,0.01192368839427663,0.025039745627980923,0.00794912559618442,9.20373199661823e-05
328,0.01192368839427663,0.025039745627980923,0.00794912559618442,9.331897715733239e-05
329,0.01192368839427663,0.025039745627980923,0.00794912559618442,9.461848194721992e-05
330,0.01192368839427663,0.025039745627980923,0.00794912559618442,9.593608287093147e-05
331,0.01192368839427663,0.025039745627980923,0.00794912559618442,9.727203192450537e-05
332,0.01192368839427663,0.025039745627980923,0.00794912559618442,9.862658461312831e-05
333,0.01192368839427663,0.025039745627980923,0.00794912559618442,9.999999999999999e-05
334,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00010139254075588153
335,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00010280447320933097
336,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.0001042360673976401
337,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00010568759711848039
338,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.0001071593399822671
339,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00010865157746525384
340,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.0001101645949633657
341,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00011169868184678226
342,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00011325413151528115
343,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00011483124145435111
344,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00011643031329208767
345,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00011805165285688056
346,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00011969557023590428
347,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00012136237983442405
348,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00012305240043592616
349,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00012476595526308696
350,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00012650337203959038
351,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.000128264983052806
352,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00013005112521734084
353,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00013186214013947485
354,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00013369837418249466
355,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.0001355601785329369
356,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00013744790926775366
357,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00013936192742241418
358,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00014130259905995336
359,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.0001432702953409831
360,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00014526539259467812
361,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00014728827239075018
362,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00014933932161242518
363,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.0001514189325304352
364,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00015352750287804228
365,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.0001556654359271062
366,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.0001578331405652118
367,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00016003103137387001
368,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.0001622595287078087
369,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00016451905877536624
370,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.0001668100537200059
371,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00016913295170296487
372,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00017148819698705392
373,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00017387624002162505
374,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00017629753752872057
375,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00017875255259042355
376,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00018124175473742377
377,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00018376562003881704
378,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00018632463119315598
379,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.0001889192776207666
380,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00019155005555735277
381,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00019421746814890262
382,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00019692202554791714
383,0.01192368839427663,0.025039745627980923,0.00794912559618442,0.00019966424501097934
384,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00020244465099768038
385,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00020526377527092522
386,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.0002081221569986339
387,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00021102034285685944
388,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00021395888713434213
389,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00021693835183851843
390,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00021995930680300746
391,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00022302232979659386
392,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00022612800663372772
393,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00022927693128656486
394,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00023246970599856477
395,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00023570694139967278
396,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00023898925662310503
397,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00024231727942375982
398,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00024569164629827903
399,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00024911300260677886
400,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.0002525820026962785
401,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.0002560993100258459
402,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00025966559729348693
403,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00026328154656480196
404,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.0002669478494034321
405,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.0002706652070033241
406,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.0002744343303228365
407,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.0002782559402207126
408,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.0002821307675939471
409,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.0002860595535175742
410,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00029004304938639913
411,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00029408201705870637
412,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00029817722900196735
413,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.0003023294684405776
414,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00030653952950565264
415,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00031080821738690636
416,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.0003151363484866479
417,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00031952475057592136
418,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00032397426295281955
419,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00032848573660300434
420,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00033306003436245883
421,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.0003376980310825091
422,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00034240061379714254
423,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00034716868189265597
424,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00035200314727966794
425,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.000356904934567523
426,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00036187498124112805
427,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.0003669142378402494
428,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.0003720236681413066
429,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.0003772042493416997
430,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.0003824569722466999
431,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.0003877828414589457
432,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.000393182875570577
433,0.01987281399046105,0.0339825119236884,0.010731319554848967,0.00039865810735804387
434,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0004042095839796306
435,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0004098383671757261
436,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0004155455334718875
437,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0004213321743847289
438,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.00042719939663067764
439,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0004331483223376398
440,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0004391800892596086
441,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0004452958509942655
442,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0004514967772036102
443,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.00045778405383766163
444,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.00046415888336127773
445,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0004706224849841282
446,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0004771760948938746
447,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.00048382096649259574
448,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0004905583706365045
449,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0004973895958790063
450,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0005043159487171359
451,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0005113387538414326
452,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0005184593543892912
453,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0005256791122018424
454,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0005329994080844088
455,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0005404216420705915
456,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0005479472336900287
457,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0005555776222398878
458,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0005633142670601357
459,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0005711586478126428
460,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0005791122647641758
461,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0005871766390733255
462,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.000595353313081437
463,0.022257551669316374,0.04809220985691574,0.015302066772655007,0.0006036438506075869
464,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.0006120498372476697
465,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.0006205728806776501
466,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.0006292146109610344
467,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.0006379766808606282
468,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.0006468607661546328
469,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.0006558685659571428
470,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.0006650018030431117
471,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.0006742622241778342
472,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.0006836516004510238
473,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.0006931717276155408
474,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.0007028244264308346
475,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.0007126115430111746
476,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.0007225349491787215
477,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.000732596542821523
478,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.0007427982482564919
479,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.0007531420165974368
480,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.0007636298261282241
481,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.000774263682681127
482,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.0007850456200204508
483,0.02802066772655008,0.062201907790143084,0.01967408585055644,0.0007959777002314986
484,0.0359697933227345,0.0643879173290938,0.024841017488076312,0.0008070620141149499
485,0.0359697933227345,0.0643879173290938,0.024841017488076312,0.000818300681586739
486,0.0359697933227345,0.0643879173290938,0.024841017488076312,0.0008296958520834907
487,0.0359697933227345,0.0643879173290938,0.024841017488076312,0.0008412497049736118
488,0.0359697933227345,0.0643879173290938,0.024841017488076312,0.0008529644499741025
489,0.0359697933227345,0.0643879173290938,0.024841017488076312,0.0008648423275731717
490,0.0359697933227345,0.0643879173290938,0.024841017488076312,0.0008768856094587427
491,0.0359697933227345,0.0643879173290938,0.024841017488076312,0.0008890965989529158
492,0.0359697933227345,0.0643879173290938,0.024841017488076312,0.0009014776314524918
493,0.0359697933227345,0.0643879173290938,0.024841017488076312,0.0009140310748756232
494,0.0359697933227345,0.0643879173290938,0.024841017488076312,0.0009267593301146883
495,0.0359697933227345,0.0643879173290938,0.024841017488076312,0.0009396648314954692
496,0.0359697933227345,0.0643879173290938,0.024841017488076312,0.0009527500472427291
497,0.0359697933227345,0.0643879173290938,0.024841017488076312,0.0009660174799522646
498,0.0359697933227345,0.0643879173290938,0.024841017488076312,0.0009794696670695395
499,0.0359697933227345,0.0643879173290938,0.024841017488076312,0.00099310918137498
500,0.03656597774244833,0.06736883942766296,0.02821939586645469,0.001006938631476027
501,0.03656597774244833,0.06736883942766296,0.02821939586645469,0.0010209606623060464
502,0.03656597774244833,0.06736883942766296,0.02821939586645469,0.001035177955630176
503,0.03656597774244833,0.06736883942766296,0.02821939586645469,0.0010495932305582276
504,0.03656597774244833,0.06736883942766296,0.02821939586645469,0.0010642092440647246
505,0.03656597774244833,0.06736883942766296,0.02821939586645469,0.0010790287915161836
506,0.03656597774244833,0.06736883942766296,0.02821939586645469,0.0010940547072057424
507,0.03656597774244833,0.06736883942766296,0.02821939586645469,0.0011092898648952228
508,0.03656597774244833,0.06736883942766296,0.02821939586645469,0.0011247371783647518
509,0.03656597774244833,0.06736883942766296,0.02821939586645469,0.001140399601970033
510,0.03656597774244833,0.06736883942766296,0.02821939586645469,0.0011562801312073752
511,0.03656597774244833,0.06736883942766296,0.02821939586645469,0.0011723818032865986
512,0.03656597774244833,0.06736883942766296,0.02821939586645469,0.0011887076977119032
513,0.03656597774244833,0.06736883942766296,0.02821939586645469,0.0012052609368708425
514,0.037559618441971386,0.07233704292527822,0.0359697933227345,0.0012220446866314887
515,0.037559618441971386,0.07233704292527822,0.0359697933227345,0.0012390621569479156
516,0.037559618441971386,0.07233704292527822,0.0359697933227345,0.00125631660247412
517,0.037559618441971386,0.07233704292527822,0.0359697933227345,0.0012738113231864784
518,0.037559618441971386,0.07233704292527822,0.0359697933227345,0.001291549665014884
519,0.037559618441971386,0.07233704292527822,0.0359697933227345,0.0013095350204826676
520,0.037559618441971386,0.07233704292527822,0.0359697933227345,0.001327770829355429
521,0.037559618441971386,0.07233704292527822,0.0359697933227345,0.0013462605792989096
522,0.037559618441971386,0.07233704292527822,0.0359697933227345,0.0013650078065460137
523,0.037559618441971386,0.07233704292527822,0.0359697933227345,0.0013840160965731317
524,0.037559618441971386,0.07233704292527822,0.0359697933227345,0.0014032890847858733
525,0.040937996820349765,0.07233704292527822,0.03656597774244833,0.001422830457214352
526,0.040937996820349765,0.07233704292527822,0.03656597774244833,0.0014426439512181574
527,0.040937996820349765,0.07233704292527822,0.03656597774244833,0.00146273335620113
528,0.040937996820349765,0.07233704292527822,0.03656597774244833,0.0014831025143361043
529,0.040937996820349765,0.07233704292527822,0.03656597774244833,0.0015037553212997384
530,0.040937996820349765,0.07233704292527822,0.03656597774244833,0.0015246957270175728
531,0.040937996820349765,0.07233704292527822,0.03656597774244833,0.001545927736419477
532,0.040937996820349765,0.07233704292527822,0.03656597774244833,0.001567455410205595
533,0.040937996820349765,0.07233704292527822,0.03656597774244833,0.001589282865622978
534,0.04113672496025437,0.07511923688394277,0.03696343402225755,0.0016114142772530198
535,0.04113672496025437,0.07511923688394277,0.03696343402225755,0.001633853877809862
536,0.04113672496025437,0.07511923688394277,0.03696343402225755,0.0016566059589499134
537,0.04113672496025437,0.07511923688394277,0.03696343402225755,0.001679674872092653
538,0.04113672496025437,0.07511923688394277,0.03696343402225755,0.0017030650292528442
539,0.04113672496025437,0.07511923688394277,0.03696343402225755,0.0017267809038843558
540,0.04113672496025437,0.07511923688394277,0.03696343402225755,0.001750827031735725
541,0.04113672496025437,0.07511923688394277,0.03696343402225755,0.0017752080117176341
542,0.04113672496025437,0.07511923688394277,0.03696343402225755,0.0017999285067824763
543,0.05107313195548489,0.07829888712241653,0.037559618441971386,0.0018249932448161524
544,0.05107313195548489,0.07829888712241653,0.037559618441971386,0.0018504070195423021
545,0.05107313195548489,0.07829888712241653,0.037559618441971386,0.0018761746914391214
546,0.05107313195548489,0.07829888712241653,0.037559618441971386,0.0019023011886689439
547,0.05107313195548489,0.07829888712241653,0.037559618441971386,0.0019287915080207778
548,0.05107313195548489,0.07829888712241653,0.037559618441971386,0.001955650715865949
549,0.05107313195548489,0.07829888712241653,0.037559618441971386,0.001982883949127071
550,0.05107313195548489,0.07829888712241653,0.037559618441971386,0.0020104964162604992
551,0.05465023847376788,0.07968998410174881,0.038751987281399045,0.002038493398252462
552,0.05465023847376788,0.07968998410174881,0.038751987281399045,0.002066880249629082
553,0.05465023847376788,0.07968998410174881,0.038751987281399045,0.002095662399480433
554,0.05465023847376788,0.07968998410174881,0.038751987281399045,0.0021248453524988827
555,0.05465023847376788,0.07968998410174881,0.038751987281399045,0.0021544346900318847
556,0.05465023847376788,0.07968998410174881,0.038751987281399045,0.0021844360711494263
557,0.05604133545310016,0.08187599364069953,0.038751987281399045,0.0022148552337263594
558,0.05604133545310016,0.08187599364069953,0.038751987281399045,0.002245697995539774
559,0.05604133545310016,0.08187599364069953,0.038751987281399045,0.00227697025538168
560,0.05604133545310016,0.08187599364069953,0.038751987281399045,0.0023086779941871695
561,0.05604133545310016,0.08187599364069953,0.038751987281399045,0.002340827276178292
562,0.05604133545310016,0.08187599364069953,0.038751987281399045,0.002373424250023866
563,0.05604133545310016,0.08187599364069953,0.038751987281399045,0.002406475150015424
564,0.05624006359300477,0.09042130365659777,0.039149443561208266,0.00243998629725955
565,0.05624006359300477,0.09042130365659777,0.039149443561208266,0.002473964100886814
566,0.05624006359300477,0.09042130365659777,0.039149443561208266,0.0025084150592775386
567,0.05624006359300477,0.09042130365659777,0.039149443561208266,0.002543345761304648
568,0.05624006359300477,0.09042130365659777,0.039149443561208266,0.002578762887593801
569,0.05624006359300477,0.09042130365659777,0.039149443561208266,0.002614673211801092
570,0.05842607313195548,0.09220985691573927,0.04372019077901431,0.002651083601908539
571,0.05842607313195548,0.09220985691573927,0.04372019077901431,0.0026880010215376044
572,0.05842607313195548,0.09220985691573927,0.04372019077901431,0.0027254325312810277
573,0.05842607313195548,0.09220985691573927,0.04372019077901431,0.00276338529005317
574,0.05842607313195548,0.09220985691573927,0.04372019077901431,0.0028018665564591956
575,0.05922098569157393,0.09220985691573927,0.04431637519872814,0.0028408836901833044
576,0.05922098569157393,0.09220985691573927,0.04431637519872814,0.002880444153396298
577,0.05922098569157393,0.09220985691573927,0.04431637519872814,0.002920555512182745
578,0.05922098569157393,0.09220985691573927,0.04431637519872814,0.0029612254379880344
579,0.05922098569157393,0.09220985691573927,0.04431637519872814,0.0030024617090855495
580,0.05961844197138315,0.09479332273449921,0.045906200317965024,0.0030442722120643025
581,0.05961844197138315,0.09479332273449921,0.045906200317965024,0.0030866649433372744
582,0.05961844197138315,0.09479332273449921,0.045906200317965024,0.0031296480106707504
583,0.05961844197138315,0.09479332273449921,0.045906200317965024,0.003173229634734976
584,0.05961844197138315,0.09479332273449921,0.045906200317965024,0.0032174181506763717
585,0.06021462639109698,0.09737678855325914,0.0472972972972973,0.00326222200971167
586,0.06021462639109698,0.09737678855325914,0.0472972972972973,0.0033076497807442424
587,0.06021462639109698,0.09737678855325914,0.0472972972972973,0.0033537101520029287
588,0.06021462639109698,0.09737678855325914,0.0472972972972973,0.003400411932703706
589,0.062201907790143084,0.09737678855325914,0.051669316375198726,0.0034477640547344642
590,0.062201907790143084,0.09737678855325914,0.051669316375198726,0.0034957755743632753
591,0.062201907790143084,0.09737678855325914,0.051669316375198726,0.0035444556739704356
592,0.062201907790143084,0.09737678855325914,0.051669316375198726,0.0035938136638046254
593,0.06319554848966613,0.10055643879173291,0.05564387917329094,0.0036438589837635444
594,0.06319554848966613,0.10055643879173291,0.05564387917329094,0.0036946012051993025
595,0.06319554848966613,0.10055643879173291,0.05564387917329094,0.003746050032748993
596,0.06319554848966613,0.10055643879173291,0.05564387917329094,0.0037982153061907366
597,0.06776629570747218,0.10115262321144675,0.05822734499205087,0.003851107002325569
598,0.06776629570747218,0.10115262321144675,0.05822734499205087,0.00390473523688556
599,0.06776629570747218,0.10115262321144675,0.05822734499205087,0.0039591102664684585
600,0.06776629570747218,0.10115262321144675,0.05822734499205087,0.004014242490499322
601,0.06856120826709063,0.11029411764705882,0.058624801271860094,0.004070142453219439
602,0.06856120826709063,0.11029411764705882,0.058624801271860094,0.004126820845702951
603,0.06856120826709063,0.11029411764705882,0.058624801271860094,0.00418428850790158
604,0.06915739268680444,0.11029411764705882,0.058624801271860094,0.004242556430717776
605,0.06915739268680444,0.11029411764705882,0.058624801271860094,0.004301635758106795
606,0.06915739268680444,0.11029411764705882,0.058624801271860094,0.004361537789208006
607,0.06915739268680444,0.11029411764705882,0.058624801271860094,0.004422273980505897
608,0.071939586645469,0.11029411764705882,0.05922098569157393,0.004483855948021186
609,0.071939586645469,0.11029411764705882,0.05922098569157393,0.004546295469532399
610,0.071939586645469,0.11029411764705882,0.05922098569157393,0.004609604486828433
611,0.07253577106518283,0.11248012718600954,0.05981717011128776,0.004673795107992464
612,0.07253577106518283,0.11248012718600954,0.05981717011128776,0.004738879609717651
613,0.07253577106518283,0.11248012718600954,0.05981717011128776,0.004804870439655128
614,0.07273449920508744,0.11287758346581876,0.0606120826709062,0.004871780218794631
615,0.07273449920508744,0.11287758346581876,0.0606120826709062,0.004939621743878321
616,0.07273449920508744,0.11287758346581876,0.0606120826709062,0.005008407989848212
617,0.07670906200317965,0.11645468998410174,0.06418918918918919,0.0050781521123276704
618,0.07670906200317965,0.11645468998410174,0.06418918918918919,0.005148867450137492
619,0.07670906200317965,0.11645468998410174,0.06418918918918919,0.005220567527846975
620,0.07790143084260731,0.11784578696343402,0.06418918918918919,0.005293266058360561
621,0.07790143084260731,0.11784578696343402,0.06418918918918919,0.005366976945540476
622,0.08247217806041335,0.1192368839427663,0.0681637519872814,0.005441714286865892
623,0.08247217806041335,0.1192368839427663,0.0681637519872814,0.005517492376129122
624,0.08247217806041335,0.1192368839427663,0.0681637519872814,0.005594325706169378
625,0.08326709062003179,0.12023052464228935,0.0681637519872814,0.005672228971644544
626,0.08326709062003179,0.12023052464228935,0.0681637519872814,0.005751217071841614
627,0.08326709062003179,0.12023052464228935,0.0681637519872814,0.005831305113526225
628,0.09062003179650238,0.1212241653418124,0.06935612082670906,0.005912508413831875
629,0.09062003179650238,0.1212241653418124,0.06935612082670906,0.005994842503189409
630,0.09181240063593005,0.12142289348171702,0.06975357710651828,0.00607832312829723
631,0.09181240063593005,0.12142289348171702,0.06975357710651828,0.006162966255132942
632,0.09598569157392686,0.12221780604133545,0.07114467408585055,0.006248788072006894
633,0.09598569157392686,0.12221780604133545,0.07114467408585055,0.006335804992658248
634,0.09598569157392686,0.12221780604133545,0.07114467408585055,0.00642403365939419
635,0.09797297297297297,0.12241653418124006,0.07273449920508744,0.0065134909462728026
636,0.09797297297297297,0.12241653418124006,0.07273449920508744,0.006604193962330305
637,0.09936406995230525,0.12380763116057233,0.07651033386327503,0.006696160054853221
638,0.09936406995230525,0.12380763116057233,0.07651033386327503,0.006789406812696105
639,0.10055643879173291,0.12579491255961844,0.07869634340222575,0.0068839520696454964
640,0.10055643879173291,0.12579491255961844,0.07869634340222575,0.00697981390783066
641,0.10095389507154214,0.12817965023847377,0.08088235294117647,0.0070770106611818895
642,0.10095389507154214,0.12817965023847377,0.08088235294117647,0.007175560918936928
643,0.10155007949125597,0.12957074721780604,0.08426073131955485,0.007275483529196225
644,0.10155007949125597,0.12957074721780604,0.08426073131955485,0.007376797602527731
645,0.1023449920508744,0.12996820349761526,0.08426073131955485,0.007479522515621821
646,0.1023449920508744,0.12996820349761526,0.08426073131955485,0.007583677914997191
647,0.10393481717011128,0.13155802861685215,0.08505564387917329,0.007689283720758314
648,0.10393481717011128,0.13155802861685215,0.08505564387917329,0.00779636013040523
649,0.10472972972972973,0.13195548489666137,0.08585055643879173,0.00790492762269642
650,0.10472972972972973,0.13195548489666137,0.08585055643879173,0.008015006961565405
651,0.1059220985691574,0.1363275039745628,0.08664546899841018,0.008126619200091945
652,0.1059220985691574,0.1363275039745628,0.08664546899841018,0.008239785684528518
653,0.106120826709062,0.13732114467408585,0.0870429252782194,0.008354528058382863
654,0.10671701112877584,0.13751987281399047,0.08843402225755168,0.008470868266557402
655,0.10671701112877584,0.13751987281399047,0.08843402225755168,0.00858882855954625
656,0.10890302066772654,0.13950715421303655,0.0892289348171701,0.008708431497690725
657,0.10890302066772654,0.13950715421303655,0.0892289348171701,0.008829699955494092
658,0.11327503974562798,0.14069952305246422,0.0892289348171701,0.008952657125996391
659,0.1134737678855326,0.14149443561208266,0.09022257551669316,0.009077326525210223
660,0.1134737678855326,0.14149443561208266,0.09022257551669316,0.00920373199661822
661,0.11605723370429252,0.14189189189189189,0.09022257551669316,0.009331897715733239
662,0.11665341812400636,0.14189189189189189,0.09081875993640699,0.009461848194722
663,0.11665341812400636,0.14189189189189189,0.09081875993640699,0.009593608287093146
664,0.11804451510333863,0.14288553259141495,0.09220985691573927,0.009727203192450537
665,0.11804451510333863,0.14288553259141495,0.09220985691573927,0.00986265846131282
666,0.11864069952305246,0.1436804451510334,0.09220985691573927,0.01
667,0.11864069952305246,0.14666136724960255,0.09320349761526232,0.010139254075588142
668,0.11864069952305246,0.147456279809221,0.09360095389507155,0.010280447320933098
669,0.11864069952305246,0.147456279809221,0.09360095389507155,0.01042360673976401
670,0.11963434022257552,0.15043720190779014,0.09479332273449921,0.01056875971184805
671,0.11963434022257552,0.15083465818759936,0.09519077901430843,0.01071593399822671
672,0.11963434022257552,0.15083465818759936,0.09519077901430843,0.010865157746525371
673,0.12082670906200318,0.151033386327504,0.09519077901430843,0.011016459496336568
674,0.12281399046104928,0.15123211446740858,0.0965818759936407,0.011169868184678227
675,0.12341017488076311,0.15202702702702703,0.09697933227344992,0.011325413151528128
676,0.12380763116057233,0.15361685214626392,0.1023449920508744,0.011483124145435113
677,0.12380763116057233,0.15361685214626392,0.1023449920508744,0.011643031329208756
678,0.12420508744038156,0.15361685214626392,0.10274244833068362,0.011805165285688056
679,0.125,0.15421303656597773,0.10274244833068362,0.011969557023590429
680,0.1269872813990461,0.15500794912559618,0.10751192368839428,0.012136237983442417
681,0.12758346581875993,0.1554054054054054,0.10751192368839428,0.012305240043592616
682,0.12758346581875993,0.1554054054054054,0.10751192368839428,0.012476595526308684
683,0.12976947535771066,0.15580286168521462,0.10810810810810811,0.012650337203959038
684,0.13016693163751988,0.1573926868044515,0.10890302066772654,0.012826498305280598
685,0.13414149443561207,0.16057233704292528,0.11029411764705882,0.013005112521734098
686,0.1343402225755167,0.16216216216216217,0.11108903020667726,0.013186214013947484
687,0.13672496025437203,0.16355325914149443,0.1116852146263911,0.013369837418249451
688,0.13771860095389507,0.16414944356120828,0.1116852146263911,0.01355601785329369
689,0.1383147853736089,0.16414944356120828,0.11228139904610493,0.013744790926775366
690,0.1387122416534181,0.16414944356120828,0.11228139904610493,0.013936192742241435
691,0.1387122416534181,0.16534181240063592,0.11228139904610493,0.014130259905995337
692,0.13891096979332274,0.16613672496025436,0.11307631160572337,0.014327029534098295
693,0.13910969793322733,0.16732909379968203,0.11387122416534182,0.014526539259467812
694,0.13990461049284578,0.16812400635930047,0.11486486486486487,0.014728827239075018
695,0.14050079491255962,0.1685214626391097,0.11486486486486487,0.014933932161242534
696,0.1420906200317965,0.16971383147853736,0.11526232114467408,0.01514189325304352
697,0.1422893481717011,0.17110492845786962,0.11625596184419713,0.015352750287804213
698,0.1422893481717011,0.17368839427662958,0.11764705882352941,0.01556654359271062
699,0.143879173290938,0.1742845786963434,0.11804451510333863,0.015783314056521166
700,0.14407790143084262,0.17567567567567569,0.11804451510333863,0.016003103137387016
701,0.14427662957074722,0.17567567567567569,0.11824324324324324,0.01622595287078087
702,0.14487281399046104,0.17647058823529413,0.11943561208267091,0.016451905877536605
703,0.14507154213036566,0.17686804451510335,0.11943561208267091,0.01668100537200059
704,0.14646263910969792,0.1778616852146264,0.12023052464228935,0.01691329517029647
705,0.147456279809221,0.17885532591414943,0.12042925278219396,0.01714881969870541
706,0.1476550079491256,0.17945151033386328,0.12142289348171702,0.017387624002162504
707,0.15023847376788554,0.17945151033386328,0.12142289348171702,0.01762975375287204
708,0.15043720190779014,0.18124006359300476,0.12341017488076311,0.017875255259042353
709,0.15222575516693163,0.18263116057233705,0.12341017488076311,0.018124175473742357
710,0.1532193958664547,0.18302861685214628,0.12341017488076311,0.018376562003881724
711,0.1552066772655008,0.18481717011128776,0.125,0.018632463119315597
712,0.1554054054054054,0.1856120826709062,0.125,0.018891927762076644
713,0.15580286168521462,0.18700317965023847,0.12639109697933226,0.019155005555735276
714,0.15580286168521462,0.18819554848966613,0.1271860095389507,0.019421746814890242
715,0.15600158982511925,0.18978537360890302,0.12837837837837837,0.019692202554791732
716,0.15858505564387917,0.19177265500794913,0.12976947535771066,0.019966424501097934
717,0.1631558028616852,0.19217011128775835,0.13016693163751988,0.020244465099768016
718,0.1631558028616852,0.19435612082670906,0.13096184419713833,0.02052637752709252
719,0.16355325914149443,0.1949523052464229,0.13155802861685215,0.02081221569986337
720,0.16613672496025436,0.19634340222575516,0.13175675675675674,0.021102034285685967
721,0.16872019077901432,0.20170906200317965,0.1365262321144674,0.021395888713434213
722,0.16911764705882354,0.20210651828298887,0.13692368839427663,0.02169383518385182
723,0.17070747217806043,0.2025039745627981,0.1383147853736089,0.021995930680300747
724,0.17090620031796502,0.2025039745627981,0.14328298887122418,0.022302232979659366
725,0.17170111287758347,0.2025039745627981,0.14328298887122418,0.022612800663372797
726,0.17189984101748806,0.2025039745627981,0.14546899841017488,0.022927693128656487
727,0.17229729729729729,0.20369634340222575,0.14825119236883944,0.023246970599856503
728,0.17289348171701113,0.20488871224165342,0.14884737678855325,0.023570694139967277
729,0.17348966613672495,0.20528616852146264,0.14884737678855325,0.02389892566231048
730,0.17468203497615262,0.20846581875993642,0.1532193958664547,0.024231727942376005
731,0.1762718600953895,0.20906200317965024,0.15401430842607314,0.0245691646298279
732,0.1762718600953895,0.21045310015898253,0.15480922098569158,0.024911300260677907
733,0.17666931637519873,0.21104928457869634,0.15580286168521462,0.025258200269627846
734,0.1814387917329094,0.21343402225755168,0.1569952305246423,0.025609931002584567
735,0.18263116057233705,0.21462639109697934,0.1571939586645469,0.025966559729348724
736,0.18282988871224165,0.21502384737678856,0.15878378378378377,0.0263281546564802
737,0.18700317965023847,0.21860095389507153,0.16017488076311606,0.026694784940343233
738,0.1875993640699523,0.21939586645468998,0.16077106518282988,0.02706652070033241
739,0.18799682034976153,0.22277424483306837,0.16236089030206677,0.027443433032283623
740,0.19117647058823528,0.22794117647058823,0.16593799682034976,0.027825594022071257
741,0.19177265500794913,0.22813990461049286,0.16792527821939587,0.028213076759394707
742,0.19217011128775835,0.22972972972972974,0.16891891891891891,0.02860595535175745
743,0.19336248012718601,0.22972972972972974,0.16971383147853736,0.029004304938639914
744,0.19415739268680446,0.231120826709062,0.17090620031796502,0.029408201705870607
745,0.19594594594594594,0.23171701112877582,0.17229729729729729,0.029817722900196734
746,0.19733704292527823,0.23211446740858505,0.1740858505564388,0.030232946844057765
747,0.19852941176470587,0.23430047694753578,0.17547694753577106,0.030653952950565302
748,0.19912559618441972,0.2368839427662957,0.17766295707472177,0.03108082173869064
749,0.19992050874403816,0.23827503974562797,0.178060413354531,0.03151363484866476
750,0.20111287758346583,0.24105723370429252,0.1782591414944356,0.03195247505759213
751,0.20310015898251194,0.24105723370429252,0.1784578696343402,0.03239742629528195
752,0.20349761526232116,0.24105723370429252,0.17885532591414943,0.032848573660300466
753,0.2046899841017488,0.2422496025437202,0.17885532591414943,0.03330600343624588
754,0.20767090620031797,0.24284578696343403,0.1842209856915739,0.033769803108250875
755,0.208664546899841,0.24761526232114467,0.18501589825119236,0.034240061379714255
756,0.20926073131955486,0.24761526232114467,0.18620826709062002,0.034716868189265594
757,0.21144674085850557,0.2484101748807631,0.18998410174880764,0.03520031472796683
758,0.212241653418124,0.24920508744038156,0.1931637519872814,0.03569049345675229
759,0.2140302066772655,0.2503974562798092,0.1935612082670906,0.03618749812411276
760,0.21462639109697934,0.2503974562798092,0.19455484896661368,0.036691423784024936
761,0.2160174880763116,0.25695548489666137,0.19455484896661368,0.03720236681413066
762,0.22038950715421304,0.26033386327503977,0.19594594594594594,0.037720424934170015
763,0.22257551669316375,0.2655007949125596,0.1971383147853736,0.03824569722466999
764,0.2231717011128776,0.26669316375198726,0.19912559618441972,0.038778284145894536
765,0.22456279809220986,0.2712639109697933,0.20131160572337042,0.0393182875570577
766,0.22595389507154212,0.2718600953895072,0.20190779014308427,0.039865810735804384
767,0.22655007949125597,0.27205882352941174,0.20329888712241653,0.0404209583979631
768,0.22674880763116056,0.2726550079491256,0.20608108108108109,0.040983836717572615
769,0.2269475357710652,0.27364864864864863,0.208664546899841,0.04155455334718871
770,0.22813990461049286,0.2748410174880763,0.20926073131955486,0.04213321743847289
771,0.2289348171701113,0.2766295707472178,0.21204292527821939,0.042719939663067766
772,0.23052464228934816,0.2780206677265501,0.21343402225755168,0.043314832233764027
773,0.23171701112877582,0.2802066772655008,0.2138314785373609,0.04391800892596086
774,0.23251192368839427,0.28159777424483307,0.21482511923688394,0.04452958509942651
775,0.2327106518282989,0.2843799682034976,0.215818759936407,0.04514967772036102
776,0.23648648648648649,0.2859697933227345,0.215818759936407,0.045778405383766166
777,0.2390699523052464,0.2859697933227345,0.21621621621621623,0.04641588833612782
778,0.23966613672496026,0.2863672496025437,0.21681240063593005,0.04706224849841282
779,0.24085850556438793,0.2915341812400636,0.2182034976152623,0.04771760948938741
780,0.24125596184419715,0.29292527821939585,0.21939586645468998,0.04838209664925957
781,0.24364069952305245,0.29689984101748806,0.22019077901430842,0.04905583706365045
782,0.24542925278219396,0.29789348171701113,0.22515898251192368,0.04973895958790067
783,0.24880763116057233,0.2988871224165342,0.22774244833068363,0.050431594871713586
784,0.2503974562798092,0.303060413354531,0.23151828298887123,0.051133875384143206
785,0.2517885532591415,0.303060413354531,0.23231319554848967,0.05184593543892913
786,0.25258346581875996,0.3036565977742448,0.23430047694753578,0.05256791122018419
787,0.2531796502384738,0.3054451510333863,0.2348966613672496,0.05329994080844093
788,0.25476947535771066,0.30902225755166934,0.2366852146263911,0.054042164207059144
789,0.2561605723370429,0.3108108108108108,0.23986486486486486,0.05479472336900281
790,0.25794912559618444,0.31279809220985694,0.24026232114467408,0.055557762223988776
791,0.2587440381558029,0.31319554848966613,0.2426470588235294,0.056331426706013515
792,0.26073131955484896,0.31379173290937995,0.2444356120826709,0.05711586478126435
793,0.26172496025437203,0.3143879173290938,0.24662162162162163,0.05791122647641758
794,0.2631160572337043,0.31657392686804453,0.24741653418124007,0.05871766390733249
795,0.2674880763116057,0.31895866454689986,0.25,0.0595353313081437
796,0.2686804451510334,0.3223370429252782,0.25,0.06036438506075864
797,0.2690779014308426,0.32372813990461047,0.25099364069952307,0.06120498372476703
798,0.2714626391096979,0.325516693163752,0.25139109697933226,0.06205728806776501
799,0.27225755166931637,0.325516693163752,0.2521860095389507,0.06292146109610337
800,0.27344992050874406,0.3257154213036566,0.2527821939586645,0.06379766808606283
801,0.27503974562798095,0.3288950715421304,0.2537758346581876,0.0646860766154632
802,0.2766295707472178,0.33187599364069953,0.25695548489666137,0.06558685659571435
803,0.27941176470588236,0.3338632750397456,0.25794912559618444,0.06650018030431118
804,0.2823926868044515,0.33525437201907793,0.26232114467408585,0.06742622241778334
805,0.2857710651828299,0.33744038155802863,0.2631160572337043,0.06836516004510239
806,0.28656597774244835,0.33982511923688397,0.26391096979332274,0.06931717276155401
807,0.28914944356120825,0.34220985691573924,0.26609697933227344,0.07028244264308353
808,0.2901430842607313,0.34578696343402227,0.2686804451510334,0.07126115430111744
809,0.2921303656597774,0.3481717011128776,0.2692766295707472,0.07225349491787206
810,0.29431637519872816,0.3501589825119237,0.27205882352941174,0.0732596542821523
811,0.2961049284578696,0.3521462639109698,0.27503974562798095,0.0742798248256491
812,0.29809220985691576,0.3543322734499205,0.2758346581875994,0.07531420165974376
813,0.29968203497615264,0.35453100158982515,0.2780206677265501,0.07636298261282241
814,0.29968203497615264,0.35671701112877585,0.28040540540540543,0.07742636826811278
815,0.3050476947535771,0.3579093799682035,0.2817965023847377,0.07850456200204509
816,0.30941971383147854,0.35830683624801274,0.2819952305246423,0.07959777002314977
817,0.31120826709062005,0.35830683624801274,0.284181240063593,0.08070620141149507
818,0.3125993640699523,0.3634737678855326,0.2857710651828299,0.0818300681586739
819,0.3167726550079491,0.3672496025437202,0.2879570747217806,0.08296958520834916
820,0.3179650238473768,0.3690381558028617,0.28914944356120825,0.08412497049736119
821,0.3201510333863275,0.37241653418124004,0.2911367249602544,0.08529644499741017
822,0.3223370429252782,0.3746025437201908,0.2953100158982512,0.08648423275731726
823,0.3233306836248013,0.37599364069952307,0.29670111287758344,0.08768856094587427
824,0.32531796502384736,0.3789745627980922,0.29908585055643877,0.08890965989529168
825,0.3273052464228935,0.37957074721780604,0.3014705882352941,0.09014776314524918
826,0.32869634340222575,0.3825516693163752,0.3026629570747218,0.09140310748756224
827,0.33187599364069953,0.3843402225755167,0.3052464228934817,0.09267593301146883
828,0.3338632750397456,0.38533386327503977,0.3080286168521463,0.0939664831495469
829,0.3344594594594595,0.38791732909379967,0.3139904610492846,0.095275004724273
830,0.3354531001589825,0.3908982511923688,0.31657392686804453,0.09660174799522644
831,0.3376391096979332,0.3952702702702703,0.3181637519872814,0.09794696670695385
832,0.33962639109697934,0.3990461049284579,0.3197535771065183,0.099310918137498
833,0.3410174880763116,0.40103338632750396,0.3235294117647059,0.1006938631476027
834,0.3426073131955485,0.40421303656597773,0.3263116057233704,0.10209606623060476
835,0.3465818759936407,0.40620031796502387,0.32710651828298887,0.10351779556301763
836,0.34797297297297297,0.4109697933227345,0.330087440381558,0.10495932305582266
837,0.3505564387917329,0.41196343402225755,0.33207472178060415,0.10642092440647245
838,0.35294117647058826,0.4165341812400636,0.33624801271860094,0.10790287915161835
839,0.35333863275039745,0.41911764705882354,0.337241653418124,0.10940547072057435
840,0.35492845786963434,0.42289348171701113,0.33962639109697934,0.11092898648952228
841,0.35731319554848967,0.42726550079491254,0.3404213036565978,0.11247371783647507
842,0.3585055643879173,0.4296502384737679,0.34340222575516693,0.1140399601970033
843,0.36267885532591415,0.43104133545310014,0.34618441971383146,0.11562801312073753
844,0.3628775834658188,0.4342209856915739,0.3481717011128776,0.11723818032865997
845,0.36486486486486486,0.43501589825119236,0.3519475357710652,0.11887076977119032
846,0.36705087440381556,0.4374006359300477,0.3563195548489666,0.12052609368708414
847,0.3684419713831478,0.43839427662957076,0.35830683624801274,0.12220446866314887
848,0.37082670906200316,0.439785373608903,0.3636724960254372,0.12390621569479157
849,0.37380763116057236,0.44276629570747217,0.3662559618441971,0.12563166024741215
850,0.37758346581875996,0.4449523052464229,0.3710254372019078,0.12738113231864784
851,0.37917329093799684,0.44614467408585057,0.3730127186009539,0.12915496650148828
852,0.3825516693163752,0.4489268680445151,0.3783783783783784,0.13095350204826675
853,0.38553259141494434,0.45210651828298887,0.3805643879173291,0.13277708293554288
854,0.38910969793322736,0.4548887122416534,0.3837440381558029,0.1346260579298911
855,0.3920906200317965,0.4600556438791733,0.38573131955484896,0.1365007806546014
856,0.3962639109697933,0.46244038155802863,0.38791732909379967,0.13840160965731302
857,0.3994435612082671,0.46502384737678853,0.39069952305246425,0.1403289084785873
858,0.40282193958664547,0.47058823529411764,0.39169316375198726,0.1422830457214352
859,0.4058028616852146,0.47178060413354533,0.3956677265500795,0.14426439512181588
860,0.4083863275039746,0.47674880763116056,0.39825119236883944,0.14627333562011297
861,0.4105723370429253,0.48271065182829886,0.40222575516693165,0.14831025143361026
862,0.4143481717011129,0.48608903020667726,0.4050079491255962,0.15037553212997384
863,0.41593799682034976,0.48986486486486486,0.4071939586645469,0.1524695727017573
864,0.41911764705882354,0.49205087440381556,0.41355325914149443,0.15459277364194784
865,0.4207074721780604,0.49483306836248014,0.41573926868044514,0.1567455410205595
866,0.4238871224165342,0.49741653418124004,0.4187201907790143,0.15892828656229763
867,0.427066772655008,0.500993640699523,0.42090620031796505,0.161141427725302
868,0.4286565977742448,0.5025834658187599,0.4236883942766296,0.16338538778098602
869,0.43282988871224165,0.5063593004769475,0.4266693163751987,0.16566059589499152
870,0.4375993640699523,0.5095389507154213,0.4296502384737679,0.1679674872092653
871,0.4417726550079491,0.5127186009538951,0.4318362480127186,0.17030650292528426
872,0.4447535771065183,0.5164944356120826,0.43501589825119236,0.1726780903884356
873,0.44713831478537364,0.5178855325914149,0.4393879173290938,0.17508270317357233
874,0.45310015898251194,0.5230524642289348,0.44256756756756754,0.1775208011717636
875,0.4564785373608903,0.5236486486486487,0.4453497615262321,0.17999285067824766
876,0.45965818759936405,0.526033386327504,0.4501192368839428,0.18249932448161507
877,0.4620429252782194,0.5333863275039745,0.45310015898251194,0.18504070195423022
878,0.4656200317965024,0.5375596184419714,0.4564785373608903,0.18761746914391195
879,0.46899841017488075,0.5437201907790143,0.4616454689984102,0.1902301188668946
880,0.4731717011128776,0.5455087440381559,0.4656200317965024,0.19287915080207776
881,0.477543720190779,0.5492845786963434,0.47019077901430845,0.1955650715865947
882,0.48390302066772656,0.556637519872814,0.4733704292527822,0.19828839491270714
883,0.4864864864864865,0.5604133545310016,0.4755564387917329,0.20104964162604969
884,0.48807631160572335,0.5649841017488076,0.48171701112877585,0.20384933982524642
885,0.49145468998410174,0.5689586645468998,0.48767885532591415,0.2066880249629082
886,0.4934419713831478,0.5717408585055644,0.49105723370429255,0.20956623994804308
887,0.49741653418124004,0.5761128775834659,0.49264705882352944,0.21248453524988828
888,0.4994038155802862,0.5806836248012719,0.4980127186009539,0.21544346900318823
889,0.5013910969793323,0.5862480127186009,0.5019872813990461,0.21844360711494282
890,0.5081478537360891,0.5906200317965024,0.5103338632750397,0.2214855233726359
891,0.5135135135135135,0.5941971383147854,0.5180842607313195,0.22456979955397716
892,0.5174880763116058,0.598966613672496,0.5216613672496025,0.22769702553816798
893,0.5210651828298887,0.6009538950715422,0.5248410174880763,0.23086779941871674
894,0.5258346581875993,0.604133545310016,0.5276232114467408,0.23408272761782942
895,0.5315977742448331,0.6094992050874404,0.5302066772655007,0.23734242500238661
896,0.5345786963434023,0.613275039745628,0.5308028616852146,0.2406475150015422
897,0.5405405405405406,0.619435612082671,0.5335850556438791,0.24399862972595504
898,0.5445151033386327,0.6218203497615262,0.5385532591414944,0.24739641008868118
899,0.5492845786963434,0.628577106518283,0.5433227344992051,0.2508415059277541
900,0.5522655007949125,0.6317567567567568,0.5486883942766295,0.25433457613046484
901,0.5558426073131956,0.6349364069952306,0.5546502384737679,0.25787628875938035
902,0.5622019077901431,0.6373211446740858,0.559220985691574,0.2614673211801092
903,0.5679650238473768,0.6454689984101749,0.5627980922098569,0.2651083601908536
904,0.5725357710651828,0.6466613672496025,0.5689586645468998,0.2688001021537607
905,0.5769077901430842,0.6502384737678856,0.5725357710651828,0.27254325312810274
906,0.5808823529411765,0.6530206677265501,0.5747217806041336,0.27633852900531725
907,0.5852543720190779,0.6575914149443561,0.5842607313195548,0.28018665564591955
908,0.5882352941176471,0.6611685214626392,0.5900238473767886,0.2840883690183301
909,0.5934022257551669,0.6665341812400636,0.5941971383147854,0.28804441533962977
910,0.5977742448330684,0.6691176470588235,0.6007551669316376,0.2920555512182745
911,0.6033386327503975,0.6770667726550079,0.604133545310016,0.2961225437988037
912,0.6081081081081081,0.6826311605723371,0.6098966613672496,0.30024617090855493
913,0.614268680445151,0.6844197138314785,0.6134737678855325,0.30442722120642995
914,0.6188394276629571,0.6877980922098569,0.620429252782194,0.30866649433372745
915,0.6236089030206677,0.6929650238473768,0.6242050874403816,0.312964801067075
916,0.6299682034976153,0.6967408585055644,0.629570747217806,0.3173229634734979
917,0.6391096979332274,0.699523052464229,0.6337440381558028,0.32174181506763716
918,0.6436804451510334,0.7076709062003179,0.6397058823529411,0.32622220097116666
919,0.6504372019077902,0.7126391096979332,0.6464626391096979,0.33076497807442423
920,0.6569952305246423,0.7146263910969793,0.6516295707472178,0.3353710152002929
921,0.6605723370429253,0.720389507154213,0.659181240063593,0.3400411932703709
922,0.6637519872813991,0.7257551669316376,0.6633545310015898,0.3447764054734464
923,0.6707074721780604,0.7333068362480127,0.6695151033386327,0.3495775574363271
924,0.6784578696343402,0.739268680445151,0.6748807631160573,0.3544455673970436
925,0.6858108108108109,0.7442368839427663,0.6832273449920508,0.3593813663804626
926,0.6899841017488076,0.7478139904610492,0.68620826709062,0.3643858983763548
927,0.696939586645469,0.7525834658187599,0.6911764705882353,0.36946012051993027
928,0.7064785373608903,0.7573529411764706,0.6959459459459459,0.37460500327489893
929,0.7108505564387917,0.7621224165341812,0.6993243243243243,0.37982153061907364
930,0.7184022257551669,0.7678855325914149,0.7042925278219396,0.3851107002325569
931,0.7225755166931638,0.7734499205087441,0.7098569157392687,0.39047352368855637
932,0.7247615262321144,0.7788155802861685,0.7162162162162162,0.39591102664684585
933,0.733704292527822,0.7849761526232114,0.7209856915739269,0.40142424904993174
934,0.7390699523052464,0.791335453100159,0.7263513513513513,0.40701424532194386
935,0.746422893481717,0.798489666136725,0.7335055643879174,0.41268208457029515
936,0.7533783783783784,0.8062400635930048,0.7376788553259142,0.41842885079015846
937,0.760731319554849,0.8125993640699523,0.7428457869634341,0.4242556430717777
938,0.7672893481717011,0.8185612082670907,0.7517885532591415,0.43016357581067904
939,0.7720588235294118,0.8231319554848967,0.7573529411764706,0.43615377892080054
940,0.7778219395866455,0.8275039745627981,0.7629173290937997,0.4422273980505897
941,0.7817965023847376,0.8356518282988871,0.7680842607313195,0.4483855948021191
942,0.7873608903020668,0.8430047694753577,0.7756359300476947,0.4546295469532399
943,0.7933227344992051,0.8465818759936407,0.779610492845787,0.4609604486828429
944,0.7980922098569158,0.8529411764705882,0.7847774244833068,0.46737951079924633
945,0.806637519872814,0.8569157392686805,0.790341812400636,0.4738879609717651
946,0.8124006359300477,0.8644674085850557,0.7947138314785374,0.4804870439655134
947,0.8181637519872814,0.8692368839427663,0.8010731319554849,0.48717802187946313
948,0.8241255961844197,0.8773847376788553,0.8054451510333863,0.4939621743878316
949,0.8306836248012719,0.8823529411764706,0.8125993640699523,0.5008407989848213
950,0.8392289348171701,0.8859300476947536,0.8177662957074722,0.5078152112327671
951,0.845389507154213,0.8928855325914149,0.8241255961844197,0.5148867450137498
952,0.8513513513513513,0.8972575516693164,0.8298887122416534,0.5220567527846975
953,0.8575119236883942,0.8996422893481717,0.8364467408585056,0.5293266058360555
954,0.860691573926868,0.9054054054054054,0.8412162162162162,0.5366976945540476
955,0.8646661367249603,0.9123608903020668,0.8469793322734499,0.5441714286865887
956,0.8686406995230525,0.918918918918919,0.8527424483306836,0.5517492376129128
957,0.8744038155802861,0.9252782193958664,0.8581081081081081,0.5594325706169377
958,0.8793720190779014,0.9306438791732909,0.864268680445151,0.5672228971644537
959,0.8839427662957074,0.9364069952305246,0.8688394276629571,0.5751217071841613
960,0.8897058823529411,0.9415739268680445,0.875993640699523,0.5831305113526218
961,0.8970588235294118,0.9465421303656598,0.8811605723370429,0.5912508413831881
962,0.9012321144674086,0.9503179650238474,0.8855325914149443,0.5994842503189408
963,0.9054054054054054,0.9542925278219396,0.889308426073132,0.6078323128297224
964,0.9141494435612083,0.959658187599364,0.8940779014308426,0.6162966255132942
965,0.918918918918919,0.9654213036565977,0.900039745627981,0.6248788072006888
966,0.924483306836248,0.9707869634340223,0.9060015898251192,0.6335804992658254
967,0.9298489666136724,0.9735691573926868,0.9097774244833068,0.642403365939419
968,0.9350158982511924,0.9775437201907791,0.9151430842607313,0.6513490946272796
969,0.93879173290938,0.981120826709062,0.9205087440381559,0.6604193962330305
970,0.9423688394276629,0.9835055643879174,0.924483306836248,0.6696160054853215
971,0.9491255961844197,0.9858903020667726,0.9276629570747218,0.6789406812696112
972,0.9546899841017488,0.9876788553259142,0.9348171701112877,0.6883952069645496
973,0.9592607313195548,0.9884737678855325,0.940779014308426,0.6979813907830652
974,0.9636327503974563,0.9904610492845787,0.9455484896661367,0.707701066118189
975,0.9662162162162162,0.9910572337042926,0.9501192368839427,0.7175560918936922
976,0.9701907790143084,0.9934419713831478,0.9532988871224165,0.7275483529196233
977,0.9731717011128775,0.9942368839427663,0.9592607313195548,0.7376797602527732
978,0.974960254372019,0.9952305246422893,0.9616454689984102,0.7479522515621814
979,0.9785373608903021,0.9966216216216216,0.9646263910969793,0.7583677914997191
980,0.981120826709062,0.9968203497615262,0.9680047694753577,0.7689283720758305
981,0.9835055643879174,0.9976152623211447,0.9717806041335453,0.7796360130405237
982,0.9860890302066773,0.9986089030206677,0.9747615262321144,0.7904927622696419
983,0.9872813990461049,0.999006359300477,0.9787360890302067,0.8015006961565413
984,0.9876788553259142,0.9994038155802861,0.9819157392686805,0.8126619200091946
985,0.9914546899841018,0.9996025437201908,0.9833068362480127,0.8239785684528511
986,0.9928457869634341,1.0,0.9844992050874404,0.8354528058382871
987,0.9938394276629571,1.0,0.9860890302066773,0.8470868266557402
988,0.9952305246422893,1.0,0.9878775834658188,0.8588828559546258
989,0.995429252782194,1.0,0.9890699523052464,0.8708431497690724
990,0.9970190779014309,1.0,0.9900635930047694,0.8829699955494082
991,0.9982114467408585,1.0,0.9928457869634341,0.89526571259964
992,0.9986089030206677,1.0,0.9930445151033387,0.9077326525210223
993,0.999006359300477,1.0,0.9942368839427663,0.920373199661823
994,0.9996025437201908,1.0,0.9948330683624801,0.9331897715733238
995,0.9998012718600954,1.0,0.9966216216216216,0.9461848194721992
996,1.0,1.0,0.9974165341812401,0.9593608287093147
997,1.0,1.0,0.9984101748807631,0.9727203192450538
998,1.0,1.0,0.9988076311605724,0.9862658461312831
999,1.0,1.0,1.0,1.0


==> data/combined/combined_attack_purchase100.csv <==
,liraonline,relativeonline,relativeonlinelogits
0,76.93,80.72,76.77
1,0.00,0.00,0.00
2,1.35,4.07,2.21
3,0.00,0.00,0.00
4,0.64,1.75,0.76
5,0.00,0.00,0.00
6,0.64,1.75,0.76
7,0.00,0.00,0.00


==> data/combined/combined_attack_purchase100_32.csv <==
,liraonline,relativeonline,relativeonlinelogits
0,82.06,83.06,83.39
1,0.00,0.00,0.00
2,2.74,5.25,3.40
3,0.00,0.00,0.00
4,2.05,0.78,1.25
5,0.00,0.00,0.00
6,2.05,0.78,1.25
7,0.00,0.00,0.00


==> data/combined/combined_attack_purchase100_32_auc.csv <==
,liraonline,relativeonline,relativeonlinelogits,random
0,0.821,0.831,0.834,0.5


==> data/combined/combined_attack_purchase100_32_roc.csv <==
,liraonline,relativeonline,relativeonlinelogits,random
0,0.020468998410174882,0.007750397456279809,0.012519872813990461,1e-06
1,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.0139254075588142e-06
2,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.0280447320933096e-06
3,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.0423606739764013e-06
4,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.056875971184805e-06
5,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.0715933998226711e-06
6,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.0865157746525372e-06
7,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.1016459496336568e-06
8,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.1169868184678225e-06
9,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.1325413151528126e-06
10,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.148312414543511e-06
11,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.1643031329208755e-06
12,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.1805165285688055e-06
13,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.1969557023590428e-06
14,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.2136237983442417e-06
15,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.2305240043592616e-06
16,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.2476595526308684e-06
17,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.2650337203959037e-06
18,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.2826498305280597e-06
19,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.3005112521734097e-06
20,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.3186214013947485e-06
21,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.3369837418249452e-06
22,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.355601785329369e-06
23,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.3744790926775367e-06
24,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.3936192742241435e-06
25,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.4130259905995336e-06
26,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.4327029534098296e-06
27,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.4526539259467812e-06
28,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.4728827239075016e-06
29,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.4933932161242533e-06
30,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.5141893253043518e-06
31,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.535275028780421e-06
32,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.556654359271062e-06
33,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.5783314056521166e-06
34,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.6003103137387017e-06
35,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.622595287078087e-06
36,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.6451905877536607e-06
37,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.6681005372000591e-06
38,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.691329517029647e-06
39,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.7148819698705409e-06
40,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.7387624002162504e-06
41,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.762975375287204e-06
42,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.7875255259042354e-06
43,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.8124175473742357e-06
44,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.8376562003881725e-06
45,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.8632463119315598e-06
46,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.8891927762076644e-06
47,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.915500555573528e-06
48,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.9421746814890245e-06
49,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.9692202554791733e-06
50,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.9966424501097934e-06
51,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.0244465099768015e-06
52,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.052637752709252e-06
53,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.081221569986337e-06
54,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.1102034285685966e-06
55,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.1395888713434217e-06
56,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.1693835183851824e-06
57,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.1995930680300747e-06
58,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.230223297965936e-06
59,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.2612800663372794e-06
60,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.2927693128656486e-06
61,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.3246970599856503e-06
62,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.3570694139967276e-06
63,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.389892566231048e-06
64,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.4231727942376005e-06
65,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.45691646298279e-06
66,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.491130026067791e-06
67,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.5258200269627847e-06
68,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.5609931002584565e-06
69,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.5966559729348724e-06
70,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.6328154656480197e-06
71,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.669478494034323e-06
72,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.7066520700332416e-06
73,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.744343303228363e-06
74,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.782559402207126e-06
75,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.821307675939471e-06
76,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.860595535175745e-06
77,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.9004304938639916e-06
78,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.9408201705870607e-06
79,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.9817722900196732e-06
80,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.0232946844057763e-06
81,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.0653952950565296e-06
82,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.108082173869064e-06
83,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.151363484866476e-06
84,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.1952475057592136e-06
85,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.2397426295281954e-06
86,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.2848573660300466e-06
87,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.3306003436245885e-06
88,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.376980310825088e-06
89,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.4240061379714255e-06
90,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.471686818926559e-06
91,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.5200314727966823e-06
92,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.5690493456752295e-06
93,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.6187498124112765e-06
94,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.6691423784024943e-06
95,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.720236681413066e-06
96,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.7720424934170015e-06
97,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.824569722466999e-06
98,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.877828414589453e-06
99,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.93182875570577e-06
100,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.986581073580438e-06
101,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.04209583979631e-06
102,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.098383671757261e-06
103,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.155455334718879e-06
104,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.213321743847289e-06
105,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.271993966306777e-06
106,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.331483223376403e-06
107,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.391800892596085e-06
108,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.452958509942659e-06
109,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.514967772036102e-06
110,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.577840538376616e-06
111,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.641588833612782e-06
112,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.706224849841281e-06
113,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.7717609489387505e-06
114,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.838209664925957e-06
115,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.905583706365045e-06
116,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.973895958790067e-06
117,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.0431594871713585e-06
118,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.113387538414331e-06
119,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.184593543892913e-06
120,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.256791122018419e-06
121,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.329994080844093e-06
122,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.404216420705915e-06
123,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.479472336900293e-06
124,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.5557762223988786e-06
125,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.633142670601352e-06
126,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.711586478126435e-06
127,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.791122647641759e-06
128,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.871766390733262e-06
129,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.95353313081437e-06
130,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.036438506075864e-06
131,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.120498372476702e-06
132,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.205728806776501e-06
133,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.2921461096103505e-06
134,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.379766808606282e-06
135,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.46860766154632e-06
136,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.558685659571435e-06
137,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.650018030431118e-06
138,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.742622241778349e-06
139,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.836516004510238e-06
140,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.9317172761554005e-06
141,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.0282442643083526e-06
142,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.126115430111745e-06
143,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.2253494917872216e-06
144,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.32596542821523e-06
145,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.427982482564911e-06
146,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.531420165974376e-06
147,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.636298261282242e-06
148,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.742636826811277e-06
149,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.85045620020451e-06
150,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.959777002314978e-06
151,0.020468998410174882,0.007750397456279809,0.012519872813990461,8.070620141149506e-06
152,0.020468998410174882,0.007750397456279809,0.012519872813990461,8.183006815867389e-06
153,0.020468998410174882,0.007750397456279809,0.012519872813990461,8.296958520834915e-06
154,0.020468998410174882,0.007750397456279809,0.012519872813990461,8.41249704973612e-06
155,0.020468998410174882,0.007750397456279809,0.012519872813990461,8.529644499741017e-06
156,0.020468998410174882,0.007750397456279809,0.012519872813990461,8.648423275731726e-06
157,0.020468998410174882,0.007750397456279809,0.012519872813990461,8.768856094587425e-06
158,0.020468998410174882,0.007750397456279809,0.012519872813990461,8.890965989529167e-06
159,0.020468998410174882,0.007750397456279809,0.012519872813990461,9.014776314524917e-06
160,0.020468998410174882,0.007750397456279809,0.012519872813990461,9.140310748756223e-06
161,0.020468998410174882,0.007750397456279809,0.012519872813990461,9.267593301146882e-06
162,0.020468998410174882,0.007750397456279809,0.012519872813990461,9.39664831495469e-06
163,0.020468998410174882,0.007750397456279809,0.012519872813990461,9.5275004724273e-06
164,0.020468998410174882,0.007750397456279809,0.012519872813990461,9.660174799522646e-06
165,0.020468998410174882,0.007750397456279809,0.012519872813990461,9.794696670695386e-06
166,0.020468998410174882,0.007750397456279809,0.012519872813990461,9.9310918137498e-06
167,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.0069386314760271e-05
168,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.0209606623060476e-05
169,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.0351779556301762e-05
170,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.0495932305582265e-05
171,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.0642092440647246e-05
172,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.0790287915161837e-05
173,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.0940547072057437e-05
174,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.1092898648952229e-05
175,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.124737178364751e-05
176,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.1403996019700332e-05
177,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.1562801312073755e-05
178,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.1723818032865999e-05
179,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.1887076977119032e-05
180,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.2052609368708412e-05
181,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.2220446866314887e-05
182,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.2390621569479157e-05
183,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.2563166024741215e-05
184,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.2738113231864785e-05
185,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.2915496650148827e-05
186,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.3095350204826676e-05
187,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.327770829355429e-05
188,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.346260579298911e-05
189,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.3650078065460137e-05
190,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.3840160965731302e-05
191,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.4032890847858732e-05
192,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.4228304572143519e-05
193,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.4426439512181588e-05
194,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.4627333562011299e-05
195,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.483102514336103e-05
196,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.5037553212997385e-05
197,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.5246957270175731e-05
198,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.5459277364194785e-05
199,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.567455410205595e-05
200,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.5892828656229765e-05
201,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.6114142772530196e-05
202,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.63385387780986e-05
203,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.656605958949915e-05
204,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.6796748720926532e-05
205,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.7030650292528428e-05
206,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.726780903884356e-05
207,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.7508270317357232e-05
208,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.7752080117176357e-05
209,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.7999285067824762e-05
210,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.8249932448161504e-05
211,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.850407019542302e-05
212,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.8761746914391195e-05
213,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.902301188668946e-05
214,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.9287915080207776e-05
215,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.955650715865947e-05
216,0.020468998410174882,0.007750397456279809,0.012519872813990461,1.9828839491270713e-05
217,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.010496416260497e-05
218,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.038493398252464e-05
219,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.066880249629082e-05
220,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.0956623994804308e-05
221,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.1248453524988828e-05
222,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.154434690031882e-05
223,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.1844360711494287e-05
224,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.2148552337263595e-05
225,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.245697995539772e-05
226,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.27697025538168e-05
227,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.3086779941871675e-05
228,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.3408272761782944e-05
229,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.373424250023866e-05
230,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.4064751500154215e-05
231,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.43998629725955e-05
232,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.4739641008868115e-05
233,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.508415059277541e-05
234,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.543345761304648e-05
235,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.578762887593798e-05
236,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.614673211801092e-05
237,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.6510836019085362e-05
238,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.6880010215376075e-05
239,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.7254325312810276e-05
240,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.763385290053167e-05
241,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.8018665564591953e-05
242,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.840883690183301e-05
243,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.8804441533962977e-05
244,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.9205555121827452e-05
245,0.020468998410174882,0.007750397456279809,0.012519872813990461,2.9612254379880316e-05
246,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.0024617090855495e-05
247,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.044272212064306e-05
248,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.0866649433372746e-05
249,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.12964801067075e-05
250,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.173229634734973e-05
251,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.2174181506763714e-05
252,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.262222009711673e-05
253,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.307649780744242e-05
254,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.353710152002929e-05
255,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.400411932703703e-05
256,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.447764054734464e-05
257,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.4957755743632785e-05
258,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.5444556739704355e-05
259,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.5938136638046256e-05
260,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.6438589837635405e-05
261,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.6946012051993025e-05
262,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.7460500327489966e-05
263,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.798215306190736e-05
264,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.8511070023255685e-05
265,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.904735236885556e-05
266,0.020468998410174882,0.007750397456279809,0.012519872813990461,3.959110266468459e-05
267,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.014242490499326e-05
268,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.070142453219439e-05
269,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.1268208457029516e-05
270,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.1842885079015846e-05
271,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.242556430717777e-05
272,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.301635758106799e-05
273,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.3615377892080056e-05
274,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.4222739805058974e-05
275,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.483855948021191e-05
276,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.5462954695323996e-05
277,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.609604486828439e-05
278,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.673795107992464e-05
279,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.738879609717651e-05
280,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.804870439655134e-05
281,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.8717802187946306e-05
282,0.020468998410174882,0.007750397456279809,0.012519872813990461,4.939621743878326e-05
283,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.008407989848212e-05
284,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.0781521123276707e-05
285,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.148867450137497e-05
286,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.220567527846975e-05
287,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.2932660583605666e-05
288,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.366976945540476e-05
289,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.441714286865887e-05
290,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.517492376129129e-05
291,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.594325706169377e-05
292,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.672228971644549e-05
293,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.751217071841614e-05
294,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.8313051135262185e-05
295,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.912508413831882e-05
296,0.020468998410174882,0.007750397456279809,0.012519872813990461,5.994842503189409e-05
297,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.0783231282972365e-05
298,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.162966255132942e-05
299,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.248788072006888e-05
300,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.335804992658255e-05
301,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.424033659394191e-05
302,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.513490946272809e-05
303,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.604193962330305e-05
304,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.696160054853215e-05
305,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.789406812696113e-05
306,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.883952069645496e-05
307,0.020468998410174882,0.007750397456279809,0.012519872813990461,6.979813907830666e-05
308,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.077010661181889e-05
309,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.17556091893692e-05
310,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.275483529196232e-05
311,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.37679760252773e-05
312,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.479522515621829e-05
313,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.58367791499719e-05
314,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.689283720758305e-05
315,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.796360130405237e-05
316,0.020468998410174882,0.007750397456279809,0.012519872813990461,7.90492762269642e-05
317,0.020468998410174882,0.007750397456279809,0.012519872813990461,8.015006961565413e-05
318,0.020468998410174882,0.007750397456279809,0.012519872813990461,8.126619200091945e-05
319,0.020468998410174882,0.007750397456279809,0.012519872813990461,8.23978568452851e-05
320,0.020468998410174882,0.007750397456279809,0.012519872813990461,8.354528058382871e-05
321,0.020468998410174882,0.007750397456279809,0.012519872813990461,8.470868266557402e-05
322,0.020468998410174882,0.007750397456279809,0.012519872813990461,8.588828559546258e-05
323,0.020468998410174882,0.007750397456279809,0.012519872813990461,8.708431497690725e-05
324,0.020468998410174882,0.007750397456279809,0.012519872813990461,8.829699955494083e-05
325,0.020468998410174882,0.007750397456279809,0.012519872813990461,8.952657125996401e-05
326,0.020468998410174882,0.007750397456279809,0.012519872813990461,9.077326525210224e-05
327,0.020468998410174882,0.007750397456279809,0.012519872813990461,9.20373199661823e-05
328,0.020468998410174882,0.007750397456279809,0.012519872813990461,9.331897715733239e-05
329,0.020468998410174882,0.007750397456279809,0.012519872813990461,9.461848194721992e-05
330,0.020468998410174882,0.007750397456279809,0.012519872813990461,9.593608287093147e-05
331,0.020468998410174882,0.007750397456279809,0.012519872813990461,9.727203192450537e-05
332,0.020468998410174882,0.007750397456279809,0.012519872813990461,9.862658461312831e-05
333,0.020468998410174882,0.007750397456279809,0.012519872813990461,9.999999999999999e-05
334,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00010139254075588153
335,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00010280447320933097
336,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.0001042360673976401
337,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00010568759711848039
338,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.0001071593399822671
339,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00010865157746525384
340,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.0001101645949633657
341,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00011169868184678226
342,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00011325413151528115
343,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00011483124145435111
344,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00011643031329208767
345,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00011805165285688056
346,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00011969557023590428
347,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00012136237983442405
348,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00012305240043592616
349,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00012476595526308696
350,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00012650337203959038
351,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.000128264983052806
352,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00013005112521734084
353,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00013186214013947485
354,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00013369837418249466
355,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.0001355601785329369
356,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00013744790926775366
357,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00013936192742241418
358,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00014130259905995336
359,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.0001432702953409831
360,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00014526539259467812
361,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00014728827239075018
362,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00014933932161242518
363,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.0001514189325304352
364,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00015352750287804228
365,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.0001556654359271062
366,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.0001578331405652118
367,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00016003103137387001
368,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.0001622595287078087
369,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00016451905877536624
370,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.0001668100537200059
371,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00016913295170296487
372,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00017148819698705392
373,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00017387624002162505
374,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00017629753752872057
375,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00017875255259042355
376,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00018124175473742377
377,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00018376562003881704
378,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00018632463119315598
379,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.0001889192776207666
380,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00019155005555735277
381,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00019421746814890262
382,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00019692202554791714
383,0.020468998410174882,0.007750397456279809,0.012519872813990461,0.00019966424501097934
384,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00020244465099768038
385,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00020526377527092522
386,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.0002081221569986339
387,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00021102034285685944
388,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00021395888713434213
389,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00021693835183851843
390,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00021995930680300746
391,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00022302232979659386
392,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00022612800663372772
393,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00022927693128656486
394,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00023246970599856477
395,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00023570694139967278
396,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00023898925662310503
397,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00024231727942375982
398,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00024569164629827903
399,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00024911300260677886
400,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.0002525820026962785
401,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.0002560993100258459
402,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00025966559729348693
403,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00026328154656480196
404,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.0002669478494034321
405,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.0002706652070033241
406,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.0002744343303228365
407,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.0002782559402207126
408,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.0002821307675939471
409,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.0002860595535175742
410,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00029004304938639913
411,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00029408201705870637
412,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00029817722900196735
413,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.0003023294684405776
414,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00030653952950565264
415,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00031080821738690636
416,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.0003151363484866479
417,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00031952475057592136
418,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00032397426295281955
419,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00032848573660300434
420,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00033306003436245883
421,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.0003376980310825091
422,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00034240061379714254
423,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00034716868189265597
424,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00035200314727966794
425,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.000356904934567523
426,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00036187498124112805
427,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.0003669142378402494
428,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.0003720236681413066
429,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.0003772042493416997
430,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.0003824569722466999
431,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.0003877828414589457
432,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.000393182875570577
433,0.022257551669316374,0.009141494435612083,0.01629570747217806,0.00039865810735804387
434,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0004042095839796306
435,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0004098383671757261
436,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0004155455334718875
437,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0004213321743847289
438,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.00042719939663067764
439,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0004331483223376398
440,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0004391800892596086
441,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0004452958509942655
442,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0004514967772036102
443,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.00045778405383766163
444,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.00046415888336127773
445,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0004706224849841282
446,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0004771760948938746
447,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.00048382096649259574
448,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0004905583706365045
449,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0004973895958790063
450,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0005043159487171359
451,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0005113387538414326
452,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0005184593543892912
453,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0005256791122018424
454,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0005329994080844088
455,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0005404216420705915
456,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0005479472336900287
457,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0005555776222398878
458,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0005633142670601357
459,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0005711586478126428
460,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0005791122647641758
461,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0005871766390733255
462,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.000595353313081437
463,0.02384737678855326,0.030604133545310015,0.02881558028616852,0.0006036438506075869
464,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.0006120498372476697
465,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.0006205728806776501
466,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.0006292146109610344
467,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.0006379766808606282
468,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.0006468607661546328
469,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.0006558685659571428
470,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.0006650018030431117
471,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.0006742622241778342
472,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.0006836516004510238
473,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.0006931717276155408
474,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.0007028244264308346
475,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.0007126115430111746
476,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.0007225349491787215
477,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.000732596542821523
478,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.0007427982482564919
479,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.0007531420165974368
480,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.0007636298261282241
481,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.000774263682681127
482,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.0007850456200204508
483,0.026033386327503974,0.05226550079491256,0.031200317965023847,0.0007959777002314986
484,0.027424483306836247,0.05246422893481717,0.0339825119236884,0.0008070620141149499
485,0.027424483306836247,0.05246422893481717,0.0339825119236884,0.000818300681586739
486,0.027424483306836247,0.05246422893481717,0.0339825119236884,0.0008296958520834907
487,0.027424483306836247,0.05246422893481717,0.0339825119236884,0.0008412497049736118
488,0.027424483306836247,0.05246422893481717,0.0339825119236884,0.0008529644499741025
489,0.027424483306836247,0.05246422893481717,0.0339825119236884,0.0008648423275731717
490,0.027424483306836247,0.05246422893481717,0.0339825119236884,0.0008768856094587427
491,0.027424483306836247,0.05246422893481717,0.0339825119236884,0.0008890965989529158
492,0.027424483306836247,0.05246422893481717,0.0339825119236884,0.0009014776314524918
493,0.027424483306836247,0.05246422893481717,0.0339825119236884,0.0009140310748756232
494,0.027424483306836247,0.05246422893481717,0.0339825119236884,0.0009267593301146883
495,0.027424483306836247,0.05246422893481717,0.0339825119236884,0.0009396648314954692
496,0.027424483306836247,0.05246422893481717,0.0339825119236884,0.0009527500472427291
497,0.027424483306836247,0.05246422893481717,0.0339825119236884,0.0009660174799522646
498,0.027424483306836247,0.05246422893481717,0.0339825119236884,0.0009794696670695395
499,0.027424483306836247,0.05246422893481717,0.0339825119236884,0.00099310918137498
500,0.031200317965023847,0.05246422893481717,0.07273449920508744,0.001006938631476027
501,0.031200317965023847,0.05246422893481717,0.07273449920508744,0.0010209606623060464
502,0.031200317965023847,0.05246422893481717,0.07273449920508744,0.001035177955630176
503,0.031200317965023847,0.05246422893481717,0.07273449920508744,0.0010495932305582276
504,0.031200317965023847,0.05246422893481717,0.07273449920508744,0.0010642092440647246
505,0.031200317965023847,0.05246422893481717,0.07273449920508744,0.0010790287915161836
506,0.031200317965023847,0.05246422893481717,0.07273449920508744,0.0010940547072057424
507,0.031200317965023847,0.05246422893481717,0.07273449920508744,0.0011092898648952228
508,0.031200317965023847,0.05246422893481717,0.07273449920508744,0.0011247371783647518
509,0.031200317965023847,0.05246422893481717,0.07273449920508744,0.001140399601970033
510,0.031200317965023847,0.05246422893481717,0.07273449920508744,0.0011562801312073752
511,0.031200317965023847,0.05246422893481717,0.07273449920508744,0.0011723818032865986
512,0.031200317965023847,0.05246422893481717,0.07273449920508744,0.0011887076977119032
513,0.031200317965023847,0.05246422893481717,0.07273449920508744,0.0012052609368708425
514,0.033585055643879175,0.0737281399046105,0.07690779014308426,0.0012220446866314887
515,0.033585055643879175,0.0737281399046105,0.07690779014308426,0.0012390621569479156
516,0.033585055643879175,0.0737281399046105,0.07690779014308426,0.00125631660247412
517,0.033585055643879175,0.0737281399046105,0.07690779014308426,0.0012738113231864784
518,0.033585055643879175,0.0737281399046105,0.07690779014308426,0.001291549665014884
519,0.033585055643879175,0.0737281399046105,0.07690779014308426,0.0013095350204826676
520,0.033585055643879175,0.0737281399046105,0.07690779014308426,0.001327770829355429
521,0.033585055643879175,0.0737281399046105,0.07690779014308426,0.0013462605792989096
522,0.033585055643879175,0.0737281399046105,0.07690779014308426,0.0013650078065460137
523,0.033585055643879175,0.0737281399046105,0.07690779014308426,0.0013840160965731317
524,0.033585055643879175,0.0737281399046105,0.07690779014308426,0.0014032890847858733
525,0.03835453100158982,0.07531796502384738,0.07690779014308426,0.001422830457214352
526,0.03835453100158982,0.07531796502384738,0.07690779014308426,0.0014426439512181574
527,0.03835453100158982,0.07531796502384738,0.07690779014308426,0.00146273335620113
528,0.03835453100158982,0.07531796502384738,0.07690779014308426,0.0014831025143361043
529,0.03835453100158982,0.07531796502384738,0.07690779014308426,0.0015037553212997384
530,0.03835453100158982,0.07531796502384738,0.07690779014308426,0.0015246957270175728
531,0.03835453100158982,0.07531796502384738,0.07690779014308426,0.001545927736419477
532,0.03835453100158982,0.07531796502384738,0.07690779014308426,0.001567455410205595
533,0.03835453100158982,0.07531796502384738,0.07690779014308426,0.001589282865622978
534,0.04113672496025437,0.07611287758346581,0.08545310015898251,0.0016114142772530198
535,0.04113672496025437,0.07611287758346581,0.08545310015898251,0.001633853877809862
536,0.04113672496025437,0.07611287758346581,0.08545310015898251,0.0016566059589499134
537,0.04113672496025437,0.07611287758346581,0.08545310015898251,0.001679674872092653
538,0.04113672496025437,0.07611287758346581,0.08545310015898251,0.0017030650292528442
539,0.04113672496025437,0.07611287758346581,0.08545310015898251,0.0017267809038843558
540,0.04113672496025437,0.07611287758346581,0.08545310015898251,0.001750827031735725
541,0.04113672496025437,0.07611287758346581,0.08545310015898251,0.0017752080117176341
542,0.04113672496025437,0.07611287758346581,0.08545310015898251,0.0017999285067824763
543,0.0435214626391097,0.09181240063593005,0.08783783783783784,0.0018249932448161524
544,0.0435214626391097,0.09181240063593005,0.08783783783783784,0.0018504070195423021
545,0.0435214626391097,0.09181240063593005,0.08783783783783784,0.0018761746914391214
546,0.0435214626391097,0.09181240063593005,0.08783783783783784,0.0019023011886689439
547,0.0435214626391097,0.09181240063593005,0.08783783783783784,0.0019287915080207778
548,0.0435214626391097,0.09181240063593005,0.08783783783783784,0.001955650715865949
549,0.0435214626391097,0.09181240063593005,0.08783783783783784,0.001982883949127071
550,0.0435214626391097,0.09181240063593005,0.08783783783783784,0.0020104964162604992
551,0.04531001589825119,0.09240858505564388,0.09062003179650238,0.002038493398252462
552,0.04531001589825119,0.09240858505564388,0.09062003179650238,0.002066880249629082
553,0.04531001589825119,0.09240858505564388,0.09062003179650238,0.002095662399480433
554,0.04531001589825119,0.09240858505564388,0.09062003179650238,0.0021248453524988827
555,0.04531001589825119,0.09240858505564388,0.09062003179650238,0.0021544346900318847
556,0.04531001589825119,0.09240858505564388,0.09062003179650238,0.0021844360711494263
557,0.05246422893481717,0.0945945945945946,0.09360095389507155,0.0022148552337263594
558,0.05246422893481717,0.0945945945945946,0.09360095389507155,0.002245697995539774
559,0.05246422893481717,0.0945945945945946,0.09360095389507155,0.00227697025538168
560,0.05246422893481717,0.0945945945945946,0.09360095389507155,0.0023086779941871695
561,0.05246422893481717,0.0945945945945946,0.09360095389507155,0.002340827276178292
562,0.05246422893481717,0.0945945945945946,0.09360095389507155,0.002373424250023866
563,0.05246422893481717,0.0945945945945946,0.09360095389507155,0.002406475150015424
564,0.057233704292527825,0.09757551669316375,0.09499205087440382,0.00243998629725955
565,0.057233704292527825,0.09757551669316375,0.09499205087440382,0.002473964100886814
566,0.057233704292527825,0.09757551669316375,0.09499205087440382,0.0025084150592775386
567,0.057233704292527825,0.09757551669316375,0.09499205087440382,0.002543345761304648
568,0.057233704292527825,0.09757551669316375,0.09499205087440382,0.002578762887593801
569,0.057233704292527825,0.09757551669316375,0.09499205087440382,0.002614673211801092
570,0.060810810810810814,0.10194753577106519,0.09638314785373608,0.002651083601908539
571,0.060810810810810814,0.10194753577106519,0.09638314785373608,0.0026880010215376044
572,0.060810810810810814,0.10194753577106519,0.09638314785373608,0.0027254325312810277
573,0.060810810810810814,0.10194753577106519,0.09638314785373608,0.00276338529005317
574,0.060810810810810814,0.10194753577106519,0.09638314785373608,0.0028018665564591956
575,0.07452305246422894,0.10294117647058823,0.10294117647058823,0.0028408836901833044
576,0.07452305246422894,0.10294117647058823,0.10294117647058823,0.002880444153396298
577,0.07452305246422894,0.10294117647058823,0.10294117647058823,0.002920555512182745
578,0.07452305246422894,0.10294117647058823,0.10294117647058823,0.0029612254379880344
579,0.07452305246422894,0.10294117647058823,0.10294117647058823,0.0030024617090855495
580,0.07810015898251192,0.11009538950715421,0.1059220985691574,0.0030442722120643025
581,0.07810015898251192,0.11009538950715421,0.1059220985691574,0.0030866649433372744
582,0.07810015898251192,0.11009538950715421,0.1059220985691574,0.0031296480106707504
583,0.07810015898251192,0.11009538950715421,0.1059220985691574,0.003173229634734976
584,0.07810015898251192,0.11009538950715421,0.1059220985691574,0.0032174181506763717
585,0.08366454689984101,0.11287758346581876,0.11009538950715421,0.00326222200971167
586,0.08366454689984101,0.11287758346581876,0.11009538950715421,0.0033076497807442424
587,0.08366454689984101,0.11287758346581876,0.11009538950715421,0.0033537101520029287
588,0.08366454689984101,0.11287758346581876,0.11009538950715421,0.003400411932703706
589,0.08505564387917329,0.11486486486486487,0.11089030206677265,0.0034477640547344642
590,0.08505564387917329,0.11486486486486487,0.11089030206677265,0.0034957755743632753
591,0.08505564387917329,0.11486486486486487,0.11089030206677265,0.0035444556739704356
592,0.08505564387917329,0.11486486486486487,0.11089030206677265,0.0035938136638046254
593,0.08684419713831479,0.11486486486486487,0.11089030206677265,0.0036438589837635444
594,0.08684419713831479,0.11486486486486487,0.11089030206677265,0.0036946012051993025
595,0.08684419713831479,0.11486486486486487,0.11089030206677265,0.003746050032748993
596,0.08684419713831479,0.11486486486486487,0.11089030206677265,0.0037982153061907366
597,0.09002384737678855,0.11526232114467408,0.11446740858505565,0.003851107002325569
598,0.09002384737678855,0.11526232114467408,0.11446740858505565,0.00390473523688556
599,0.09002384737678855,0.11526232114467408,0.11446740858505565,0.0039591102664684585
600,0.09002384737678855,0.11526232114467408,0.11446740858505565,0.004014242490499322
601,0.09022257551669316,0.11585850556438791,0.13414149443561207,0.004070142453219439
602,0.09022257551669316,0.11585850556438791,0.13414149443561207,0.004126820845702951
603,0.09022257551669316,0.11585850556438791,0.13414149443561207,0.00418428850790158
604,0.09578696343402225,0.11665341812400636,0.1345389507154213,0.004242556430717776
605,0.09578696343402225,0.11665341812400636,0.1345389507154213,0.004301635758106795
606,0.09578696343402225,0.11665341812400636,0.1345389507154213,0.004361537789208006
607,0.09578696343402225,0.11665341812400636,0.1345389507154213,0.004422273980505897
608,0.09598569157392686,0.12201907790143084,0.1363275039745628,0.004483855948021186
609,0.09598569157392686,0.12201907790143084,0.1363275039745628,0.004546295469532399
610,0.09598569157392686,0.12201907790143084,0.1363275039745628,0.004609604486828433
611,0.0985691573926868,0.1232114467408585,0.13751987281399047,0.004673795107992464
612,0.0985691573926868,0.1232114467408585,0.13751987281399047,0.004738879609717651
613,0.0985691573926868,0.1232114467408585,0.13751987281399047,0.004804870439655128
614,0.10254372019077901,0.12559618441971382,0.1383147853736089,0.004871780218794631
615,0.10254372019077901,0.12559618441971382,0.1383147853736089,0.004939621743878321
616,0.10254372019077901,0.12559618441971382,0.1383147853736089,0.005008407989848212
617,0.10969793322734499,0.12599364069952304,0.13950715421303655,0.0050781521123276704
618,0.10969793322734499,0.12599364069952304,0.13950715421303655,0.005148867450137492
619,0.10969793322734499,0.12599364069952304,0.13950715421303655,0.005220567527846975
620,0.11009538950715421,0.12817965023847377,0.140302066772655,0.005293266058360561
621,0.11009538950715421,0.12817965023847377,0.140302066772655,0.005366976945540476
622,0.11009538950715421,0.12957074721780604,0.14507154213036566,0.005441714286865892
623,0.11009538950715421,0.12957074721780604,0.14507154213036566,0.005517492376129122
624,0.11009538950715421,0.12957074721780604,0.14507154213036566,0.005594325706169378
625,0.11625596184419713,0.14288553259141495,0.15262321144674085,0.005672228971644544
626,0.11625596184419713,0.14288553259141495,0.15262321144674085,0.005751217071841614
627,0.11625596184419713,0.14288553259141495,0.15262321144674085,0.005831305113526225
628,0.12360890302066772,0.14288553259141495,0.15401430842607314,0.005912508413831875
629,0.12360890302066772,0.14288553259141495,0.15401430842607314,0.005994842503189409
630,0.12480127186009539,0.14566772655007948,0.15580286168521462,0.00607832312829723
631,0.12480127186009539,0.14566772655007948,0.15580286168521462,0.006162966255132942
632,0.12599364069952304,0.14686009538950714,0.15779014308426073,0.006248788072006894
633,0.12599364069952304,0.14686009538950714,0.15779014308426073,0.006335804992658248
634,0.12599364069952304,0.14686009538950714,0.15779014308426073,0.00642403365939419
635,0.12798092209856915,0.147456279809221,0.15878378378378377,0.0065134909462728026
636,0.12798092209856915,0.147456279809221,0.15878378378378377,0.006604193962330305
637,0.12837837837837837,0.14825119236883944,0.15878378378378377,0.006696160054853221
638,0.12837837837837837,0.14825119236883944,0.15878378378378377,0.006789406812696105
639,0.13036565977742448,0.14825119236883944,0.16017488076311606,0.0068839520696454964
640,0.13036565977742448,0.14825119236883944,0.16017488076311606,0.00697981390783066
641,0.13116057233704292,0.1609697933227345,0.16156597774244832,0.0070770106611818895
642,0.13116057233704292,0.1609697933227345,0.16156597774244832,0.007175560918936928
643,0.13116057233704292,0.16395071542130366,0.16196343402225755,0.007275483529196225
644,0.13116057233704292,0.16395071542130366,0.16196343402225755,0.007376797602527731
645,0.13334658187599363,0.16454689984101747,0.16434817170111288,0.007479522515621821
646,0.13334658187599363,0.16454689984101747,0.16434817170111288,0.007583677914997191
647,0.13612877583465818,0.16613672496025436,0.16434817170111288,0.007689283720758314
648,0.13612877583465818,0.16613672496025436,0.16434817170111288,0.00779636013040523
649,0.13692368839427663,0.16792527821939587,0.1649443561208267,0.00790492762269642
650,0.13692368839427663,0.16792527821939587,0.1649443561208267,0.008015006961565405
651,0.13712241653418125,0.16792527821939587,0.16891891891891891,0.008126619200091945
652,0.13712241653418125,0.16792527821939587,0.16891891891891891,0.008239785684528518
653,0.13732114467408585,0.16792527821939587,0.17110492845786962,0.008354528058382863
654,0.13910969793322733,0.17289348171701113,0.17110492845786962,0.008470868266557402
655,0.13910969793322733,0.17289348171701113,0.17110492845786962,0.00858882855954625
656,0.14308426073131955,0.17388712241653417,0.1740858505564388,0.008708431497690725
657,0.14308426073131955,0.17388712241653417,0.1740858505564388,0.008829699955494092
658,0.14725755166931637,0.17468203497615262,0.17965023847376788,0.008952657125996391
659,0.14864864864864866,0.17547694753577106,0.1836248012718601,0.009077326525210223
660,0.14864864864864866,0.17547694753577106,0.1836248012718601,0.00920373199661822
661,0.15063593004769477,0.17587440381558028,0.1842209856915739,0.009331897715733239
662,0.15282193958664547,0.17766295707472177,0.18620826709062002,0.009461848194722
663,0.15282193958664547,0.17766295707472177,0.18620826709062002,0.009593608287093146
664,0.1571939586645469,0.17905405405405406,0.18859300476947535,0.009727203192450537
665,0.1571939586645469,0.17905405405405406,0.18859300476947535,0.00986265846131282
666,0.1573926868044515,0.1800476947535771,0.19018282988871224,0.01
667,0.1573926868044515,0.1800476947535771,0.19058028616852146,0.010139254075588142
668,0.1589825119236884,0.18024642289348172,0.1929650238473768,0.010280447320933098
669,0.1589825119236884,0.18024642289348172,0.1929650238473768,0.01042360673976401
670,0.16017488076311606,0.18124006359300476,0.19455484896661368,0.01056875971184805
671,0.16017488076311606,0.18124006359300476,0.20528616852146264,0.01071593399822671
672,0.16017488076311606,0.18124006359300476,0.20528616852146264,0.010865157746525371
673,0.16057233704292528,0.1818362480127186,0.20588235294117646,0.011016459496336568
674,0.16057233704292528,0.1818362480127186,0.2064785373608903,0.011169868184678227
675,0.16136724960254373,0.18282988871224165,0.2064785373608903,0.011325413151528128
676,0.16196343402225755,0.18282988871224165,0.20985691573926868,0.011483124145435113
677,0.16196343402225755,0.18282988871224165,0.20985691573926868,0.011643031329208756
678,0.1631558028616852,0.1836248012718601,0.20985691573926868,0.011805165285688056
679,0.1683227344992051,0.18481717011128776,0.21065182829888712,0.011969557023590429
680,0.17070747217806043,0.18899046104928457,0.21283783783783783,0.012136237983442417
681,0.1762718600953895,0.1893879173290938,0.21621621621621623,0.012305240043592616
682,0.1762718600953895,0.1893879173290938,0.21621621621621623,0.012476595526308684
683,0.1762718600953895,0.19197138314785372,0.21621621621621623,0.012650337203959038
684,0.1778616852146264,0.19197138314785372,0.2178060413354531,0.012826498305280598
685,0.17865659777424484,0.1931637519872814,0.2178060413354531,0.013005112521734098
686,0.18084260731319554,0.1971383147853736,0.2178060413354531,0.013186214013947484
687,0.18501589825119236,0.19813195548489665,0.2197933227344992,0.013369837418249451
688,0.18521462639109698,0.19932432432432431,0.22098569157392686,0.01355601785329369
689,0.1856120826709062,0.2007154213036566,0.2217806041335453,0.013744790926775366
690,0.18620826709062002,0.20767090620031797,0.22257551669316375,0.013936192742241435
691,0.18620826709062002,0.20965818759936408,0.22476152623211446,0.014130259905995337
692,0.18620826709062002,0.21065182829888712,0.22515898251192368,0.014327029534098295
693,0.18680445151033387,0.21263910969793323,0.22794117647058823,0.014526539259467812
694,0.18899046104928457,0.21422893481717012,0.2289348171701113,0.014728827239075018
695,0.1915739268680445,0.2160174880763116,0.22972972972972974,0.014933932161242534
696,0.19217011128775835,0.22038950715421304,0.23052464228934816,0.01514189325304352
697,0.19336248012718601,0.22038950715421304,0.231120826709062,0.015352750287804213
698,0.19395866454689983,0.22456279809220986,0.231120826709062,0.01556654359271062
699,0.1949523052464229,0.2255564387917329,0.23151828298887123,0.015783314056521166
700,0.19773449920508743,0.2255564387917329,0.2329093799682035,0.016003103137387016
701,0.19773449920508743,0.22635135135135134,0.23370429252782193,0.01622595287078087
702,0.19833068362480127,0.22794117647058823,0.2348966613672496,0.016451905877536605
703,0.19972178060413354,0.22794117647058823,0.2370826709062003,0.01668100537200059
704,0.20210651828298887,0.22933227344992052,0.23946740858505564,0.01691329517029647
705,0.2025039745627981,0.22933227344992052,0.23946740858505564,0.01714881969870541
706,0.20369634340222575,0.22933227344992052,0.2404610492845787,0.017387624002162504
707,0.20568362480127186,0.23211446740858505,0.24125596184419715,0.01762975375287204
708,0.20568362480127186,0.2333068362480127,0.2424483306836248,0.017875255259042353
709,0.20747217806041335,0.23410174880763115,0.24403815580286167,0.018124175473742357
710,0.20747217806041335,0.24085850556438793,0.24562798092209856,0.018376562003881724
711,0.20747217806041335,0.24085850556438793,0.24582670906200318,0.018632463119315597
712,0.20945945945945946,0.24085850556438793,0.246422893481717,0.018891927762076644
713,0.21085055643879172,0.24523052464228934,0.24741653418124007,0.019155005555735276
714,0.21085055643879172,0.24582670906200318,0.24860890302066774,0.019421746814890242
715,0.21323529411764705,0.2480127186009539,0.24860890302066774,0.019692202554791732
716,0.21542130365659778,0.24920508744038156,0.24880763116057233,0.019966424501097934
717,0.21899841017488075,0.24920508744038156,0.2498012718600954,0.020244465099768016
718,0.21899841017488075,0.24940381558028618,0.2539745627980922,0.02052637752709252
719,0.2217806041335453,0.25079491255961844,0.25457074721780604,0.02081221569986337
720,0.2231717011128776,0.25079491255961844,0.2553656597774245,0.021102034285685967
721,0.22575516693163752,0.2515898251192369,0.2561605723370429,0.021395888713434213
722,0.23012718600953896,0.25457074721780604,0.2577503974562798,0.02169383518385182
723,0.2313195548489666,0.25457074721780604,0.25834658187599363,0.021995930680300747
724,0.23151828298887123,0.2555643879173291,0.2587440381558029,0.022302232979659366
725,0.23350556438791734,0.257154213036566,0.2595389507154213,0.022612800663372797
726,0.23350556438791734,0.25834658187599363,0.2621224165341812,0.022927693128656487
727,0.23390302066772656,0.26232114467408585,0.2637122416534181,0.023246970599856503
728,0.234697933227345,0.26430842607313193,0.26569952305246425,0.023570694139967277
729,0.234697933227345,0.26430842607313193,0.26728934817170114,0.02389892566231048
730,0.2366852146263911,0.26609697933227344,0.27364864864864863,0.024231727942376005
731,0.23728139904610493,0.26728934817170114,0.2762321144674086,0.0245691646298279
732,0.2384737678855326,0.2684817170111288,0.2790143084260731,0.024911300260677907
733,0.24026232114467408,0.2706677265500795,0.27941176470588236,0.025258200269627846
734,0.24165341812400637,0.2706677265500795,0.28100158982511925,0.025609931002584567
735,0.24284578696343403,0.27106518282988873,0.28318759936406995,0.025966559729348724
736,0.2442368839427663,0.27106518282988873,0.28358505564387915,0.0263281546564802
737,0.24602543720190778,0.2730524642289348,0.2845786963434022,0.026694784940343233
738,0.24662162162162163,0.2730524642289348,0.2867647058823529,0.02706652070033241
739,0.24920508744038156,0.2744435612082671,0.28815580286168524,0.027443433032283623
740,0.25,0.27603338632750396,0.28875198728139906,0.027825594022071257
741,0.2549682034976153,0.279610492845787,0.2893481717011129,0.028213076759394707
742,0.2559618441971383,0.279610492845787,0.2899443561208267,0.02860595535175745
743,0.25794912559618444,0.28120031796502387,0.29093799682034976,0.029004304938639914
744,0.2595389507154213,0.2819952305246423,0.2917329093799682,0.029408201705870607
745,0.26013513513513514,0.2855723370429253,0.2927265500794913,0.029817722900196734
746,0.2625198728139905,0.2855723370429253,0.2933227344992051,0.030232946844057765
747,0.2655007949125596,0.2867647058823529,0.2951112877583466,0.030653952950565302
748,0.2668918918918919,0.2899443561208267,0.2955087440381558,0.03108082173869064
749,0.26768680445151033,0.2917329093799682,0.29670111287758344,0.03151363484866476
750,0.26828298887122415,0.29471383147853736,0.30007949125596184,0.03195247505759213
751,0.272456279809221,0.29630365659777425,0.30186804451510335,0.03239742629528195
752,0.2786168521462639,0.29630365659777425,0.30624006359300476,0.032848573660300466
753,0.27881558028616854,0.29908585055643877,0.3070349761526232,0.03330600343624588
754,0.27881558028616854,0.30226550079491254,0.30782988871224165,0.033769803108250875
755,0.27921303656597773,0.30226550079491254,0.30902225755166934,0.034240061379714255
756,0.27941176470588236,0.30445151033386325,0.3104133545310016,0.034716868189265594
757,0.28159777424483307,0.3070349761526232,0.31160572337042924,0.03520031472796683
758,0.2823926868044515,0.3141891891891892,0.3145866454689984,0.03569049345675229
759,0.28358505564387915,0.31558028616852146,0.31498410174880764,0.03618749812411276
760,0.2895468998410175,0.3179650238473768,0.31597774244833066,0.036691423784024936
761,0.2901430842607313,0.3197535771065183,0.31657392686804453,0.03720236681413066
762,0.2917329093799682,0.3197535771065183,0.31776629570747217,0.037720424934170015
763,0.29252782193958665,0.32273449920508746,0.3197535771065183,0.03824569722466999
764,0.2935214626391097,0.32273449920508746,0.32094594594594594,0.038778284145894536
765,0.29670111287758344,0.32472178060413354,0.3233306836248013,0.0393182875570577
766,0.2974960254372019,0.32690779014308424,0.3273052464228935,0.039865810735804384
767,0.29789348171701113,0.32690779014308424,0.32829888712241656,0.0404209583979631
768,0.2982909379968203,0.32829888712241656,0.33028616852146264,0.040983836717572615
769,0.29968203497615264,0.33048489666136727,0.3338632750397456,0.04155455334718871
770,0.30186804451510335,0.33048489666136727,0.33803656597774245,0.04213321743847289
771,0.30345786963434024,0.33247217806041335,0.3406200317965024,0.042719939663067766
772,0.30345786963434024,0.3334658187599364,0.34777424483306835,0.043314832233764027
773,0.30564387917329094,0.33585055643879175,0.3497615262321145,0.04391800892596086
774,0.3110095389507154,0.34121621621621623,0.35393481717011127,0.04452958509942651
775,0.3124006359300477,0.34399841017488075,0.35711446740858505,0.04514967772036102
776,0.3135930047694754,0.3465818759936407,0.35890302066772656,0.045778405383766166
777,0.31756756756756754,0.34896661367249604,0.3591017488076312,0.04641588833612782
778,0.31935612082670906,0.34896661367249604,0.359697933227345,0.04706224849841282
779,0.32114467408585057,0.3547297297297297,0.3612877583465819,0.04771760948938741
780,0.3217408585055644,0.3547297297297297,0.3638712241653418,0.04838209664925957
781,0.3223370429252782,0.3557233704292528,0.36764705882352944,0.04905583706365045
782,0.32492050874403816,0.3557233704292528,0.3696343402225755,0.04973895958790067
783,0.3263116057233704,0.3579093799682035,0.3710254372019078,0.050431594871713586
784,0.32909379968203495,0.36327503974562797,0.37261526232114467,0.051133875384143206
785,0.3294912559618442,0.36327503974562797,0.37420508744038156,0.05184593543892913
786,0.332670906200318,0.36486486486486486,0.37976947535771066,0.05256791122018419
787,0.3338632750397456,0.36486486486486486,0.3811605723370429,0.05329994080844093
788,0.33982511923688397,0.36824324324324326,0.382154213036566,0.054042164207059144
789,0.34181240063593005,0.36824324324324326,0.38513513513513514,0.05479472336900281
790,0.3459856915739269,0.37261526232114467,0.3877186009538951,0.055557762223988776
791,0.3503577106518283,0.37261526232114467,0.3901033386327504,0.056331426706013515
792,0.3523449920508744,0.375,0.3914944356120827,0.05711586478126435
793,0.3559220985691574,0.3765898251192369,0.3930842607313196,0.05791122647641758
794,0.35771065182829886,0.3805643879173291,0.39606518282988873,0.05871766390733249
795,0.3602941176470588,0.3841414944356121,0.39725755166931637,0.0595353313081437
796,0.3612877583465819,0.3863275039745628,0.4014308426073132,0.06036438506075864
797,0.3640699523052464,0.3863275039745628,0.40262321144674085,0.06120498372476703
798,0.36605723370429255,0.38930842607313193,0.4034181240063593,0.06205728806776501
799,0.3674483306836248,0.38930842607313193,0.40480922098569155,0.06292146109610337
800,0.3700317965023847,0.38930842607313193,0.40600158982511925,0.06379766808606283
801,0.3728139904610493,0.39288553259141495,0.4117647058823529,0.0646860766154632
802,0.3753974562798092,0.3956677265500795,0.41255961844197137,0.06558685659571435
803,0.38175675675675674,0.3990461049284579,0.4145468998410175,0.06650018030431118
804,0.3827503974562798,0.4024244833068362,0.4165341812400636,0.06742622241778334
805,0.3849364069952305,0.4083863275039746,0.41792527821939585,0.06836516004510239
806,0.3875198728139905,0.4083863275039746,0.42090620031796505,0.06931717276155401
807,0.38891096979332274,0.4111685214626391,0.424483306836248,0.07028244264308353
808,0.390302066772655,0.4111685214626391,0.4258744038155803,0.07126115430111744
809,0.39288553259141495,0.41355325914149443,0.4266693163751987,0.07225349491787206
810,0.3958664546899841,0.41355325914149443,0.43064387917329094,0.0732596542821523
811,0.3976550079491256,0.41693163751987283,0.4330286168521463,0.0742798248256491
812,0.4002384737678855,0.4203100158982512,0.4358108108108108,0.07531420165974376
813,0.4040143084260731,0.4236883942766296,0.43819554848966613,0.07636298261282241
814,0.4058028616852146,0.4236883942766296,0.4389904610492846,0.07742636826811278
815,0.40659777424483307,0.42726550079491254,0.4429650238473768,0.07850456200204509
816,0.4083863275039746,0.4298489666136725,0.44614467408585057,0.07959777002314977
817,0.40997615262321147,0.4330286168521463,0.44813195548489665,0.08070620141149507
818,0.41315580286168524,0.435214626391097,0.44932432432432434,0.0818300681586739
819,0.41633545310015896,0.435214626391097,0.450516693163752,0.08296958520834916
820,0.42170111287758344,0.4389904610492846,0.45329888712241656,0.08412497049736119
821,0.4248807631160572,0.4389904610492846,0.4548887122416534,0.08529644499741017
822,0.4282591414944356,0.442368839427663,0.45707472178060415,0.08648423275731726
823,0.4320349761526232,0.44554848966613675,0.4582670906200318,0.08768856094587427
824,0.4336248012718601,0.44992050874403816,0.4594594594594595,0.08890965989529168
825,0.4370031796502385,0.44992050874403816,0.46303656597774245,0.09014776314524918
826,0.44157392686804453,0.4538950715421304,0.46681240063593005,0.09140310748756224
827,0.4429650238473768,0.4584658187599364,0.46740858505564387,0.09267593301146883
828,0.4457472178060413,0.46184419713831476,0.4697933227344992,0.0939664831495469
829,0.4489268680445151,0.46184419713831476,0.4741653418124006,0.095275004724273
830,0.4513116057233704,0.46184419713831476,0.4771462639109698,0.09660174799522644
831,0.4542925278219396,0.470389507154213,0.477543720190779,0.09794696670695385
832,0.45965818759936405,0.47396661367249604,0.48032591414944353,0.099310918137498
833,0.46144674085850557,0.47396661367249604,0.48827503974562797,0.1006938631476027
834,0.4638314785373609,0.4773449920508744,0.4906597774244833,0.10209606623060476
835,0.4644276629570747,0.4773449920508744,0.4944356120826709,0.10351779556301763
836,0.46522257551669316,0.4807233704292528,0.49880763116057236,0.10495932305582266
837,0.4676073131955485,0.4807233704292528,0.5021860095389508,0.10642092440647245
838,0.47178060413354533,0.48608903020667726,0.5063593004769475,0.10790287915161835
839,0.4771462639109698,0.4900635930047695,0.5081478537360891,0.10940547072057435
840,0.4785373608903021,0.4900635930047695,0.5093402225755167,0.11092898648952228
841,0.48370429252782193,0.4950317965023847,0.5123211446740858,0.11247371783647507
842,0.4886724960254372,0.4950317965023847,0.5135135135135135,0.1140399601970033
843,0.4902623211446741,0.49860890302066774,0.5174880763116058,0.11562801312073753
844,0.49364069952305245,0.49860890302066774,0.5184817170111288,0.11723818032865997
845,0.4962241653418124,0.5023847376788553,0.5194753577106518,0.11887076977119032
846,0.49761526232114467,0.5071542130365659,0.5240461049284578,0.12052609368708414
847,0.5,0.5071542130365659,0.527027027027027,0.12220446866314887
848,0.505564387917329,0.5127186009538951,0.529610492845787,0.12390621569479157
849,0.5095389507154213,0.5180842607313195,0.5321939586645469,0.12563166024741215
850,0.5125198728139905,0.5180842607313195,0.5343799682034976,0.12738113231864784
851,0.5158982511923689,0.5222575516693164,0.5367647058823529,0.12915496650148828
852,0.5170906200317965,0.5222575516693164,0.537758346581876,0.13095350204826675
853,0.5214626391096979,0.5282193958664547,0.5415341812400636,0.13277708293554288
854,0.5246422893481717,0.5282193958664547,0.5437201907790143,0.1346260579298911
855,0.5292130365659777,0.5325914149443561,0.5502782193958664,0.1365007806546014
856,0.5361685214626392,0.5325914149443561,0.5546502384737679,0.13840160965731302
857,0.5417329093799682,0.5381558028616852,0.5582273449920508,0.1403289084785873
858,0.5465023847376789,0.5381558028616852,0.5616057233704292,0.1422830457214352
859,0.5486883942766295,0.5437201907790143,0.5653815580286169,0.14426439512181588
860,0.5518680445151033,0.5437201907790143,0.5709459459459459,0.14627333562011297
861,0.5528616852146264,0.549483306836248,0.5717408585055644,0.14831025143361026
862,0.5556438791732909,0.549483306836248,0.5763116057233705,0.15037553212997384
863,0.5590222575516693,0.5554451510333863,0.5804848966613673,0.1524695727017573
864,0.5643879173290938,0.5554451510333863,0.5856518282988871,0.15459277364194784
865,0.5663751987281399,0.560214626391097,0.5888314785373608,0.1567455410205595
866,0.5701510333863276,0.560214626391097,0.5916136724960255,0.15892828656229763
867,0.5761128775834659,0.560214626391097,0.5932034976152624,0.161141427725302
868,0.5802861685214626,0.5665739268680445,0.5941971383147854,0.16338538778098602
869,0.5826709062003179,0.5743243243243243,0.5965818759936407,0.16566059589499152
870,0.5856518282988871,0.5743243243243243,0.599960254372019,0.1679674872092653
871,0.5876391096979332,0.5816772655007949,0.6025437201907791,0.17030650292528426
872,0.5906200317965024,0.5876391096979332,0.6069157392686805,0.1726780903884356
873,0.5957869634340223,0.5876391096979332,0.610691573926868,0.17508270317357233
874,0.5975755166931638,0.5949920508744038,0.6148648648648649,0.1775208011717636
875,0.6005564387917329,0.6029411764705882,0.619435612082671,0.17999285067824766
876,0.6055246422893482,0.6029411764705882,0.620429252782194,0.18249932448161507
877,0.6075119236883942,0.6085055643879174,0.6242050874403816,0.18504070195423022
878,0.6098966613672496,0.6085055643879174,0.628577106518283,0.18761746914391195
879,0.6170508744038156,0.6144674085850557,0.6315580286168522,0.1902301188668946
880,0.6218203497615262,0.6144674085850557,0.6359300476947536,0.19287915080207776
881,0.625,0.6216216216216216,0.6385135135135135,0.1955650715865947
882,0.6265898251192369,0.6273847376788553,0.6418918918918919,0.19828839491270714
883,0.629570747217806,0.6273847376788553,0.6450715421303657,0.20104964162604969
884,0.6351351351351351,0.6341414944356121,0.6524244833068362,0.20384933982524642
885,0.6381160572337043,0.6341414944356121,0.6554054054054054,0.2066880249629082
886,0.6418918918918919,0.6408982511923689,0.6581875993640699,0.20956623994804308
887,0.6462639109697933,0.6478537360890302,0.6607710651828299,0.21248453524988828
888,0.6504372019077902,0.6478537360890302,0.6645468998410174,0.21544346900318823
889,0.6530206677265501,0.6565977742448331,0.6701112877583466,0.21844360711494282
890,0.6548092209856916,0.6565977742448331,0.6724960254372019,0.2214855233726359
891,0.6577901430842608,0.6615659777424483,0.6764705882352942,0.22456979955397716
892,0.662758346581876,0.6695151033386327,0.6776629570747218,0.22769702553816798
893,0.6659379968203497,0.6695151033386327,0.681637519872814,0.23086779941871674
894,0.6687201907790143,0.6778616852146264,0.6840222575516693,0.23408272761782942
895,0.6738871224165341,0.6778616852146264,0.6875993640699523,0.23734242500238661
896,0.6788553259141494,0.6840222575516693,0.6951510333863276,0.2406475150015422
897,0.6826311605723371,0.690779014308426,0.701510333863275,0.24399862972595504
898,0.6850158982511924,0.690779014308426,0.7044912559618441,0.24739641008868118
899,0.6885930047694754,0.690779014308426,0.7088632750397457,0.2508415059277541
900,0.6915739268680445,0.7019077901430842,0.7108505564387917,0.25433457613046484
901,0.6937599364069952,0.7019077901430842,0.7160174880763116,0.25787628875938035
902,0.6977344992050875,0.7074721780604134,0.7187996820349761,0.2614673211801092
903,0.7017090620031796,0.7154213036565977,0.7243640699523053,0.2651083601908536
904,0.706081081081081,0.7217806041335453,0.7287360890302067,0.2688001021537607
905,0.7112480127186009,0.7217806041335453,0.7323131955484896,0.27254325312810274
906,0.7174085850556439,0.7281399046104928,0.7358903020667726,0.27633852900531725
907,0.7257551669316376,0.7281399046104928,0.7384737678855325,0.28018665564591955
908,0.7299284578696343,0.7366852146263911,0.7416534181240063,0.2840883690183301
909,0.7344992050874404,0.7366852146263911,0.7466216216216216,0.28804441533962977
910,0.7398648648648649,0.7448330683624801,0.7498012718600954,0.2920555512182745
911,0.7426470588235294,0.7525834658187599,0.7557631160572337,0.2961225437988037
912,0.7466216216216216,0.7599364069952306,0.7601351351351351,0.30024617090855493
913,0.7517885532591415,0.7599364069952306,0.7649046104928457,0.30442722120642995
914,0.7567567567567568,0.764308426073132,0.7684817170111288,0.30866649433372745
915,0.7621224165341812,0.7734499205087441,0.7752384737678856,0.312964801067075
916,0.766295707472178,0.7810015898251192,0.7823926868044515,0.3173229634734979
917,0.7704689984101749,0.7881558028616852,0.790341812400636,0.32174181506763716
918,0.7736486486486487,0.7937201907790143,0.7941176470588235,0.32622220097116666
919,0.7768282988871225,0.8024642289348172,0.800476947535771,0.33076497807442423
920,0.7815977742448331,0.8094197138314785,0.8062400635930048,0.3353710152002929
921,0.7853736089030207,0.8159777424483307,0.8120031796502385,0.3400411932703709
922,0.7919316375198728,0.8217408585055644,0.8149841017488076,0.3447764054734464
923,0.7976947535771065,0.8257154213036566,0.8185612082670907,0.3495775574363271
924,0.8018680445151033,0.8334658187599364,0.8227344992050875,0.3544455673970436
925,0.8074324324324325,0.839825119236884,0.8267090620031796,0.3593813663804626
926,0.8122019077901431,0.8449920508744038,0.8330683624801272,0.3643858983763548
927,0.8171701112877583,0.8483704292527822,0.8390302066772655,0.36946012051993027
928,0.8237281399046105,0.8535373608903021,0.8445945945945946,0.37460500327489893
929,0.8282988871224165,0.8573131955484896,0.8511526232114467,0.37982153061907364
930,0.833664546899841,0.8598966613672496,0.8557233704292527,0.3851107002325569
931,0.8392289348171701,0.8646661367249603,0.8618839427662957,0.39047352368855637
932,0.8455882352941176,0.874006359300477,0.8690381558028617,0.39591102664684585
933,0.8505564387917329,0.8779809220985691,0.8728139904610492,0.40142424904993174
934,0.8559220985691574,0.8823529411764706,0.8783783783783784,0.40701424532194386
935,0.863275039745628,0.8873211446740858,0.8851351351351351,0.41268208457029515
936,0.8674483306836248,0.8928855325914149,0.890302066772655,0.41842885079015846
937,0.8730127186009539,0.8984499205087441,0.8974562798092209,0.4242556430717777
938,0.8767885532591415,0.9014308426073132,0.9024244833068362,0.43016357581067904
939,0.8839427662957074,0.9040143084260731,0.9081875993640699,0.43615377892080054
940,0.8887122416534181,0.9113672496025437,0.9123608903020668,0.4422273980505897
941,0.8986486486486487,0.916335453100159,0.9185214626391097,0.4483855948021191
942,0.9060015898251192,0.9211049284578696,0.9236883942766295,0.4546295469532399
943,0.9107710651828299,0.9270667726550079,0.9292527821939587,0.4609604486828429
944,0.9151430842607313,0.9298489666136724,0.9364069952305246,0.46737951079924633
945,0.9222972972972973,0.9320349761526232,0.9413751987281399,0.4738879609717651
946,0.9272655007949125,0.9379968203497615,0.9461446740858506,0.4804870439655134
947,0.9292527821939587,0.9435612082670907,0.9519077901430842,0.48717802187946313
948,0.935214626391097,0.9489268680445151,0.9568759936406995,0.4939621743878316
949,0.9403815580286169,0.9525039745627981,0.9604531001589826,0.5008407989848213
950,0.9477344992050875,0.962241653418124,0.9634340222575517,0.5078152112327671
951,0.9531001589825119,0.964825119236884,0.9680047694753577,0.5148867450137498
952,0.9564785373608903,0.9678060413354531,0.9717806041335453,0.5220567527846975
953,0.9594594594594594,0.9707869634340223,0.9759538950715422,0.5293266058360555
954,0.9620429252782194,0.974960254372019,0.980127186009539,0.5366976945540476
955,0.9674085850556439,0.9773449920508744,0.9825119236883942,0.5441714286865887
956,0.9705882352941176,0.9793322734499205,0.9850953895071543,0.5517492376129128
957,0.9743640699523053,0.9825119236883942,0.9864864864864865,0.5594325706169377
958,0.9771462639109698,0.9844992050874404,0.988275039745628,0.5672228971644537
959,0.9797297297297297,0.9878775834658188,0.9908585055643879,0.5751217071841613
960,0.9813195548489666,0.9900635930047694,0.9930445151033387,0.5831305113526218
961,0.983704292527822,0.9930445151033387,0.9942368839427663,0.5912508413831881
962,0.9864864864864865,0.9950317965023847,0.995429252782194,0.5994842503189408
963,0.9880763116057234,0.9962241653418124,0.9962241653418124,0.6078323128297224
964,0.9896661367249603,0.9970190779014309,0.9968203497615262,0.6162966255132942
965,0.9904610492845787,0.9976152623211447,0.9974165341812401,0.6248788072006888
966,0.9918521462639109,0.9982114467408585,0.9982114467408585,0.6335804992658254
967,0.9930445151033387,0.9994038155802861,0.9984101748807631,0.642403365939419
968,0.9952305246422893,0.9994038155802861,0.9984101748807631,0.6513490946272796
969,0.9960254372019078,0.9998012718600954,0.9986089030206677,0.6604193962330305
970,0.9968203497615262,0.9998012718600954,0.9988076311605724,0.6696160054853215
971,0.9974165341812401,0.9998012718600954,0.999006359300477,0.6789406812696112
972,0.9982114467408585,0.9998012718600954,0.999006359300477,0.6883952069645496
973,0.9984101748807631,1.0,0.999006359300477,0.6979813907830652
974,0.9986089030206677,1.0,0.9992050874403816,0.707701066118189
975,0.9988076311605724,1.0,0.9994038155802861,0.7175560918936922
976,0.9992050874403816,1.0,0.9994038155802861,0.7275483529196233
977,0.9994038155802861,1.0,0.9994038155802861,0.7376797602527732
978,0.9996025437201908,1.0,0.9996025437201908,0.7479522515621814
979,0.9996025437201908,1.0,0.9998012718600954,0.7583677914997191
980,0.9996025437201908,1.0,0.9998012718600954,0.7689283720758305
981,0.9996025437201908,1.0,0.9998012718600954,0.7796360130405237
982,0.9998012718600954,1.0,0.9998012718600954,0.7904927622696419
983,0.9998012718600954,1.0,0.9998012718600954,0.8015006961565413
984,1.0,1.0,0.9998012718600954,0.8126619200091946
985,1.0,1.0,0.9998012718600954,0.8239785684528511
986,1.0,1.0,0.9998012718600954,0.8354528058382871
987,1.0,1.0,1.0,0.8470868266557402
988,1.0,1.0,1.0,0.8588828559546258
989,1.0,1.0,1.0,0.8708431497690724
990,1.0,1.0,1.0,0.8829699955494082
991,1.0,1.0,1.0,0.89526571259964
992,1.0,1.0,1.0,0.9077326525210223
993,1.0,1.0,1.0,0.920373199661823
994,1.0,1.0,1.0,0.9331897715733238
995,1.0,1.0,1.0,0.9461848194721992
996,1.0,1.0,1.0,0.9593608287093147
997,1.0,1.0,1.0,0.9727203192450538
998,1.0,1.0,1.0,0.9862658461312831
999,1.0,1.0,1.0,1.0


==> data/combined/combined_attack_purchase100_auc.csv <==
,liraonline,relativeonline,relativeonlinelogits,random
0,0.769,0.807,0.768,0.5


==> data/combined/combined_attack_purchase100_roc.csv <==
,liraonline,relativeonline,relativeonlinelogits,random
0,0.006359300476947536,0.017488076311605722,0.007551669316375199,1e-06
1,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.0139254075588142e-06
2,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.0280447320933096e-06
3,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.0423606739764013e-06
4,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.056875971184805e-06
5,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.0715933998226711e-06
6,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.0865157746525372e-06
7,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.1016459496336568e-06
8,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.1169868184678225e-06
9,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.1325413151528126e-06
10,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.148312414543511e-06
11,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.1643031329208755e-06
12,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.1805165285688055e-06
13,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.1969557023590428e-06
14,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.2136237983442417e-06
15,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.2305240043592616e-06
16,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.2476595526308684e-06
17,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.2650337203959037e-06
18,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.2826498305280597e-06
19,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.3005112521734097e-06
20,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.3186214013947485e-06
21,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.3369837418249452e-06
22,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.355601785329369e-06
23,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.3744790926775367e-06
24,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.3936192742241435e-06
25,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.4130259905995336e-06
26,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.4327029534098296e-06
27,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.4526539259467812e-06
28,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.4728827239075016e-06
29,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.4933932161242533e-06
30,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.5141893253043518e-06
31,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.535275028780421e-06
32,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.556654359271062e-06
33,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.5783314056521166e-06
34,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.6003103137387017e-06
35,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.622595287078087e-06
36,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.6451905877536607e-06
37,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.6681005372000591e-06
38,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.691329517029647e-06
39,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.7148819698705409e-06
40,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.7387624002162504e-06
41,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.762975375287204e-06
42,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.7875255259042354e-06
43,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.8124175473742357e-06
44,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.8376562003881725e-06
45,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.8632463119315598e-06
46,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.8891927762076644e-06
47,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.915500555573528e-06
48,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.9421746814890245e-06
49,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.9692202554791733e-06
50,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.9966424501097934e-06
51,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.0244465099768015e-06
52,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.052637752709252e-06
53,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.081221569986337e-06
54,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.1102034285685966e-06
55,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.1395888713434217e-06
56,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.1693835183851824e-06
57,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.1995930680300747e-06
58,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.230223297965936e-06
59,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.2612800663372794e-06
60,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.2927693128656486e-06
61,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.3246970599856503e-06
62,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.3570694139967276e-06
63,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.389892566231048e-06
64,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.4231727942376005e-06
65,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.45691646298279e-06
66,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.491130026067791e-06
67,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.5258200269627847e-06
68,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.5609931002584565e-06
69,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.5966559729348724e-06
70,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.6328154656480197e-06
71,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.669478494034323e-06
72,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.7066520700332416e-06
73,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.744343303228363e-06
74,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.782559402207126e-06
75,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.821307675939471e-06
76,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.860595535175745e-06
77,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.9004304938639916e-06
78,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.9408201705870607e-06
79,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.9817722900196732e-06
80,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.0232946844057763e-06
81,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.0653952950565296e-06
82,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.108082173869064e-06
83,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.151363484866476e-06
84,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.1952475057592136e-06
85,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.2397426295281954e-06
86,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.2848573660300466e-06
87,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.3306003436245885e-06
88,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.376980310825088e-06
89,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.4240061379714255e-06
90,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.471686818926559e-06
91,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.5200314727966823e-06
92,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.5690493456752295e-06
93,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.6187498124112765e-06
94,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.6691423784024943e-06
95,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.720236681413066e-06
96,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.7720424934170015e-06
97,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.824569722466999e-06
98,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.877828414589453e-06
99,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.93182875570577e-06
100,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.986581073580438e-06
101,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.04209583979631e-06
102,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.098383671757261e-06
103,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.155455334718879e-06
104,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.213321743847289e-06
105,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.271993966306777e-06
106,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.331483223376403e-06
107,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.391800892596085e-06
108,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.452958509942659e-06
109,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.514967772036102e-06
110,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.577840538376616e-06
111,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.641588833612782e-06
112,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.706224849841281e-06
113,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.7717609489387505e-06
114,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.838209664925957e-06
115,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.905583706365045e-06
116,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.973895958790067e-06
117,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.0431594871713585e-06
118,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.113387538414331e-06
119,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.184593543892913e-06
120,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.256791122018419e-06
121,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.329994080844093e-06
122,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.404216420705915e-06
123,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.479472336900293e-06
124,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.5557762223988786e-06
125,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.633142670601352e-06
126,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.711586478126435e-06
127,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.791122647641759e-06
128,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.871766390733262e-06
129,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.95353313081437e-06
130,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.036438506075864e-06
131,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.120498372476702e-06
132,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.205728806776501e-06
133,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.2921461096103505e-06
134,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.379766808606282e-06
135,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.46860766154632e-06
136,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.558685659571435e-06
137,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.650018030431118e-06
138,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.742622241778349e-06
139,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.836516004510238e-06
140,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.9317172761554005e-06
141,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.0282442643083526e-06
142,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.126115430111745e-06
143,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.2253494917872216e-06
144,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.32596542821523e-06
145,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.427982482564911e-06
146,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.531420165974376e-06
147,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.636298261282242e-06
148,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.742636826811277e-06
149,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.85045620020451e-06
150,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.959777002314978e-06
151,0.006359300476947536,0.017488076311605722,0.007551669316375199,8.070620141149506e-06
152,0.006359300476947536,0.017488076311605722,0.007551669316375199,8.183006815867389e-06
153,0.006359300476947536,0.017488076311605722,0.007551669316375199,8.296958520834915e-06
154,0.006359300476947536,0.017488076311605722,0.007551669316375199,8.41249704973612e-06
155,0.006359300476947536,0.017488076311605722,0.007551669316375199,8.529644499741017e-06
156,0.006359300476947536,0.017488076311605722,0.007551669316375199,8.648423275731726e-06
157,0.006359300476947536,0.017488076311605722,0.007551669316375199,8.768856094587425e-06
158,0.006359300476947536,0.017488076311605722,0.007551669316375199,8.890965989529167e-06
159,0.006359300476947536,0.017488076311605722,0.007551669316375199,9.014776314524917e-06
160,0.006359300476947536,0.017488076311605722,0.007551669316375199,9.140310748756223e-06
161,0.006359300476947536,0.017488076311605722,0.007551669316375199,9.267593301146882e-06
162,0.006359300476947536,0.017488076311605722,0.007551669316375199,9.39664831495469e-06
163,0.006359300476947536,0.017488076311605722,0.007551669316375199,9.5275004724273e-06
164,0.006359300476947536,0.017488076311605722,0.007551669316375199,9.660174799522646e-06
165,0.006359300476947536,0.017488076311605722,0.007551669316375199,9.794696670695386e-06
166,0.006359300476947536,0.017488076311605722,0.007551669316375199,9.9310918137498e-06
167,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.0069386314760271e-05
168,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.0209606623060476e-05
169,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.0351779556301762e-05
170,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.0495932305582265e-05
171,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.0642092440647246e-05
172,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.0790287915161837e-05
173,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.0940547072057437e-05
174,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.1092898648952229e-05
175,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.124737178364751e-05
176,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.1403996019700332e-05
177,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.1562801312073755e-05
178,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.1723818032865999e-05
179,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.1887076977119032e-05
180,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.2052609368708412e-05
181,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.2220446866314887e-05
182,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.2390621569479157e-05
183,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.2563166024741215e-05
184,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.2738113231864785e-05
185,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.2915496650148827e-05
186,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.3095350204826676e-05
187,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.327770829355429e-05
188,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.346260579298911e-05
189,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.3650078065460137e-05
190,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.3840160965731302e-05
191,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.4032890847858732e-05
192,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.4228304572143519e-05
193,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.4426439512181588e-05
194,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.4627333562011299e-05
195,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.483102514336103e-05
196,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.5037553212997385e-05
197,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.5246957270175731e-05
198,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.5459277364194785e-05
199,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.567455410205595e-05
200,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.5892828656229765e-05
201,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.6114142772530196e-05
202,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.63385387780986e-05
203,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.656605958949915e-05
204,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.6796748720926532e-05
205,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.7030650292528428e-05
206,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.726780903884356e-05
207,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.7508270317357232e-05
208,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.7752080117176357e-05
209,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.7999285067824762e-05
210,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.8249932448161504e-05
211,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.850407019542302e-05
212,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.8761746914391195e-05
213,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.902301188668946e-05
214,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.9287915080207776e-05
215,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.955650715865947e-05
216,0.006359300476947536,0.017488076311605722,0.007551669316375199,1.9828839491270713e-05
217,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.010496416260497e-05
218,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.038493398252464e-05
219,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.066880249629082e-05
220,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.0956623994804308e-05
221,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.1248453524988828e-05
222,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.154434690031882e-05
223,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.1844360711494287e-05
224,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.2148552337263595e-05
225,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.245697995539772e-05
226,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.27697025538168e-05
227,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.3086779941871675e-05
228,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.3408272761782944e-05
229,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.373424250023866e-05
230,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.4064751500154215e-05
231,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.43998629725955e-05
232,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.4739641008868115e-05
233,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.508415059277541e-05
234,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.543345761304648e-05
235,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.578762887593798e-05
236,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.614673211801092e-05
237,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.6510836019085362e-05
238,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.6880010215376075e-05
239,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.7254325312810276e-05
240,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.763385290053167e-05
241,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.8018665564591953e-05
242,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.840883690183301e-05
243,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.8804441533962977e-05
244,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.9205555121827452e-05
245,0.006359300476947536,0.017488076311605722,0.007551669316375199,2.9612254379880316e-05
246,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.0024617090855495e-05
247,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.044272212064306e-05
248,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.0866649433372746e-05
249,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.12964801067075e-05
250,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.173229634734973e-05
251,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.2174181506763714e-05
252,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.262222009711673e-05
253,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.307649780744242e-05
254,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.353710152002929e-05
255,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.400411932703703e-05
256,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.447764054734464e-05
257,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.4957755743632785e-05
258,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.5444556739704355e-05
259,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.5938136638046256e-05
260,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.6438589837635405e-05
261,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.6946012051993025e-05
262,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.7460500327489966e-05
263,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.798215306190736e-05
264,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.8511070023255685e-05
265,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.904735236885556e-05
266,0.006359300476947536,0.017488076311605722,0.007551669316375199,3.959110266468459e-05
267,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.014242490499326e-05
268,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.070142453219439e-05
269,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.1268208457029516e-05
270,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.1842885079015846e-05
271,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.242556430717777e-05
272,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.301635758106799e-05
273,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.3615377892080056e-05
274,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.4222739805058974e-05
275,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.483855948021191e-05
276,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.5462954695323996e-05
277,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.609604486828439e-05
278,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.673795107992464e-05
279,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.738879609717651e-05
280,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.804870439655134e-05
281,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.8717802187946306e-05
282,0.006359300476947536,0.017488076311605722,0.007551669316375199,4.939621743878326e-05
283,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.008407989848212e-05
284,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.0781521123276707e-05
285,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.148867450137497e-05
286,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.220567527846975e-05
287,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.2932660583605666e-05
288,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.366976945540476e-05
289,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.441714286865887e-05
290,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.517492376129129e-05
291,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.594325706169377e-05
292,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.672228971644549e-05
293,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.751217071841614e-05
294,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.8313051135262185e-05
295,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.912508413831882e-05
296,0.006359300476947536,0.017488076311605722,0.007551669316375199,5.994842503189409e-05
297,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.0783231282972365e-05
298,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.162966255132942e-05
299,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.248788072006888e-05
300,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.335804992658255e-05
301,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.424033659394191e-05
302,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.513490946272809e-05
303,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.604193962330305e-05
304,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.696160054853215e-05
305,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.789406812696113e-05
306,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.883952069645496e-05
307,0.006359300476947536,0.017488076311605722,0.007551669316375199,6.979813907830666e-05
308,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.077010661181889e-05
309,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.17556091893692e-05
310,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.275483529196232e-05
311,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.37679760252773e-05
312,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.479522515621829e-05
313,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.58367791499719e-05
314,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.689283720758305e-05
315,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.796360130405237e-05
316,0.006359300476947536,0.017488076311605722,0.007551669316375199,7.90492762269642e-05
317,0.006359300476947536,0.017488076311605722,0.007551669316375199,8.015006961565413e-05
318,0.006359300476947536,0.017488076311605722,0.007551669316375199,8.126619200091945e-05
319,0.006359300476947536,0.017488076311605722,0.007551669316375199,8.23978568452851e-05
320,0.006359300476947536,0.017488076311605722,0.007551669316375199,8.354528058382871e-05
321,0.006359300476947536,0.017488076311605722,0.007551669316375199,8.470868266557402e-05
322,0.006359300476947536,0.017488076311605722,0.007551669316375199,8.588828559546258e-05
323,0.006359300476947536,0.017488076311605722,0.007551669316375199,8.708431497690725e-05
324,0.006359300476947536,0.017488076311605722,0.007551669316375199,8.829699955494083e-05
325,0.006359300476947536,0.017488076311605722,0.007551669316375199,8.952657125996401e-05
326,0.006359300476947536,0.017488076311605722,0.007551669316375199,9.077326525210224e-05
327,0.006359300476947536,0.017488076311605722,0.007551669316375199,9.20373199661823e-05
328,0.006359300476947536,0.017488076311605722,0.007551669316375199,9.331897715733239e-05
329,0.006359300476947536,0.017488076311605722,0.007551669316375199,9.461848194721992e-05
330,0.006359300476947536,0.017488076311605722,0.007551669316375199,9.593608287093147e-05
331,0.006359300476947536,0.017488076311605722,0.007551669316375199,9.727203192450537e-05
332,0.006359300476947536,0.017488076311605722,0.007551669316375199,9.862658461312831e-05
333,0.006359300476947536,0.017488076311605722,0.007551669316375199,9.999999999999999e-05
334,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00010139254075588153
335,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00010280447320933097
336,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.0001042360673976401
337,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00010568759711848039
338,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.0001071593399822671
339,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00010865157746525384
340,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.0001101645949633657
341,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00011169868184678226
342,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00011325413151528115
343,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00011483124145435111
344,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00011643031329208767
345,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00011805165285688056
346,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00011969557023590428
347,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00012136237983442405
348,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00012305240043592616
349,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00012476595526308696
350,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00012650337203959038
351,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.000128264983052806
352,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00013005112521734084
353,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00013186214013947485
354,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00013369837418249466
355,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.0001355601785329369
356,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00013744790926775366
357,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00013936192742241418
358,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00014130259905995336
359,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.0001432702953409831
360,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00014526539259467812
361,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00014728827239075018
362,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00014933932161242518
363,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.0001514189325304352
364,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00015352750287804228
365,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.0001556654359271062
366,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.0001578331405652118
367,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00016003103137387001
368,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.0001622595287078087
369,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00016451905877536624
370,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.0001668100537200059
371,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00016913295170296487
372,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00017148819698705392
373,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00017387624002162505
374,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00017629753752872057
375,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00017875255259042355
376,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00018124175473742377
377,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00018376562003881704
378,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00018632463119315598
379,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.0001889192776207666
380,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00019155005555735277
381,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00019421746814890262
382,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00019692202554791714
383,0.006359300476947536,0.017488076311605722,0.007551669316375199,0.00019966424501097934
384,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00020244465099768038
385,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00020526377527092522
386,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.0002081221569986339
387,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00021102034285685944
388,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00021395888713434213
389,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00021693835183851843
390,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00021995930680300746
391,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00022302232979659386
392,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00022612800663372772
393,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00022927693128656486
394,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00023246970599856477
395,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00023570694139967278
396,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00023898925662310503
397,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00024231727942375982
398,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00024569164629827903
399,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00024911300260677886
400,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.0002525820026962785
401,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.0002560993100258459
402,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00025966559729348693
403,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00026328154656480196
404,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.0002669478494034321
405,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.0002706652070033241
406,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.0002744343303228365
407,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.0002782559402207126
408,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.0002821307675939471
409,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.0002860595535175742
410,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00029004304938639913
411,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00029408201705870637
412,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00029817722900196735
413,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.0003023294684405776
414,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00030653952950565264
415,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00031080821738690636
416,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.0003151363484866479
417,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00031952475057592136
418,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00032397426295281955
419,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00032848573660300434
420,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00033306003436245883
421,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.0003376980310825091
422,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00034240061379714254
423,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00034716868189265597
424,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00035200314727966794
425,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.000356904934567523
426,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00036187498124112805
427,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.0003669142378402494
428,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.0003720236681413066
429,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.0003772042493416997
430,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.0003824569722466999
431,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.0003877828414589457
432,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.000393182875570577
433,0.007750397456279809,0.022853736089030206,0.009141494435612083,0.00039865810735804387
434,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0004042095839796306
435,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0004098383671757261
436,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0004155455334718875
437,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0004213321743847289
438,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.00042719939663067764
439,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0004331483223376398
440,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0004391800892596086
441,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0004452958509942655
442,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0004514967772036102
443,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.00045778405383766163
444,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.00046415888336127773
445,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0004706224849841282
446,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0004771760948938746
447,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.00048382096649259574
448,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0004905583706365045
449,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0004973895958790063
450,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0005043159487171359
451,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0005113387538414326
452,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0005184593543892912
453,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0005256791122018424
454,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0005329994080844088
455,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0005404216420705915
456,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0005479472336900287
457,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0005555776222398878
458,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0005633142670601357
459,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0005711586478126428
460,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0005791122647641758
461,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0005871766390733255
462,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.000595353313081437
463,0.008744038155802861,0.030206677265500796,0.013314785373608903,0.0006036438506075869
464,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.0006120498372476697
465,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.0006205728806776501
466,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.0006292146109610344
467,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.0006379766808606282
468,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.0006468607661546328
469,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.0006558685659571428
470,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.0006650018030431117
471,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.0006742622241778342
472,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.0006836516004510238
473,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.0006931717276155408
474,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.0007028244264308346
475,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.0007126115430111746
476,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.0007225349491787215
477,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.000732596542821523
478,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.0007427982482564919
479,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.0007531420165974368
480,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.0007636298261282241
481,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.000774263682681127
482,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.0007850456200204508
483,0.010731319554848967,0.0379570747217806,0.016693163751987282,0.0007959777002314986
484,0.013513513513513514,0.040739268680445154,0.022058823529411766,0.0008070620141149499
485,0.013513513513513514,0.040739268680445154,0.022058823529411766,0.000818300681586739
486,0.013513513513513514,0.040739268680445154,0.022058823529411766,0.0008296958520834907
487,0.013513513513513514,0.040739268680445154,0.022058823529411766,0.0008412497049736118
488,0.013513513513513514,0.040739268680445154,0.022058823529411766,0.0008529644499741025
489,0.013513513513513514,0.040739268680445154,0.022058823529411766,0.0008648423275731717
490,0.013513513513513514,0.040739268680445154,0.022058823529411766,0.0008768856094587427
491,0.013513513513513514,0.040739268680445154,0.022058823529411766,0.0008890965989529158
492,0.013513513513513514,0.040739268680445154,0.022058823529411766,0.0009014776314524918
493,0.013513513513513514,0.040739268680445154,0.022058823529411766,0.0009140310748756232
494,0.013513513513513514,0.040739268680445154,0.022058823529411766,0.0009267593301146883
495,0.013513513513513514,0.040739268680445154,0.022058823529411766,0.0009396648314954692
496,0.013513513513513514,0.040739268680445154,0.022058823529411766,0.0009527500472427291
497,0.013513513513513514,0.040739268680445154,0.022058823529411766,0.0009660174799522646
498,0.013513513513513514,0.040739268680445154,0.022058823529411766,0.0009794696670695395
499,0.013513513513513514,0.040739268680445154,0.022058823529411766,0.00099310918137498
500,0.027424483306836247,0.04531001589825119,0.022058823529411766,0.001006938631476027
501,0.027424483306836247,0.04531001589825119,0.022058823529411766,0.0010209606623060464
502,0.027424483306836247,0.04531001589825119,0.022058823529411766,0.001035177955630176
503,0.027424483306836247,0.04531001589825119,0.022058823529411766,0.0010495932305582276
504,0.027424483306836247,0.04531001589825119,0.022058823529411766,0.0010642092440647246
505,0.027424483306836247,0.04531001589825119,0.022058823529411766,0.0010790287915161836
506,0.027424483306836247,0.04531001589825119,0.022058823529411766,0.0010940547072057424
507,0.027424483306836247,0.04531001589825119,0.022058823529411766,0.0011092898648952228
508,0.027424483306836247,0.04531001589825119,0.022058823529411766,0.0011247371783647518
509,0.027424483306836247,0.04531001589825119,0.022058823529411766,0.001140399601970033
510,0.027424483306836247,0.04531001589825119,0.022058823529411766,0.0011562801312073752
511,0.027424483306836247,0.04531001589825119,0.022058823529411766,0.0011723818032865986
512,0.027424483306836247,0.04531001589825119,0.022058823529411766,0.0011887076977119032
513,0.027424483306836247,0.04531001589825119,0.022058823529411766,0.0012052609368708425
514,0.028616852146263912,0.04531001589825119,0.02782193958664547,0.0012220446866314887
515,0.028616852146263912,0.04531001589825119,0.02782193958664547,0.0012390621569479156
516,0.028616852146263912,0.04531001589825119,0.02782193958664547,0.00125631660247412
517,0.028616852146263912,0.04531001589825119,0.02782193958664547,0.0012738113231864784
518,0.028616852146263912,0.04531001589825119,0.02782193958664547,0.001291549665014884
519,0.028616852146263912,0.04531001589825119,0.02782193958664547,0.0013095350204826676
520,0.028616852146263912,0.04531001589825119,0.02782193958664547,0.001327770829355429
521,0.028616852146263912,0.04531001589825119,0.02782193958664547,0.0013462605792989096
522,0.028616852146263912,0.04531001589825119,0.02782193958664547,0.0013650078065460137
523,0.028616852146263912,0.04531001589825119,0.02782193958664547,0.0013840160965731317
524,0.028616852146263912,0.04531001589825119,0.02782193958664547,0.0014032890847858733
525,0.03279014308426073,0.04829093799682035,0.02901430842607313,0.001422830457214352
526,0.03279014308426073,0.04829093799682035,0.02901430842607313,0.0014426439512181574
527,0.03279014308426073,0.04829093799682035,0.02901430842607313,0.00146273335620113
528,0.03279014308426073,0.04829093799682035,0.02901430842607313,0.0014831025143361043
529,0.03279014308426073,0.04829093799682035,0.02901430842607313,0.0015037553212997384
530,0.03279014308426073,0.04829093799682035,0.02901430842607313,0.0015246957270175728
531,0.03279014308426073,0.04829093799682035,0.02901430842607313,0.001545927736419477
532,0.03279014308426073,0.04829093799682035,0.02901430842607313,0.001567455410205595
533,0.03279014308426073,0.04829093799682035,0.02901430842607313,0.001589282865622978
534,0.03298887122416534,0.051470588235294115,0.029809220985691574,0.0016114142772530198
535,0.03298887122416534,0.051470588235294115,0.029809220985691574,0.001633853877809862
536,0.03298887122416534,0.051470588235294115,0.029809220985691574,0.0016566059589499134
537,0.03298887122416534,0.051470588235294115,0.029809220985691574,0.001679674872092653
538,0.03298887122416534,0.051470588235294115,0.029809220985691574,0.0017030650292528442
539,0.03298887122416534,0.051470588235294115,0.029809220985691574,0.0017267809038843558
540,0.03298887122416534,0.051470588235294115,0.029809220985691574,0.001750827031735725
541,0.03298887122416534,0.051470588235294115,0.029809220985691574,0.0017752080117176341
542,0.03298887122416534,0.051470588235294115,0.029809220985691574,0.0017999285067824763
543,0.03616852146263911,0.05405405405405406,0.030206677265500796,0.0018249932448161524
544,0.03616852146263911,0.05405405405405406,0.030206677265500796,0.0018504070195423021
545,0.03616852146263911,0.05405405405405406,0.030206677265500796,0.0018761746914391214
546,0.03616852146263911,0.05405405405405406,0.030206677265500796,0.0019023011886689439
547,0.03616852146263911,0.05405405405405406,0.030206677265500796,0.0019287915080207778
548,0.03616852146263911,0.05405405405405406,0.030206677265500796,0.001955650715865949
549,0.03616852146263911,0.05405405405405406,0.030206677265500796,0.001982883949127071
550,0.03616852146263911,0.05405405405405406,0.030206677265500796,0.0020104964162604992
551,0.03815580286168521,0.055246422893481716,0.03199523052464229,0.002038493398252462
552,0.03815580286168521,0.055246422893481716,0.03199523052464229,0.002066880249629082
553,0.03815580286168521,0.055246422893481716,0.03199523052464229,0.002095662399480433
554,0.03815580286168521,0.055246422893481716,0.03199523052464229,0.0021248453524988827
555,0.03815580286168521,0.055246422893481716,0.03199523052464229,0.0021544346900318847
556,0.03815580286168521,0.055246422893481716,0.03199523052464229,0.0021844360711494263
557,0.042527821939586645,0.05763116057233704,0.03199523052464229,0.0022148552337263594
558,0.042527821939586645,0.05763116057233704,0.03199523052464229,0.002245697995539774
559,0.042527821939586645,0.05763116057233704,0.03199523052464229,0.00227697025538168
560,0.042527821939586645,0.05763116057233704,0.03199523052464229,0.0023086779941871695
561,0.042527821939586645,0.05763116057233704,0.03199523052464229,0.002340827276178292
562,0.042527821939586645,0.05763116057233704,0.03199523052464229,0.002373424250023866
563,0.042527821939586645,0.05763116057233704,0.03199523052464229,0.002406475150015424
564,0.04372019077901431,0.05802861685214626,0.03676470588235294,0.00243998629725955
565,0.04372019077901431,0.05802861685214626,0.03676470588235294,0.002473964100886814
566,0.04372019077901431,0.05802861685214626,0.03676470588235294,0.0025084150592775386
567,0.04372019077901431,0.05802861685214626,0.03676470588235294,0.002543345761304648
568,0.04372019077901431,0.05802861685214626,0.03676470588235294,0.002578762887593801
569,0.04372019077901431,0.05802861685214626,0.03676470588235294,0.002614673211801092
570,0.04570747217806041,0.058624801271860094,0.03954689984101749,0.002651083601908539
571,0.04570747217806041,0.058624801271860094,0.03954689984101749,0.0026880010215376044
572,0.04570747217806041,0.058624801271860094,0.03954689984101749,0.0027254325312810277
573,0.04570747217806041,0.058624801271860094,0.03954689984101749,0.00276338529005317
574,0.04570747217806041,0.058624801271860094,0.03954689984101749,0.0028018665564591956
575,0.046303656597774245,0.07670906200317965,0.040937996820349765,0.0028408836901833044
576,0.046303656597774245,0.07670906200317965,0.040937996820349765,0.002880444153396298
577,0.046303656597774245,0.07670906200317965,0.040937996820349765,0.002920555512182745
578,0.046303656597774245,0.07670906200317965,0.040937996820349765,0.0029612254379880344
579,0.046303656597774245,0.07670906200317965,0.040937996820349765,0.0030024617090855495
580,0.05405405405405406,0.08068362480127186,0.042329093799682034,0.0030442722120643025
581,0.05405405405405406,0.08068362480127186,0.042329093799682034,0.0030866649433372744
582,0.05405405405405406,0.08068362480127186,0.042329093799682034,0.0031296480106707504
583,0.05405405405405406,0.08068362480127186,0.042329093799682034,0.003173229634734976
584,0.05405405405405406,0.08068362480127186,0.042329093799682034,0.0032174181506763717
585,0.05604133545310016,0.08386327503974562,0.04332273449920509,0.00326222200971167
586,0.05604133545310016,0.08386327503974562,0.04332273449920509,0.0033076497807442424
587,0.05604133545310016,0.08386327503974562,0.04332273449920509,0.0033537101520029287
588,0.05604133545310016,0.08386327503974562,0.04332273449920509,0.003400411932703706
589,0.058624801271860094,0.08565182829888712,0.04332273449920509,0.0034477640547344642
590,0.058624801271860094,0.08565182829888712,0.04332273449920509,0.0034957755743632753
591,0.058624801271860094,0.08565182829888712,0.04332273449920509,0.0035444556739704356
592,0.058624801271860094,0.08565182829888712,0.04332273449920509,0.0035938136638046254
593,0.06041335453100159,0.08565182829888712,0.04411764705882353,0.0036438589837635444
594,0.06041335453100159,0.08565182829888712,0.04411764705882353,0.0036946012051993025
595,0.06041335453100159,0.08565182829888712,0.04411764705882353,0.003746050032748993
596,0.06041335453100159,0.08565182829888712,0.04411764705882353,0.0037982153061907366
597,0.062400635930047695,0.08624801271860096,0.04411764705882353,0.003851107002325569
598,0.062400635930047695,0.08624801271860096,0.04411764705882353,0.00390473523688556
599,0.062400635930047695,0.08624801271860096,0.04411764705882353,0.0039591102664684585
600,0.062400635930047695,0.08624801271860096,0.04411764705882353,0.004014242490499322
601,0.0663751987281399,0.08744038155802862,0.04570747217806041,0.004070142453219439
602,0.0663751987281399,0.08744038155802862,0.04570747217806041,0.004126820845702951
603,0.0663751987281399,0.08744038155802862,0.04570747217806041,0.00418428850790158
604,0.06657392686804452,0.08982511923688394,0.04769475357710652,0.004242556430717776
605,0.06657392686804452,0.08982511923688394,0.04769475357710652,0.004301635758106795
606,0.06657392686804452,0.08982511923688394,0.04769475357710652,0.004361537789208006
607,0.06657392686804452,0.08982511923688394,0.04769475357710652,0.004422273980505897
608,0.06657392686804452,0.08982511923688394,0.049880763116057235,0.004483855948021186
609,0.06657392686804452,0.08982511923688394,0.049880763116057235,0.004546295469532399
610,0.06657392686804452,0.08982511923688394,0.049880763116057235,0.004609604486828433
611,0.06935612082670906,0.10174880763116058,0.053060413354531,0.004673795107992464
612,0.06935612082670906,0.10174880763116058,0.053060413354531,0.004738879609717651
613,0.06935612082670906,0.10174880763116058,0.053060413354531,0.004804870439655128
614,0.06955484896661367,0.10174880763116058,0.055047694753577105,0.004871780218794631
615,0.06955484896661367,0.10174880763116058,0.055047694753577105,0.004939621743878321
616,0.06955484896661367,0.10174880763116058,0.055047694753577105,0.005008407989848212
617,0.07352941176470588,0.10691573926868045,0.055246422893481716,0.0050781521123276704
618,0.07352941176470588,0.10691573926868045,0.055246422893481716,0.005148867450137492
619,0.07352941176470588,0.10691573926868045,0.055246422893481716,0.005220567527846975
620,0.07352941176470588,0.10969793322734499,0.057233704292527825,0.005293266058360561
621,0.07352941176470588,0.10969793322734499,0.057233704292527825,0.005366976945540476
622,0.07472178060413355,0.11526232114467408,0.06299682034976152,0.005441714286865892
623,0.07472178060413355,0.11526232114467408,0.06299682034976152,0.005517492376129122
624,0.07472178060413355,0.11526232114467408,0.06299682034976152,0.005594325706169378
625,0.07511923688394277,0.11526232114467408,0.06418918918918919,0.005672228971644544
626,0.07511923688394277,0.11526232114467408,0.06418918918918919,0.005751217071841614
627,0.07511923688394277,0.11526232114467408,0.06418918918918919,0.005831305113526225
628,0.07869634340222575,0.11546104928457869,0.06418918918918919,0.005912508413831875
629,0.07869634340222575,0.11546104928457869,0.06418918918918919,0.005994842503189409
630,0.07929252782193959,0.11784578696343402,0.06518282988871224,0.00607832312829723
631,0.07929252782193959,0.11784578696343402,0.06518282988871224,0.006162966255132942
632,0.07929252782193959,0.12241653418124006,0.06577901430842607,0.006248788072006894
633,0.07929252782193959,0.12241653418124006,0.06577901430842607,0.006335804992658248
634,0.07929252782193959,0.12241653418124006,0.06577901430842607,0.00642403365939419
635,0.07929252782193959,0.1232114467408585,0.06597774244833068,0.0065134909462728026
636,0.07929252782193959,0.1232114467408585,0.06597774244833068,0.006604193962330305
637,0.08028616852146264,0.12360890302066772,0.06836248012718601,0.006696160054853221
638,0.08028616852146264,0.12360890302066772,0.06836248012718601,0.006789406812696105
639,0.0812798092209857,0.12639109697933226,0.07352941176470588,0.0068839520696454964
640,0.0812798092209857,0.12639109697933226,0.07352941176470588,0.00697981390783066
641,0.08286963434022257,0.1271860095389507,0.07352941176470588,0.0070770106611818895
642,0.08286963434022257,0.1271860095389507,0.07352941176470588,0.007175560918936928
643,0.08326709062003179,0.12837837837837837,0.0737281399046105,0.007275483529196225
644,0.08326709062003179,0.12837837837837837,0.0737281399046105,0.007376797602527731
645,0.0834658187599364,0.12957074721780604,0.07511923688394277,0.007479522515621821
646,0.0834658187599364,0.12957074721780604,0.07511923688394277,0.007583677914997191
647,0.0834658187599364,0.1307631160572337,0.07571542130365659,0.007689283720758314
648,0.0834658187599364,0.1307631160572337,0.07571542130365659,0.00779636013040523
649,0.08485691573926868,0.13414149443561207,0.07571542130365659,0.00790492762269642
650,0.08485691573926868,0.13414149443561207,0.07571542130365659,0.008015006961565405
651,0.08485691573926868,0.1345389507154213,0.07651033386327503,0.008126619200091945
652,0.08485691573926868,0.1345389507154213,0.07651033386327503,0.008239785684528518
653,0.08684419713831479,0.13513513513513514,0.07730524642289348,0.008354528058382863
654,0.0890302066772655,0.1365262321144674,0.07790143084260731,0.008470868266557402
655,0.0890302066772655,0.1365262321144674,0.07790143084260731,0.00858882855954625
656,0.0890302066772655,0.13891096979332274,0.07790143084260731,0.008708431497690725
657,0.0890302066772655,0.13891096979332274,0.07790143084260731,0.008829699955494092
658,0.09022257551669316,0.13891096979332274,0.08108108108108109,0.008952657125996391
659,0.09360095389507155,0.14129570747217807,0.08187599364069953,0.009077326525210223
660,0.09360095389507155,0.14129570747217807,0.08187599364069953,0.00920373199661822
661,0.09439586645468999,0.14348171701112877,0.08267090620031796,0.009331897715733239
662,0.09439586645468999,0.14447535771065184,0.08386327503974562,0.009461848194722
663,0.09439586645468999,0.14447535771065184,0.08386327503974562,0.009593608287093146
664,0.0945945945945946,0.1494435612082671,0.08724165341812401,0.009727203192450537
665,0.0945945945945946,0.1494435612082671,0.08724165341812401,0.00986265846131282
666,0.09519077901430843,0.15063593004769477,0.08883147853736088,0.01
667,0.09558823529411764,0.15063593004769477,0.08982511923688394,0.010139254075588142
668,0.09598569157392686,0.1516295707472178,0.09042130365659777,0.010280447320933098
669,0.09598569157392686,0.1516295707472178,0.09042130365659777,0.01042360673976401
670,0.09697933227344992,0.15421303656597773,0.0910174880763116,0.01056875971184805
671,0.09697933227344992,0.15480922098569158,0.0910174880763116,0.01071593399822671
672,0.09697933227344992,0.15480922098569158,0.0910174880763116,0.010865157746525371
673,0.09757551669316375,0.1567965023847377,0.09618441971383147,0.011016459496336568
674,0.09777424483306836,0.1567965023847377,0.0967806041335453,0.011169868184678227
675,0.09777424483306836,0.15957869634340222,0.0967806041335453,0.011325413151528128
676,0.10075516693163752,0.16037360890302066,0.09936406995230525,0.011483124145435113
677,0.10075516693163752,0.16037360890302066,0.09936406995230525,0.011643031329208756
678,0.10095389507154214,0.16037360890302066,0.10015898251192369,0.011805165285688056
679,0.10135135135135136,0.16176470588235295,0.1003577106518283,0.011969557023590429
680,0.10155007949125597,0.16375198728139906,0.10155007949125597,0.012136237983442417
681,0.10353736089030206,0.16454689984101747,0.10731319554848967,0.012305240043592616
682,0.10353736089030206,0.16454689984101747,0.10731319554848967,0.012476595526308684
683,0.10393481717011128,0.16454689984101747,0.10810810810810811,0.012650337203959038
684,0.10492845786963434,0.16454689984101747,0.11089030206677265,0.012826498305280598
685,0.10850556438791734,0.16713036565977743,0.11406995230524643,0.013005112521734098
686,0.11029411764705882,0.16772655007949125,0.1174483306836248,0.013186214013947484
687,0.11108903020667726,0.16772655007949125,0.1174483306836248,0.013369837418249451
688,0.11208267090620032,0.16991255961844198,0.11844197138314785,0.01355601785329369
689,0.11248012718600954,0.17090620031796502,0.12023052464228935,0.013744790926775366
690,0.11327503974562798,0.17090620031796502,0.12042925278219396,0.013936192742241435
691,0.1134737678855326,0.17130365659777425,0.12042925278219396,0.014130259905995337
692,0.11486486486486487,0.1720985691573927,0.12042925278219396,0.014327029534098295
693,0.11486486486486487,0.17348966613672495,0.12042925278219396,0.014526539259467812
694,0.11645468998410174,0.17686804451510335,0.1212241653418124,0.014728827239075018
695,0.11724960254372019,0.17686804451510335,0.12162162162162163,0.014933932161242534
696,0.11844197138314785,0.1784578696343402,0.12241653418124006,0.01514189325304352
697,0.11864069952305246,0.17905405405405406,0.12460254372019078,0.015352750287804213
698,0.11883942766295708,0.17945151033386328,0.12817965023847377,0.01556654359271062
699,0.12082670906200318,0.18044515103338632,0.12817965023847377,0.015783314056521166
700,0.12182034976152623,0.18084260731319554,0.128577106518283,0.016003103137387016
701,0.12460254372019078,0.1820349761526232,0.128577106518283,0.01622595287078087
702,0.1265898251192369,0.1820349761526232,0.12957074721780604,0.016451905877536605
703,0.12798092209856915,0.18382352941176472,0.12957074721780604,0.01668100537200059
704,0.12996820349761526,0.18501589825119236,0.13116057233704292,0.01691329517029647
705,0.1307631160572337,0.18640699523052465,0.13215421303656597,0.01714881969870541
706,0.13215421303656597,0.18799682034976153,0.13215421303656597,0.017387624002162504
707,0.13493640699523052,0.18799682034976153,0.1325516693163752,0.01762975375287204
708,0.13573131955484896,0.18839427662957076,0.13374403815580285,0.017875255259042353
709,0.1363275039745628,0.18899046104928457,0.13970588235294118,0.018124175473742357
710,0.1365262321144674,0.19177265500794913,0.13970588235294118,0.018376562003881724
711,0.1365262321144674,0.19177265500794913,0.13970588235294118,0.018632463119315597
712,0.13712241653418125,0.1931637519872814,0.13990461049284578,0.018891927762076644
713,0.1416931637519873,0.19455484896661368,0.13990461049284578,0.019155005555735276
714,0.1416931637519873,0.19455484896661368,0.14328298887122418,0.019421746814890242
715,0.14328298887122418,0.19534976152623212,0.14328298887122418,0.019692202554791732
716,0.14447535771065184,0.19594594594594594,0.14427662957074722,0.019966424501097934
717,0.14566772655007948,0.19594594594594594,0.14666136724960255,0.020244465099768016
718,0.1460651828298887,0.19992050874403816,0.14725755166931637,0.02052637752709252
719,0.14705882352941177,0.20210651828298887,0.14844992050874403,0.02081221569986337
720,0.15003974562798092,0.2025039745627981,0.15003974562798092,0.021102034285685967
721,0.15083465818759936,0.2029014308426073,0.15023847376788554,0.021395888713434213
722,0.15143084260731318,0.2046899841017488,0.15023847376788554,0.02169383518385182
723,0.15242448330683625,0.2064785373608903,0.1516295707472178,0.021995930680300747
724,0.15262321144674085,0.20747217806041335,0.1516295707472178,0.022302232979659366
725,0.15480922098569158,0.21104928457869634,0.15282193958664547,0.022612800663372797
726,0.15480922098569158,0.21263910969793323,0.1532193958664547,0.022927693128656487
727,0.15480922098569158,0.21343402225755168,0.15600158982511925,0.023246970599856503
728,0.15620031796502384,0.21363275039745627,0.1569952305246423,0.023570694139967277
729,0.1567965023847377,0.21363275039745627,0.1569952305246423,0.02389892566231048
730,0.1569952305246423,0.21661367249602545,0.15798887122416533,0.024231727942376005
731,0.16395071542130366,0.2178060413354531,0.16017488076311606,0.0245691646298279
732,0.16434817170111288,0.22058823529411764,0.1609697933227345,0.024911300260677907
733,0.1669316375198728,0.22376788553259142,0.16196343402225755,0.025258200269627846
734,0.16792527821939587,0.22416534181240064,0.1625596184419714,0.025609931002584567
735,0.1685214626391097,0.2253577106518283,0.1631558028616852,0.025966559729348724
736,0.16931637519872814,0.22794117647058823,0.16375198728139906,0.0263281546564802
737,0.1703100158982512,0.22992845786963434,0.16454689984101747,0.026694784940343233
738,0.1720985691573927,0.23310810810810811,0.16593799682034976,0.02706652070033241
739,0.17329093799682035,0.23390302066772656,0.166335453100159,0.027443433032283623
740,0.17587440381558028,0.23569157392686804,0.16752782193958665,0.027825594022071257
741,0.1778616852146264,0.2386724960254372,0.16891891891891891,0.028213076759394707
742,0.178060413354531,0.23926868044515104,0.17011128775834658,0.02860595535175745
743,0.1800476947535771,0.24364069952305245,0.17110492845786962,0.029004304938639914
744,0.18104133545310017,0.24483306836248012,0.1726947535771065,0.029408201705870607
745,0.18302861685214628,0.24523052464228934,0.17309220985691573,0.029817722900196734
746,0.18441971383147854,0.24761526232114467,0.1742845786963434,0.030232946844057765
747,0.18660572337042924,0.24821144674085852,0.17547694753577106,0.030653952950565302
748,0.1877980922098569,0.24821144674085852,0.178060413354531,0.03108082173869064
749,0.19276629570747217,0.25099364069952307,0.17885532591414943,0.03151363484866476
750,0.1931637519872814,0.2521860095389507,0.1798489666136725,0.03195247505759213
751,0.19375993640699524,0.25516693163751986,0.1800476947535771,0.03239742629528195
752,0.19634340222575516,0.25675675675675674,0.18282988871224165,0.032848573660300466
753,0.1971383147853736,0.25794912559618444,0.18402225755166932,0.03330600343624588
754,0.19733704292527823,0.25834658187599363,0.18700317965023847,0.033769803108250875
755,0.19753577106518283,0.26053259141494434,0.18819554848966613,0.034240061379714255
756,0.1987281399046105,0.26053259141494434,0.19018282988871224,0.034716868189265594
757,0.2007154213036566,0.2621224165341812,0.19256756756756757,0.03520031472796683
758,0.20329888712241653,0.26291732909379967,0.1929650238473768,0.03569049345675229
759,0.20409379968203498,0.2637122416534181,0.1935612082670906,0.03618749812411276
760,0.20488871224165342,0.26430842607313193,0.19574721780604135,0.036691423784024936
761,0.2064785373608903,0.26430842607313193,0.19574721780604135,0.03720236681413066
762,0.20926073131955486,0.26788553259141495,0.1965421303656598,0.037720424934170015
763,0.21085055643879172,0.27007154213036566,0.19813195548489665,0.03824569722466999
764,0.21204292527821939,0.2730524642289348,0.19852941176470587,0.038778284145894536
765,0.21422893481717012,0.2780206677265501,0.2009141494435612,0.0393182875570577
766,0.21462639109697934,0.27941176470588236,0.20131160572337042,0.039865810735804384
767,0.2160174880763116,0.28159777424483307,0.20310015898251194,0.0404209583979631
768,0.21740858505564387,0.2843799682034976,0.20349761526232116,0.040983836717572615
769,0.21840222575516693,0.2859697933227345,0.20627980922098568,0.04155455334718871
770,0.2217806041335453,0.28716216216216217,0.20767090620031797,0.04213321743847289
771,0.22197933227344993,0.28716216216216217,0.2100556438791733,0.042719939663067766
772,0.223966613672496,0.28914944356120825,0.2160174880763116,0.043314832233764027
773,0.22595389507154212,0.29034181240063595,0.21899841017488075,0.04391800892596086
774,0.2273449920508744,0.29133545310015896,0.2197933227344992,0.04452958509942651
775,0.22813990461049286,0.29650238473767887,0.2217806041335453,0.04514967772036102
776,0.22873608903020667,0.29848966613672495,0.2233704292527822,0.045778405383766166
777,0.22992845786963434,0.30127186009538953,0.22376788553259142,0.04641588833612782
778,0.2313195548489666,0.30405405405405406,0.22615262321144675,0.04706224849841282
779,0.23509538950715422,0.3068362480127186,0.2271462639109698,0.04771760948938741
780,0.23887122416534182,0.30782988871224165,0.2271462639109698,0.04838209664925957
781,0.24006359300476948,0.3092209856915739,0.22992845786963434,0.04905583706365045
782,0.24403815580286167,0.3104133545310016,0.23310810810810811,0.04973895958790067
783,0.2444356120826709,0.3129968203497615,0.23529411764705882,0.050431594871713586
784,0.24542925278219396,0.3141891891891892,0.23728139904610493,0.051133875384143206
785,0.24900635930047696,0.3141891891891892,0.23926868044515104,0.05184593543892913
786,0.2519872813990461,0.3181637519872814,0.24105723370429252,0.05256791122018419
787,0.25516693163751986,0.3217408585055644,0.2422496025437202,0.05329994080844093
788,0.25695548489666137,0.3233306836248013,0.24403815580286167,0.054042164207059144
789,0.25794912559618444,0.32492050874403816,0.24701907790143085,0.05479472336900281
790,0.2599364069952305,0.3263116057233704,0.24761526232114467,0.055557762223988776
791,0.2631160572337043,0.3275039745627981,0.24880763116057233,0.056331426706013515
792,0.26430842607313193,0.3314785373608903,0.2498012718600954,0.05711586478126435
793,0.2668918918918919,0.3332670906200318,0.2517885532591415,0.05791122647641758
794,0.2684817170111288,0.3354531001589825,0.25298092209856915,0.05871766390733249
795,0.27046899841017485,0.3382352941176471,0.25476947535771066,0.0595353313081437
796,0.27325119236883944,0.340818759936407,0.25735294117647056,0.06036438506075864
797,0.27543720190779014,0.3459856915739269,0.25894276629570745,0.06120498372476703
798,0.2774244833068362,0.3469793322734499,0.26033386327503977,0.06205728806776501
799,0.27881558028616854,0.3491653418124006,0.2609300476947536,0.06292146109610337
800,0.2823926868044515,0.35115262321144675,0.2633147853736089,0.06379766808606283
801,0.28378378378378377,0.352543720190779,0.26410969793322736,0.0646860766154632
802,0.2843799682034976,0.35453100158982515,0.2664944356120827,0.06558685659571435
803,0.2855723370429253,0.35453100158982515,0.26768680445151033,0.06650018030431118
804,0.28716216216216217,0.35453100158982515,0.2692766295707472,0.06742622241778334
805,0.28815580286168524,0.35890302066772656,0.2714626391096979,0.06836516004510239
806,0.28914944356120825,0.3600953895071542,0.2728537360890302,0.06931717276155401
807,0.29411764705882354,0.36108903020667726,0.2746422893481717,0.07028244264308353
808,0.294912559618442,0.3640699523052464,0.2786168521462639,0.07126115430111744
809,0.2982909379968203,0.367845786963434,0.28040540540540543,0.07225349491787206
810,0.299483306836248,0.36864069952305245,0.2839825119236884,0.0732596542821523
811,0.302066772655008,0.36864069952305245,0.28855325914149443,0.0742798248256491
812,0.3054451510333863,0.37082670906200316,0.2905405405405405,0.07531420165974376
813,0.30624006359300476,0.37241653418124004,0.2917329093799682,0.07636298261282241
814,0.3092209856915739,0.3744038155802862,0.2937201907790143,0.07742636826811278
815,0.31319554848966613,0.37798092209856915,0.29848966613672495,0.07850456200204509
816,0.31558028616852146,0.37917329093799684,0.3010731319554849,0.07959777002314977
817,0.3195548489666137,0.38076311605723373,0.30246422893481717,0.08070620141149507
818,0.3207472178060413,0.3841414944356121,0.3046502384737679,0.0818300681586739
819,0.3223370429252782,0.3841414944356121,0.30564387917329094,0.08296958520834916
820,0.32313195548489665,0.3899046104928458,0.3068362480127186,0.08412497049736119
821,0.3275039745627981,0.3924880763116057,0.3104133545310016,0.08529644499741017
822,0.33306836248012717,0.39606518282988873,0.31319554848966613,0.08648423275731726
823,0.33744038155802863,0.40003974562798095,0.31518282988871227,0.08768856094587427
824,0.3394276629570747,0.40480922098569155,0.31756756756756754,0.08890965989529168
825,0.34439586645469,0.4095786963434022,0.32154213036565976,0.09014776314524918
826,0.34777424483306835,0.41355325914149443,0.32372813990461047,0.09140310748756224
827,0.3491653418124006,0.41573926868044514,0.325516693163752,0.09267593301146883
828,0.35333863275039745,0.41573926868044514,0.3298887122416534,0.0939664831495469
829,0.356120826709062,0.41971383147853736,0.3332670906200318,0.095275004724273
830,0.3579093799682035,0.42289348171701113,0.3360492845786963,0.09660174799522644
831,0.3602941176470588,0.42527821939586646,0.3406200317965024,0.09794696670695385
832,0.3616852146263911,0.42945151033386325,0.3428060413354531,0.099310918137498
833,0.36426868044515104,0.43084260731319557,0.34459459459459457,0.1006938631476027
834,0.367845786963434,0.43243243243243246,0.3469793322734499,0.10209606623060476
835,0.3718203497615262,0.43402225755166934,0.35155007949125594,0.10351779556301763
836,0.3755961844197138,0.4358108108108108,0.35274244833068363,0.10495932305582266
837,0.3777821939586645,0.4393879173290938,0.35453100158982515,0.10642092440647245
838,0.3815580286168522,0.4413751987281399,0.3557233704292528,0.10790287915161835
839,0.3849364069952305,0.443362480127186,0.35671701112877585,0.10940547072057435
840,0.38533386327503977,0.44614467408585057,0.3602941176470588,0.11092898648952228
841,0.3908982511923688,0.44932432432432434,0.3650635930047695,0.11247371783647507
842,0.393879173290938,0.4527027027027027,0.37082670906200316,0.1140399601970033
843,0.39705882352941174,0.46025437201907793,0.3730127186009539,0.11562801312073753
844,0.3978537360890302,0.46283783783783783,0.37599364069952307,0.11723818032865997
845,0.40063593004769477,0.46502384737678853,0.37738473767885533,0.11887076977119032
846,0.4040143084260731,0.4676073131955485,0.38135930047694755,0.12052609368708414
847,0.40639904610492844,0.47019077901430845,0.38334658187599363,0.12220446866314887
848,0.409181240063593,0.4733704292527822,0.3859300476947536,0.12390621569479157
849,0.4139507154213037,0.4755564387917329,0.3875198728139905,0.12563166024741215
850,0.41792527821939585,0.477543720190779,0.3901033386327504,0.12738113231864784
851,0.4211049284578696,0.47893481717011127,0.39169316375198726,0.12915496650148828
852,0.4242845786963434,0.484697933227345,0.3962639109697933,0.13095350204826675
853,0.4282591414944356,0.484697933227345,0.40043720190779014,0.13277708293554288
854,0.4298489666136725,0.48708267090620033,0.4014308426073132,0.1346260579298911
855,0.4358108108108108,0.4908585055643879,0.4058028616852146,0.1365007806546014
856,0.43680445151033387,0.4978139904610493,0.40779014308426076,0.13840160965731302
857,0.44375993640699524,0.4978139904610493,0.4117647058823529,0.1403289084785873
858,0.44554848966613675,0.5037758346581876,0.4143481717011129,0.1422830457214352
859,0.44992050874403816,0.5077503974562798,0.417329093799682,0.14426439512181588
860,0.4538950715421304,0.5111287758346582,0.4207074721780604,0.14627333562011297
861,0.455087440381558,0.515302066772655,0.4238871224165342,0.14831025143361026
862,0.4598569157392687,0.5176868044515104,0.4264705882352941,0.15037553212997384
863,0.46124801271860094,0.5204689984101749,0.4320349761526232,0.1524695727017573
864,0.46482511923688397,0.5238473767885533,0.4358108108108108,0.15459277364194784
865,0.4666136724960254,0.5238473767885533,0.43998410174880764,0.1567455410205595
866,0.470389507154213,0.526033386327504,0.4449523052464229,0.15892828656229763
867,0.47297297297297297,0.5317965023847376,0.44753577106518283,0.161141427725302
868,0.47615262321144675,0.5349761526232114,0.45210651828298887,0.16338538778098602
869,0.48052464228934816,0.537758346581876,0.45349761526232113,0.16566059589499152
870,0.4844992050874404,0.537758346581876,0.4584658187599364,0.1679674872092653
871,0.4886724960254372,0.5461049284578696,0.4600556438791733,0.17030650292528426
872,0.49165341812400637,0.5492845786963434,0.462241653418124,0.1726780903884356
873,0.49324324324324326,0.553060413354531,0.46701112877583467,0.17508270317357233
874,0.49642289348171703,0.5578298887122417,0.4731717011128776,0.1775208011717636
875,0.5,0.56120826709062,0.47615262321144675,0.17999285067824766
876,0.5029809220985691,0.56120826709062,0.4815182829888712,0.18249932448161507
877,0.5085453100158982,0.565779014308426,0.48549284578696345,0.18504070195423022
878,0.5133147853736089,0.5713434022257552,0.48946740858505566,0.18761746914391195
879,0.516295707472178,0.5753179650238474,0.4938394276629571,0.1902301188668946
880,0.5182829888712241,0.5808823529411765,0.49582670906200316,0.19287915080207776
881,0.520866454689984,0.5808823529411765,0.5019872813990461,0.1955650715865947
882,0.5236486486486487,0.5856518282988871,0.5065580286168522,0.19828839491270714
883,0.5272257551669316,0.5912162162162162,0.5145071542130366,0.20104964162604969
884,0.5304054054054054,0.5969793322734499,0.5166931637519873,0.20384933982524642
885,0.5371621621621622,0.5969793322734499,0.5200715421303657,0.2066880249629082
886,0.5411367249602543,0.6027424483306836,0.5262321144674086,0.20956623994804308
887,0.5457074721780604,0.6075119236883942,0.53060413354531,0.21248453524988828
888,0.5512718600953895,0.6118839427662957,0.5347774244833068,0.21544346900318823
889,0.553060413354531,0.6118839427662957,0.5389507154213037,0.21844360711494282
890,0.5570349761526232,0.6178457869634341,0.5470985691573926,0.2214855233726359
891,0.5606120826709062,0.6212241653418124,0.5536565977742448,0.22456979955397716
892,0.5639904610492846,0.6271860095389508,0.5572337042925278,0.22769702553816798
893,0.5665739268680445,0.6329491255961844,0.5635930047694754,0.23086779941871674
894,0.5699523052464229,0.6377186009538951,0.5703497615262321,0.23408272761782942
895,0.575516693163752,0.6377186009538951,0.5777027027027027,0.23734242500238661
896,0.5796899841017488,0.6426868044515104,0.5812798092209857,0.2406475150015422
897,0.5832670906200318,0.6496422893481717,0.5850556438791733,0.24399862972595504
898,0.5886327503974563,0.6496422893481717,0.5870429252782194,0.24739641008868118
899,0.5959856915739269,0.6554054054054054,0.5941971383147854,0.2508415059277541
900,0.6029411764705882,0.6617647058823529,0.5991653418124007,0.25433457613046484
901,0.6053259141494436,0.6659379968203497,0.6045310015898251,0.25787628875938035
902,0.610691573926868,0.6717011128775835,0.6130763116057234,0.2614673211801092
903,0.614268680445151,0.6766693163751988,0.6166534181240063,0.2651083601908536
904,0.6184419713831478,0.6766693163751988,0.6220190779014309,0.2688001021537607
905,0.6257949125596184,0.6822337042925278,0.629570747217806,0.27254325312810274
906,0.6317567567567568,0.6822337042925278,0.634737678855326,0.27633852900531725
907,0.634737678855326,0.6883942766295708,0.6385135135135135,0.28018665564591955
908,0.6389109697933227,0.6941573926868044,0.6428855325914149,0.2840883690183301
909,0.6436804451510334,0.7009141494435612,0.6468600953895072,0.28804441533962977
910,0.6486486486486487,0.705087440381558,0.6504372019077902,0.2920555512182745
911,0.6522257551669316,0.7130365659777425,0.6542130365659777,0.2961225437988037
912,0.6579888712241654,0.7130365659777425,0.6599761526232114,0.30024617090855493
913,0.6623608903020668,0.7176073131955485,0.6679252782193958,0.30442722120642995
914,0.6667329093799682,0.7176073131955485,0.670906200317965,0.30866649433372745
915,0.6728934817170111,0.7237678855325914,0.6806438791732909,0.312964801067075
916,0.6768680445151033,0.7295310015898251,0.6858108108108109,0.3173229634734979
917,0.6846184419713831,0.735691573926868,0.6947535771065183,0.32174181506763716
918,0.6965421303656598,0.7424483306836248,0.7023052464228935,0.32622220097116666
919,0.7013116057233705,0.7503974562798092,0.7076709062003179,0.33076497807442423
920,0.7062798092209857,0.7579491255961844,0.7144276629570747,0.3353710152002929
921,0.7142289348171701,0.766295707472178,0.720389507154213,0.3400411932703709
922,0.7182034976152624,0.7716613672496025,0.7269475357710652,0.3447764054734464
923,0.7255564387917329,0.7764308426073132,0.7323131955484896,0.3495775574363271
924,0.7303259141494436,0.7819952305246423,0.7414546899841018,0.3544455673970436
925,0.7372813990461049,0.7895468998410174,0.7466216216216216,0.3593813663804626
926,0.7440381558028617,0.7945151033386327,0.7523847376788553,0.3643858983763548
927,0.7505961844197139,0.8000794912559619,0.761724960254372,0.36946012051993027
928,0.7587440381558028,0.8000794912559619,0.7651033386327504,0.37460500327489893
929,0.7649046104928457,0.8040540540540541,0.7706677265500795,0.37982153061907364
930,0.7696740858505564,0.8104133545310016,0.775039745627981,0.3851107002325569
931,0.7752384737678856,0.8211446740858506,0.7833863275039745,0.39047352368855637
932,0.7804054054054054,0.825516693163752,0.7875596184419714,0.39591102664684585
933,0.7863672496025437,0.825516693163752,0.7933227344992051,0.40142424904993174
934,0.7919316375198728,0.8366454689984102,0.8012718600953895,0.40701424532194386
935,0.7967011128775835,0.8410174880763116,0.8074324324324325,0.41268208457029515
936,0.8006756756756757,0.8469793322734499,0.8120031796502385,0.41842885079015846
937,0.8076311605723371,0.8513513513513513,0.8175675675675675,0.4242556430717777
938,0.8139904610492846,0.8573131955484896,0.8249205087440381,0.43016357581067904
939,0.8199523052464229,0.8662559618441972,0.8326709062003179,0.43615377892080054
940,0.8257154213036566,0.8712241653418124,0.8384340222575517,0.4422273980505897
941,0.8288950715421304,0.8771860095389508,0.8436009538950715,0.4483855948021191
942,0.8332670906200318,0.8837440381558028,0.8483704292527822,0.4546295469532399
943,0.8386327503974563,0.8879173290937997,0.8535373608903021,0.4609604486828429
944,0.8467806041335453,0.893879173290938,0.8585055643879174,0.46737951079924633
945,0.854133545310016,0.9008346581875993,0.865262321144674,0.4738879609717651
946,0.859697933227345,0.9032193958664547,0.8708267090620032,0.4804870439655134
947,0.8668521462639109,0.9087837837837838,0.8757949125596184,0.48717802187946313
948,0.875,0.9161367249602543,0.8799682034976153,0.4939621743878316
949,0.8807631160572337,0.9232909379968204,0.8839427662957074,0.5008407989848213
950,0.8853338632750397,0.9296502384737679,0.889308426073132,0.5078152112327671
951,0.8926868044515104,0.9366057233704292,0.8954689984101749,0.5148867450137498
952,0.8982511923688394,0.9453497615262321,0.9002384737678856,0.5220567527846975
953,0.902027027027027,0.9487281399046105,0.9058028616852146,0.5293266058360555
954,0.9062003179650239,0.951510333863275,0.9085850556438791,0.5366976945540476
955,0.9109697933227345,0.955087440381558,0.912758346581876,0.5441714286865887
956,0.9171303656597775,0.9602543720190779,0.915341812400636,0.5517492376129128
957,0.9224960254372019,0.9646263910969793,0.9215023847376789,0.5594325706169377
958,0.9272655007949125,0.9701907790143084,0.9246820349761526,0.5672228971644537
959,0.9336248012718601,0.9763513513513513,0.931637519872814,0.5751217071841613
960,0.939785373608903,0.9785373608903021,0.9354133545310016,0.5831305113526218
961,0.9439586645468998,0.9827106518282989,0.9375993640699523,0.5912508413831881
962,0.9473370429252782,0.9841017488076311,0.940779014308426,0.5994842503189408
963,0.9501192368839427,0.988275039745628,0.9435612082670907,0.6078323128297224
964,0.9521065182829889,0.9904610492845787,0.9479332273449921,0.6162966255132942
965,0.9556836248012719,0.9914546899841018,0.9519077901430842,0.6248788072006888
966,0.9578696343402225,0.9940381558028617,0.9564785373608903,0.6335804992658254
967,0.9588632750397457,0.9956279809220986,0.9602543720190779,0.642403365939419
968,0.9620429252782194,0.9976152623211447,0.9632352941176471,0.6513490946272796
969,0.9656200317965024,0.9982114467408585,0.965818759936407,0.6604193962330305
970,0.9684022257551669,0.9986089030206677,0.9680047694753577,0.6696160054853215
971,0.9723767885532592,0.999006359300477,0.9723767885532592,0.6789406812696112
972,0.9755564387917329,0.9994038155802861,0.974960254372019,0.6883952069645496
973,0.9771462639109698,0.9996025437201908,0.979133545310016,0.6979813907830652
974,0.9789348171701113,0.9998012718600954,0.9817170111287759,0.707701066118189
975,0.9795310015898251,0.9998012718600954,0.9833068362480127,0.7175560918936922
976,0.9813195548489666,1.0,0.9848966613672496,0.7275483529196233
977,0.9841017488076311,1.0,0.9872813990461049,0.7376797602527732
978,0.9852941176470589,1.0,0.9884737678855325,0.7479522515621814
979,0.9872813990461049,1.0,0.9894674085850557,0.7583677914997191
980,0.9888712241653418,1.0,0.9918521462639109,0.7689283720758305
981,0.9904610492845787,1.0,0.9936406995230525,0.7796360130405237
982,0.9914546899841018,1.0,0.9958267090620032,0.7904927622696419
983,0.9928457869634341,1.0,0.996422893481717,0.8015006961565413
984,0.9940381558028617,1.0,0.9970190779014309,0.8126619200091946
985,0.9958267090620032,1.0,0.9976152623211447,0.8239785684528511
986,0.9966216216216216,1.0,0.9982114467408585,0.8354528058382871
987,0.9976152623211447,1.0,0.9986089030206677,0.8470868266557402
988,0.9982114467408585,1.0,0.999006359300477,0.8588828559546258
989,0.9984101748807631,1.0,0.9992050874403816,0.8708431497690724
990,0.9986089030206677,1.0,0.9996025437201908,0.8829699955494082
991,0.9988076311605724,1.0,0.9996025437201908,0.89526571259964
992,0.9988076311605724,1.0,0.9996025437201908,0.9077326525210223
993,0.999006359300477,1.0,0.9996025437201908,0.920373199661823
994,0.999006359300477,1.0,0.9998012718600954,0.9331897715733238
995,0.9994038155802861,1.0,0.9998012718600954,0.9461848194721992
996,0.9994038155802861,1.0,1.0,0.9593608287093147
997,0.9996025437201908,1.0,1.0,0.9727203192450538
998,0.9998012718600954,1.0,1.0,0.9862658461312831
999,1.0,1.0,1.0,1.0


==> data/fpr_at_1_cifar10_augmentation_comparison_new.csv <==
,0,online,online aug 2,online aug 18,online aug 50,relative,relative aug 2,relative aug 18 vote,relative aug 50 vote,reference,population
0,1.0,95.72,93.67,92.25,92.10,95.67,94.10,91.93,91.56,100.00,95.13
1,1.0 std,0.97,1.21,0.95,1.29,1.13,1.35,1.08,0.82,0.00,1.01
2,0.8,57.50,54.56,53.55,53.26,56.74,53.44,52.31,52.01,66.22,64.16
3,0.8 std,0.53,0.58,0.72,0.63,0.49,0.57,0.65,0.60,0.76,0.54
4,0.5,28.16,25.29,24.37,24.07,27.60,24.96,23.92,23.63,30.24,42.50
5,0.5 std,0.73,0.79,0.79,0.83,0.95,0.82,0.70,0.76,0.74,0.44
6,0.2,3.86,2.68,2.37,2.28,3.88,2.68,2.30,2.16,6.30,18.54
7,0.2 std,0.17,0.15,0.16,0.13,0.20,0.19,0.22,0.21,0.36,0.37
8,0.1,0.66,0.33,0.26,0.24,0.67,0.32,0.24,0.21,2.16,9.71
9,0.1 std,0.06,0.03,0.03,0.04,0.07,0.05,0.05,0.04,0.24,0.24


==> data/fpr_at_1_cifar10_augmentation_comparison_offline_new.csv <==
,0,offline,offline aug 2,offline aug 18,offline aug 50,relative offline,relative offline aug 2 vote,relative offline aug 18 vote,relative offline aug 50 vote,reference
0,1.0,99.99,99.99,99.99,99.99,99.42,99.08,99.38,99.58,100.00
1,1.0 std,0.01,0.01,0.00,0.01,0.43,0.89,0.61,0.14,0.00
2,0.8,76.68,77.60,79.09,79.34,61.62,58.71,58.82,58.45,66.22
3,0.8 std,0.72,0.67,0.67,0.42,0.41,0.53,0.44,0.45,0.76
4,0.5,41.95,42.85,43.66,43.90,31.50,28.61,28.85,28.61,30.24
5,0.5 std,0.55,0.80,0.62,0.62,0.40,0.67,0.55,0.64,0.74
6,0.2,10.03,8.92,8.48,8.31,6.78,5.26,5.47,5.45,6.30
7,0.2 std,0.42,0.53,0.54,0.53,0.21,0.20,0.21,0.17,0.36
8,0.1,2.53,1.63,1.43,1.36,1.90,1.08,1.24,1.28,2.16
9,0.1 std,0.21,0.18,0.14,0.13,0.10,0.09,0.09,0.07,0.24


==> data/fpr_at_1_cifar10_num_ref_comparison_true.csv <==
,0,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,reference 2,reference 4,reference 8,reference 16
0,1.0,100.00,99.99,99.99,99.99,100.00,100.00,100.00,100.00,99.08,96.07,96.10,96.02,99.63,99.64,96.15,96.02,100.00,100.00,100.00,100.00
1,1.0 std,0.00,0.00,0.01,0.01,0.01,0.00,0.00,0.01,1.07,0.99,1.11,1.04,0.11,0.08,1.06,0.93,0.00,0.00,0.00,0.00
2,0.8,78.81,78.59,78.67,78.38,85.10,81.26,81.44,81.78,61.36,59.41,58.46,57.62,65.53,61.50,59.41,58.32,100.00,100.00,71.70,68.63
3,0.8 std,0.36,0.46,0.40,0.38,7.45,0.35,0.31,0.18,1.17,0.38,0.43,0.48,3.76,0.68,0.46,0.50,0.00,0.00,1.95,1.23
4,0.5,49.88,49.74,50.02,50.10,57.34,52.56,53.32,53.69,33.61,30.74,29.44,28.82,43.35,33.65,30.60,29.20,54.83,55.85,45.62,39.22
5,0.5 std,0.29,0.41,0.36,0.24,14.26,0.46,0.38,0.33,1.66,0.56,0.70,0.69,14.25,1.17,0.75,0.60,22.60,4.25,4.33,3.90
6,0.2,21.11,21.00,21.54,21.55,22.80,22.98,24.16,25.04,9.17,6.79,5.77,4.89,12.11,9.25,6.84,5.64,39.13,24.84,23.49,13.17
7,0.2 std,0.58,0.37,0.26,0.37,0.82,0.64,0.49,0.44,1.19,0.33,0.22,0.21,0.95,0.71,0.22,0.18,8.86,10.21,3.58,2.34
8,0.1,10.80,10.94,11.61,11.63,11.84,12.27,13.66,14.56,3.38,2.07,1.58,1.12,5.29,3.40,2.08,1.55,39.13,21.15,9.21,12.31
9,0.1 std,0.50,0.24,0.22,0.22,0.48,0.48,0.35,0.38,0.91,0.20,0.14,0.09,0.29,0.41,0.12,0.06,8.86,6.54,3.68,0.92


==> data/gamma_comparison_new_all_data.csv <==
,x,auc,acc,tenth,hundredth,zero
0,1.0,0.689,0.619,0.054135157844196376,0.03300924258792462,0.020925859240587364
1,1.2,0.689,0.619,0.054095146641059494,0.03296923138478774,0.020925859240587364
2,1.4,0.689,0.619,0.054135157844196376,0.03300924258792462,0.020925859240587364
3,1.6,0.689,0.619,0.054135157844196376,0.03300924258792462,0.020925859240587364
4,1.8,0.689,0.619,0.054095146641059494,0.03300924258792462,0.020925859240587364
5,2.0,0.689,0.619,0.054135157844196376,0.03300924258792462,0.020925859240587364
6,2.2,0.689,0.618,0.054135157844196376,0.03296923138478774,0.020925859240587364
7,2.4,0.689,0.619,0.054135157844196376,0.03300924258792462,0.020925859240587364
8,2.6,0.689,0.619,0.05401512423478574,0.03300924258792462,0.020925859240587364
9,2.8,0.689,0.618,0.054095146641059494,0.03296923138478774,0.020925859240587364
10,3.0,0.689,0.619,0.054095146641059494,0.03300924258792462,0.020925859240587364


==> data/gamma_comparison_new_betas_all_data.csv <==
,x,tenth,hundredth,zero
0,1.0,0.998,0.999,0.999
1,1.2,0.985,0.996,0.999
2,1.4,0.778,0.972,0.993
3,1.6,0.283,0.548,0.954
4,1.8,0.209,0.272,0.457
5,2.0,0.171,0.209,0.269
6,2.2,0.146,0.174,0.212
7,2.4,0.13,0.151,0.178
8,2.6,0.118,0.134,0.156
9,2.8,0.108,0.123,0.14
10,3.0,0.099,0.113,0.128


==> data/imagenet_num_ref_comparison_4_true.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,relativeofflinesq 2,relativeofflinesq 4,relativeofflinesq 8,relativeofflinesq 16,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,reference 2,reference 4,reference 8,reference 16,population,quantile
0,67.55,71.44,74.08,,58.66,61.05,62.69,,73.91,75.19,75.78,,,,,,,,,,72.21,73.95,74.98,,70.91,71.03,71.11,,64.48,70.8
1,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
2,4.5,6.68,8.28,,2.95,3.35,3.97,,6.03,9.31,11.88,,,,,,,,,,6.75,9.13,10.86,,2.32,2.48,2.69,,1.01,3.2
3,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
4,0.01,0.01,0.02,,0.01,0.01,0.01,,0.01,0.11,0.44,,,,,,,,,,0.06,0.16,0.45,,0.02,0.04,0.07,,0.01,0.06
5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
6,0.01,0.0,0.0,,0.0,0.0,0.0,,0.0,0.0,0.0,,,,,,,,,,0.01,0.02,0.06,,0.0,0.01,0.02,,0.0,0.0
7,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> data/mnist_18_aug_comparison.csv <==
,relative,relativeoffline,lira,liraoffline,population,reference
0,51.79,51.74,51.63,50.06,50.14,51.22
1,0.18,0.18,0.31,0.22,0.17,0.17
2,0.50,0.56,0.60,0.22,0.11,0.21
3,0.05,0.08,0.06,0.05,0.03,0.06
4,0.17,0.20,0.16,0.06,0.01,0.05
5,0.06,0.06,0.03,0.02,0.01,0.03
6,0.09,0.11,0.09,0.03,0.00,0.02
7,0.03,0.06,0.05,0.02,0.00,0.01


==> data/non_ood.csv <==
threshold,tpr,fpr_id,fpr_ood
0.00012,1,1,0.99944
0.00028,1,0.99988,0.9986
0.00066,1,0.99972,0.99671
0.00559,1,0.99884,0.96157
0.00609,1,0.99872,0.9585
0.01024,1,0.99804,0.94097
0.01054,1,0.99796,0.93917
0.01104,1,0.99788,0.93748
0.01132,1,0.99776,0.9366
0.01218,1,0.99752,0.93413
0.0123,1,0.9974,0.93388
0.01607,1,0.99671,0.92261
0.01613,1,0.99663,0.92253
0.01749,1,0.99635,0.92011
0.01775,1,0.99619,0.91949
0.01926,1,0.99575,0.9146
0.0195,1,0.99567,0.91388
0.02352,1,0.99499,0.9023
0.02358,1,0.99491,0.90219
0.02871,1,0.99399,0.88722
0.02891,1,0.99391,0.88673
0.02901,1,0.99379,0.88667
0.0304,1,0.99351,0.884
0.03042,1,0.99343,0.88397
0.03084,1,0.99335,0.88289
0.03088,1,0.99327,0.88286
0.0326,1,0.99283,0.87949
0.03266,1,0.99275,0.87937
0.03432,1,0.99235,0.87717
0.03436,1,0.99227,0.87705
0.03454,1,0.99223,0.87679
0.03459,1,0.99215,0.8767
0.03609,1,0.99178,0.87356
0.03621,1,0.9917,0.87352
0.03757,1,0.9915,0.87065
0.03759,1,0.99142,0.87064
0.03911,1,0.99118,0.86745
0.03923,1,0.9911,0.86711
0.0401,1,0.99098,0.86477
0.04022,1,0.9909,0.86457
0.04134,1,0.99066,0.86138
0.0415,1,0.99058,0.86098
0.04378,1,0.99006,0.85547
0.0438,1,0.98998,0.85545
0.04424,1,0.9899,0.85401
0.04462,1,0.98974,0.85278
0.04476,1,0.9897,0.85238
0.04484,1,0.98962,0.8522
0.045,1,0.98954,0.85195
0.0452,1,0.98946,0.85164
0.04539,1,0.98938,0.85123
0.04551,1,0.98922,0.85115
0.04565,1,0.98914,0.85107
0.04583,1,0.98906,0.85073
0.04723,1,0.98874,0.84707
0.04727,1,0.98862,0.84701
0.04749,1,0.98854,0.84642
0.04765,1,0.98846,0.8458
0.04801,1,0.98834,0.84525
0.04807,1,0.98822,0.84515
0.04887,1,0.98806,0.84327
0.04889,1,0.98798,0.84319
0.04913,1,0.98786,0.84268
0.04923,1,0.98778,0.84255
0.05244,1,0.98694,0.83581
0.05312,1,0.98686,0.83395
0.0537,1,0.98674,0.83344
0.05422,1,0.98661,0.8318
0.05482,1,0.98641,0.83048
0.05496,1,0.98633,0.83027
0.05564,1,0.98601,0.82885
0.05619,1,0.98593,0.82787
0.05885,1,0.98533,0.82265
0.05893,1,0.98525,0.82235
0.05917,1,0.98517,0.82187
0.05923,1,0.98509,0.8218
0.06035,1,0.98469,0.82018
0.06039,1,0.98461,0.82006
0.06117,1,0.98437,0.81854
0.0612,1,0.98429,0.81847
0.0619,1,0.98405,0.81738
0.06192,1,0.98393,0.81735
0.06294,1,0.98361,0.81542
0.06308,1,0.98353,0.81529
0.06344,1,0.98341,0.81454
0.0639,1,0.98325,0.814
0.06669,1,0.98273,0.80936
0.06671,1,0.98265,0.80932
0.06839,1,0.98225,0.80578
0.06847,1,0.98217,0.80551
0.06857,1,0.98209,0.80519
0.06865,1,0.98201,0.80478
0.06967,1,0.98173,0.80273
0.06989,1,0.98161,0.80219
0.07073,1,0.98132,0.80046
0.07081,1,0.98116,0.80034
0.07296,1,0.98056,0.79587
0.07328,1,0.9804,0.79542
0.07354,1,0.98032,0.79489
0.07374,1,0.9802,0.79463
0.07464,1,0.97992,0.7926
0.07466,1,0.97984,0.79249
0.07518,1,0.9798,0.7917
0.07524,1,0.97972,0.79158
0.07688,1,0.97932,0.78755
0.07704,1,0.97924,0.78744
0.07731,1,0.97916,0.78715
0.07759,1,0.979,0.78664
0.07861,1,0.97888,0.78425
0.07873,1,0.97876,0.78399
0.07881,1,0.97872,0.78391
0.07897,1,0.97856,0.78365
0.08041,1,0.97836,0.78125
0.08045,1,0.97824,0.78119
0.08197,1,0.97772,0.77809
0.08203,1,0.97764,0.77796
0.08205,1,0.9776,0.77786
0.08235,1,0.97752,0.77718
0.0827,1,0.9774,0.77678
0.08282,1,0.97732,0.77663
0.08524,1,0.97688,0.77289
0.08528,1,0.9768,0.77287
0.08827,1,0.97571,0.76659
0.08833,1,0.97563,0.76655
0.08835,1,0.97559,0.76653
0.08837,1,0.97551,0.76652
0.08899,1,0.97527,0.76545
0.08919,1,0.97511,0.76511
0.08943,1,0.97499,0.76446
0.08955,1,0.97491,0.7642
0.09029,1,0.97467,0.76283
0.09035,1,0.97459,0.76267
0.09255,1,0.97387,0.75885
0.09297,1,0.97375,0.75819
0.0933,1,0.97363,0.7575
0.09346,1,0.97347,0.75709
0.09468,1,0.97319,0.75541
0.0948,1,0.97311,0.75531
0.09732,1,0.97219,0.75088
0.09738,1,0.97211,0.75053
0.09774,1,0.97199,0.74948
0.09776,1,0.97191,0.74945
0.09826,1,0.97179,0.74861
0.09838,1,0.97167,0.74849
0.09845,1,0.97159,0.74833
0.09869,1,0.97151,0.74802
0.09871,1,0.97139,0.74798
0.09891,1,0.97123,0.74751
0.09937,1,0.97115,0.74676
0.09979,1,0.97099,0.74623
0.09993,1,0.97091,0.74582
0.10039,1,0.97066,0.74511
0.10045,1,0.97058,0.74507
0.10119,1,0.97038,0.74368
0.10123,1,0.9703,0.7436
0.10273,1,0.96998,0.74065
0.10279,1,0.9699,0.74061
0.10341,1,0.96958,0.73959
0.10349,1,0.9695,0.73951
0.10482,1,0.96906,0.73704
0.1049,1,0.96898,0.73693
0.10618,1,0.96874,0.73518
0.1062,1,0.96862,0.73506
0.10622,1,0.96858,0.73498
0.10624,1,0.9685,0.73497
0.1063,1,0.96846,0.73478
0.10638,1,0.96838,0.73472
0.1068,1,0.96826,0.73364
0.10696,1,0.96818,0.73348
0.10698,1,0.96814,0.73346
0.10718,1,0.96806,0.73314
0.1077,1,0.96778,0.731
0.1078,1,0.9677,0.73065
0.10818,1,0.96766,0.73004
0.1082,1,0.96758,0.73
0.1083,1,0.9675,0.72981
0.10836,1,0.96742,0.72967
0.10953,1,0.96702,0.72653
0.10967,1,0.96694,0.72634
0.11001,1,0.96686,0.72568
0.11003,1,0.96678,0.72562
0.11063,1,0.96642,0.72432
0.11067,1,0.96634,0.72422
0.11147,1,0.9661,0.72319
0.11149,1,0.96602,0.72318
0.11175,1,0.96582,0.72256
0.11179,1,0.96574,0.72246
0.11185,1,0.96566,0.72224
0.11187,1,0.96558,0.7222
0.11229,1,0.96541,0.72067
0.11241,1,0.96533,0.72036
0.11407,1,0.96501,0.71691
0.11417,1,0.96493,0.71669
0.11576,1,0.96437,0.7137
0.11672,1,0.96421,0.71197
0.11738,1,0.96405,0.71023
0.11754,1,0.96389,0.70979
0.11766,1,0.96385,0.7093
0.11768,1,0.96377,0.70927
0.11894,1,0.96333,0.70673
0.11902,1,0.96317,0.70663
0.11912,1,0.96305,0.70654
0.11918,1,0.96301,0.70643
0.11934,1,0.96293,0.70624
0.1194,1,0.96289,0.7062
0.11952,1,0.96277,0.70589
0.11962,1,0.96269,0.70553
0.11975,1,0.96261,0.70533
0.12171,1,0.96201,0.70084
0.12183,1,0.96193,0.7004
0.12263,1,0.96177,0.69931
0.12273,1,0.96169,0.69926
0.12329,1,0.96145,0.69831
0.12331,1,0.96137,0.69825
0.12415,1,0.96089,0.69623
0.12447,1,0.96081,0.69579
0.12526,1,0.96061,0.69394
0.12528,1,0.96053,0.69388
0.12532,1,0.96049,0.69374
0.12556,1,0.96041,0.69312
0.12612,1,0.96017,0.69177
0.12624,1,0.96008,0.69146
0.1273,1,0.95976,0.68947
0.12734,1,0.95968,0.68942
0.12812,1,0.95944,0.68823
0.12816,1,0.95932,0.6882
0.12976,1,0.95872,0.68427
0.13002,1,0.95864,0.68381
0.13014,1,0.95856,0.6837
0.13026,1,0.95848,0.68357
0.13331,1,0.95744,0.67796
0.13339,0.99996,0.9574,0.67787
0.13365,0.99996,0.95732,0.67719
0.13455,0.99996,0.957,0.67503
0.13523,0.99996,0.95692,0.67295
0.13553,0.99996,0.95688,0.6719
0.13578,0.99996,0.9568,0.67118
0.1364,0.99996,0.95668,0.66932
0.13642,0.99996,0.9566,0.6693
0.13674,0.99996,0.95644,0.66804
0.1368,0.99996,0.95636,0.66798
0.1376,0.99996,0.95608,0.6662
0.13762,0.99996,0.956,0.66619
0.13776,0.99996,0.95592,0.66597
0.13796,0.99996,0.95584,0.66517
0.13984,0.99996,0.95524,0.662
0.14036,0.99996,0.95516,0.66129
0.1407,0.99996,0.955,0.66076
0.1408,0.99996,0.95492,0.66012
0.14082,0.99996,0.95488,0.66008
0.14086,0.99996,0.9548,0.65995
0.14129,0.99996,0.95451,0.65888
0.14131,0.99996,0.95443,0.65884
0.14363,0.99996,0.95371,0.65359
0.14369,0.99996,0.95363,0.65354
0.14403,0.99996,0.95351,0.65286
0.14405,0.99992,0.95351,0.65281
0.14455,0.99992,0.95343,0.65187
0.14465,0.99992,0.95339,0.65171
0.14467,0.99992,0.95327,0.65142
0.14603,0.99992,0.95275,0.64892
0.14605,0.99992,0.95263,0.64889
0.14619,0.99992,0.95259,0.64842
0.14623,0.99992,0.95251,0.64826
0.14627,0.99992,0.95247,0.64786
0.1463,0.99992,0.95239,0.64772
0.1464,0.99992,0.95227,0.64744
0.14698,0.99992,0.95195,0.64591
0.1472,0.99992,0.95171,0.64549
0.1473,0.99992,0.95163,0.64543
0.14734,0.99992,0.95155,0.6454
0.14814,0.99992,0.95131,0.64337
0.14816,0.99992,0.95123,0.64321
0.1489,0.99992,0.95103,0.6415
0.149,0.99992,0.95087,0.64141
0.1492,0.99992,0.95071,0.64111
0.14922,0.99992,0.95063,0.6411
0.1502,0.99992,0.95015,0.63936
0.15036,0.99992,0.95007,0.63892
0.15118,0.99992,0.94991,0.63744
0.1512,0.99992,0.94983,0.63732
0.15369,0.99992,0.94914,0.63316
0.15381,0.99992,0.94898,0.63287
0.15429,0.99992,0.94874,0.63159
0.15437,0.99992,0.94866,0.6314
0.15447,0.99992,0.94858,0.63135
0.15453,0.99992,0.9485,0.63126
0.15513,0.99992,0.94822,0.62946
0.15521,0.99988,0.94818,0.62926
0.15597,0.99988,0.9479,0.6278
0.15613,0.99988,0.94774,0.62738
0.15673,0.99988,0.94746,0.62588
0.15694,0.99988,0.94734,0.6255
0.15902,0.99988,0.94662,0.62079
0.15906,0.99988,0.94654,0.62075
0.15928,0.99988,0.94638,0.61994
0.15934,0.99988,0.9463,0.61982
0.15986,0.99988,0.94618,0.61903
0.1599,0.99988,0.9461,0.619
0.1619,0.99988,0.94518,0.61379
0.16196,0.99988,0.94506,0.61372
0.16204,0.99988,0.94494,0.61362
0.16206,0.99988,0.94486,0.61361
0.1621,0.99988,0.94482,0.61359
0.16216,0.99988,0.94474,0.61355
0.16231,0.99988,0.94466,0.61327
0.16237,0.99988,0.94454,0.61325
0.16239,0.99988,0.9445,0.61324
0.16241,0.99988,0.94442,0.61323
0.16259,0.99988,0.94434,0.61255
0.16295,0.99988,0.94426,0.61179
0.16327,0.99988,0.94422,0.61104
0.16347,0.99988,0.94413,0.61091
0.16381,0.99988,0.94397,0.61023
0.16399,0.99988,0.94389,0.61005
0.16429,0.99988,0.94369,0.60935
0.16449,0.99988,0.94361,0.60858
0.16465,0.99988,0.94353,0.60822
0.16481,0.99984,0.94353,0.60778
0.16507,0.99984,0.94341,0.6071
0.16511,0.99984,0.94333,0.60688
0.16535,0.99984,0.94325,0.60633
0.16541,0.99984,0.94317,0.60625
0.16575,0.99984,0.94309,0.60542
0.16589,0.99984,0.94301,0.60466
0.16675,0.99984,0.94245,0.60305
0.16683,0.99984,0.94233,0.60281
0.16697,0.99984,0.94225,0.60265
0.16701,0.99984,0.94217,0.60264
0.16747,0.99984,0.94193,0.60173
0.16753,0.99984,0.94181,0.60113
0.1676,0.99984,0.94177,0.6011
0.16766,0.99984,0.94169,0.60097
0.1683,0.99984,0.94153,0.59913
0.16834,0.99984,0.94141,0.59911
0.16838,0.99984,0.94133,0.59909
0.16878,0.99984,0.94113,0.59812
0.16886,0.99984,0.94101,0.59796
0.16936,0.99984,0.94093,0.59699
0.16938,0.99984,0.94077,0.59698
0.16996,0.99984,0.94057,0.59541
0.17016,0.99984,0.94049,0.59516
0.1702,0.99984,0.94037,0.59497
0.17024,0.99984,0.94033,0.59476
0.17026,0.99984,0.94025,0.59474
0.17028,0.99984,0.94021,0.59472
0.17038,0.99984,0.94005,0.59452
0.17054,0.99984,0.93993,0.59396
0.17064,0.99984,0.93981,0.59388
0.1709,0.99984,0.93965,0.59295
0.17108,0.99984,0.93957,0.59239
0.17156,0.99984,0.93921,0.59015
0.17158,0.99984,0.93913,0.59012
0.17184,0.99984,0.93905,0.58959
0.17192,0.99984,0.93897,0.58945
0.17248,0.99984,0.93868,0.58847
0.17252,0.99984,0.9386,0.58842
0.17295,0.99984,0.93844,0.58795
0.17301,0.99984,0.93836,0.58774
0.17323,0.99984,0.93832,0.58734
0.17333,0.99984,0.93824,0.58706
0.17339,0.99984,0.93816,0.58702
0.17345,0.99984,0.93808,0.5869
0.17359,0.99984,0.93804,0.58674
0.17361,0.99984,0.93796,0.58664
0.17373,0.99984,0.93784,0.5863
0.17381,0.99984,0.93776,0.58606
0.17385,0.99984,0.93772,0.58581
0.17401,0.99984,0.93764,0.58546
0.17421,0.99984,0.93756,0.58418
0.17429,0.99984,0.9374,0.58406
0.17449,0.99984,0.93724,0.58397
0.17453,0.99984,0.93708,0.58394
0.17481,0.99984,0.93696,0.58302
0.17483,0.99984,0.93688,0.583
0.17501,0.99984,0.93676,0.58275
0.17503,0.99984,0.93668,0.58274
0.17505,0.99984,0.93656,0.58274
0.17511,0.99984,0.93648,0.58246
0.17627,0.99984,0.93604,0.57936
0.17637,0.99984,0.93592,0.57913
0.17641,0.99984,0.93584,0.57877
0.17647,0.99984,0.93576,0.57853
0.17649,0.99984,0.93564,0.57845
0.17663,0.99984,0.93556,0.57794
0.17665,0.99984,0.93548,0.57787
0.17699,0.99984,0.93528,0.57668
0.17715,0.99984,0.93512,0.57616
0.17787,0.99984,0.9348,0.57365
0.17805,0.99984,0.93472,0.57328
0.17826,0.99984,0.93456,0.57256
0.17828,0.99984,0.93444,0.57254
0.17838,0.99984,0.93436,0.57226
0.17854,0.99984,0.93428,0.57171
0.17892,0.99984,0.93408,0.57047
0.17894,0.99984,0.93392,0.57043
0.1792,0.99984,0.93384,0.57007
0.17928,0.99984,0.9336,0.56995
0.17982,0.99984,0.93339,0.56879
0.17988,0.9998,0.93335,0.56868
0.18038,0.9998,0.93311,0.56707
0.1805,0.9998,0.93303,0.56685
0.18096,0.9998,0.93283,0.56514
0.18102,0.9998,0.93275,0.56466
0.18112,0.9998,0.93263,0.56394
0.18122,0.9998,0.93247,0.56358
0.1821,0.9998,0.93211,0.56154
0.18212,0.9998,0.93203,0.56138
0.18268,0.9998,0.93183,0.56001
0.18278,0.9998,0.93175,0.55947
0.1828,0.9998,0.93163,0.55941
0.18304,0.9998,0.93155,0.55864
0.18306,0.9998,0.93151,0.55862
0.18314,0.9998,0.93143,0.55856
0.18387,0.9998,0.93095,0.55617
0.18393,0.99976,0.93091,0.55609
0.18395,0.99976,0.93079,0.55606
0.18397,0.99976,0.93075,0.55603
0.18399,0.99976,0.93067,0.55601
0.18411,0.99972,0.93067,0.55566
0.18449,0.99972,0.93047,0.55448
0.18455,0.99972,0.93035,0.55392
0.18457,0.99972,0.93027,0.55376
0.18489,0.99972,0.93007,0.55312
0.18493,0.99972,0.92991,0.55298
0.18501,0.99972,0.92987,0.55284
0.18503,0.99972,0.92979,0.55282
0.18523,0.99972,0.92971,0.55252
0.18525,0.99972,0.92963,0.55248
0.18601,0.99972,0.92931,0.54955
0.18605,0.99968,0.92931,0.54931
0.18651,0.99968,0.92903,0.54787
0.18657,0.99968,0.92895,0.54764
0.18695,0.99968,0.92887,0.54639
0.18699,0.99968,0.92879,0.54611
0.18703,0.99968,0.92875,0.54583
0.18719,0.99968,0.92859,0.5454
0.18721,0.99968,0.92855,0.54539
0.18727,0.99964,0.92855,0.54518
0.18735,0.99964,0.92847,0.54502
0.18737,0.9996,0.92847,0.54494
0.18761,0.9996,0.92831,0.54446
0.18765,0.99956,0.92831,0.54434
0.18777,0.99956,0.92823,0.54402
0.18779,0.99956,0.92814,0.54394
0.18871,0.99956,0.92778,0.53961
0.18875,0.99956,0.9277,0.53941
0.18908,0.99956,0.9275,0.53793
0.18922,0.99956,0.92742,0.5372
0.18926,0.99956,0.92734,0.53697
0.1893,0.99956,0.92726,0.53673
0.18938,0.99956,0.92714,0.53637
0.18944,0.99956,0.92706,0.5361
0.18948,0.99956,0.92694,0.53597
0.1897,0.99956,0.9269,0.53553
0.18996,0.99956,0.92674,0.53436
0.19056,0.99956,0.92622,0.53272
0.1906,0.99956,0.92614,0.53264
0.19108,0.99956,0.9259,0.53101
0.1911,0.99956,0.92582,0.53098
0.19158,0.99956,0.92554,0.52956
0.19168,0.99956,0.92546,0.52936
0.19176,0.99956,0.92534,0.52891
0.19182,0.99956,0.92526,0.52887
0.19214,0.99956,0.92506,0.52775
0.19224,0.99956,0.92494,0.52759
0.19228,0.99956,0.9249,0.52751
0.1923,0.99956,0.92482,0.52751
0.19268,0.99956,0.92466,0.52635
0.19276,0.99956,0.92458,0.52605
0.19338,0.99956,0.92426,0.52274
0.19342,0.99956,0.92418,0.52252
0.19378,0.99956,0.92406,0.52186
0.19384,0.99956,0.92398,0.52138
0.19423,0.99956,0.92378,0.5199
0.19445,0.99956,0.92366,0.51938
0.19497,0.99956,0.92338,0.51809
0.19499,0.99956,0.9233,0.51781
0.19593,0.99956,0.92302,0.51429
0.19597,0.99956,0.92294,0.51421
0.19617,0.99956,0.92285,0.51347
0.19641,0.99956,0.92253,0.51222
0.19667,0.99956,0.92245,0.51164
0.19671,0.99956,0.92237,0.51156
0.19689,0.99956,0.92229,0.511
0.19699,0.99956,0.92213,0.51068
0.19773,0.99956,0.92161,0.50687
0.19775,0.99956,0.92153,0.50683
0.19785,0.99956,0.92145,0.50651
0.19805,0.99952,0.92145,0.50592
0.19859,0.99952,0.92117,0.50447
0.19885,0.99948,0.92113,0.50343
0.19887,0.99948,0.92105,0.50315
0.19915,0.99948,0.92093,0.50222
0.19958,0.99948,0.92077,0.50118
0.1996,0.99948,0.92065,0.50114
0.20022,0.99948,0.92037,0.4993
0.20034,0.99944,0.92037,0.49878
0.20058,0.99944,0.92029,0.49842
0.2006,0.99944,0.92009,0.49838
0.20064,0.99944,0.92001,0.49818
0.20108,0.99944,0.91989,0.49653
0.20128,0.99944,0.91973,0.49585
0.20142,0.99944,0.91957,0.49473
0.2016,0.99944,0.91941,0.49441
0.20172,0.99944,0.91933,0.49413
0.20174,0.99944,0.91925,0.49369
0.20198,0.99944,0.91909,0.49277
0.202,0.9994,0.91905,0.49253
0.20218,0.9994,0.91889,0.49198
0.20222,0.9994,0.91881,0.49176
0.20228,0.9994,0.91873,0.49108
0.2023,0.9994,0.91865,0.491
0.20256,0.9994,0.91853,0.48989
0.2026,0.9994,0.91845,0.48948
0.20282,0.9994,0.91837,0.48824
0.20284,0.9994,0.91829,0.48821
0.20292,0.9994,0.91821,0.48816
0.20302,0.9994,0.91809,0.4881
0.2031,0.9994,0.91793,0.48776
0.20328,0.9994,0.91777,0.48651
0.2033,0.9994,0.91769,0.48649
0.2036,0.9994,0.91757,0.48559
0.2038,0.99936,0.91757,0.48439
0.2042,0.99936,0.91728,0.48223
0.20426,0.99936,0.9172,0.48203
0.20436,0.99936,0.91704,0.48159
0.2046,0.99936,0.91696,0.47958
0.20507,0.99936,0.91672,0.47754
0.20511,0.99936,0.91664,0.47738
0.20519,0.99936,0.91656,0.47686
0.20523,0.99936,0.91644,0.47666
0.20551,0.99936,0.91632,0.47473
0.20577,0.99932,0.91628,0.473
0.20605,0.99932,0.9162,0.47125
0.20607,0.99932,0.91612,0.47121
0.20641,0.99932,0.91596,0.47008
0.20653,0.99932,0.9158,0.46984
0.20675,0.99932,0.91568,0.46924
0.20687,0.99928,0.9156,0.46877
0.20705,0.99928,0.91544,0.46776
0.20717,0.99928,0.9154,0.467
0.20755,0.99928,0.91528,0.46483
0.20767,0.99928,0.9152,0.46423
0.20773,0.99928,0.91508,0.46406
0.20859,0.99928,0.91456,0.45978
0.20861,0.99928,0.91448,0.45962
0.20887,0.99928,0.9142,0.45844
0.20889,0.99928,0.91408,0.45841
0.20913,0.99928,0.91388,0.45738
0.20919,0.99928,0.91376,0.45734
0.20939,0.99928,0.91372,0.45658
0.20941,0.99928,0.9136,0.4565
0.20949,0.99928,0.91348,0.45622
0.20951,0.99928,0.9134,0.45566
0.20983,0.99928,0.91332,0.45413
0.20989,0.99928,0.91316,0.45413
0.21032,0.99928,0.91292,0.45117
0.21044,0.99928,0.91268,0.45025
0.21056,0.99928,0.9126,0.44924
0.21058,0.99928,0.91252,0.44912
0.21064,0.99928,0.91248,0.449
0.21072,0.99928,0.9124,0.44852
0.21144,0.99928,0.91211,0.44578
0.21148,0.99928,0.91203,0.44572
0.2127,0.99928,0.91147,0.43858
0.21272,0.99928,0.91135,0.43858
0.21274,0.99928,0.91127,0.43858
0.21314,0.99928,0.91099,0.43572
0.21316,0.99928,0.91091,0.4355
0.21348,0.99924,0.91091,0.43333
0.2135,0.99924,0.91087,0.43329
0.21352,0.99924,0.91079,0.43281
0.21372,0.99924,0.91059,0.43157
0.21382,0.99924,0.91051,0.43141
0.2139,0.99924,0.91039,0.43101
0.21402,0.99924,0.91027,0.42977
0.21406,0.99924,0.91019,0.42881
0.21436,0.99924,0.90999,0.4268
0.2144,0.99924,0.90991,0.42672
0.21464,0.99924,0.90975,0.42512
0.21482,0.99924,0.90959,0.42408
0.21508,0.99924,0.90931,0.42251
0.21522,0.99924,0.90923,0.42211
0.21534,0.9992,0.90915,0.42103
0.21538,0.9992,0.90911,0.42011
0.21551,0.9992,0.90903,0.41931
0.21581,0.9992,0.90891,0.4161
0.21583,0.99916,0.90891,0.41596
0.21587,0.99916,0.90883,0.41574
0.21595,0.99916,0.90871,0.4149
0.21597,0.99916,0.90867,0.41482
0.21603,0.99916,0.90859,0.41422
0.21625,0.99916,0.90835,0.4123
0.21629,0.99912,0.90835,0.41193
0.21639,0.99912,0.90831,0.41089
0.21649,0.99912,0.90811,0.41017
0.21669,0.99912,0.90795,0.40925
0.21671,0.99912,0.90787,0.40917
0.21679,0.99912,0.90779,0.40853
0.21689,0.99912,0.90767,0.40833
0.21693,0.99912,0.90759,0.40821
0.21701,0.99912,0.90747,0.40773
0.21705,0.99912,0.90743,0.40769
0.21707,0.99912,0.90723,0.40749
0.21717,0.99912,0.90715,0.40697
0.21741,0.99912,0.90699,0.40536
0.21757,0.99912,0.90682,0.4036
0.21759,0.99912,0.90674,0.40356
0.21801,0.99912,0.90646,0.40021
0.21803,0.99912,0.90638,0.40018
0.21811,0.99912,0.9063,0.39979
0.21829,0.99912,0.90618,0.39775
0.21837,0.99912,0.90602,0.39655
0.21841,0.99912,0.90598,0.39635
0.21843,0.99912,0.9059,0.39628
0.21871,0.99912,0.90578,0.39308
0.21891,0.99912,0.9057,0.39206
0.21903,0.99912,0.90558,0.39158
0.21905,0.99912,0.9055,0.39158
0.21907,0.99908,0.9055,0.3915
0.21937,0.99908,0.90534,0.38905
0.21949,0.99908,0.90526,0.38833
0.21955,0.99908,0.90522,0.38789
0.21961,0.99908,0.90514,0.38773
0.21967,0.99908,0.90494,0.38745
0.21969,0.99904,0.90494,0.38733
0.21975,0.99904,0.90478,0.38653
0.21979,0.999,0.90478,0.38641
0.21981,0.999,0.9047,0.38637
0.21995,0.999,0.90466,0.38468
0.21997,0.999,0.90458,0.38468
0.21999,0.999,0.90454,0.38464
0.22005,0.999,0.90446,0.38424
0.22021,0.999,0.90438,0.38228
0.22029,0.99896,0.90438,0.38168
0.22051,0.99896,0.9043,0.37887
0.22055,0.99896,0.90418,0.37867
0.22057,0.99896,0.9041,0.37707
0.22061,0.99896,0.90406,0.37679
0.22069,0.99896,0.90398,0.37587
0.22073,0.99896,0.90386,0.37543
0.2209,0.99896,0.90378,0.37394
0.221,0.99896,0.9037,0.37358
0.2212,0.99896,0.90358,0.37158
0.22132,0.99896,0.9035,0.37062
0.22168,0.99896,0.90322,0.36729
0.22172,0.99896,0.90314,0.36649
0.22202,0.99896,0.90306,0.36461
0.2221,0.99896,0.90294,0.36392
0.22226,0.99896,0.90282,0.362
0.22232,0.99892,0.90282,0.36128
0.2225,0.99892,0.90266,0.36004
0.22252,0.99892,0.90262,0.35988
0.2226,0.99892,0.90254,0.35811
0.22264,0.99892,0.9025,0.35743
0.22266,0.99892,0.90238,0.35731
0.22268,0.99892,0.90234,0.35711
0.2227,0.99892,0.90226,0.35667
0.22272,0.99892,0.90214,0.35643
0.22276,0.99892,0.9021,0.35615
0.22278,0.99892,0.90202,0.35563
0.2228,0.99892,0.90198,0.35555
0.22282,0.99892,0.90186,0.35547
0.2232,0.99892,0.90166,0.3497
0.22326,0.99892,0.90157,0.34882
0.2233,0.99892,0.90149,0.34809
0.22334,0.99888,0.90149,0.34709
0.22352,0.99888,0.90137,0.34553
0.2236,0.99884,0.90129,0.34513
0.22404,0.99884,0.90109,0.33936
0.22406,0.99884,0.90101,0.33892
0.22438,0.99884,0.90081,0.3321
0.22446,0.99884,0.90065,0.33082
0.22454,0.99884,0.90061,0.32878
0.22456,0.9988,0.90057,0.32814
0.22464,0.9988,0.90049,0.32734
0.22466,0.9988,0.90041,0.32709
0.2247,0.9988,0.90037,0.32665
0.22472,0.9988,0.90029,0.32649
0.22482,0.99876,0.90025,0.32601
0.22484,0.99876,0.90017,0.32561
0.22494,0.99876,0.90005,0.32477
0.225,0.99876,0.89989,0.32409
0.2251,0.99876,0.89985,0.32389
0.22524,0.99876,0.89969,0.32136
0.22538,0.99876,0.89961,0.31992
0.22544,0.99876,0.89953,0.31976
0.22546,0.99876,0.89949,0.31956
0.22554,0.99876,0.89925,0.3178
0.22556,0.99872,0.89921,0.31776
0.22576,0.99872,0.89905,0.31495
0.2258,0.99872,0.89897,0.31403
0.22592,0.99872,0.89881,0.31127
0.226,0.99872,0.89873,0.31062
0.22615,0.99872,0.89861,0.3079
0.22621,0.99872,0.89849,0.30766
0.22623,0.99872,0.89841,0.30694
0.22627,0.99872,0.89837,0.30581
0.22629,0.99872,0.89829,0.30513
0.22639,0.99872,0.89817,0.30345
0.22641,0.99872,0.89809,0.30293
0.22659,0.99872,0.89797,0.30077
0.22673,0.99872,0.89785,0.29868
0.22675,0.99872,0.89777,0.29824
0.22681,0.99872,0.89761,0.29752
0.22707,0.99872,0.89753,0.29431
0.22711,0.99868,0.89753,0.29355
0.22721,0.99868,0.89741,0.29235
0.22739,0.99868,0.89721,0.29007
0.22747,0.99868,0.89709,0.28774
0.22751,0.99868,0.89701,0.28722
0.22755,0.99868,0.89689,0.28706
0.22763,0.99864,0.89689,0.28574
0.22769,0.99864,0.89685,0.28466
0.22775,0.99864,0.89677,0.28393
0.22783,0.99864,0.89669,0.28229
0.22789,0.99864,0.89657,0.28053
0.22815,0.99864,0.89649,0.27528
0.22823,0.99864,0.89641,0.27147
0.22841,0.99864,0.89629,0.26722
0.22851,0.99864,0.8962,0.2655
0.22859,0.99864,0.89612,0.26414
0.22861,0.9986,0.89612,0.26269
0.22881,0.9986,0.89608,0.25977
0.22885,0.9986,0.89592,0.25917
0.22891,0.9986,0.8958,0.25756
0.22895,0.9986,0.89576,0.25716
0.22909,0.9986,0.89568,0.25508
0.22915,0.99856,0.89564,0.25428
0.22923,0.99856,0.89552,0.25231
0.22925,0.99856,0.89536,0.25131
0.22935,0.99856,0.8952,0.24775
0.22941,0.99856,0.89508,0.2463
0.22957,0.99856,0.895,0.24362
0.22961,0.99856,0.89492,0.24338
0.22971,0.99856,0.8948,0.24129
0.22973,0.99856,0.89464,0.24113
0.22983,0.99856,0.89456,0.23989
0.22985,0.99856,0.89448,0.23985
0.23011,0.99856,0.89432,0.23344
0.23013,0.99856,0.89424,0.2334
0.23037,0.99856,0.89404,0.2249
0.23039,0.99852,0.894,0.22418
0.23045,0.99852,0.89392,0.2227
0.23051,0.99852,0.89384,0.22134
0.23117,0.99852,0.89352,0.20034
0.23119,0.99852,0.89344,0.19978
0.23131,0.99852,0.89332,0.19661
0.23133,0.99852,0.89324,0.19605
0.2314,0.99852,0.8932,0.19433
0.23146,0.99852,0.89308,0.18924
0.23164,0.99852,0.89296,0.18471
0.23186,0.99852,0.8928,0.17705
0.23188,0.99852,0.89276,0.17697
0.2319,0.99852,0.89268,0.17589
0.23192,0.99848,0.89268,0.17565
0.232,0.99848,0.8926,0.17309
0.23214,0.99848,0.89252,0.16848
0.23286,0.99848,0.8922,0.15056
0.23292,0.99848,0.89204,0.1468
0.23302,0.99848,0.892,0.14295
0.23304,0.99848,0.89192,0.14259
0.2331,0.99848,0.8918,0.14135
0.23312,0.99844,0.89176,0.14131
0.2332,0.99844,0.89164,0.13862
0.23328,0.99844,0.89156,0.13614
0.23336,0.99844,0.89148,0.13517
0.23346,0.99844,0.8914,0.13289
0.23348,0.99844,0.89124,0.13277
0.23358,0.99844,0.89112,0.13073
0.2336,0.9984,0.89112,0.13016
0.23362,0.9984,0.89104,0.12956
0.23376,0.9984,0.89091,0.126
0.23386,0.9984,0.89079,0.12395
0.23396,0.9984,0.89071,0.12131
0.234,0.9984,0.89067,0.11991
0.23402,0.9984,0.89059,0.11987
0.2342,0.9984,0.89055,0.11221
0.23422,0.99836,0.89051,0.11213
0.23436,0.99836,0.89027,0.10917
0.2344,0.99836,0.89015,0.10856
0.2346,0.99836,0.89003,0.1044
0.23466,0.99836,0.88995,0.10363
0.23468,0.99832,0.88991,0.10343
0.23472,0.99832,0.88979,0.10327
0.23478,0.99832,0.88971,0.10307
0.23482,0.99828,0.88967,0.10259
0.23486,0.99828,0.88963,0.10207
0.23496,0.99828,0.88955,0.10037
0.23498,0.99828,0.88943,0.10031
0.23508,0.99828,0.88939,0.09706
0.2351,0.99824,0.88939,0.09698
0.23514,0.99824,0.88935,0.09694
0.23516,0.9982,0.88919,0.09658
0.23524,0.9982,0.88911,0.0947
0.2353,0.9982,0.88903,0.09261
0.2359,0.9982,0.88879,0.086
0.236,0.99812,0.88879,0.08576
0.23634,0.99812,0.88867,0.08215
0.23638,0.99808,0.88859,0.08175
0.23646,0.99808,0.88851,0.08011
0.23658,0.99808,0.88835,0.07925
0.23675,0.99804,0.88827,0.07787
0.23697,0.99804,0.88807,0.07586
0.23709,0.99804,0.88783,0.07462
0.23713,0.99804,0.88771,0.07442
0.23729,0.99804,0.88763,0.07306
0.23739,0.99804,0.88747,0.07274
0.23751,0.99804,0.88739,0.07194
0.23755,0.99796,0.88739,0.07177
0.23769,0.99796,0.88711,0.07081
0.23771,0.99796,0.88703,0.07081
0.23773,0.99796,0.88683,0.07081
0.23775,0.99792,0.88671,0.07081
0.23783,0.99788,0.88671,0.07009
0.23785,0.99788,0.88663,0.07005
0.23807,0.99788,0.88647,0.06813
0.23809,0.99788,0.88639,0.06785
0.23813,0.99784,0.88635,0.06777
0.23815,0.99784,0.88623,0.06777
0.23821,0.99784,0.88619,0.06731
0.23829,0.9978,0.88603,0.06717
0.23835,0.9978,0.88591,0.06661
0.23845,0.9978,0.88583,0.06528
0.23863,0.9978,0.88575,0.0638
0.23865,0.9978,0.88567,0.06376
0.23869,0.9978,0.88562,0.06348
0.23879,0.9978,0.88546,0.06308
0.23883,0.99776,0.88542,0.063
0.23889,0.99776,0.88534,0.06288
0.23895,0.99776,0.88522,0.06276
0.23901,0.99776,0.88514,0.06204
0.23903,0.99776,0.8851,0.062
0.23905,0.99776,0.88502,0.06188
0.23913,0.99776,0.88494,0.06128
0.23917,0.99776,0.88482,0.06124
0.23919,0.99776,0.88474,0.0612
0.23923,0.99776,0.8847,0.06071
0.23941,0.99776,0.88462,0.05915
0.23943,0.99776,0.8845,0.05895
0.23945,0.99776,0.88446,0.05885
0.23949,0.99776,0.88414,0.05875
0.23959,0.99776,0.8841,0.05819
0.23963,0.99772,0.88402,0.05779
0.23971,0.99772,0.88398,0.05771
0.23975,0.99772,0.8839,0.05763
0.23985,0.99772,0.88386,0.05715
0.23989,0.99768,0.88374,0.05707
0.24001,0.99768,0.8837,0.0568
0.24013,0.99768,0.88358,0.05643
0.24023,0.99768,0.88342,0.05578
0.24025,0.99768,0.88338,0.05574
0.24031,0.99768,0.88322,0.05538
0.24037,0.99768,0.88318,0.05522
0.24051,0.99764,0.8831,0.0543
0.24057,0.9976,0.88306,0.05398
0.24061,0.9976,0.8829,0.05382
0.24065,0.9976,0.88282,0.05362
0.24071,0.9976,0.88266,0.05342
0.24077,0.9976,0.88258,0.05322
0.24123,0.9976,0.88234,0.0513
0.24159,0.9976,0.88214,0.04949
0.24171,0.9976,0.88202,0.04881
0.24175,0.9976,0.88198,0.04881
0.24183,0.9976,0.88174,0.04863
0.24191,0.9976,0.88162,0.04829
0.24199,0.9976,0.88146,0.04809
0.24201,0.9976,0.88142,0.04809
0.24202,0.9976,0.88134,0.04793
0.2421,0.9976,0.8813,0.04765
0.24216,0.9976,0.88122,0.04753
0.24224,0.9976,0.88118,0.04713
0.24226,0.99756,0.88114,0.04701
0.2424,0.99756,0.88098,0.04657
0.24244,0.99752,0.88082,0.04653
0.24254,0.99752,0.8807,0.04605
0.24262,0.99752,0.88058,0.04529
0.24266,0.99752,0.88046,0.04525
0.24268,0.99752,0.88042,0.04525
0.24284,0.99752,0.88025,0.045
0.2429,0.99752,0.88021,0.04484
0.24296,0.99752,0.88009,0.04476
0.24308,0.99752,0.88001,0.04432
0.24312,0.99752,0.87993,0.04412
0.24314,0.99752,0.87989,0.044
0.24316,0.99752,0.87973,0.04388
0.24318,0.99752,0.87961,0.04384
0.24326,0.99752,0.87953,0.04372
0.24334,0.99752,0.87945,0.0434
0.24338,0.99748,0.87937,0.04335
0.24342,0.99748,0.87929,0.04324
0.24364,0.99744,0.87929,0.04276
0.24372,0.99744,0.87925,0.04248
0.24374,0.99744,0.87917,0.0424
0.24388,0.99744,0.87909,0.04204
0.2439,0.9974,0.87909,0.04196
0.24396,0.99736,0.87905,0.04176
0.24404,0.99736,0.87893,0.04168
0.24406,0.99736,0.87881,0.04168
0.24408,0.99736,0.87865,0.04144
0.24412,0.99731,0.87857,0.0414
0.24466,0.99731,0.87845,0.03957
0.24476,0.99731,0.87837,0.03923
0.24516,0.99731,0.87817,0.03807
0.24522,0.99727,0.87817,0.03783
0.2453,0.99727,0.87801,0.03751
0.24532,0.99727,0.87797,0.03751
0.24536,0.99727,0.87789,0.03751
0.24546,0.99727,0.87785,0.03735
0.24556,0.99727,0.87777,0.03691
0.24562,0.99723,0.87773,0.03667
0.24566,0.99719,0.87765,0.03647
0.2457,0.99719,0.87761,0.03643
0.24574,0.99715,0.87757,0.03603
0.24576,0.99715,0.87749,0.03603
0.2458,0.99715,0.87745,0.03603
0.24586,0.99715,0.87729,0.03571
0.24592,0.99711,0.87725,0.03571
0.24596,0.99711,0.87717,0.03551
0.24598,0.99707,0.87717,0.03548
0.2461,0.99707,0.87713,0.03535
0.24612,0.99707,0.87705,0.03535
0.24616,0.99707,0.87693,0.03531
0.24618,0.99707,0.87685,0.03529
0.2462,0.99703,0.87681,0.03527
0.24624,0.99699,0.87681,0.03519
0.24648,0.99699,0.87657,0.03422
0.24682,0.99699,0.87641,0.03382
0.24688,0.99699,0.87633,0.0337
0.2469,0.99699,0.87629,0.03362
0.24714,0.99699,0.87605,0.03278
0.24734,0.99699,0.87585,0.03238
0.24739,0.99699,0.87573,0.03214
0.24741,0.99699,0.87557,0.03214
0.24743,0.99695,0.87557,0.03214
0.24749,0.99695,0.87553,0.0321
0.24755,0.99695,0.87545,0.03206
0.24771,0.99695,0.87533,0.03186
0.24773,0.99695,0.87525,0.03178
0.24785,0.99695,0.87513,0.03138
0.24787,0.99695,0.87505,0.03138
0.24793,0.99695,0.87501,0.03106
0.24799,0.99695,0.87492,0.0309
0.24803,0.99691,0.87488,0.0307
0.24809,0.99691,0.8748,0.0305
0.24815,0.99691,0.87464,0.03048
0.24825,0.99691,0.87452,0.03046
0.24833,0.99691,0.87436,0.03034
0.24841,0.99691,0.87428,0.03018
0.24847,0.99683,0.8742,0.03018
0.24849,0.99679,0.8742,0.03016
0.24851,0.99679,0.87404,0.03015
0.24857,0.99679,0.87396,0.03006
0.24865,0.99679,0.87384,0.02978
0.24869,0.99679,0.87356,0.02978
0.24883,0.99679,0.87352,0.0296
0.24889,0.99679,0.87344,0.02954
0.24893,0.99679,0.8734,0.02938
0.24895,0.99675,0.8734,0.02938
0.24899,0.99675,0.87336,0.02934
0.24905,0.99675,0.87324,0.02925
0.24909,0.99671,0.8732,0.02913
0.24911,0.99671,0.87312,0.02909
0.24919,0.99671,0.87308,0.029
0.24933,0.99671,0.873,0.02893
0.24935,0.99671,0.87296,0.02893
0.24937,0.99671,0.87284,0.02885
0.24939,0.99671,0.8728,0.02881
0.24941,0.99671,0.87272,0.02873
0.24955,0.99671,0.8726,0.02869
0.24957,0.99671,0.87252,0.02868
0.24963,0.99671,0.87244,0.02865
0.24977,0.99671,0.87228,0.02853
0.24979,0.99667,0.87228,0.02851
0.24989,0.99667,0.87224,0.02833
0.24991,0.99655,0.8722,0.02821
0.24993,0.99655,0.87204,0.02821
0.25001,0.99655,0.87196,0.02797
0.25003,0.99651,0.87192,0.02795
0.25005,0.99651,0.87188,0.02793
0.25007,0.99651,0.8718,0.02793
0.25009,0.99647,0.8718,0.02781
0.25015,0.99647,0.87168,0.02749
0.25019,0.99643,0.87164,0.02733
0.25021,0.99643,0.87148,0.02725
0.25023,0.99643,0.87144,0.02717
0.25027,0.99643,0.87136,0.02713
0.25039,0.99643,0.87124,0.02689
0.25041,0.99643,0.8712,0.02685
0.25051,0.99639,0.8712,0.02669
0.25057,0.99639,0.87116,0.02665
0.25059,0.99635,0.87108,0.02663
0.25061,0.99627,0.87092,0.02661
0.25063,0.99627,0.87084,0.02661
0.25067,0.99627,0.8708,0.02649
0.25073,0.99627,0.87072,0.02649
0.25081,0.99627,0.87068,0.02637
0.25085,0.99623,0.87068,0.02637
0.25089,0.99623,0.87064,0.02629
0.25091,0.99619,0.87052,0.02625
0.25105,0.99619,0.87028,0.02605
0.25133,0.99619,0.87,0.02553
0.25135,0.99619,0.86992,0.02553
0.25143,0.99619,0.86984,0.02549
0.25147,0.99615,0.86972,0.02542
0.25217,0.99615,0.86943,0.02469
0.25221,0.99615,0.86931,0.02469
0.25223,0.99611,0.86931,0.02469
0.25227,0.99603,0.86931,0.02465
0.25237,0.99603,0.86923,0.02461
0.25239,0.99599,0.86923,0.02457
0.25241,0.99599,0.86919,0.02457
0.25247,0.99595,0.86915,0.02429
0.25255,0.99595,0.86907,0.02421
0.25259,0.99595,0.86899,0.02401
0.25268,0.99595,0.86883,0.02364
0.25276,0.99591,0.86859,0.0236
0.25286,0.99591,0.86855,0.0236
0.2529,0.99587,0.86855,0.02356
0.25298,0.99587,0.86847,0.02344
0.25302,0.99587,0.86831,0.0234
0.2531,0.99587,0.86815,0.02324
0.25318,0.99587,0.86803,0.02316
0.2532,0.99583,0.86799,0.02312
0.25334,0.99583,0.86791,0.02292
0.25354,0.99583,0.86767,0.02268
0.25358,0.99583,0.86759,0.02248
0.2537,0.99583,0.86751,0.02216
0.25374,0.99583,0.86739,0.02212
0.25376,0.99583,0.86735,0.02212
0.25386,0.99583,0.86727,0.022
0.25398,0.99583,0.86723,0.02172
0.25406,0.99579,0.86723,0.02158
0.25416,0.99579,0.86711,0.02144
0.25424,0.99579,0.86703,0.02144
0.25426,0.99575,0.86703,0.02144
0.25428,0.99575,0.86687,0.02137
0.25436,0.99575,0.86683,0.02124
0.25446,0.99563,0.86663,0.02112
0.2545,0.99563,0.86655,0.02108
0.25458,0.99559,0.86655,0.021
0.25462,0.99559,0.86635,0.02088
0.25468,0.99559,0.86627,0.02068
0.2547,0.99559,0.86615,0.02064
0.25482,0.99559,0.86607,0.0206
0.25514,0.99559,0.86595,0.02024
0.25518,0.99559,0.86587,0.0202
0.25522,0.99559,0.86583,0.02016
0.25526,0.99555,0.86583,0.02012
0.25528,0.99555,0.86579,0.02012
0.25534,0.99555,0.86571,0.02008
0.25544,0.99555,0.86563,0.01992
0.25546,0.99555,0.86555,0.01992
0.25552,0.99555,0.86551,0.0198
0.25558,0.99551,0.86551,0.0198
0.2557,0.99551,0.86547,0.01968
0.25574,0.99547,0.86543,0.01968
0.2558,0.99547,0.86535,0.01952
0.25582,0.99543,0.86535,0.01952
0.25596,0.99543,0.86531,0.01944
0.25602,0.99543,0.86519,0.01942
0.25604,0.99543,0.86511,0.0194
0.25606,0.99543,0.86495,0.01932
0.25608,0.99539,0.86491,0.01932
0.2561,0.99539,0.86471,0.01932
0.25614,0.99539,0.86463,0.01928
0.25616,0.99539,0.86459,0.0192
0.2562,0.99539,0.86447,0.01918
0.25622,0.99535,0.86443,0.01917
0.25626,0.99531,0.8643,0.01916
0.25628,0.99531,0.86422,0.01916
0.25656,0.99531,0.86406,0.01892
0.2566,0.99531,0.86398,0.01884
0.2567,0.99531,0.86386,0.0188
0.25674,0.99531,0.86378,0.0188
0.25676,0.99531,0.86366,0.0188
0.25682,0.99531,0.86362,0.0188
0.25686,0.99527,0.86358,0.0188
0.25688,0.99523,0.8635,0.0188
0.25696,0.99523,0.86346,0.01876
0.25718,0.99523,0.86322,0.01859
0.2572,0.99523,0.8631,0.01859
0.25728,0.99523,0.86306,0.01855
0.25734,0.99519,0.86306,0.01851
0.25742,0.99519,0.86298,0.01851
0.25746,0.99519,0.86286,0.01847
0.25748,0.99519,0.86282,0.01843
0.2575,0.99515,0.86282,0.01839
0.25754,0.99515,0.86266,0.01835
0.25764,0.99515,0.86254,0.01831
0.25766,0.99515,0.86246,0.01829
0.2578,0.99515,0.86238,0.01811
0.25784,0.99511,0.86234,0.01811
0.2579,0.99511,0.8623,0.01807
0.25803,0.99507,0.8621,0.01795
0.25805,0.99507,0.86202,0.01795
0.25807,0.99503,0.86194,0.01795
0.25815,0.99503,0.86186,0.01777
0.25825,0.99503,0.86178,0.01743
0.25835,0.99499,0.86178,0.01731
0.25849,0.99499,0.8617,0.01723
0.25863,0.99499,0.86146,0.01691
0.25865,0.99495,0.86138,0.01675
0.25871,0.99495,0.8613,0.01667
0.25879,0.99495,0.86122,0.01659
0.25881,0.99491,0.86114,0.01655
0.25887,0.99491,0.8609,0.01646
0.25889,0.99491,0.86086,0.01643
0.25891,0.99491,0.86078,0.01643
0.25893,0.99487,0.86078,0.01643
0.25909,0.99487,0.86066,0.01631
0.25917,0.99483,0.86066,0.01615
0.25921,0.99483,0.86058,0.01611
0.25925,0.99483,0.86054,0.01608
0.25943,0.99483,0.86038,0.016
0.25945,0.99483,0.86034,0.01598
0.25947,0.99483,0.86018,0.01595
0.25949,0.99483,0.8601,0.01595
0.25951,0.99483,0.85998,0.01591
0.25953,0.99483,0.85994,0.01587
0.25959,0.99483,0.85986,0.01581
0.25963,0.99483,0.85978,0.01576
0.25965,0.99483,0.8597,0.01574
0.25967,0.99483,0.85958,0.01571
0.25969,0.99483,0.85934,0.01567
0.25977,0.99479,0.85906,0.01567
0.26011,0.99479,0.85893,0.01543
0.26015,0.99475,0.85881,0.01539
0.26017,0.99475,0.85877,0.01535
0.26021,0.99467,0.85873,0.01531
0.26023,0.99467,0.85869,0.01531
0.26027,0.99463,0.85869,0.01515
0.26033,0.99463,0.85865,0.01511
0.26045,0.99459,0.85865,0.01495
0.26059,0.99459,0.85849,0.01491
0.26061,0.99459,0.85841,0.01491
0.26063,0.99455,0.85833,0.01491
0.26085,0.99455,0.85821,0.01465
0.26091,0.99455,0.85809,0.01455
0.26095,0.99455,0.85801,0.01439
0.26097,0.99455,0.85797,0.01439
0.26111,0.99455,0.85789,0.01429
0.26125,0.99455,0.85785,0.01419
0.26127,0.99455,0.85777,0.01419
0.26133,0.99455,0.85765,0.01419
0.26145,0.99455,0.85753,0.01411
0.26157,0.99451,0.85749,0.01411
0.26163,0.99451,0.85741,0.01403
0.26167,0.99451,0.85737,0.01401
0.26177,0.99451,0.85729,0.01395
0.26185,0.99447,0.85729,0.01395
0.26187,0.99447,0.85713,0.01395
0.26195,0.99439,0.85713,0.01395
0.26199,0.99439,0.85705,0.01387
0.26203,0.99435,0.85693,0.01387
0.26209,0.99435,0.85685,0.01375
0.26217,0.99435,0.85673,0.01375
0.26219,0.99435,0.85653,0.01375
0.26221,0.99435,0.85649,0.01375
0.26229,0.99431,0.85645,0.01369
0.26231,0.99431,0.85641,0.01367
0.26235,0.99427,0.85637,0.01365
0.26237,0.99427,0.85621,0.01363
0.26257,0.99427,0.85609,0.01351
0.26263,0.99423,0.85597,0.01347
0.26267,0.99423,0.85593,0.01347
0.26269,0.99423,0.85581,0.01347
0.26273,0.99419,0.85581,0.01343
0.26277,0.99419,0.85573,0.01343
0.26279,0.99415,0.85573,0.01343
0.26281,0.99415,0.85557,0.01341
0.26283,0.99411,0.85557,0.01339
0.26285,0.99411,0.85553,0.01337
0.26287,0.99411,0.85545,0.01335
0.26295,0.99403,0.85545,0.01335
0.26299,0.99403,0.85541,0.01335
0.26303,0.99399,0.85537,0.01335
0.26311,0.99399,0.85525,0.01335
0.26313,0.99395,0.85525,0.01335
0.26317,0.99395,0.85517,0.01335
0.26325,0.99395,0.85505,0.01335
0.26327,0.99395,0.85497,0.01335
0.26332,0.99395,0.85493,0.01318
0.26336,0.99395,0.85473,0.01318
0.26338,0.99395,0.85461,0.01318
0.26344,0.99395,0.85457,0.0131
0.2635,0.99391,0.85457,0.0131
0.26358,0.99391,0.85445,0.0131
0.2636,0.99387,0.85433,0.0131
0.26362,0.99387,0.85413,0.0131
0.26366,0.99383,0.85413,0.0131
0.26374,0.99383,0.85409,0.01294
0.26376,0.99375,0.85401,0.01294
0.26382,0.99375,0.85393,0.01294
0.26384,0.99371,0.85364,0.01294
0.2639,0.99371,0.8536,0.01294
0.26396,0.99367,0.85352,0.0129
0.26404,0.99367,0.85348,0.01286
0.26408,0.99367,0.85336,0.01274
0.26412,0.99367,0.85328,0.0127
0.26414,0.99367,0.85324,0.0127
0.26428,0.99367,0.85316,0.01262
0.26432,0.99367,0.85312,0.01257
0.2644,0.99367,0.85304,0.01254
0.26468,0.99367,0.8528,0.01242
0.2647,0.99367,0.85272,0.01242
0.26474,0.99363,0.85256,0.0124
0.26478,0.99359,0.85252,0.01236
0.2649,0.99359,0.85248,0.01222
0.26492,0.99355,0.8524,0.01222
0.26494,0.99351,0.8524,0.01222
0.26496,0.99351,0.85236,0.0122
0.26516,0.99347,0.85224,0.01202
0.26534,0.99347,0.85208,0.012
0.26536,0.99343,0.85204,0.01198
0.2654,0.99343,0.85192,0.01194
0.26552,0.99343,0.85184,0.01176
0.2657,0.99343,0.85172,0.01162
0.26578,0.99343,0.85164,0.01158
0.2658,0.99343,0.85152,0.01158
0.26602,0.99343,0.85132,0.01154
0.26604,0.99339,0.85132,0.01154
0.2661,0.99339,0.85116,0.01154
0.26628,0.99339,0.85104,0.01138
0.2663,0.99339,0.85096,0.01138
0.26632,0.99339,0.85092,0.01136
0.26642,0.99339,0.85084,0.01126
0.2665,0.99335,0.85084,0.01126
0.26654,0.99335,0.85076,0.01118
0.26662,0.99335,0.85064,0.01116
0.26668,0.99335,0.8506,0.01114
0.26672,0.99335,0.85048,0.01114
0.26682,0.99335,0.8504,0.01114
0.26684,0.99331,0.85036,0.01114
0.26688,0.99331,0.85032,0.01112
0.26692,0.99331,0.85024,0.01108
0.26702,0.99323,0.85024,0.01095
0.26704,0.99323,0.85016,0.01093
0.26716,0.99323,0.85004,0.01082
0.26718,0.99319,0.84996,0.01082
0.26722,0.99319,0.84984,0.0108
0.26724,0.99319,0.8498,0.01078
0.26726,0.99319,0.84972,0.01078
0.26734,0.99315,0.84968,0.01074
0.26744,0.99315,0.8496,0.01074
0.26746,0.99311,0.8496,0.01074
0.26748,0.99311,0.84944,0.01074
0.2675,0.99311,0.8494,0.01074
0.26754,0.99307,0.8494,0.01074
0.26758,0.99307,0.84928,0.01074
0.2676,0.99303,0.84908,0.01074
0.26764,0.99303,0.84904,0.0107
0.26772,0.99303,0.84888,0.0107
0.26774,0.99303,0.84876,0.0107
0.26778,0.99299,0.84876,0.0107
0.26782,0.99299,0.84864,0.0107
0.26784,0.99299,0.84856,0.0107
0.26786,0.99299,0.84839,0.0107
0.26788,0.99295,0.84831,0.0107
0.26804,0.99295,0.84823,0.01066
0.26812,0.99295,0.84815,0.01054
0.26818,0.99291,0.84811,0.01054
0.26824,0.99287,0.84811,0.01054
0.2683,0.99279,0.84795,0.01046
0.26832,0.99275,0.84795,0.01046
0.26838,0.99275,0.84791,0.01046
0.26844,0.99271,0.84791,0.01043
0.26854,0.99271,0.84775,0.01038
0.26865,0.99267,0.84771,0.01026
0.26869,0.99267,0.84767,0.01026
0.26873,0.99267,0.84755,0.01026
0.26875,0.99267,0.84747,0.01026
0.26877,0.99267,0.84731,0.01026
0.26879,0.99267,0.84727,0.01022
0.26881,0.99267,0.84719,0.01019
0.26883,0.99267,0.84715,0.01017
0.26895,0.99267,0.84703,0.01012
0.26901,0.99267,0.84695,0.0101
0.26911,0.99267,0.84683,0.01006
0.26913,0.99263,0.84671,0.01006
0.26915,0.99263,0.84667,0.01006
0.26919,0.99263,0.84651,0.01006
0.26923,0.99263,0.84647,0.01006
0.26925,0.99263,0.84639,0.01006
0.26943,0.99263,0.84631,0.00994
0.26947,0.99259,0.84627,0.00994
0.26957,0.99259,0.84619,0.00994
0.26961,0.99259,0.84611,0.00994
0.26963,0.99259,0.84607,0.00994
0.26977,0.99259,0.84583,0.00986
0.26979,0.99259,0.84579,0.00986
0.26997,0.99259,0.84555,0.00979
0.27005,0.99259,0.84547,0.00974
0.27013,0.99259,0.84535,0.00974
0.27017,0.99255,0.84531,0.00966
0.27027,0.99255,0.84519,0.00956
0.27031,0.99251,0.84515,0.00953
0.27033,0.99239,0.84507,0.00951
0.27035,0.99239,0.84491,0.0095
0.27037,0.99239,0.84483,0.0095
0.27039,0.99235,0.84467,0.0095
0.27045,0.99235,0.84459,0.00946
0.27055,0.99223,0.84447,0.00942
0.27059,0.99223,0.84443,0.0094
0.27065,0.99223,0.84423,0.00938
0.27067,0.99219,0.84419,0.00938
0.27071,0.99219,0.84411,0.00938
0.27083,0.99215,0.84411,0.00936
0.27093,0.99215,0.84399,0.00934
0.27095,0.99215,0.84387,0.00932
0.27097,0.99215,0.84383,0.00931
0.27103,0.99215,0.84375,0.00927
0.27117,0.99215,0.84355,0.00902
0.27119,0.99211,0.84351,0.00902
0.27121,0.99211,0.84347,0.009
0.27127,0.99211,0.84339,0.00898
0.27137,0.99207,0.84339,0.00894
0.27139,0.99207,0.84331,0.00894
0.27147,0.99194,0.84319,0.00878
0.27149,0.99194,0.84311,0.00878
0.27151,0.9919,0.84298,0.00878
0.27153,0.9919,0.84278,0.00878
0.27157,0.9919,0.8427,0.00878
0.27167,0.9919,0.84262,0.00864
0.27171,0.9919,0.8425,0.00862
0.27173,0.9919,0.84242,0.00862
0.27199,0.9919,0.84226,0.00846
0.27201,0.9919,0.84214,0.00846
0.27203,0.9919,0.8421,0.00846
0.27215,0.99186,0.8421,0.00846
0.27219,0.99186,0.84206,0.00846
0.27225,0.99186,0.84198,0.00846
0.27239,0.99186,0.8419,0.00846
0.27241,0.99186,0.84178,0.00846
0.27249,0.99186,0.8417,0.00846
0.27253,0.99182,0.84142,0.00846
0.27255,0.99182,0.8413,0.00846
0.27257,0.99178,0.8413,0.00846
0.27259,0.99178,0.84118,0.00846
0.27263,0.9917,0.84118,0.00844
0.27265,0.9917,0.84114,0.00843
0.27281,0.9917,0.84106,0.00842
0.27287,0.99166,0.84098,0.00842
0.27291,0.99166,0.84086,0.00838
0.27295,0.99166,0.84078,0.00838
0.27299,0.99158,0.84078,0.00838
0.27305,0.99158,0.8407,0.00838
0.27309,0.9915,0.8407,0.00838
0.27311,0.9915,0.84062,0.00838
0.27321,0.99138,0.8405,0.00826
0.27323,0.99134,0.84042,0.00826
0.27329,0.99134,0.84034,0.00826
0.27333,0.9913,0.84034,0.00826
0.27335,0.9913,0.8403,0.00826
0.27337,0.9913,0.84022,0.00826
0.27345,0.9913,0.84014,0.00822
0.27349,0.99126,0.8401,0.00822
0.27351,0.99122,0.8401,0.00822
0.27361,0.99122,0.83986,0.00814
0.27363,0.99122,0.83978,0.00814
0.27365,0.99122,0.83974,0.00814
0.27367,0.99118,0.83962,0.00814
0.27371,0.99114,0.83962,0.00814
0.27375,0.99114,0.83946,0.0081
0.27379,0.99114,0.83938,0.0081
0.27381,0.9911,0.83934,0.0081
0.27385,0.99106,0.83918,0.0081
0.27387,0.99106,0.8391,0.0081
0.27391,0.99102,0.83906,0.0081
0.27404,0.99102,0.83874,0.00806
0.27406,0.99098,0.83866,0.00806
0.27412,0.9909,0.83858,0.00802
0.2742,0.9909,0.8385,0.00793
0.27422,0.9909,0.83842,0.00793
0.27424,0.9909,0.83838,0.00793
0.27426,0.9909,0.8383,0.00793
0.27438,0.99082,0.83822,0.00785
0.27444,0.99078,0.83822,0.00785
0.27448,0.99074,0.8381,0.00781
0.27452,0.99074,0.83802,0.00781
0.27458,0.99066,0.83798,0.00781
0.2747,0.99066,0.8379,0.00781
0.2748,0.99066,0.83782,0.00781
0.27488,0.99066,0.83773,0.00777
0.27492,0.99066,0.83769,0.00761
0.27502,0.99066,0.83757,0.0076
0.27504,0.99066,0.83749,0.00759
0.27506,0.99066,0.83733,0.00759
0.27514,0.99062,0.83733,0.00753
0.2752,0.99058,0.83729,0.00741
0.27522,0.99054,0.83721,0.00741
0.27524,0.99046,0.83705,0.00729
0.27532,0.99042,0.83701,0.00725
0.27536,0.99026,0.83697,0.00721
0.27544,0.99026,0.83689,0.00721
0.27546,0.99026,0.83673,0.00721
0.27548,0.99022,0.83673,0.00721
0.2755,0.99018,0.83665,0.00717
0.27552,0.99018,0.83657,0.00715
0.27556,0.99018,0.83653,0.00713
0.27562,0.99014,0.83653,0.0071
0.27564,0.99006,0.83649,0.00709
0.27566,0.99002,0.83649,0.00709
0.27572,0.99002,0.83641,0.00709
0.27576,0.99002,0.83633,0.00709
0.2758,0.99002,0.83617,0.00709
0.27582,0.98998,0.83605,0.00709
0.27584,0.98998,0.83601,0.00709
0.27586,0.98998,0.83593,0.00707
0.27594,0.98998,0.83581,0.00699
0.27596,0.98998,0.83573,0.00697
0.27598,0.98998,0.83569,0.00695
0.27602,0.98994,0.83565,0.00693
0.27604,0.9899,0.83553,0.00685
0.2761,0.9899,0.83545,0.00684
0.27612,0.98978,0.83525,0.00684
0.27616,0.98974,0.83505,0.00682
0.2762,0.9897,0.83505,0.00681
0.27632,0.98966,0.83501,0.00679
0.27638,0.98966,0.83481,0.00677
0.27644,0.98958,0.83441,0.00673
0.2765,0.98958,0.83433,0.00673
0.27652,0.98954,0.83429,0.00673
0.27654,0.98954,0.83421,0.00673
0.27662,0.98954,0.83417,0.00665
0.27664,0.98954,0.83409,0.00665
0.27666,0.9895,0.83405,0.00664
0.27672,0.98946,0.83405,0.00662
0.27698,0.98946,0.83381,0.00652
0.27702,0.98946,0.83369,0.00651
0.27704,0.98942,0.83345,0.0065
0.27708,0.98942,0.83337,0.00649
0.27716,0.98942,0.83321,0.00641
0.27726,0.98942,0.83317,0.00633
0.27728,0.98938,0.83313,0.00633
0.27738,0.98938,0.83305,0.00633
0.27766,0.98938,0.83281,0.00617
0.27772,0.9893,0.83269,0.00617
0.27774,0.9893,0.83265,0.00617
0.27776,0.9893,0.83257,0.00617
0.27778,0.98926,0.83257,0.00617
0.27782,0.98926,0.83249,0.00609
0.27784,0.98926,0.83244,0.00609
0.27788,0.98926,0.83228,0.00609
0.2779,0.98926,0.83216,0.00609
0.27802,0.98926,0.832,0.00605
0.27806,0.98926,0.83192,0.00605
0.27808,0.98922,0.83184,0.00605
0.27812,0.98918,0.83168,0.00605
0.27814,0.98914,0.8316,0.00605
0.27826,0.98914,0.83144,0.00601
0.27838,0.98914,0.83132,0.00597
0.27842,0.9891,0.83124,0.00593
0.27844,0.9891,0.8312,0.00593
0.2785,0.98902,0.83116,0.00589
0.27854,0.98902,0.83112,0.00589
0.2786,0.98898,0.83104,0.00584
0.27862,0.98898,0.83096,0.00582
0.27864,0.98898,0.83092,0.00581
0.27868,0.98898,0.83084,0.00578
0.2787,0.98894,0.83084,0.00577
0.27884,0.98894,0.8306,0.00573
0.27888,0.98894,0.83052,0.00573
0.2789,0.98894,0.83044,0.00573
0.27892,0.9889,0.83028,0.00573
0.279,0.9889,0.83016,0.00573
0.27902,0.98886,0.83016,0.00573
0.27908,0.98886,0.83012,0.00573
0.2791,0.98886,0.83,0.00573
0.27912,0.98882,0.83,0.00573
0.27916,0.98882,0.82992,0.00569
0.27918,0.98878,0.82972,0.00565
0.2792,0.98878,0.82968,0.00565
0.27926,0.98874,0.82968,0.00561
0.27937,0.98874,0.82956,0.00561
0.27941,0.98874,0.82948,0.00561
0.27945,0.98874,0.82944,0.00561
0.27949,0.98874,0.82936,0.0056
0.27961,0.98874,0.8292,0.00557
0.27963,0.98874,0.82912,0.00557
0.27985,0.98874,0.82888,0.00557
0.27987,0.9887,0.82888,0.00553
0.27991,0.98866,0.8288,0.00553
0.27993,0.98866,0.82876,0.00553
0.27997,0.98866,0.8286,0.00552
0.27999,0.98866,0.82856,0.0055
0.28001,0.98858,0.82852,0.00549
0.28005,0.98858,0.82844,0.00549
0.28011,0.98858,0.82836,0.00545
0.28015,0.98858,0.82824,0.00544
0.28027,0.98858,0.82812,0.00539
0.28029,0.9885,0.82792,0.00537
0.28031,0.9885,0.82784,0.00535
0.28033,0.9885,0.8276,0.00533
0.28035,0.98846,0.8276,0.00533
0.28037,0.98846,0.82752,0.00533
0.28039,0.98842,0.82732,0.00533
0.28043,0.98842,0.82724,0.00529
0.28045,0.98842,0.82716,0.00529
0.28049,0.98842,0.82711,0.00529
0.28055,0.98834,0.82711,0.00528
0.28057,0.98834,0.82707,0.00527
0.28061,0.9883,0.82695,0.00524
0.28065,0.9883,0.82679,0.00522
0.28073,0.98822,0.82671,0.00517
0.28077,0.98822,0.82663,0.00516
0.28083,0.98822,0.82655,0.00514
0.28087,0.98822,0.82643,0.00513
0.28099,0.98822,0.82635,0.00509
0.28103,0.98818,0.82623,0.00509
0.28107,0.98814,0.82619,0.00509
0.28109,0.98798,0.82603,0.00509
0.28113,0.98798,0.82599,0.00509
0.28117,0.98798,0.82591,0.00509
0.28119,0.98798,0.82587,0.00509
0.28127,0.98798,0.82575,0.00509
0.28131,0.98798,0.82571,0.00509
0.28135,0.98798,0.82555,0.00509
0.28139,0.9879,0.82555,0.00509
0.28141,0.98782,0.82551,0.00509
0.28145,0.98778,0.82543,0.00508
0.28147,0.98778,0.82527,0.00508
0.28149,0.98778,0.82523,0.00507
0.28151,0.98774,0.82519,0.00506
0.28153,0.9877,0.82511,0.00506
0.28155,0.9877,0.82507,0.00505
0.28157,0.9877,0.82495,0.00505
0.28161,0.9877,0.82491,0.00505
0.28163,0.9877,0.82483,0.00505
0.28167,0.9877,0.82479,0.00493
0.28169,0.98766,0.82455,0.00493
0.28177,0.98766,0.82443,0.00493
0.28181,0.98766,0.82419,0.00492
0.28187,0.98766,0.82395,0.00489
0.28189,0.98758,0.82383,0.00489
0.28191,0.98754,0.82383,0.00489
0.28195,0.98754,0.82355,0.00489
0.28201,0.98754,0.82351,0.00489
0.28203,0.98754,0.82343,0.00489
0.28219,0.98754,0.82331,0.00478
0.28221,0.9875,0.82323,0.00473
0.28223,0.98742,0.82319,0.00472
0.28235,0.98734,0.82311,0.00465
0.28239,0.98734,0.82307,0.00465
0.28243,0.98734,0.82291,0.00465
0.28249,0.98726,0.82283,0.00461
0.28255,0.98718,0.82275,0.00457
0.28257,0.98706,0.82259,0.00457
0.28263,0.98702,0.82247,0.00445
0.28277,0.98702,0.82231,0.00441
0.28287,0.98702,0.82207,0.00439
0.28289,0.98686,0.82187,0.00437
0.28295,0.98686,0.82183,0.00429
0.28297,0.98686,0.82174,0.00429
0.28299,0.98682,0.82162,0.00429
0.28301,0.98678,0.82158,0.00429
0.28307,0.98669,0.82142,0.00429
0.28309,0.98665,0.82138,0.00429
0.28311,0.98657,0.82134,0.00429
0.28313,0.98657,0.82122,0.00429
0.28317,0.98653,0.82118,0.00429
0.28325,0.98653,0.8211,0.00429
0.28327,0.98649,0.82098,0.00429
0.28331,0.98649,0.8209,0.00429
0.28339,0.98649,0.82082,0.00421
0.28343,0.98645,0.8207,0.00421
0.28353,0.98641,0.82066,0.00421
0.28361,0.98641,0.8205,0.00421
0.28363,0.98637,0.8205,0.00421
0.28365,0.98629,0.8205,0.00421
0.28367,0.98629,0.82046,0.00421
0.28377,0.98629,0.8203,0.00417
0.28379,0.98629,0.82026,0.00417
0.28383,0.98629,0.82002,0.00416
0.28385,0.98629,0.81982,0.00415
0.28389,0.98629,0.81978,0.00413
0.28391,0.98629,0.8195,0.00412
0.28393,0.98629,0.81946,0.00411
0.28401,0.98621,0.81942,0.00407
0.28405,0.98621,0.81938,0.00405
0.28411,0.98621,0.8193,0.00405
0.28415,0.98621,0.81914,0.00405
0.28417,0.98617,0.8191,0.00405
0.28423,0.98617,0.81902,0.00405
0.28427,0.98613,0.81882,0.00405
0.28429,0.98609,0.8187,0.00405
0.28431,0.98609,0.81866,0.00405
0.28433,0.98609,0.81854,0.00405
0.28435,0.98609,0.81846,0.00405
0.28441,0.98609,0.81838,0.00405
0.28445,0.98601,0.81822,0.00405
0.28449,0.98601,0.81806,0.00405
0.28451,0.98597,0.81786,0.00405
0.28455,0.98597,0.81778,0.00405
0.2846,0.98593,0.8175,0.00405
0.28462,0.98581,0.81742,0.00405
0.28466,0.98581,0.81734,0.00405
0.2847,0.98573,0.81706,0.00405
0.28472,0.98573,0.81702,0.00403
0.28474,0.98565,0.81674,0.00401
0.28478,0.98557,0.81658,0.00401
0.2848,0.98557,0.81645,0.00401
0.28484,0.98549,0.81637,0.00401
0.28486,0.98545,0.81629,0.00401
0.28488,0.98541,0.81629,0.00401
0.2849,0.98537,0.81625,0.00401
0.28492,0.98533,0.81617,0.00401
0.28494,0.98533,0.81613,0.00401
0.28498,0.98529,0.81609,0.00401
0.28502,0.98529,0.81589,0.00401
0.28504,0.98525,0.81589,0.00401
0.28506,0.98517,0.81577,0.00399
0.28508,0.98517,0.81569,0.00398
0.2851,0.98513,0.81561,0.00397
0.28512,0.98509,0.81561,0.00395
0.28514,0.98505,0.81549,0.00394
0.28516,0.98497,0.81533,0.00393
0.28518,0.98497,0.81529,0.00393
0.2852,0.98493,0.81521,0.00393
0.28524,0.98493,0.81513,0.00393
0.28526,0.98489,0.81501,0.00393
0.2853,0.98485,0.81493,0.00393
0.28532,0.98473,0.81485,0.00389
0.28536,0.98473,0.81469,0.00387
0.28546,0.98473,0.81465,0.00385
0.28548,0.98473,0.81457,0.00385
0.28552,0.98469,0.81437,0.00385
0.28554,0.98465,0.81437,0.00385
0.28556,0.98465,0.81429,0.00385
0.28558,0.98461,0.81429,0.00385
0.28562,0.98461,0.81425,0.00385
0.28564,0.98461,0.81417,0.00385
0.28566,0.98457,0.81409,0.00385
0.28576,0.98441,0.81393,0.00381
0.28586,0.98441,0.81381,0.00379
0.2859,0.98437,0.81377,0.00378
0.28596,0.98437,0.81373,0.00377
0.28602,0.98433,0.81365,0.00373
0.28604,0.98433,0.81349,0.00373
0.28608,0.98433,0.81333,0.00373
0.28614,0.98425,0.81309,0.00367
0.28616,0.98425,0.81305,0.00366
0.28618,0.98425,0.81289,0.00365
0.28624,0.98425,0.81277,0.00365
0.28632,0.98421,0.81273,0.00365
0.28634,0.98417,0.81273,0.00365
0.28636,0.98417,0.81261,0.00365
0.28638,0.98417,0.81257,0.00365
0.2864,0.98413,0.81257,0.00365
0.28642,0.98413,0.81253,0.00365
0.28646,0.98413,0.81245,0.00365
0.28648,0.98397,0.81225,0.00365
0.2865,0.98393,0.81225,0.00365
0.28654,0.98389,0.81221,0.00365
0.28662,0.98389,0.81213,0.00365
0.28664,0.98381,0.81209,0.00365
0.28668,0.98377,0.81193,0.00365
0.28672,0.98373,0.81189,0.00365
0.28674,0.98373,0.81185,0.00365
0.28676,0.98373,0.81177,0.00365
0.28682,0.98369,0.81177,0.00365
0.28686,0.98369,0.81169,0.00365
0.28688,0.98369,0.81165,0.00365
0.28694,0.98361,0.81133,0.00364
0.28698,0.98361,0.81121,0.00363
0.287,0.98357,0.81112,0.00362
0.2871,0.98349,0.811,0.00361
0.28712,0.98349,0.81096,0.00361
0.28714,0.98345,0.81088,0.00359
0.28718,0.98345,0.81072,0.00355
0.2872,0.98341,0.81068,0.00353
0.28726,0.98341,0.8106,0.00353
0.2873,0.98337,0.81056,0.00353
0.28732,0.98337,0.81048,0.00353
0.28734,0.98337,0.81044,0.00353
0.28736,0.98329,0.81044,0.00353
0.28738,0.98325,0.8104,0.00353
0.2874,0.98325,0.81036,0.00349
0.28742,0.98321,0.81012,0.00349
0.28754,0.98321,0.81008,0.00349
0.28756,0.98313,0.80988,0.00349
0.28758,0.98309,0.80976,0.00349
0.2876,0.98309,0.80972,0.00349
0.28764,0.98309,0.80952,0.00349
0.28768,0.98301,0.80948,0.00349
0.2877,0.98297,0.80948,0.00349
0.28772,0.98297,0.80944,0.00349
0.28774,0.98293,0.80936,0.00347
0.28776,0.98293,0.80932,0.00346
0.28778,0.98289,0.80916,0.00345
0.28782,0.98289,0.80912,0.00345
0.28786,0.98289,0.80896,0.00342
0.28788,0.98285,0.80896,0.00341
0.2879,0.98281,0.80876,0.00337
0.28794,0.98281,0.80864,0.00333
0.28798,0.98281,0.80856,0.00333
0.28808,0.98281,0.80848,0.00333
0.2881,0.98281,0.80828,0.00333
0.28812,0.98277,0.80808,0.00333
0.28816,0.98277,0.80804,0.00333
0.28818,0.98273,0.808,0.00333
0.28822,0.98273,0.80792,0.00331
0.28826,0.98273,0.80788,0.00329
0.2883,0.98265,0.8078,0.00327
0.28832,0.98261,0.80772,0.00327
0.2884,0.98261,0.80756,0.00325
0.28846,0.98253,0.80728,0.00321
0.2885,0.98249,0.80724,0.00321
0.28866,0.98249,0.8072,0.00317
0.2887,0.98245,0.80712,0.00313
0.28872,0.98245,0.80704,0.00305
0.28874,0.98245,0.807,0.00305
0.28878,0.98241,0.807,0.00305
0.28884,0.98237,0.8068,0.00303
0.28886,0.98233,0.80668,0.00302
0.28888,0.98229,0.80652,0.00301
0.2889,0.98225,0.80644,0.003
0.28896,0.98225,0.8064,0.00297
0.28906,0.98221,0.80632,0.00297
0.28908,0.98221,0.80624,0.00297
0.2891,0.98217,0.80624,0.00297
0.28912,0.98217,0.80616,0.00297
0.28914,0.98217,0.80612,0.00297
0.28918,0.98217,0.806,0.00297
0.2892,0.98213,0.80592,0.00297
0.28924,0.98205,0.80592,0.00297
0.28934,0.98205,0.80579,0.00297
0.28944,0.98197,0.80571,0.00293
0.28952,0.98197,0.80555,0.00293
0.28954,0.98197,0.80543,0.00292
0.28956,0.98193,0.80543,0.00291
0.2896,0.98185,0.80543,0.0029
0.28962,0.98169,0.80523,0.0029
0.28966,0.98169,0.80499,0.00289
0.28968,0.98169,0.80491,0.00289
0.28972,0.98169,0.80487,0.00289
0.28976,0.98169,0.80471,0.00289
0.28978,0.98169,0.80459,0.00285
0.2898,0.98161,0.80447,0.00285
0.28984,0.98153,0.80439,0.00285
0.28991,0.98153,0.80427,0.00285
0.28993,0.98149,0.80415,0.00285
0.28995,0.98149,0.80399,0.00285
0.28997,0.98145,0.80399,0.00285
0.29003,0.98145,0.80391,0.00285
0.29009,0.98145,0.80387,0.00285
0.29011,0.98145,0.80371,0.00285
0.29013,0.98141,0.80367,0.00285
0.29015,0.98141,0.80359,0.00285
0.29017,0.98141,0.80355,0.00285
0.29019,0.98136,0.80347,0.00285
0.29025,0.98128,0.80347,0.00285
0.29027,0.98128,0.80343,0.00285
0.29031,0.98128,0.80331,0.00285
0.29033,0.98124,0.80331,0.00285
0.29035,0.98112,0.80331,0.00285
0.29037,0.98108,0.80307,0.00285
0.29039,0.98108,0.80295,0.00285
0.29041,0.98104,0.80283,0.00285
0.29043,0.981,0.80283,0.00285
0.29045,0.98096,0.80275,0.00285
0.29047,0.98088,0.80267,0.00284
0.29051,0.98088,0.80263,0.00282
0.29057,0.98084,0.80259,0.00277
0.29059,0.98084,0.80255,0.00273
0.29065,0.98076,0.80247,0.00269
0.29067,0.98068,0.80231,0.00269
0.29069,0.98068,0.80219,0.00269
0.29071,0.98048,0.80203,0.00269
0.29073,0.9804,0.80171,0.00269
0.29077,0.9804,0.80167,0.00269
0.29081,0.9804,0.80155,0.00269
0.29085,0.9804,0.80151,0.00269
0.29089,0.98036,0.80151,0.00269
0.29091,0.98036,0.80143,0.00269
0.29093,0.98028,0.80139,0.00269
0.29095,0.98024,0.80139,0.00269
0.29101,0.98024,0.80123,0.00269
0.29109,0.9802,0.80119,0.00269
0.29113,0.98012,0.80091,0.00269
0.29115,0.98008,0.80083,0.00269
0.29117,0.98004,0.80083,0.00269
0.29119,0.98004,0.80071,0.00269
0.29123,0.98,0.80063,0.00269
0.29125,0.97996,0.80046,0.00269
0.29127,0.97992,0.80046,0.00269
0.29129,0.97992,0.80034,0.00269
0.29133,0.97988,0.80034,0.00269
0.29137,0.97988,0.80026,0.00269
0.29139,0.97984,0.8001,0.00269
0.29141,0.9798,0.80006,0.00269
0.29143,0.9798,0.79998,0.00264
0.29145,0.97976,0.79998,0.00264
0.29149,0.97968,0.79994,0.00264
0.29155,0.97964,0.79978,0.00264
0.29157,0.97964,0.7997,0.00264
0.29159,0.97964,0.79958,0.00264
0.29163,0.97956,0.79958,0.00264
0.29169,0.97952,0.79954,0.00264
0.29171,0.97948,0.79914,0.00264
0.29173,0.97944,0.79914,0.00264
0.29175,0.97944,0.7991,0.00264
0.29181,0.9794,0.79902,0.00264
0.29185,0.9794,0.79894,0.00264
0.29187,0.97936,0.7989,0.00264
0.29189,0.97936,0.79886,0.0026
0.29191,0.97928,0.7987,0.0026
0.29195,0.97928,0.79862,0.0026
0.29197,0.97924,0.79862,0.0026
0.29199,0.9792,0.79854,0.0026
0.29201,0.97916,0.7983,0.0026
0.29203,0.97912,0.79826,0.0026
0.29205,0.97904,0.79802,0.0026
0.29207,0.97904,0.79798,0.0026
0.29215,0.97896,0.79794,0.0026
0.29217,0.97896,0.79786,0.0026
0.29223,0.97896,0.79778,0.0026
0.29225,0.97892,0.7977,0.0026
0.29227,0.97892,0.79766,0.0026
0.29229,0.97884,0.79758,0.0026
0.29237,0.9788,0.79758,0.0026
0.29239,0.97876,0.7975,0.0026
0.29241,0.97876,0.79746,0.0026
0.29245,0.97872,0.79742,0.0026
0.29249,0.97868,0.79734,0.0026
0.29251,0.97868,0.79726,0.0026
0.29255,0.97868,0.79714,0.0026
0.29273,0.97868,0.79702,0.00252
0.29275,0.97864,0.79694,0.00252
0.29277,0.97864,0.7969,0.00252
0.29279,0.97864,0.79678,0.00252
0.29281,0.97864,0.7967,0.00252
0.29285,0.9786,0.7967,0.00252
0.29291,0.97856,0.79654,0.00252
0.29295,0.97852,0.79654,0.00252
0.29297,0.97836,0.79626,0.00252
0.29303,0.97836,0.79618,0.00252
0.29305,0.97832,0.79618,0.00252
0.29307,0.97828,0.7961,0.00252
0.29311,0.9782,0.7961,0.00252
0.29313,0.9782,0.79606,0.00252
0.29315,0.97812,0.79594,0.00252
0.29317,0.97812,0.7959,0.00252
0.29321,0.97808,0.79578,0.00252
0.29323,0.978,0.79574,0.00252
0.29325,0.978,0.7957,0.00252
0.29327,0.97792,0.79562,0.00252
0.29329,0.97776,0.7955,0.00252
0.29333,0.97776,0.79542,0.00252
0.29335,0.97764,0.79534,0.00252
0.29339,0.97744,0.79517,0.00252
0.29359,0.97744,0.79485,0.00248
0.29365,0.97744,0.79481,0.00248
0.29367,0.97724,0.79461,0.00248
0.29371,0.97716,0.79449,0.00248
0.29381,0.97712,0.79449,0.00248
0.29383,0.97704,0.79429,0.00248
0.29389,0.97704,0.79413,0.00248
0.29391,0.97704,0.79405,0.00248
0.29393,0.97692,0.79389,0.00248
0.29397,0.97684,0.79381,0.00248
0.29399,0.9768,0.79381,0.00248
0.29405,0.9768,0.79373,0.00248
0.29411,0.97668,0.79361,0.00246
0.29413,0.97668,0.79349,0.00245
0.29417,0.97664,0.79349,0.00243
0.29419,0.9766,0.79341,0.00242
0.29421,0.9766,0.79329,0.00241
0.29425,0.9766,0.79321,0.0024
0.29427,0.97656,0.79313,0.0024
0.29431,0.97652,0.79313,0.0024
0.29433,0.97652,0.79309,0.0024
0.29435,0.97652,0.79301,0.0024
0.29439,0.97652,0.79297,0.00236
0.29443,0.97648,0.79297,0.00236
0.29447,0.97644,0.79289,0.00236
0.29453,0.97644,0.79281,0.00233
0.29455,0.9764,0.79277,0.00232
0.29457,0.9764,0.79273,0.00232
0.29459,0.9764,0.79265,0.00232
0.29463,0.9764,0.79257,0.00232
0.29471,0.97624,0.79249,0.00229
0.29473,0.97624,0.79245,0.00228
0.29475,0.97616,0.79245,0.00227
0.29477,0.97616,0.79241,0.00226
0.29483,0.97603,0.79237,0.00224
0.29487,0.97603,0.79233,0.00224
0.29489,0.97603,0.79225,0.00224
0.29495,0.97599,0.79225,0.00222
0.29497,0.97591,0.79221,0.00221
0.29499,0.97587,0.79209,0.0022
0.29501,0.97587,0.79193,0.00219
0.29503,0.97575,0.79189,0.00218
0.29507,0.97575,0.79181,0.00216
0.29509,0.97571,0.79173,0.00216
0.29511,0.97563,0.79165,0.00216
0.29513,0.97559,0.79161,0.00216
0.29515,0.97543,0.79137,0.00216
0.29521,0.97523,0.79133,0.00216
0.29524,0.97523,0.79129,0.00216
0.29528,0.97523,0.79121,0.00212
0.29534,0.97519,0.79109,0.00212
0.29536,0.97515,0.79109,0.00208
0.29538,0.97507,0.79101,0.00204
0.2954,0.97507,0.79093,0.00204
0.29544,0.97499,0.79085,0.00204
0.29546,0.97495,0.79085,0.00204
0.29554,0.97495,0.79077,0.00204
0.29556,0.97491,0.79077,0.00204
0.29558,0.97491,0.79049,0.00204
0.29562,0.97483,0.79049,0.00204
0.29566,0.97483,0.79037,0.00204
0.29568,0.97479,0.79017,0.00204
0.2957,0.97471,0.79013,0.00204
0.29574,0.97467,0.79013,0.00204
0.29578,0.97463,0.79005,0.00204
0.29582,0.97455,0.78997,0.00204
0.29584,0.97455,0.78984,0.00204
0.2959,0.97451,0.7898,0.00204
0.29592,0.97447,0.78972,0.00204
0.29596,0.97443,0.78968,0.00204
0.296,0.97423,0.78964,0.002
0.29602,0.97415,0.78964,0.002
0.29604,0.97415,0.7896,0.002
0.29606,0.97407,0.7896,0.002
0.2961,0.97403,0.7896,0.002
0.29614,0.97387,0.78952,0.002
0.2962,0.97387,0.78948,0.00199
0.29628,0.97383,0.78932,0.00196
0.2963,0.97375,0.78912,0.00196
0.29632,0.97371,0.78904,0.00196
0.29638,0.97371,0.78884,0.00196
0.2964,0.97359,0.7886,0.00196
0.29646,0.97359,0.78844,0.00196
0.29656,0.97355,0.78844,0.00196
0.29658,0.97355,0.78836,0.00196
0.2966,0.97347,0.78832,0.00196
0.29662,0.97343,0.7882,0.00196
0.29674,0.97339,0.7882,0.00196
0.29676,0.97339,0.78812,0.00195
0.2968,0.97331,0.78804,0.00193
0.29684,0.97323,0.78772,0.00192
0.29686,0.97319,0.78768,0.00192
0.29688,0.97315,0.78768,0.00191
0.2969,0.97315,0.78764,0.00191
0.29692,0.97307,0.78756,0.0019
0.29694,0.97299,0.78756,0.00189
0.29696,0.97291,0.7872,0.00189
0.297,0.97287,0.78712,0.00188
0.29706,0.97287,0.78708,0.00188
0.29708,0.97283,0.78708,0.00188
0.29716,0.97283,0.78692,0.00188
0.29718,0.97259,0.78664,0.00188
0.2972,0.97255,0.78664,0.00188
0.29722,0.97251,0.78644,0.00188
0.29726,0.97251,0.78636,0.00188
0.29728,0.97243,0.78628,0.00188
0.2973,0.97239,0.78624,0.00188
0.29732,0.97239,0.7862,0.00188
0.29738,0.97231,0.78612,0.00188
0.2974,0.97231,0.78608,0.00188
0.29742,0.97227,0.78604,0.00188
0.29746,0.97227,0.786,0.00188
0.29748,0.97223,0.78596,0.00188
0.2975,0.97223,0.78588,0.00188
0.29754,0.97223,0.78576,0.00188
0.29756,0.97219,0.7856,0.00188
0.29758,0.97207,0.78524,0.00188
0.29762,0.97195,0.78516,0.00188
0.29764,0.97195,0.78512,0.00188
0.29766,0.97195,0.78492,0.00188
0.29768,0.97195,0.78488,0.00188
0.2977,0.97183,0.7848,0.00188
0.29774,0.97179,0.78476,0.00188
0.2978,0.97179,0.78472,0.00188
0.29782,0.97167,0.78472,0.00188
0.29788,0.97163,0.78468,0.00188
0.2979,0.97163,0.7846,0.00188
0.29792,0.97139,0.78435,0.00188
0.29794,0.97131,0.78427,0.00188
0.29796,0.97131,0.78423,0.00188
0.29798,0.97131,0.78415,0.00188
0.29802,0.97119,0.78399,0.00188
0.29806,0.97119,0.78395,0.00188
0.2981,0.97119,0.78387,0.00188
0.29812,0.97103,0.78371,0.00188
0.29814,0.97095,0.78359,0.00188
0.29818,0.97095,0.78355,0.00188
0.2982,0.97095,0.78339,0.00188
0.29822,0.97095,0.78327,0.00188
0.29826,0.97091,0.78307,0.00188
0.29828,0.97083,0.78303,0.00188
0.2983,0.97079,0.78287,0.00188
0.29832,0.97075,0.78279,0.00188
0.29838,0.97075,0.78275,0.00187
0.2984,0.97066,0.78263,0.00186
0.29842,0.97066,0.78251,0.00185
0.29846,0.97054,0.78219,0.00184
0.29848,0.97054,0.78203,0.00184
0.2985,0.9705,0.78199,0.00184
0.29852,0.9705,0.78195,0.00184
0.29854,0.9705,0.78187,0.00184
0.29856,0.9705,0.78183,0.00184
0.29858,0.97046,0.78183,0.00184
0.2986,0.97046,0.78179,0.00184
0.29862,0.97042,0.78175,0.00184
0.29864,0.97038,0.78159,0.00184
0.29866,0.97026,0.78143,0.00184
0.2987,0.97018,0.78131,0.00184
0.29872,0.97014,0.78127,0.00184
0.29876,0.97014,0.78119,0.00184
0.29878,0.97014,0.78115,0.00184
0.2988,0.97006,0.78103,0.00184
0.29884,0.96998,0.78087,0.00184
0.29886,0.96978,0.78075,0.00184
0.2989,0.9697,0.78067,0.0018
0.29892,0.96966,0.78055,0.0018
0.29898,0.96962,0.78055,0.0018
0.299,0.96962,0.78051,0.0018
0.29902,0.96962,0.78039,0.0018
0.29904,0.96958,0.78039,0.0018
0.29908,0.96958,0.78035,0.0018
0.2991,0.96946,0.78023,0.0018
0.29914,0.96942,0.78019,0.0018
0.29916,0.96938,0.77999,0.0018
0.2992,0.96934,0.77999,0.0018
0.29922,0.96934,0.77995,0.0018
0.29924,0.96918,0.77995,0.0018
0.29926,0.96918,0.77979,0.0018
0.2993,0.96918,0.77967,0.00178
0.29932,0.96918,0.77963,0.00176
0.29934,0.96918,0.77951,0.00176
0.29936,0.96918,0.77947,0.00176
0.29942,0.96918,0.77935,0.00172
0.29944,0.96914,0.77935,0.00172
0.2995,0.96914,0.77927,0.0017
0.29952,0.96914,0.77918,0.00168
0.29956,0.9691,0.77918,0.00168
0.29958,0.96906,0.77914,0.00168
0.2996,0.96902,0.77914,0.00168
0.29962,0.96902,0.77898,0.00168
0.29964,0.96898,0.7789,0.00168
0.29966,0.96898,0.7787,0.00168
0.29968,0.96894,0.7787,0.00168
0.29972,0.9689,0.77858,0.00167
0.29976,0.9689,0.7785,0.00165
0.2998,0.9689,0.77842,0.00164
0.29982,0.9689,0.77826,0.00164
0.29984,0.96882,0.77814,0.00164
0.29986,0.96882,0.77806,0.00164
0.29988,0.96878,0.77802,0.00164
0.2999,0.96874,0.77802,0.00164
0.29992,0.9687,0.77794,0.00164
0.29994,0.96862,0.77786,0.00164
0.29998,0.96858,0.77782,0.00164
0.3,0.96858,0.77778,0.00164
0.30002,0.96858,0.77766,0.00164
0.30004,0.96854,0.77762,0.00164
0.3001,0.9685,0.77734,0.00164
0.30012,0.96842,0.77722,0.00164
0.30018,0.96842,0.77706,0.0016
0.30024,0.96822,0.7769,0.0016
0.30028,0.96822,0.77686,0.0016
0.30036,0.9681,0.77662,0.0016
0.30038,0.96798,0.77646,0.0016
0.3004,0.96794,0.77646,0.0016
0.30042,0.96786,0.77642,0.0016
0.30044,0.96786,0.77638,0.0016
0.30048,0.96782,0.77638,0.0016
0.3005,0.96778,0.77634,0.0016
0.30052,0.96778,0.77618,0.0016
0.30053,0.96774,0.77614,0.0016
0.30061,0.9677,0.77602,0.0016
0.30063,0.9677,0.7759,0.0016
0.30069,0.9677,0.77586,0.0016
0.30071,0.9677,0.77578,0.0016
0.30073,0.96766,0.77566,0.0016
0.30075,0.9675,0.77558,0.0016
0.30077,0.96746,0.77558,0.0016
0.30081,0.96722,0.77526,0.0016
0.30083,0.96702,0.77514,0.0016
0.30085,0.96702,0.77498,0.0016
0.30087,0.96702,0.77486,0.0016
0.30089,0.96698,0.77478,0.0016
0.30093,0.96698,0.7747,0.0016
0.30099,0.9669,0.77462,0.0016
0.30101,0.96682,0.77458,0.0016
0.30105,0.9667,0.7745,0.0016
0.30113,0.96666,0.7745,0.0016
0.30115,0.96666,0.77434,0.0016
0.30117,0.96666,0.77426,0.0016
0.30119,0.96662,0.77418,0.0016
0.30121,0.96662,0.77414,0.0016
0.30123,0.9665,0.77406,0.0016
0.30125,0.9665,0.77402,0.0016
0.30129,0.96646,0.77398,0.0016
0.30131,0.96646,0.77385,0.0016
0.30135,0.96626,0.77377,0.0016
0.30143,0.96626,0.77361,0.00156
0.30145,0.9661,0.77353,0.00156
0.30151,0.9661,0.77345,0.00156
0.30153,0.96602,0.77321,0.00156
0.30155,0.96598,0.77317,0.00156
0.30157,0.96598,0.77309,0.00156
0.30159,0.96586,0.77301,0.00155
0.30161,0.96586,0.77293,0.00154
0.30163,0.9657,0.77281,0.00153
0.30165,0.96566,0.77273,0.00152
0.30171,0.96562,0.77273,0.00152
0.30173,0.96554,0.77265,0.00152
0.30175,0.9655,0.77265,0.00152
0.30177,0.96546,0.77249,0.00152
0.30181,0.96533,0.77241,0.00152
0.30183,0.96533,0.77233,0.00152
0.30187,0.96525,0.77233,0.00152
0.30189,0.96525,0.77225,0.00152
0.30193,0.96521,0.77217,0.00152
0.30195,0.96505,0.77193,0.00152
0.30197,0.96501,0.77185,0.00152
0.30203,0.96493,0.77145,0.00148
0.30205,0.96489,0.77141,0.00148
0.30207,0.96481,0.77125,0.00148
0.30209,0.96481,0.77113,0.00148
0.30211,0.96481,0.77109,0.00148
0.30213,0.96465,0.77097,0.00148
0.30215,0.96461,0.77093,0.00148
0.30217,0.96461,0.77089,0.00148
0.30219,0.96449,0.77089,0.00148
0.30221,0.96445,0.77077,0.00148
0.30223,0.96445,0.77069,0.00148
0.30225,0.96445,0.77065,0.00148
0.30227,0.96437,0.77057,0.00148
0.30231,0.96425,0.77045,0.00148
0.30233,0.96409,0.77029,0.00148
0.30237,0.96397,0.77021,0.00148
0.30239,0.96393,0.77009,0.00148
0.30241,0.96385,0.76997,0.00148
0.30245,0.96385,0.76989,0.00148
0.30247,0.96373,0.76985,0.00148
0.30249,0.96369,0.76977,0.00148
0.30251,0.96365,0.76965,0.00148
0.30255,0.96357,0.76957,0.00146
0.30257,0.96357,0.76933,0.00145
0.30259,0.96353,0.76921,0.00144
0.30261,0.96349,0.76921,0.00144
0.30263,0.96349,0.76917,0.00144
0.30265,0.96345,0.76917,0.00144
0.30267,0.96345,0.76909,0.00144
0.30269,0.96341,0.76909,0.00144
0.30271,0.96341,0.76905,0.00144
0.30275,0.96333,0.76897,0.00144
0.30279,0.96333,0.76889,0.00144
0.30283,0.96321,0.76873,0.00144
0.30287,0.96321,0.76848,0.00144
0.30291,0.96313,0.76844,0.00144
0.30293,0.96305,0.76828,0.00144
0.30295,0.96293,0.76808,0.00144
0.30299,0.96285,0.76764,0.00144
0.30301,0.96285,0.76756,0.00144
0.30303,0.96285,0.76752,0.00144
0.30305,0.96269,0.76744,0.00144
0.30309,0.96265,0.76744,0.00144
0.30311,0.96261,0.7674,0.00144
0.30315,0.96253,0.76724,0.00144
0.30317,0.96241,0.76712,0.00144
0.30321,0.96241,0.76704,0.00144
0.30323,0.96233,0.76692,0.00144
0.30325,0.96225,0.76688,0.00144
0.30327,0.96225,0.7668,0.00144
0.30329,0.96221,0.76668,0.00144
0.30331,0.96221,0.7666,0.00144
0.30333,0.96209,0.76652,0.00144
0.30335,0.96205,0.76632,0.00144
0.30337,0.96205,0.7662,0.00144
0.30339,0.96197,0.7662,0.00144
0.30341,0.96165,0.76576,0.00144
0.30343,0.96153,0.76568,0.00144
0.30345,0.96149,0.76564,0.00144
0.30347,0.96145,0.76564,0.00144
0.30349,0.96133,0.7656,0.00144
0.30351,0.96133,0.76552,0.00144
0.30353,0.96129,0.76548,0.00144
0.30355,0.96121,0.7654,0.00144
0.30359,0.96121,0.76536,0.00144
0.30361,0.96117,0.7652,0.00144
0.30365,0.96109,0.76504,0.00144
0.30367,0.96105,0.76504,0.00144
0.30369,0.96089,0.76504,0.00144
0.30373,0.96081,0.76488,0.00144
0.30375,0.96073,0.76484,0.00144
0.30377,0.96069,0.76476,0.00144
0.30381,0.96065,0.76472,0.00144
0.30383,0.96053,0.76472,0.00144
0.30391,0.96049,0.76472,0.00144
0.30395,0.96045,0.76464,0.00144
0.30401,0.96037,0.76456,0.00144
0.30403,0.96033,0.76448,0.00144
0.30405,0.96025,0.7644,0.00144
0.30407,0.96025,0.76436,0.00144
0.30411,0.96017,0.7642,0.00144
0.30413,0.96008,0.76416,0.00144
0.30415,0.96,0.76376,0.00144
0.30419,0.95988,0.76376,0.00144
0.30421,0.95984,0.7636,0.00144
0.30425,0.95984,0.76356,0.00144
0.30427,0.9598,0.76348,0.00144
0.30429,0.95972,0.76336,0.00144
0.30431,0.95964,0.76311,0.00144
0.30433,0.9596,0.76311,0.00144
0.30435,0.9596,0.76303,0.00144
0.30437,0.9596,0.76299,0.00144
0.30441,0.95956,0.76275,0.00144
0.30445,0.95956,0.76271,0.00142
0.30447,0.95952,0.76263,0.0014
0.30449,0.95952,0.76243,0.00138
0.30451,0.95952,0.76239,0.00136
0.30455,0.95944,0.76223,0.00136
0.30457,0.9592,0.76195,0.00136
0.30459,0.9592,0.76183,0.00136
0.30461,0.95916,0.76175,0.00136
0.30465,0.95916,0.76167,0.00136
0.30467,0.95912,0.76159,0.00136
0.30471,0.95912,0.76155,0.00136
0.30473,0.95908,0.76155,0.00136
0.30475,0.95904,0.76147,0.00136
0.30495,0.95896,0.76147,0.00136
0.30497,0.95888,0.76139,0.00136
0.30499,0.95884,0.76115,0.00136
0.30501,0.9586,0.76099,0.00136
0.30503,0.9586,0.76095,0.00136
0.30507,0.9584,0.76067,0.00136
0.30509,0.95836,0.76031,0.00136
0.30511,0.95828,0.76019,0.00136
0.30513,0.95824,0.76019,0.00136
0.30517,0.95812,0.75995,0.00136
0.30519,0.95792,0.75939,0.00136
0.30525,0.95792,0.75931,0.00136
0.30527,0.95784,0.75931,0.00136
0.30529,0.95784,0.75919,0.00136
0.30531,0.95784,0.75903,0.00136
0.30533,0.95784,0.75899,0.00136
0.30541,0.9578,0.75891,0.00136
0.30543,0.95772,0.75855,0.00136
0.30549,0.95772,0.75839,0.00136
0.30553,0.9576,0.75839,0.00136
0.30557,0.95756,0.75835,0.00136
0.30563,0.95756,0.75823,0.00136
0.30567,0.95752,0.75823,0.00136
0.30569,0.95752,0.75819,0.00136
0.30573,0.95748,0.75815,0.00136
0.30575,0.95744,0.75799,0.00136
0.30577,0.95744,0.75786,0.00136
0.30583,0.9574,0.75786,0.00136
0.30585,0.95736,0.75782,0.00136
0.30586,0.95724,0.75762,0.00136
0.30588,0.9572,0.7575,0.00136
0.3059,0.95712,0.75738,0.00136
0.30592,0.95708,0.75726,0.00136
0.30598,0.95696,0.75702,0.00136
0.306,0.95696,0.75698,0.00136
0.30602,0.95696,0.7569,0.00136
0.30604,0.95696,0.75686,0.00136
0.30606,0.95684,0.75662,0.00136
0.30608,0.95684,0.75642,0.00136
0.30612,0.95676,0.75626,0.00136
0.30616,0.95676,0.75618,0.00136
0.30618,0.95672,0.7561,0.00136
0.3062,0.9566,0.7559,0.00136
0.30622,0.95656,0.7559,0.00136
0.30624,0.95648,0.75586,0.00136
0.30626,0.95648,0.75578,0.00136
0.30628,0.95648,0.75574,0.00136
0.3063,0.95648,0.75566,0.00136
0.30632,0.95644,0.75558,0.00136
0.30634,0.95644,0.75538,0.00136
0.30638,0.9564,0.75534,0.00136
0.3064,0.9564,0.7553,0.00136
0.30646,0.95628,0.75526,0.00136
0.30648,0.95624,0.75522,0.00136
0.3065,0.9562,0.75502,0.00136
0.30652,0.95612,0.75494,0.00136
0.30654,0.95612,0.7549,0.00136
0.3066,0.95608,0.75474,0.00136
0.30664,0.95604,0.7547,0.00136
0.30666,0.95604,0.75466,0.00136
0.30674,0.95596,0.75442,0.00136
0.30676,0.95588,0.75434,0.00136
0.30678,0.95584,0.75434,0.00136
0.3068,0.9558,0.75422,0.00136
0.30684,0.95576,0.75414,0.00136
0.30688,0.95572,0.7541,0.00136
0.30692,0.95572,0.75402,0.00136
0.30694,0.95564,0.75398,0.00136
0.30696,0.9556,0.75398,0.00136
0.307,0.95548,0.75394,0.00136
0.30702,0.95544,0.75394,0.00136
0.30706,0.95528,0.7537,0.00136
0.30708,0.95524,0.75366,0.00136
0.3071,0.95524,0.75362,0.00136
0.30712,0.95516,0.7535,0.00136
0.30714,0.95512,0.7535,0.00136
0.30716,0.95504,0.75338,0.00136
0.30726,0.95496,0.7533,0.00136
0.30728,0.95492,0.75322,0.00136
0.3073,0.9548,0.7531,0.00134
0.30732,0.95471,0.75306,0.00132
0.30734,0.95467,0.75306,0.00132
0.30736,0.95459,0.75294,0.00132
0.3074,0.95455,0.75294,0.00132
0.30742,0.95455,0.75286,0.00132
0.30744,0.95447,0.7527,0.00132
0.30748,0.95435,0.75245,0.00132
0.3075,0.95427,0.75221,0.00132
0.30752,0.95423,0.75221,0.00132
0.30754,0.95423,0.75217,0.00132
0.30756,0.95423,0.75209,0.00132
0.3076,0.95419,0.75209,0.00132
0.30762,0.95415,0.75201,0.00132
0.30764,0.95411,0.75197,0.00132
0.30766,0.95411,0.75185,0.00132
0.30768,0.95411,0.75181,0.00132
0.3077,0.95395,0.75165,0.00132
0.30772,0.95383,0.75137,0.00132
0.30774,0.95375,0.75133,0.00132
0.3078,0.95367,0.75121,0.00132
0.30784,0.95367,0.75113,0.0013
0.30786,0.95367,0.75109,0.00128
0.30788,0.95355,0.75085,0.00128
0.3079,0.95355,0.75081,0.00128
0.30792,0.95347,0.75073,0.00128
0.30794,0.95347,0.75069,0.00128
0.30796,0.95343,0.75053,0.00128
0.308,0.95339,0.75053,0.00124
0.30804,0.95327,0.75025,0.00124
0.30812,0.95315,0.75021,0.00124
0.30814,0.95311,0.75021,0.00124
0.30818,0.95287,0.74989,0.00124
0.3082,0.95283,0.74985,0.00124
0.30824,0.95283,0.74977,0.00124
0.30826,0.95279,0.74953,0.00124
0.3083,0.95275,0.74945,0.00124
0.30832,0.95271,0.74941,0.00124
0.30836,0.95263,0.74921,0.00124
0.3084,0.95251,0.74917,0.00124
0.30844,0.95243,0.74897,0.00124
0.30846,0.95243,0.74889,0.00124
0.30848,0.95239,0.74885,0.00124
0.30852,0.95235,0.74885,0.00124
0.30854,0.95235,0.74877,0.00124
0.30858,0.95235,0.74873,0.00124
0.30862,0.95235,0.74857,0.00124
0.30866,0.95211,0.74825,0.0012
0.30868,0.95207,0.74813,0.0012
0.3087,0.95187,0.74793,0.0012
0.30876,0.95155,0.74753,0.00119
0.30878,0.95155,0.74749,0.00118
0.30882,0.95151,0.74745,0.00117
0.30884,0.95139,0.74737,0.00116
0.30886,0.95135,0.74724,0.00116
0.30888,0.95135,0.74716,0.00116
0.30892,0.95135,0.74712,0.00116
0.30894,0.95115,0.74692,0.00116
0.30896,0.95111,0.74692,0.00116
0.30898,0.95107,0.74688,0.00116
0.30902,0.95103,0.74668,0.00116
0.30904,0.95103,0.7466,0.00116
0.30906,0.95099,0.7466,0.00116
0.30912,0.95079,0.74644,0.00116
0.30916,0.95071,0.74628,0.00116
0.30918,0.95071,0.74616,0.00116
0.3092,0.95067,0.74612,0.00116
0.30924,0.95063,0.74612,0.00116
0.30926,0.95059,0.74592,0.00116
0.30928,0.95055,0.74592,0.00116
0.3093,0.95043,0.74588,0.00116
0.30932,0.95035,0.7458,0.00116
0.30936,0.95035,0.74568,0.00116
0.30938,0.95035,0.74564,0.00116
0.3094,0.95027,0.74556,0.00116
0.30942,0.95007,0.74532,0.00116
0.30944,0.94999,0.74516,0.00116
0.30946,0.94999,0.74508,0.00116
0.30948,0.94979,0.74488,0.00116
0.3095,0.94979,0.74484,0.00116
0.30952,0.94975,0.74468,0.00116
0.30954,0.94971,0.74464,0.00114
0.30956,0.94971,0.7446,0.00112
0.30958,0.94971,0.74452,0.00112
0.3096,0.94967,0.74444,0.00112
0.30962,0.94967,0.7444,0.00112
0.30964,0.94938,0.744,0.00112
0.30966,0.94934,0.74384,0.00112
0.30968,0.94922,0.74372,0.00112
0.3097,0.94914,0.7436,0.00112
0.30972,0.94914,0.74352,0.00112
0.30974,0.9491,0.74348,0.00112
0.30978,0.94898,0.74344,0.00112
0.3098,0.94894,0.7434,0.00112
0.30982,0.94894,0.74336,0.00111
0.30984,0.9489,0.74328,0.0011
0.30986,0.9487,0.74308,0.0011
0.30988,0.94866,0.74304,0.00109
0.3099,0.94866,0.74288,0.00108
0.30992,0.9485,0.74288,0.00108
0.30994,0.94834,0.74264,0.00108
0.31,0.94826,0.7426,0.00108
0.31002,0.94826,0.74256,0.00108
0.31004,0.94814,0.74244,0.00108
0.31006,0.9479,0.7422,0.00108
0.31008,0.9479,0.74216,0.00108
0.3101,0.94774,0.74199,0.00108
0.31014,0.94754,0.74187,0.00108
0.31016,0.9475,0.74179,0.00108
0.31018,0.94746,0.74179,0.00108
0.3102,0.94726,0.74123,0.00108
0.31022,0.94726,0.74115,0.00108
0.31024,0.94726,0.74111,0.00108
0.31026,0.94722,0.74099,0.00108
0.3103,0.94718,0.74095,0.00108
0.31032,0.94718,0.74091,0.00108
0.31034,0.94714,0.74087,0.00108
0.31036,0.9471,0.74087,0.00108
0.31038,0.9471,0.74083,0.00108
0.31042,0.9471,0.74075,0.00108
0.31044,0.94706,0.74071,0.00108
0.31048,0.94698,0.74067,0.00108
0.3105,0.94694,0.74059,0.00108
0.31058,0.94682,0.74047,0.00108
0.3106,0.94682,0.74043,0.00108
0.31062,0.9467,0.74043,0.00108
0.31068,0.94666,0.74043,0.00108
0.3107,0.94658,0.74043,0.00108
0.31078,0.94638,0.74031,0.00108
0.3108,0.94622,0.74027,0.00108
0.31082,0.94622,0.74015,0.00108
0.31084,0.94618,0.74011,0.00108
0.3109,0.9461,0.74011,0.00108
0.31092,0.94598,0.73987,0.00108
0.31094,0.94594,0.73983,0.00108
0.31096,0.94562,0.73971,0.00108
0.31098,0.94554,0.73955,0.00108
0.31104,0.9455,0.73939,0.00108
0.31106,0.94542,0.73939,0.00108
0.31108,0.94538,0.73923,0.00108
0.31112,0.94538,0.73911,0.00108
0.31114,0.94534,0.73911,0.00108
0.31116,0.9453,0.73907,0.00108
0.31117,0.94522,0.73895,0.00108
0.31119,0.94514,0.73887,0.00108
0.31121,0.94514,0.73879,0.00108
0.31123,0.94498,0.73835,0.00108
0.31125,0.94494,0.73819,0.00108
0.31131,0.94494,0.73811,0.00108
0.31133,0.94482,0.73803,0.00108
0.31135,0.94474,0.73783,0.00108
0.31137,0.94466,0.73775,0.00108
0.31139,0.94458,0.73739,0.00108
0.31141,0.94458,0.73723,0.00108
0.31143,0.94454,0.73723,0.00108
0.31145,0.9443,0.73695,0.00108
0.31147,0.94426,0.73691,0.00108
0.31149,0.94422,0.73675,0.00108
0.31153,0.94422,0.73671,0.00108
0.31157,0.94413,0.73671,0.00108
0.31159,0.94409,0.73646,0.00108
0.31161,0.94409,0.73642,0.00108
0.31163,0.94405,0.73642,0.00108
0.31165,0.94393,0.7363,0.00107
0.31167,0.94373,0.73626,0.00106
0.31169,0.94353,0.73594,0.00105
0.31173,0.94353,0.73582,0.00104
0.31175,0.94345,0.73562,0.00104
0.31177,0.94345,0.73554,0.00104
0.31179,0.94341,0.73534,0.00104
0.31183,0.94333,0.73534,0.00104
0.31185,0.94325,0.7353,0.00104
0.31187,0.94317,0.73522,0.00104
0.31189,0.94317,0.73506,0.00104
0.31191,0.94313,0.73478,0.00104
0.31193,0.94301,0.73466,0.00104
0.31197,0.94297,0.73454,0.00104
0.31199,0.94285,0.73446,0.00104
0.31201,0.94281,0.73442,0.00104
0.31203,0.94273,0.73442,0.00104
0.31205,0.94265,0.73426,0.00104
0.31207,0.94249,0.73394,0.00104
0.31209,0.94245,0.73382,0.00104
0.31211,0.94233,0.73366,0.00104
0.31213,0.94229,0.73362,0.00104
0.31215,0.94229,0.73354,0.00104
0.31217,0.94217,0.73354,0.00104
0.31219,0.94213,0.73342,0.00104
0.31225,0.94213,0.73334,0.00104
0.31227,0.94185,0.73322,0.00104
0.31229,0.94181,0.73322,0.00104
0.31231,0.94177,0.73306,0.00104
0.31233,0.94173,0.73306,0.00104
0.31235,0.94169,0.73298,0.00104
0.31237,0.94149,0.73286,0.00104
0.31241,0.94149,0.73274,0.00104
0.31245,0.94149,0.7327,0.00104
0.31247,0.94145,0.73258,0.00104
0.31249,0.94145,0.7325,0.00104
0.31251,0.94137,0.73238,0.00104
0.31253,0.94129,0.73234,0.00104
0.31255,0.94129,0.7323,0.00104
0.31257,0.94125,0.73218,0.00104
0.31259,0.94105,0.73206,0.00104
0.31261,0.94105,0.73202,0.00104
0.31263,0.94097,0.73182,0.00104
0.31265,0.94097,0.73178,0.00104
0.31267,0.94093,0.73166,0.00104
0.31271,0.94085,0.73166,0.00104
0.31273,0.94061,0.73101,0.00104
0.31275,0.94045,0.73093,0.00104
0.31281,0.94025,0.73085,0.00104
0.31283,0.94017,0.73077,0.00104
0.31285,0.94013,0.73057,0.00104
0.31287,0.94013,0.73049,0.00104
0.31289,0.94009,0.73017,0.00104
0.31291,0.94009,0.73013,0.00103
0.31293,0.94005,0.72993,0.00103
0.31295,0.94001,0.72989,0.00103
0.31297,0.93993,0.72985,0.00102
0.31299,0.93989,0.72985,0.00102
0.31301,0.93985,0.72977,0.00102
0.31303,0.93973,0.72953,0.00101
0.31305,0.93973,0.72941,0.00101
0.31307,0.93961,0.72941,0.00101
0.31309,0.93957,0.72941,0.001
0.31313,0.93949,0.72941,0.001
0.31315,0.93945,0.72921,0.001
0.31317,0.93937,0.72909,0.001
0.31319,0.93933,0.72909,0.001
0.31321,0.93929,0.72889,0.001
0.31325,0.93925,0.72881,0.00098
0.31329,0.93925,0.72865,0.00096
0.31331,0.93921,0.72865,0.00096
0.31333,0.93901,0.72857,0.00096
0.31335,0.93897,0.72853,0.00096
0.31337,0.93893,0.72853,0.00096
0.31339,0.93885,0.72841,0.00096
0.31341,0.9388,0.72837,0.00096
0.31345,0.93872,0.72833,0.00096
0.31347,0.9386,0.72821,0.00096
0.31349,0.93852,0.72813,0.00096
0.31351,0.93848,0.72809,0.00096
0.31353,0.9384,0.72801,0.00096
0.31355,0.9384,0.72797,0.00096
0.31357,0.93836,0.72789,0.00096
0.31359,0.93836,0.72785,0.00096
0.31361,0.93832,0.72777,0.00096
0.31363,0.93828,0.72777,0.00096
0.31365,0.93816,0.72773,0.00096
0.31367,0.93812,0.72773,0.00096
0.31369,0.938,0.72765,0.00092
0.31371,0.93764,0.72733,0.00092
0.31375,0.93764,0.72729,0.00092
0.31379,0.93764,0.72721,0.00092
0.31381,0.93756,0.72701,0.00092
0.31383,0.93744,0.72685,0.00091
0.31385,0.93744,0.72681,0.00091
0.31387,0.9374,0.72677,0.0009
0.31389,0.93736,0.72677,0.00089
0.31391,0.93708,0.72641,0.00088
0.31393,0.93692,0.72621,0.00088
0.31395,0.93692,0.72613,0.00088
0.31397,0.93688,0.72604,0.00088
0.31399,0.93688,0.72592,0.00088
0.31401,0.93684,0.72584,0.00088
0.31409,0.93676,0.72584,0.00088
0.31411,0.93676,0.72564,0.00088
0.31413,0.93676,0.7256,0.00088
0.31415,0.93668,0.7254,0.00088
0.31417,0.93648,0.725,0.00088
0.31421,0.93632,0.725,0.00088
0.31423,0.93628,0.72492,0.00088
0.31425,0.93628,0.7248,0.00088
0.31427,0.93624,0.72476,0.00088
0.31429,0.93588,0.72424,0.00088
0.31431,0.93584,0.72424,0.00088
0.31433,0.9358,0.72412,0.00088
0.31435,0.93572,0.72408,0.00088
0.31439,0.93536,0.72364,0.00088
0.31441,0.93516,0.72336,0.00088
0.31443,0.93508,0.72324,0.00088
0.31445,0.93496,0.72272,0.00088
0.31447,0.93496,0.72268,0.00088
0.31449,0.93464,0.72232,0.00088
0.31451,0.9346,0.7222,0.00088
0.31453,0.93452,0.72216,0.00088
0.31455,0.93432,0.7218,0.00088
0.31457,0.93432,0.72176,0.00088
0.31459,0.93424,0.72172,0.00088
0.31463,0.9342,0.72168,0.00088
0.31465,0.93412,0.72156,0.00088
0.31467,0.93408,0.7214,0.00088
0.31469,0.93404,0.7214,0.00088
0.31471,0.934,0.72136,0.00088
0.31475,0.93388,0.72132,0.00088
0.31477,0.93384,0.72132,0.00088
0.31479,0.9338,0.72116,0.00088
0.31481,0.93376,0.72108,0.00088
0.31483,0.93364,0.72096,0.00088
0.31487,0.93356,0.72088,0.00088
0.31495,0.93352,0.72084,0.00088
0.31497,0.93352,0.72076,0.00088
0.31499,0.93347,0.72076,0.00088
0.31501,0.93339,0.72063,0.00088
0.31505,0.93331,0.72055,0.00088
0.31507,0.93303,0.72015,0.00088
0.31511,0.93295,0.72007,0.00088
0.31513,0.93283,0.71995,0.00088
0.31515,0.93283,0.71991,0.00088
0.31519,0.93279,0.71987,0.00088
0.31523,0.93279,0.71983,0.00088
0.31525,0.93267,0.71959,0.00088
0.31529,0.93263,0.71955,0.00088
0.31531,0.93243,0.71947,0.00088
0.31533,0.93231,0.71935,0.00088
0.31535,0.93231,0.71923,0.00088
0.31537,0.93227,0.71907,0.00088
0.31539,0.93227,0.71903,0.00088
0.31541,0.93211,0.71895,0.00088
0.31543,0.93207,0.71891,0.00088
0.31545,0.93203,0.71879,0.00088
0.31547,0.93187,0.71835,0.00088
0.31549,0.93175,0.71827,0.00088
0.31551,0.93175,0.71823,0.00088
0.31553,0.93171,0.71819,0.00088
0.31555,0.93171,0.71811,0.00088
0.31557,0.93167,0.71783,0.00088
0.31559,0.93151,0.71771,0.00088
0.31563,0.93151,0.71755,0.00088
0.31567,0.93139,0.71727,0.00088
0.31569,0.93127,0.71711,0.00088
0.31571,0.93123,0.71707,0.00088
0.31579,0.93115,0.71707,0.00088
0.31581,0.93103,0.71679,0.00088
0.31583,0.93103,0.71675,0.00084
0.31585,0.93091,0.71667,0.00084
0.31587,0.93091,0.71659,0.00084
0.31589,0.93079,0.71643,0.00084
0.31593,0.93071,0.71631,0.00084
0.31595,0.93047,0.71607,0.00084
0.31599,0.93047,0.71599,0.00084
0.31601,0.93035,0.71579,0.00084
0.31603,0.93011,0.71559,0.00084
0.31605,0.92995,0.71522,0.00084
0.31607,0.92995,0.71518,0.00083
0.31611,0.92991,0.7151,0.00081
0.31613,0.92983,0.71498,0.0008
0.31615,0.92971,0.7149,0.0008
0.31617,0.92967,0.7149,0.0008
0.31619,0.92963,0.71486,0.0008
0.31623,0.92963,0.7147,0.0008
0.31625,0.92951,0.71462,0.0008
0.31627,0.92943,0.71458,0.0008
0.31629,0.92915,0.71438,0.0008
0.31631,0.92907,0.71438,0.0008
0.31635,0.92887,0.71422,0.0008
0.31639,0.92887,0.71418,0.0008
0.31641,0.92871,0.71394,0.0008
0.31643,0.92859,0.71378,0.0008
0.31645,0.92843,0.71374,0.0008
0.31649,0.92827,0.71342,0.0008
0.3165,0.92823,0.71322,0.0008
0.31652,0.92818,0.71314,0.0008
0.31656,0.9281,0.71302,0.0008
0.3166,0.92786,0.7129,0.0008
0.31664,0.92786,0.71266,0.0008
0.3167,0.92786,0.7125,0.0008
0.31672,0.9277,0.71246,0.0008
0.31674,0.92742,0.71202,0.0008
0.31676,0.92742,0.71198,0.0008
0.31678,0.92738,0.71198,0.0008
0.31684,0.92738,0.71186,0.0008
0.31686,0.9271,0.71162,0.0008
0.31688,0.9271,0.71134,0.0008
0.3169,0.92706,0.71126,0.0008
0.31692,0.92662,0.71082,0.0008
0.31694,0.92638,0.7107,0.0008
0.31696,0.92618,0.71062,0.00079
0.31698,0.9261,0.71062,0.00079
0.317,0.92606,0.7105,0.00078
0.31702,0.92598,0.71042,0.00077
0.31704,0.92582,0.71026,0.00077
0.31706,0.92566,0.71018,0.00076
0.31708,0.92558,0.71005,0.00076
0.3171,0.92542,0.70989,0.00076
0.31712,0.92542,0.70985,0.00076
0.31714,0.92538,0.70985,0.00076
0.31716,0.92502,0.70929,0.00076
0.31718,0.92502,0.70921,0.00076
0.3172,0.9249,0.70909,0.00076
0.31722,0.92474,0.70897,0.00076
0.31724,0.92466,0.70893,0.00076
0.31726,0.92462,0.70893,0.00076
0.31728,0.92458,0.70877,0.00076
0.3173,0.92442,0.70861,0.00076
0.31732,0.92418,0.70841,0.00076
0.31734,0.92414,0.70829,0.00076
0.31736,0.9241,0.70825,0.00076
0.31738,0.92406,0.70813,0.00076
0.3174,0.92402,0.70809,0.00076
0.31742,0.92386,0.70777,0.00076
0.31744,0.92386,0.70773,0.00076
0.31748,0.92366,0.70745,0.00076
0.3175,0.92358,0.70721,0.00076
0.31752,0.92358,0.70717,0.00076
0.31754,0.92306,0.70657,0.00076
0.31756,0.92302,0.70637,0.00076
0.31758,0.9229,0.70633,0.00076
0.3176,0.92285,0.70625,0.00076
0.31764,0.92241,0.70597,0.00076
0.31766,0.92233,0.70597,0.00076
0.31768,0.92233,0.70593,0.00076
0.3177,0.92229,0.70581,0.00076
0.31772,0.92209,0.70557,0.00076
0.31774,0.92209,0.70553,0.00076
0.31778,0.92201,0.70545,0.00076
0.3178,0.92197,0.70537,0.00076
0.31782,0.92189,0.70537,0.00076
0.31786,0.92185,0.70537,0.00076
0.31788,0.92185,0.70529,0.00076
0.3179,0.92161,0.70509,0.00076
0.31794,0.92153,0.70493,0.00076
0.31798,0.92141,0.70472,0.00076
0.318,0.92141,0.70468,0.00076
0.31802,0.92117,0.70444,0.00076
0.31804,0.92109,0.7044,0.00076
0.31812,0.92101,0.70432,0.00076
0.31816,0.92085,0.70416,0.00076
0.31818,0.92061,0.7036,0.00076
0.3182,0.92057,0.70348,0.00076
0.31822,0.92045,0.70344,0.00076
0.31828,0.92045,0.70336,0.00075
0.3183,0.92021,0.70296,0.00074
0.31832,0.91997,0.70268,0.00074
0.31838,0.91993,0.70264,0.00072
0.3184,0.91961,0.7022,0.00072
0.31846,0.91937,0.70204,0.00072
0.3185,0.91929,0.70204,0.00071
0.31852,0.91905,0.70188,0.0007
0.31854,0.91873,0.70164,0.0007
0.31856,0.91861,0.70152,0.00069
0.31858,0.91837,0.70088,0.00069
0.3186,0.91821,0.70064,0.00069
0.31864,0.91813,0.70052,0.00068
0.31868,0.91789,0.70008,0.00068
0.3187,0.91777,0.69984,0.00068
0.31872,0.91761,0.6996,0.00068
0.31874,0.91752,0.69939,0.00068
0.31876,0.91728,0.69907,0.00068
0.3188,0.9172,0.69891,0.00068
0.31882,0.91708,0.69875,0.00068
0.31886,0.91692,0.69843,0.00068
0.31888,0.91692,0.69827,0.00068
0.3189,0.91676,0.69803,0.00068
0.31898,0.91676,0.69795,0.00068
0.319,0.91668,0.69791,0.00068
0.31902,0.91632,0.69755,0.00068
0.31904,0.91624,0.69731,0.00068
0.31906,0.91612,0.69727,0.00068
0.31908,0.91588,0.69691,0.00068
0.3191,0.91576,0.69671,0.00068
0.31912,0.91524,0.69623,0.00068
0.31916,0.91512,0.69619,0.00068
0.31918,0.91496,0.69579,0.00068
0.3192,0.91476,0.69559,0.00068
0.31922,0.91444,0.69539,0.00068
0.31924,0.91432,0.69523,0.00068
0.31926,0.91432,0.69515,0.00068
0.31932,0.91408,0.69467,0.00068
0.31934,0.91404,0.69459,0.00068
0.31936,0.91392,0.69447,0.00068
0.31938,0.91388,0.69435,0.00068
0.3194,0.91372,0.69427,0.00068
0.31942,0.9136,0.69394,0.00068
0.31944,0.91356,0.6939,0.00068
0.31946,0.91316,0.69366,0.00068
0.31948,0.913,0.69358,0.00068
0.3195,0.91284,0.69346,0.00068
0.31952,0.91256,0.69326,0.00068
0.31962,0.9124,0.69294,0.00068
0.31968,0.91236,0.69246,0.00068
0.3197,0.91224,0.69234,0.00068
0.31972,0.91219,0.6921,0.00068
0.31976,0.91191,0.69166,0.00068
0.31978,0.91151,0.69102,0.00068
0.3198,0.91135,0.69094,0.00068
0.31982,0.91103,0.69058,0.00068
0.31984,0.91043,0.68998,0.00068
0.31986,0.91023,0.68982,0.00068
0.31988,0.91015,0.6897,0.00068
0.3199,0.91015,0.68958,0.00068
0.31992,0.91011,0.68954,0.00068
0.31996,0.91003,0.68938,0.00068
0.31998,0.90975,0.68898,0.00067
0.32,0.90967,0.6889,0.00066
0.32002,0.90939,0.68877,0.00065
0.32004,0.90939,0.68873,0.00064
0.32006,0.90931,0.68873,0.00064
0.32008,0.90927,0.68861,0.00064
0.32014,0.90903,0.68861,0.00064
0.32016,0.90895,0.68849,0.00064
0.3202,0.90895,0.68841,0.00064
0.32024,0.90891,0.68841,0.00064
0.32026,0.90879,0.68837,0.00064
0.32028,0.90875,0.68829,0.00064
0.32032,0.90867,0.68829,0.00064
0.32034,0.90859,0.68829,0.00064
0.32036,0.90859,0.68825,0.00064
0.32038,0.90855,0.68813,0.00064
0.3204,0.90855,0.68797,0.00064
0.32042,0.90847,0.68797,0.00064
0.32044,0.90831,0.68765,0.00064
0.32052,0.90831,0.68753,0.00064
0.32054,0.90815,0.68749,0.00064
0.32056,0.90807,0.68741,0.00064
0.32058,0.90795,0.68741,0.00063
0.3206,0.90791,0.68733,0.00063
0.32062,0.90767,0.68729,0.00063
0.32064,0.90767,0.68725,0.00062
0.32066,0.90763,0.68717,0.00062
0.32068,0.90743,0.68697,0.00062
0.3207,0.90743,0.68685,0.00061
0.32072,0.90735,0.68685,0.00061
0.32074,0.90723,0.68669,0.00061
0.32076,0.90719,0.68657,0.0006
0.32078,0.90715,0.68653,0.0006
0.3208,0.90707,0.68649,0.0006
0.32082,0.9069,0.68641,0.0006
0.32084,0.90682,0.68625,0.0006
0.32086,0.90658,0.68605,0.0006
0.32088,0.9063,0.68589,0.0006
0.3209,0.90582,0.68569,0.0006
0.32092,0.9057,0.68553,0.0006
0.32094,0.9057,0.68541,0.0006
0.32096,0.90562,0.68537,0.0006
0.32098,0.90558,0.68537,0.0006
0.321,0.90542,0.68529,0.0006
0.32102,0.90542,0.68525,0.0006
0.32106,0.90534,0.68497,0.0006
0.32108,0.90502,0.68469,0.0006
0.32112,0.90462,0.68441,0.0006
0.32114,0.90458,0.68429,0.0006
0.32118,0.90442,0.68405,0.0006
0.3212,0.90438,0.68405,0.0006
0.32122,0.90434,0.68393,0.0006
0.32124,0.90398,0.68369,0.0006
0.32128,0.90378,0.68348,0.0006
0.3213,0.90358,0.68332,0.0006
0.32132,0.90342,0.68332,0.0006
0.32134,0.90306,0.68308,0.0006
0.32136,0.90298,0.683,0.0006
0.32138,0.90278,0.6828,0.0006
0.3214,0.9027,0.6828,0.0006
0.32142,0.90254,0.6828,0.0006
0.32144,0.90254,0.68228,0.00058
0.32146,0.90242,0.68224,0.00056
0.32148,0.90234,0.68216,0.00056
0.3215,0.90214,0.68204,0.00056
0.32152,0.90214,0.682,0.00056
0.32154,0.9021,0.682,0.00056
0.32156,0.9021,0.68196,0.00056
0.32158,0.90206,0.68192,0.00056
0.3216,0.90174,0.68164,0.00056
0.32164,0.90166,0.6816,0.00056
0.32166,0.90157,0.6816,0.00056
0.32168,0.90125,0.68092,0.00056
0.3217,0.90101,0.68064,0.00056
0.32172,0.90093,0.6806,0.00056
0.32174,0.90089,0.6806,0.00056
0.32176,0.90073,0.68044,0.00056
0.32178,0.90069,0.6804,0.00056
0.3218,0.90049,0.68032,0.00056
0.32181,0.90041,0.68008,0.00056
0.32183,0.90029,0.68004,0.00056
0.32185,0.90009,0.67992,0.00056
0.32187,0.90009,0.67988,0.00056
0.32189,0.89997,0.67984,0.00056
0.32191,0.89989,0.67964,0.00056
0.32193,0.89977,0.6796,0.00056
0.32195,0.89965,0.67952,0.00056
0.32199,0.89965,0.67936,0.00056
0.32201,0.89937,0.67924,0.00056
0.32205,0.89929,0.67908,0.00056
0.32207,0.89925,0.67908,0.00056
0.32209,0.89917,0.67896,0.00056
0.32211,0.89897,0.67876,0.00056
0.32215,0.89889,0.67872,0.00056
0.32217,0.89877,0.67872,0.00056
0.32219,0.89853,0.67848,0.00056
0.32221,0.89825,0.6784,0.00056
0.32223,0.89821,0.6784,0.00056
0.32225,0.89809,0.6782,0.00056
0.32227,0.89765,0.67763,0.00056
0.32229,0.89753,0.67739,0.00056
0.32231,0.89749,0.67739,0.00056
0.32233,0.89741,0.67711,0.00056
0.32235,0.89729,0.67691,0.00056
0.32237,0.89725,0.67675,0.00056
0.32239,0.89721,0.67671,0.00056
0.32241,0.89705,0.67659,0.00056
0.32243,0.89693,0.67631,0.00056
0.32245,0.89693,0.67627,0.00056
0.32247,0.89685,0.67615,0.00056
0.32249,0.89673,0.67599,0.00056
0.32251,0.89661,0.67575,0.00056
0.32253,0.89637,0.67563,0.00056
0.32255,0.89629,0.67563,0.00056
0.32257,0.89608,0.67523,0.00056
0.32259,0.89604,0.67507,0.00056
0.32263,0.896,0.67499,0.00056
0.32265,0.89588,0.67479,0.00056
0.32267,0.89584,0.67471,0.00056
0.32269,0.89576,0.67463,0.00056
0.32271,0.89572,0.67459,0.00056
0.32273,0.89524,0.67419,0.00056
0.32275,0.8952,0.67419,0.00056
0.32279,0.89496,0.67411,0.00056
0.32281,0.89488,0.67403,0.00056
0.32283,0.89484,0.67387,0.00056
0.32285,0.89464,0.67367,0.00056
0.32291,0.8946,0.67363,0.00056
0.32297,0.89456,0.67363,0.00056
0.32301,0.89408,0.67335,0.00056
0.32303,0.89368,0.67299,0.00056
0.32305,0.89364,0.67295,0.00056
0.32307,0.89356,0.67291,0.00056
0.32309,0.8934,0.6727,0.00056
0.32311,0.89324,0.6727,0.00056
0.32313,0.89296,0.67258,0.00056
0.32315,0.89276,0.67246,0.00056
0.32317,0.89272,0.67242,0.00056
0.32321,0.89244,0.67198,0.00056
0.32325,0.89236,0.67166,0.00056
0.32327,0.89236,0.67158,0.00056
0.32333,0.89184,0.67114,0.00056
0.32335,0.8918,0.6709,0.00056
0.32337,0.8918,0.67086,0.00056
0.32339,0.89168,0.67086,0.00056
0.32343,0.89152,0.6707,0.00056
0.32345,0.89132,0.67046,0.00056
0.32347,0.89112,0.67038,0.00056
0.32349,0.89079,0.66994,0.00056
0.32351,0.89059,0.66986,0.00056
0.32353,0.89051,0.66966,0.00056
0.32355,0.89027,0.66958,0.00056
0.32357,0.89027,0.6695,0.00056
0.32359,0.88955,0.66906,0.00056
0.32361,0.88935,0.66886,0.00056
0.32363,0.88923,0.66886,0.00056
0.32365,0.88919,0.66882,0.00056
0.32369,0.88919,0.66874,0.00056
0.32371,0.88915,0.6687,0.00056
0.32373,0.88895,0.66838,0.00056
0.32375,0.88887,0.66834,0.00056
0.32377,0.88887,0.6683,0.00056
0.32379,0.88883,0.6683,0.00056
0.32381,0.88831,0.66822,0.00056
0.32383,0.88823,0.66798,0.00056
0.32385,0.88815,0.66782,0.00056
0.32387,0.88787,0.66774,0.00056
0.32389,0.88735,0.66733,0.00056
0.32391,0.88683,0.66689,0.00056
0.32393,0.88675,0.66689,0.00056
0.32395,0.88663,0.66689,0.00056
0.32397,0.88631,0.66657,0.00056
0.32399,0.88615,0.66653,0.00056
0.32401,0.88611,0.66653,0.00056
0.32403,0.88562,0.66593,0.00056
0.32405,0.88542,0.66585,0.00056
0.32407,0.88522,0.66573,0.00056
0.32409,0.88454,0.66465,0.00056
0.32411,0.8843,0.66437,0.00056
0.32413,0.88418,0.66429,0.00056
0.32415,0.88414,0.66409,0.00056
0.32417,0.88398,0.66389,0.00056
0.32419,0.8839,0.66377,0.00056
0.32423,0.88386,0.66373,0.00056
0.32425,0.88378,0.66373,0.00056
0.32429,0.88374,0.66369,0.00056
0.32431,0.88366,0.66357,0.00056
0.32433,0.88362,0.66317,0.00056
0.32435,0.88346,0.66301,0.00055
0.32437,0.88322,0.66277,0.00054
0.32439,0.88306,0.66249,0.00053
0.32441,0.88262,0.66204,0.00052
0.32443,0.88246,0.66176,0.00051
0.32445,0.88222,0.66124,0.0005
0.32447,0.88142,0.6604,0.0005
0.32449,0.88134,0.66036,0.00049
0.32451,0.8813,0.66032,0.00048
0.32453,0.88106,0.66024,0.00048
0.32455,0.88046,0.65944,0.00048
0.32457,0.88034,0.65928,0.00048
0.32461,0.88017,0.65904,0.00048
0.32465,0.88001,0.65892,0.00048
0.32467,0.87985,0.65884,0.00048
0.32469,0.87965,0.65876,0.00048
0.32471,0.87913,0.6584,0.00048
0.32473,0.87889,0.65836,0.00048
0.32475,0.87889,0.65832,0.00048
0.32477,0.87885,0.65828,0.00048
0.32479,0.87885,0.65824,0.00048
0.32481,0.87881,0.65824,0.00048
0.32485,0.87881,0.6582,0.00048
0.32489,0.87877,0.65816,0.00048
0.32491,0.87857,0.6578,0.00048
0.32493,0.87829,0.65752,0.00048
0.32495,0.87805,0.65724,0.00048
0.32497,0.87789,0.65708,0.00048
0.32499,0.87765,0.65679,0.00048
0.32501,0.87753,0.65667,0.00048
0.32503,0.87741,0.65651,0.00048
0.32505,0.87733,0.65623,0.00048
0.32507,0.87681,0.65563,0.00048
0.32509,0.87645,0.65511,0.00048
0.32511,0.87641,0.65511,0.00048
0.32513,0.87621,0.65499,0.00048
0.32515,0.87617,0.65491,0.00048
0.32517,0.87613,0.65487,0.00048
0.32519,0.87605,0.65467,0.00047
0.32523,0.87589,0.65443,0.00045
0.32525,0.87581,0.65439,0.00044
0.32527,0.87533,0.65395,0.00044
0.32531,0.87525,0.65379,0.00044
0.32533,0.87517,0.65375,0.00044
0.32535,0.87513,0.65363,0.00044
0.32537,0.8748,0.65331,0.00044
0.32539,0.87472,0.65315,0.00044
0.32541,0.87436,0.65283,0.00044
0.32543,0.87396,0.65239,0.00044
0.32547,0.8738,0.65227,0.00044
0.32549,0.8738,0.65219,0.00044
0.32551,0.87368,0.65183,0.00044
0.32553,0.87352,0.65142,0.00044
0.32555,0.87348,0.65126,0.00044
0.32557,0.87328,0.65098,0.00044
0.32559,0.87312,0.65094,0.00044
0.32561,0.87308,0.65086,0.00044
0.32563,0.873,0.65082,0.00044
0.32567,0.87268,0.6507,0.00044
0.32569,0.87244,0.65054,0.00044
0.32571,0.8724,0.6505,0.00044
0.32573,0.87236,0.6505,0.00044
0.32575,0.87232,0.64998,0.00044
0.32577,0.87176,0.64906,0.00044
0.32579,0.87148,0.64898,0.00044
0.32581,0.87072,0.64834,0.00044
0.32585,0.87024,0.64798,0.00044
0.32587,0.86996,0.64762,0.00044
0.32589,0.86996,0.64754,0.00044
0.32591,0.86963,0.64698,0.00044
0.32593,0.86947,0.6469,0.00044
0.32595,0.86887,0.64613,0.00044
0.32597,0.86879,0.64581,0.00044
0.32601,0.86871,0.64569,0.00044
0.32603,0.86847,0.64557,0.00044
0.32605,0.86843,0.64549,0.00044
0.32607,0.86823,0.64529,0.00044
0.32609,0.86779,0.64489,0.00044
0.32611,0.86755,0.64445,0.00042
0.32613,0.86731,0.64405,0.0004
0.32617,0.86695,0.64377,0.0004
0.32619,0.86659,0.64337,0.0004
0.32621,0.86627,0.64293,0.0004
0.32623,0.86599,0.64261,0.0004
0.32625,0.86587,0.64225,0.0004
0.32627,0.86555,0.64181,0.0004
0.32629,0.86531,0.64169,0.0004
0.32631,0.86519,0.64161,0.0004
0.32633,0.86507,0.64157,0.0004
0.32637,0.86459,0.64101,0.0004
0.32641,0.86414,0.64036,0.0004
0.32643,0.86414,0.64012,0.0004
0.32647,0.86386,0.63984,0.0004
0.32649,0.86354,0.6396,0.0004
0.32651,0.86346,0.63956,0.0004
0.32653,0.86346,0.63948,0.0004
0.32655,0.86338,0.63948,0.0004
0.32659,0.8629,0.63912,0.0004
0.32661,0.86286,0.63912,0.0004
0.32663,0.8625,0.63904,0.0004
0.32665,0.86242,0.63896,0.0004
0.32667,0.86242,0.63892,0.0004
0.32669,0.86194,0.63844,0.0004
0.32671,0.86174,0.63816,0.0004
0.32673,0.86146,0.638,0.0004
0.32675,0.8611,0.63772,0.0004
0.32677,0.86106,0.63772,0.0004
0.32679,0.8605,0.63748,0.0004
0.32681,0.86046,0.63748,0.0004
0.32683,0.86046,0.6374,0.0004
0.32685,0.86042,0.6372,0.0004
0.32687,0.86034,0.63704,0.0004
0.32689,0.8601,0.63684,0.0004
0.32693,0.85994,0.63664,0.0004
0.32695,0.85934,0.63616,0.0004
0.32697,0.85918,0.63604,0.0004
0.32699,0.85906,0.63584,0.0004
0.32701,0.85906,0.6358,0.0004
0.32703,0.85901,0.6358,0.0004
0.32705,0.85897,0.63572,0.0004
0.32709,0.85897,0.63563,0.0004
0.32711,0.85881,0.63559,0.0004
0.32714,0.85877,0.63559,0.0004
0.32716,0.85861,0.63551,0.0004
0.32718,0.85853,0.63551,0.0004
0.3272,0.85849,0.63551,0.0004
0.32724,0.85841,0.63543,0.0004
0.32726,0.85821,0.63539,0.0004
0.32728,0.85801,0.63503,0.0004
0.32732,0.85801,0.63495,0.0004
0.32736,0.85781,0.63475,0.0004
0.32738,0.85753,0.63439,0.0004
0.3274,0.85749,0.63427,0.0004
0.32742,0.85721,0.63407,0.0004
0.32744,0.85713,0.63407,0.0004
0.32748,0.85665,0.63371,0.0004
0.3275,0.85657,0.63359,0.0004
0.32752,0.85617,0.63319,0.0004
0.32754,0.85613,0.63315,0.0004
0.32756,0.85609,0.63303,0.0004
0.32758,0.85577,0.63275,0.0004
0.3276,0.85577,0.63267,0.0004
0.32762,0.85553,0.63251,0.0004
0.32764,0.85525,0.63235,0.0004
0.32766,0.85517,0.63211,0.0004
0.3277,0.85513,0.63199,0.0004
0.32774,0.85489,0.63175,0.0004
0.32776,0.85413,0.63123,0.0004
0.32778,0.85393,0.63107,0.0004
0.3278,0.85389,0.63107,0.0004
0.32782,0.85308,0.63035,0.0004
0.32784,0.85276,0.63014,0.0004
0.3279,0.85272,0.63006,0.0004
0.32792,0.85256,0.62986,0.0004
0.32794,0.85248,0.62978,0.0004
0.32796,0.85216,0.62918,0.0004
0.32798,0.85184,0.62886,0.0004
0.328,0.85144,0.62866,0.0004
0.32802,0.85144,0.62862,0.0004
0.32804,0.8512,0.62834,0.0004
0.32806,0.85088,0.62814,0.0004
0.32808,0.85084,0.62814,0.0004
0.3281,0.85076,0.62798,0.0004
0.32812,0.84992,0.6273,0.0004
0.32814,0.84972,0.62686,0.0004
0.32818,0.8496,0.62666,0.0004
0.3282,0.8494,0.62642,0.00039
0.32822,0.84936,0.62642,0.00037
0.32824,0.84924,0.62634,0.00036
0.32826,0.84904,0.62622,0.00036
0.32828,0.84904,0.62618,0.00036
0.3283,0.84904,0.6261,0.00036
0.32832,0.84791,0.62542,0.00036
0.32834,0.84775,0.62518,0.00036
0.32836,0.84755,0.62506,0.00036
0.32838,0.84727,0.62477,0.00036
0.3284,0.84715,0.62465,0.00036
0.32842,0.84695,0.62453,0.00036
0.32844,0.84687,0.62449,0.00036
0.32846,0.84663,0.62425,0.00036
0.32848,0.84647,0.62405,0.00036
0.3285,0.84611,0.62381,0.00036
0.32854,0.84603,0.62377,0.00036
0.32856,0.84555,0.62317,0.00036
0.32858,0.84519,0.62257,0.00036
0.3286,0.84475,0.62229,0.00036
0.32862,0.84399,0.62173,0.00036
0.32864,0.84399,0.62161,0.00036
0.32868,0.84343,0.62145,0.00036
0.3287,0.84331,0.62141,0.00036
0.32872,0.84315,0.62113,0.00036
0.32874,0.84294,0.62097,0.00036
0.32876,0.8429,0.62097,0.00036
0.32878,0.84278,0.62033,0.00036
0.3288,0.84266,0.62021,0.00032
0.32882,0.84262,0.62017,0.00032
0.32884,0.84258,0.62009,0.00032
0.32886,0.84234,0.62001,0.00032
0.32888,0.84222,0.62001,0.00032
0.32892,0.84218,0.61989,0.00032
0.32894,0.84194,0.61936,0.00032
0.32896,0.84182,0.61936,0.00032
0.32898,0.84182,0.61932,0.00032
0.329,0.84062,0.61832,0.00032
0.32902,0.84026,0.61808,0.00032
0.32904,0.84022,0.61796,0.00032
0.32906,0.8401,0.61764,0.00032
0.32908,0.84006,0.6174,0.00032
0.3291,0.83986,0.6172,0.00032
0.32912,0.83966,0.61708,0.00032
0.32914,0.83958,0.61692,0.00032
0.32916,0.83874,0.616,0.00032
0.32918,0.83822,0.61564,0.00032
0.3292,0.83773,0.61536,0.00032
0.32922,0.83753,0.61524,0.00032
0.32924,0.83729,0.615,0.00032
0.32926,0.83721,0.61484,0.00032
0.3293,0.83721,0.61468,0.00032
0.32932,0.83721,0.61464,0.00032
0.32934,0.83705,0.61456,0.00032
0.32936,0.83697,0.6144,0.00032
0.32938,0.83665,0.61399,0.00032
0.3294,0.83637,0.61387,0.00032
0.32942,0.83625,0.61379,0.00032
0.32944,0.83621,0.61379,0.00032
0.32946,0.83581,0.61355,0.00032
0.32948,0.83565,0.61355,0.00032
0.3295,0.83513,0.61327,0.00032
0.32952,0.83469,0.61259,0.00032
0.32954,0.83441,0.61239,0.00032
0.32956,0.83397,0.61191,0.00032
0.32958,0.83385,0.61183,0.00032
0.3296,0.83385,0.61179,0.00032
0.32962,0.83381,0.61171,0.00032
0.32964,0.83365,0.61111,0.00032
0.32966,0.83357,0.61091,0.00032
0.32968,0.83325,0.61051,0.00032
0.3297,0.83281,0.60991,0.00032
0.32972,0.83273,0.60979,0.00032
0.32974,0.83244,0.60919,0.00032
0.32976,0.83224,0.60898,0.00032
0.32978,0.83196,0.60878,0.00032
0.3298,0.83168,0.60866,0.00032
0.32984,0.83148,0.60842,0.00032
0.32986,0.83116,0.60818,0.00032
0.32988,0.83096,0.60798,0.00032
0.3299,0.83084,0.60794,0.00032
0.32992,0.83064,0.60778,0.00032
0.32994,0.83052,0.60754,0.00032
0.32996,0.83032,0.60746,0.00032
0.32998,0.8302,0.60746,0.00032
0.33,0.82992,0.6073,0.00032
0.33002,0.82944,0.60674,0.00032
0.33004,0.82936,0.60662,0.00032
0.33006,0.82888,0.6063,0.00032
0.33008,0.82852,0.60594,0.00032
0.3301,0.82832,0.60582,0.00032
0.33012,0.82824,0.60574,0.00032
0.33014,0.82808,0.60566,0.00032
0.33016,0.82764,0.60538,0.00032
0.33018,0.82716,0.60498,0.00032
0.3302,0.82703,0.60474,0.00032
0.33022,0.82659,0.60446,0.00032
0.33024,0.82643,0.60438,0.00032
0.33026,0.82631,0.60438,0.00032
0.33028,0.82627,0.60434,0.00032
0.3303,0.82591,0.60402,0.00032
0.33034,0.82531,0.60349,0.00032
0.33036,0.82507,0.60317,0.00032
0.33038,0.82423,0.60217,0.00032
0.3304,0.82415,0.60213,0.00032
0.33042,0.82407,0.60205,0.00032
0.33044,0.82379,0.60189,0.00032
0.33046,0.82363,0.60169,0.00032
0.33048,0.82311,0.60137,0.00032
0.3305,0.82263,0.60109,0.00032
0.33052,0.82239,0.60093,0.00032
0.33054,0.82235,0.60085,0.00032
0.33056,0.82235,0.60077,0.00032
0.3306,0.82215,0.60073,0.00032
0.33062,0.82207,0.60057,0.00032
0.33064,0.82166,0.60029,0.00032
0.33066,0.82138,0.59997,0.00032
0.33068,0.82134,0.59997,0.00032
0.3307,0.82134,0.59993,0.00032
0.33072,0.82118,0.59989,0.00032
0.33074,0.82118,0.59985,0.00032
0.33076,0.82114,0.59977,0.00032
0.33078,0.8209,0.59949,0.00032
0.3308,0.8207,0.59933,0.00032
0.33082,0.82046,0.59901,0.00032
0.33084,0.82034,0.59881,0.00032
0.33086,0.81994,0.59832,0.00032
0.33088,0.8195,0.59784,0.00032
0.3309,0.81878,0.59668,0.00032
0.33092,0.81818,0.59628,0.00032
0.33094,0.81766,0.5958,0.00032
0.33096,0.81766,0.59576,0.00032
0.33098,0.81746,0.59548,0.00032
0.331,0.81726,0.59544,0.00032
0.33102,0.81694,0.59524,0.00032
0.33104,0.81694,0.5952,0.00032
0.33106,0.81674,0.59508,0.00028
0.33108,0.81645,0.5948,0.00028
0.3311,0.81641,0.59468,0.00028
0.33112,0.81637,0.59464,0.00028
0.33114,0.81633,0.59452,0.00028
0.33116,0.81625,0.59452,0.00028
0.33118,0.81617,0.59396,0.00028
0.3312,0.81597,0.59376,0.00028
0.33122,0.81581,0.59352,0.00028
0.33124,0.81577,0.5934,0.00028
0.33126,0.81509,0.59275,0.00028
0.33128,0.81485,0.59271,0.00028
0.3313,0.81473,0.59263,0.00028
0.33132,0.81445,0.59191,0.00028
0.33134,0.81445,0.59175,0.00028
0.33136,0.81421,0.59135,0.00028
0.33138,0.81401,0.59115,0.00028
0.3314,0.81325,0.59043,0.00028
0.33142,0.81301,0.59031,0.00028
0.33144,0.81265,0.58975,0.00028
0.33146,0.81237,0.58959,0.00028
0.33148,0.81237,0.58955,0.00028
0.3315,0.81185,0.58907,0.00028
0.33152,0.81173,0.58895,0.00028
0.33154,0.81145,0.58859,0.00028
0.33158,0.81121,0.58843,0.00028
0.3316,0.81068,0.58823,0.00028
0.33162,0.81052,0.58803,0.00028
0.33164,0.81052,0.58783,0.00028
0.33166,0.8102,0.58742,0.00028
0.33168,0.8102,0.58738,0.00028
0.3317,0.80996,0.58714,0.00028
0.33172,0.8094,0.58674,0.00028
0.33174,0.80844,0.58606,0.00028
0.33176,0.8078,0.58506,0.00028
0.33178,0.80744,0.58466,0.00028
0.3318,0.80636,0.58402,0.00028
0.33182,0.80588,0.58342,0.00028
0.33184,0.80571,0.58334,0.00028
0.33186,0.80563,0.5833,0.00028
0.3319,0.80531,0.5831,0.00028
0.33192,0.80491,0.58246,0.00028
0.33194,0.80463,0.58213,0.00028
0.33196,0.80455,0.58205,0.00028
0.33198,0.80431,0.58173,0.00028
0.332,0.80407,0.58137,0.00028
0.33202,0.80371,0.58105,0.00028
0.33204,0.80351,0.58101,0.00028
0.33206,0.80351,0.58097,0.00028
0.33208,0.80339,0.58097,0.00028
0.3321,0.80319,0.58085,0.00028
0.33212,0.80279,0.58053,0.00028
0.33214,0.80267,0.58045,0.00028
0.33216,0.80267,0.58041,0.00028
0.33218,0.80207,0.57969,0.00028
0.3322,0.80147,0.57905,0.00028
0.33222,0.80127,0.57869,0.00028
0.33224,0.80107,0.57853,0.00028
0.33226,0.80091,0.57841,0.00028
0.33228,0.80087,0.57841,0.00028
0.3323,0.80042,0.57797,0.00028
0.33232,0.80034,0.57793,0.00028
0.33234,0.8003,0.57789,0.00028
0.33236,0.8001,0.57757,0.00028
0.33238,0.79874,0.57672,0.00028
0.3324,0.7983,0.57656,0.00028
0.33242,0.79818,0.57636,0.00028
0.33244,0.7979,0.576,0.00028
0.33245,0.7979,0.57592,0.00028
0.33249,0.79782,0.57592,0.00028
0.33251,0.79774,0.57584,0.00028
0.33253,0.7977,0.57584,0.00028
0.33255,0.79738,0.57568,0.00028
0.33257,0.79702,0.57544,0.00028
0.33259,0.79698,0.57544,0.00028
0.33261,0.79654,0.57524,0.00028
0.33263,0.7959,0.57448,0.00028
0.33265,0.79586,0.57444,0.00028
0.33267,0.79566,0.57408,0.00028
0.33269,0.79522,0.57392,0.00028
0.33271,0.79522,0.57384,0.00028
0.33275,0.79517,0.5738,0.00028
0.33277,0.79405,0.57244,0.00028
0.33279,0.79389,0.57228,0.00028
0.33281,0.79377,0.57204,0.00028
0.33283,0.79361,0.57184,0.00028
0.33287,0.79361,0.57155,0.00028
0.33289,0.79281,0.57095,0.00028
0.33291,0.79229,0.57059,0.00027
0.33293,0.79169,0.56995,0.00026
0.33295,0.79089,0.56951,0.00025
0.33297,0.79021,0.56891,0.00024
0.33299,0.78948,0.56827,0.00024
0.33301,0.78896,0.56795,0.00024
0.33303,0.78888,0.56791,0.00024
0.33305,0.78752,0.56646,0.00024
0.33307,0.78748,0.56646,0.00024
0.33309,0.78732,0.56622,0.00024
0.33311,0.78728,0.56622,0.00024
0.33313,0.7868,0.56578,0.00024
0.33315,0.7868,0.56574,0.00024
0.33317,0.78636,0.56538,0.00024
0.33321,0.78572,0.56494,0.00024
0.33323,0.78564,0.56486,0.00024
0.33325,0.78548,0.5647,0.00024
0.33327,0.7854,0.56466,0.00024
0.33329,0.78472,0.56378,0.00024
0.33331,0.78451,0.5637,0.00024
0.33333,0.78387,0.5631,0.00024
0.33335,0.78355,0.56286,0.00024
0.33337,0.78351,0.5627,0.00024
0.33339,0.78343,0.56258,0.00024
0.33341,0.78323,0.56242,0.00024
0.33343,0.78315,0.56238,0.00024
0.33345,0.78307,0.56226,0.00024
0.33347,0.78283,0.56202,0.00024
0.33349,0.78271,0.5619,0.00024
0.33351,0.78263,0.56186,0.00024
0.33355,0.78259,0.56166,0.00024
0.33357,0.78255,0.56154,0.00024
0.33359,0.78247,0.5615,0.00024
0.33361,0.78191,0.56081,0.00024
0.33363,0.78135,0.56021,0.00024
0.33365,0.78115,0.55973,0.00024
0.33367,0.78083,0.55941,0.00024
0.33371,0.78075,0.55941,0.00024
0.33373,0.78075,0.55933,0.00024
0.33375,0.78059,0.55905,0.00024
0.33377,0.77991,0.55845,0.00024
0.33379,0.77927,0.55793,0.00024
0.33381,0.77927,0.55785,0.00024
0.33383,0.7791,0.55753,0.00024
0.33385,0.77766,0.55673,0.00024
0.33389,0.77722,0.55637,0.00024
0.33393,0.7771,0.55625,0.00024
0.33395,0.77474,0.55416,0.00024
0.33397,0.77466,0.55416,0.00024
0.33399,0.77454,0.554,0.00024
0.33401,0.77422,0.55368,0.00024
0.33403,0.77385,0.55344,0.00024
0.33405,0.77365,0.5532,0.00024
0.33407,0.77365,0.55304,0.00024
0.33409,0.77281,0.55252,0.00024
0.33411,0.77269,0.55244,0.00024
0.33413,0.77257,0.55232,0.00024
0.33417,0.77249,0.55224,0.00024
0.33419,0.77225,0.5518,0.00023
0.33421,0.77221,0.55176,0.00023
0.33423,0.77217,0.55168,0.00022
0.33425,0.77161,0.55096,0.00021
0.33427,0.77125,0.55064,0.00021
0.33429,0.77125,0.5506,0.0002
0.33431,0.77117,0.55056,0.0002
0.33433,0.77105,0.55043,0.0002
0.33435,0.77073,0.55027,0.0002
0.33437,0.77045,0.54995,0.0002
0.33439,0.76941,0.54899,0.0002
0.33441,0.76929,0.54879,0.0002
0.33443,0.76917,0.54863,0.0002
0.33445,0.76869,0.54831,0.0002
0.33447,0.76768,0.54723,0.0002
0.33449,0.76736,0.54711,0.0002
0.33451,0.76732,0.54703,0.0002
0.33453,0.76732,0.54691,0.0002
0.33455,0.76572,0.54595,0.0002
0.33457,0.76568,0.54587,0.0002
0.33459,0.76568,0.54583,0.0002
0.33461,0.76564,0.54579,0.0002
0.33463,0.76556,0.54563,0.0002
0.33465,0.76516,0.54547,0.0002
0.33467,0.76436,0.5449,0.0002
0.33469,0.76436,0.54486,0.0002
0.33471,0.76408,0.54442,0.0002
0.33473,0.76356,0.54406,0.0002
0.33475,0.76327,0.54386,0.0002
0.33477,0.76263,0.5435,0.0002
0.33479,0.76251,0.54338,0.0002
0.33481,0.76139,0.54214,0.0002
0.33483,0.76123,0.54206,0.0002
0.33485,0.76063,0.54142,0.0002
0.33487,0.76011,0.54098,0.0002
0.33489,0.75979,0.5407,0.0002
0.33491,0.75923,0.53981,0.0002
0.33493,0.75907,0.53977,0.0002
0.33495,0.75903,0.53973,0.0002
0.33497,0.75891,0.53957,0.0002
0.33499,0.75794,0.53861,0.0002
0.33501,0.75746,0.53797,0.0002
0.33503,0.7571,0.53765,0.0002
0.33505,0.75666,0.53745,0.0002
0.33507,0.75662,0.53733,0.0002
0.33509,0.75582,0.53637,0.0002
0.33511,0.75554,0.53605,0.0002
0.33513,0.7553,0.53585,0.0002
0.33515,0.7549,0.53569,0.0002
0.33517,0.75486,0.53561,0.0002
0.33519,0.75382,0.53509,0.0002
0.33521,0.75274,0.53408,0.00019
0.33523,0.75229,0.53376,0.00019
0.33525,0.75169,0.53308,0.00018
0.33527,0.75105,0.53232,0.00017
0.33529,0.75097,0.53208,0.00017
0.33531,0.74957,0.53068,0.00016
0.33535,0.74925,0.53048,0.00016
0.33537,0.74877,0.53016,0.00016
0.33539,0.74861,0.53012,0.00016
0.33541,0.74849,0.53,0.00016
0.33543,0.74849,0.52996,0.00016
0.33545,0.74829,0.52976,0.00016
0.33547,0.74813,0.52968,0.00016
0.33549,0.74737,0.52915,0.00016
0.33551,0.747,0.52911,0.00016
0.33553,0.74692,0.52907,0.00016
0.33555,0.74692,0.52903,0.00016
0.33557,0.74676,0.52887,0.00016
0.33559,0.74532,0.52767,0.00016
0.33561,0.745,0.52715,0.00016
0.33563,0.745,0.52707,0.00016
0.33567,0.74496,0.52695,0.00016
0.33569,0.7446,0.52671,0.00016
0.33571,0.74456,0.52671,0.00016
0.33573,0.74372,0.52575,0.00016
0.33575,0.7432,0.52535,0.00016
0.33579,0.74292,0.52527,0.00016
0.33581,0.74248,0.52463,0.00016
0.33583,0.74236,0.52459,0.00016
0.33585,0.74199,0.52427,0.00016
0.33587,0.74191,0.52419,0.00016
0.33589,0.74187,0.52415,0.00016
0.33591,0.74175,0.52403,0.00016
0.33593,0.74171,0.52399,0.00016
0.33595,0.74159,0.52374,0.00016
0.33597,0.74131,0.5233,0.00016
0.33599,0.74119,0.5229,0.00016
0.33601,0.74111,0.52286,0.00016
0.33603,0.74023,0.5217,0.00016
0.33605,0.74019,0.5217,0.00016
0.33607,0.73987,0.52138,0.00016
0.33609,0.73979,0.52114,0.00016
0.33611,0.73971,0.52114,0.00016
0.33613,0.73911,0.52066,0.00016
0.33615,0.73899,0.52054,0.00016
0.33617,0.73867,0.52018,0.00016
0.33619,0.73823,0.51954,0.00016
0.33621,0.73787,0.51906,0.00016
0.33623,0.73715,0.51845,0.00016
0.33625,0.73683,0.51805,0.00016
0.33627,0.73594,0.51725,0.00016
0.33629,0.73586,0.51721,0.00016
0.33631,0.73558,0.51685,0.00016
0.33633,0.7355,0.51681,0.00016
0.33635,0.73494,0.51665,0.00016
0.33637,0.73482,0.51657,0.00016
0.33639,0.73278,0.51453,0.00016
0.33641,0.73274,0.51453,0.00016
0.33643,0.73262,0.51453,0.00016
0.33645,0.73246,0.51441,0.00016
0.33647,0.73238,0.51433,0.00016
0.33649,0.73214,0.51425,0.00016
0.33651,0.7321,0.51417,0.00016
0.33653,0.73202,0.51405,0.00016
0.33655,0.73081,0.51304,0.00016
0.33657,0.73001,0.51196,0.00016
0.33659,0.72997,0.51188,0.00016
0.33661,0.72761,0.51004,0.00016
0.33663,0.72737,0.50976,0.00016
0.33665,0.72685,0.50928,0.00016
0.33667,0.72633,0.50884,0.00016
0.33669,0.72621,0.50872,0.00016
0.33671,0.72584,0.50832,0.00016
0.33673,0.72524,0.50767,0.00016
0.33675,0.72416,0.50659,0.00016
0.33677,0.7232,0.50583,0.00016
0.33679,0.72256,0.50539,0.00016
0.33681,0.72055,0.50383,0.00016
0.33683,0.72051,0.50383,0.00016
0.33685,0.71991,0.50307,0.00016
0.33687,0.71963,0.50291,0.00016
0.33691,0.71875,0.50186,0.00016
0.33693,0.71867,0.50178,0.00016
0.33695,0.71803,0.50134,0.00016
0.33697,0.7151,0.4989,0.00016
0.33699,0.71306,0.49717,0.00016
0.33701,0.7113,0.49541,0.00016
0.33703,0.71062,0.49477,0.00016
0.33705,0.71042,0.49469,0.00016
0.33707,0.70969,0.49405,0.00016
0.33709,0.70725,0.49192,0.00016
0.33711,0.70693,0.4916,0.00016
0.33713,0.70585,0.49108,0.00016
0.33715,0.70581,0.49092,0.00016
0.33717,0.70577,0.49088,0.00016
0.33719,0.70501,0.49024,0.00016
0.33721,0.70448,0.48952,0.00016
0.33723,0.70436,0.4894,0.00016
0.33725,0.70376,0.489,0.00016
0.33727,0.70348,0.48876,0.00016
0.33729,0.70276,0.48808,0.00016
0.33731,0.7024,0.48772,0.00016
0.33735,0.7018,0.48736,0.00015
0.33737,0.70176,0.48736,0.00014
0.33741,0.70148,0.48692,0.00014
0.33745,0.70092,0.48663,0.00013
0.33747,0.70032,0.48607,0.00012
0.33749,0.7002,0.48591,0.00012
0.33751,0.69996,0.48563,0.00012
0.33753,0.69859,0.48407,0.00012
0.33755,0.69791,0.48351,0.00012
0.33757,0.69767,0.48343,0.00012
0.33759,0.69679,0.48283,0.00012
0.33761,0.69671,0.48271,0.00012
0.33763,0.69659,0.48259,0.00012
0.33765,0.69623,0.48203,0.00012
0.33767,0.69607,0.48183,0.00012
0.33769,0.69463,0.4809,0.00012
0.33771,0.69274,0.47926,0.00012
0.33773,0.69274,0.47918,0.00012
0.33775,0.69154,0.47834,0.00012
0.33777,0.69154,0.4783,0.00012
0.33778,0.69146,0.47818,0.00012
0.3378,0.69034,0.47674,0.00012
0.33782,0.68958,0.47577,0.00012
0.33784,0.68934,0.47569,0.00012
0.33786,0.68926,0.47557,0.0001
0.33788,0.68918,0.47557,0.00008
0.3379,0.68861,0.47525,0.00008
0.33792,0.68829,0.47493,0.00008
0.33794,0.68825,0.47485,0.00008
0.33796,0.68765,0.47421,0.00008
0.33798,0.68729,0.47401,0.00006
0.338,0.68685,0.47325,0.00004
0.33802,0.68657,0.47281,0.00004
0.33804,0.68657,0.47273,0.00004
0.33806,0.68645,0.47261,0.00004
0.33808,0.68633,0.47261,0.00004
0.3381,0.68613,0.47241,0.00004
0.33812,0.68585,0.47217,0.00004
0.33814,0.68421,0.47113,0.00004
0.33816,0.68413,0.47109,0.00004
0.33818,0.68365,0.47028,0.00004
0.33824,0.68276,0.46964,0.00004
0.33826,0.68276,0.4696,0.00004
0.33828,0.6826,0.4696,0.00004
0.3383,0.68172,0.46864,0.00004
0.33832,0.68152,0.46848,0.00004
0.33834,0.68108,0.46816,0.00004
0.33836,0.6808,0.46772,0.00004
0.33838,0.6806,0.46756,0.00004
0.3384,0.67968,0.4666,0.00004
0.33842,0.67884,0.46527,0.00004
0.33844,0.67787,0.46443,0.00004
0.33846,0.67779,0.46435,0.00004
0.33848,0.67675,0.46331,0.00004
0.3385,0.67503,0.46191,0.00004
0.33852,0.67286,0.45986,0.00004
0.33854,0.67258,0.45962,0.00004
0.33856,0.66918,0.45662,0.00004
0.33858,0.6691,0.4565,0.00004
0.3386,0.66898,0.4563,0.00004
0.33862,0.6679,0.45586,0.00004
0.33864,0.66729,0.45562,0.00004
0.33866,0.66713,0.45562,0.00004
0.33868,0.66697,0.45558,0.00004
0.3387,0.66593,0.45441,0.00004
0.33872,0.66561,0.45409,0.00004
0.33874,0.66465,0.45337,0.00004
0.33876,0.6604,0.44981,0.00004
0.33878,0.65976,0.44936,0.00004
0.3388,0.659,0.44832,0.00004
0.33882,0.65896,0.44828,0.00004
0.33884,0.65776,0.4466,0.00004
0.33886,0.6576,0.44632,0.00004
0.33888,0.65659,0.4454,0.00004
0.3389,0.65635,0.44528,0.00004
0.33892,0.65587,0.44448,0.00004
0.33894,0.65547,0.44367,0.00004
0.33896,0.65499,0.44335,0.00004
0.33898,0.65403,0.44315,0.00004
0.339,0.65383,0.44299,0.00004
0.33902,0.65042,0.44063,0.00004
0.33904,0.65002,0.44007,0.00004
0.33906,0.64962,0.43983,0.00004
0.33908,0.64958,0.43967,0.00004
0.3391,0.64914,0.43903,0.00004
0.33912,0.6491,0.43903,0.00004
0.33914,0.64854,0.43858,0.00004
0.33916,0.64838,0.43854,0.00004
0.33918,0.64722,0.43754,0.00004
0.3392,0.64501,0.4361,0.00004
0.33922,0.64489,0.43602,0.00004
0.33924,0.64449,0.43554,0.00004
0.33926,0.64393,0.43522,0.00004
0.33928,0.64321,0.43454,0.00004
0.3393,0.64293,0.43442,0.00004
0.33932,0.64257,0.4341,0.00004
0.33934,0.64197,0.43378,0.00004
0.33936,0.63996,0.43245,0.00004
0.33938,0.63868,0.43129,0.00004
0.3394,0.638,0.43069,0.00004
0.33942,0.6372,0.43017,0.00004
0.33944,0.63648,0.42969,0.00004
0.33946,0.63632,0.42949,0.00004
0.33948,0.63543,0.42853,0.00004
0.3395,0.63475,0.42776,0.00004
0.33952,0.63355,0.42576,0.00004
0.33954,0.63355,0.42572,0.00004
0.33956,0.63207,0.42472,0.00004
0.33958,0.63131,0.42356,0.00004
0.3396,0.63095,0.42316,0.00004
0.33962,0.63039,0.42259,0.00004
0.33964,0.62994,0.42207,0.00004
0.33966,0.6297,0.42191,0.00004
0.33968,0.62894,0.42131,0.00004
0.3397,0.62638,0.41887,0.00004
0.33972,0.6259,0.41815,0.00004
0.33974,0.62586,0.41811,0.00004
0.33976,0.6257,0.41779,0.00004
0.33978,0.62497,0.41678,0.00004
0.3398,0.62473,0.41634,0.00004
0.33982,0.62465,0.41618,0.00004
0.33984,0.62429,0.41574,0.00004
0.33986,0.62245,0.41434,0.00004
0.33988,0.62109,0.41302,0.00004
0.3399,0.62001,0.41217,0.00004
0.33992,0.6184,0.41077,0.00004
0.33994,0.61792,0.41061,0.00004
0.33996,0.61768,0.41017,0.00004
0.33998,0.61724,0.40989,0.00004
0.34,0.6166,0.40921,0.00004
0.34002,0.61568,0.40813,0.00004
0.34004,0.61512,0.40745,0.00004
0.34006,0.61456,0.40701,0.00004
0.34008,0.61444,0.40688,0.00004
0.3401,0.61367,0.40628,0.00004
0.34012,0.61291,0.40584,0.00004
0.34014,0.61255,0.40512,0.00004
0.34016,0.61247,0.40508,0.00004
0.34018,0.61215,0.40484,0.00004
0.3402,0.61175,0.40424,0.00004
0.34022,0.61143,0.404,0.00004
0.34024,0.61131,0.40396,0.00004
0.34026,0.61087,0.40368,0.00004
0.34028,0.61071,0.40364,0.00004
0.3403,0.61047,0.40328,0.00004
0.34032,0.61007,0.40308,0.00004
0.34034,0.60907,0.40192,0.00004
0.34036,0.6087,0.40164,0.00004
0.34038,0.60626,0.39979,0.00004
0.3404,0.60566,0.39923,0.00004
0.34042,0.60422,0.39847,0.00004
0.34044,0.60357,0.39803,0.00004
0.34046,0.60313,0.39727,0.00004
0.34048,0.60293,0.39727,0.00004
0.3405,0.60289,0.39723,0.00004
0.34052,0.59993,0.39462,0.00004
0.34054,0.59985,0.39446,0.00004
0.34056,0.59861,0.39326,0.00004
0.34058,0.59656,0.39138,0.00004
0.3406,0.59612,0.3911,0.00004
0.34062,0.5932,0.38869,0.00004
0.34064,0.59219,0.38793,0.00004
0.34066,0.58907,0.38508,0.00004
0.34068,0.58895,0.38496,0.00004
0.3407,0.58891,0.3848,0.00004
0.34072,0.5865,0.38308,0.00004
0.34074,0.58542,0.38196,0.00004
0.34076,0.58466,0.38112,0.00004
0.34078,0.58446,0.3808,0.00004
0.3408,0.58434,0.38072,0.00004
0.34082,0.58286,0.37987,0.00004
0.34084,0.58133,0.37859,0.00004
0.34086,0.58057,0.37795,0.00004
0.34088,0.58053,0.37787,0.00004
0.3409,0.58053,0.37783,0.00004
0.34092,0.57961,0.37695,0.00004
0.34094,0.57905,0.37631,0.00004
0.34096,0.57857,0.37603,0.00004
0.34098,0.57853,0.37595,0.00004
0.341,0.576,0.37374,0.00004
0.34102,0.57372,0.37122,0.00004
0.34104,0.57308,0.37082,0.00004
0.34106,0.57244,0.37058,0.00004
0.34108,0.57159,0.36941,0.00004
0.3411,0.57135,0.36921,0.00004
0.34112,0.56919,0.36761,0.00004
0.34114,0.56915,0.36757,0.00004
0.34116,0.56911,0.36757,0.00004
0.34118,0.56907,0.36745,0.00004
0.3412,0.56887,0.36733,0.00004
0.34122,0.56618,0.36445,0.00004
0.34124,0.56566,0.36404,0.00004
0.34126,0.56406,0.36332,0.00004
0.34128,0.56402,0.3632,0.00004
0.3413,0.56338,0.36284,0.00004
0.34132,0.56262,0.3622,0.00004
0.34134,0.56174,0.36112,0.00004
0.34136,0.55989,0.35964,0.00004
0.34138,0.55961,0.35908,0.00004
0.3414,0.55945,0.35871,0.00004
0.34142,0.55761,0.35751,0.00004
0.34144,0.55725,0.35743,0.00004
0.34146,0.55617,0.35643,0.00004
0.34148,0.55568,0.35607,0.00004
0.3415,0.55452,0.35519,0.00004
0.34152,0.55432,0.35515,0.00004
0.34154,0.55312,0.35435,0.00004
0.34156,0.55236,0.3533,0.00004
0.34158,0.55224,0.35322,0.00004
0.3416,0.54983,0.35074,0.00004
0.34162,0.54927,0.3503,0.00004
0.34164,0.54839,0.34946,0.00004
0.34166,0.54759,0.34886,0.00004
0.3417,0.54755,0.34878,0.00004
0.34172,0.54727,0.34829,0.00004
0.34174,0.54703,0.34805,0.00004
0.34176,0.54695,0.34801,0.00004
0.34178,0.54671,0.34785,0.00004
0.3418,0.54651,0.34769,0.00004
0.34182,0.54442,0.34529,0.00004
0.34184,0.54206,0.34321,0.00004
0.34186,0.54094,0.34204,0.00004
0.34188,0.53933,0.34096,0.00004
0.3419,0.53877,0.3406,0.00004
0.34192,0.53737,0.33936,0.00004
0.34194,0.53597,0.33848,0.00004
0.34196,0.53537,0.33759,0.00004
0.34198,0.53493,0.33719,0.00004
0.342,0.52928,0.33287,0.00004
0.34202,0.52647,0.32998,0.00004
0.34204,0.52619,0.3297,0.00004
0.34206,0.52571,0.3295,0.00004
0.34208,0.52567,0.32934,0.00004
0.3421,0.52286,0.32637,0.00004
0.34212,0.52198,0.32581,0.00004
0.34214,0.5199,0.32389,0.00004
0.34216,0.51966,0.32369,0.00004
0.34218,0.51861,0.32241,0.00004
0.3422,0.51785,0.32189,0.00004
0.34222,0.51673,0.32072,0.00004
0.34224,0.51537,0.31912,0.00004
0.34226,0.51429,0.31792,0.00004
0.34228,0.51417,0.31784,0.00004
0.34232,0.51304,0.3166,0.00004
0.34234,0.51284,0.31627,0.00004
0.34236,0.51256,0.31599,0.00004
0.34238,0.51184,0.31543,0.00004
0.3424,0.51036,0.31379,0.00004
0.34242,0.51016,0.31351,0.00004
0.34244,0.508,0.31159,0.00004
0.34248,0.50655,0.31082,0.00004
0.3425,0.50567,0.30998,0.00004
0.34252,0.50547,0.30978,0.00004
0.34254,0.50411,0.30838,0.00004
0.34256,0.50399,0.30814,0.00004
0.34258,0.50351,0.30754,0.00004
0.3426,0.50279,0.30702,0.00004
0.34262,0.5015,0.30553,0.00004
0.34264,0.50126,0.30533,0.00004
0.34266,0.49946,0.30405,0.00004
0.34268,0.49882,0.30373,0.00004
0.3427,0.49842,0.30273,0.00004
0.34272,0.49677,0.30185,0.00004
0.34274,0.49461,0.30016,0.00004
0.34276,0.49457,0.30004,0.00004
0.34278,0.49441,0.29992,0.00004
0.3428,0.49329,0.29892,0.00004
0.34282,0.49269,0.29856,0.00004
0.34284,0.49164,0.29776,0.00004
0.34286,0.49032,0.2964,0.00004
0.34288,0.49028,0.29632,0.00004
0.3429,0.48824,0.29395,0.00004
0.34292,0.48439,0.2897,0.00004
0.34294,0.48411,0.2895,0.00004
0.34296,0.48231,0.28814,0.00004
0.34298,0.48207,0.28794,0.00004
0.343,0.48179,0.28766,0.00004
0.34302,0.48126,0.28682,0.00004
0.34304,0.47906,0.28478,0.00004
0.34306,0.47702,0.28297,0.00004
0.34308,0.4767,0.28257,0.00004
0.34309,0.47666,0.28249,0.00004
0.34311,0.47597,0.28181,0.00004
0.34313,0.47561,0.28165,0.00004
0.34315,0.47457,0.28089,0.00004
0.34317,0.47429,0.28041,0.00004
0.34319,0.47425,0.28021,0.00004
0.34321,0.47389,0.27985,0.00004
0.34323,0.47345,0.27929,0.00004
0.34325,0.47209,0.27816,0.00004
0.34327,0.47193,0.27812,0.00004
0.34329,0.47137,0.27736,0.00004
0.34331,0.4688,0.27476,0.00004
0.34333,0.46824,0.27383,0.00004
0.34335,0.46808,0.27307,0.00004
0.34337,0.46776,0.27279,0.00004
0.34339,0.46656,0.27207,0.00004
0.34341,0.46636,0.27195,0.00004
0.34343,0.46419,0.26939,0.00004
0.34345,0.46411,0.26927,0.00004
0.34347,0.46383,0.26891,0.00004
0.34349,0.46355,0.26867,0.00004
0.34351,0.46295,0.2679,0.00004
0.34353,0.46123,0.2663,0.00004
0.34355,0.46087,0.26594,0.00004
0.34357,0.45962,0.26442,0.00004
0.34359,0.45782,0.26233,0.00004
0.34361,0.45742,0.26185,0.00004
0.34363,0.45518,0.25985,0.00004
0.34365,0.45345,0.25813,0.00004
0.34367,0.45113,0.25608,0.00004
0.34369,0.45089,0.25588,0.00004
0.34371,0.45005,0.25492,0.00004
0.34373,0.447,0.25239,0.00004
0.34375,0.44664,0.25203,0.00004
0.34377,0.4456,0.25091,0.00004
0.34379,0.44548,0.25071,0.00004
0.34381,0.44488,0.25027,0.00004
0.34383,0.44319,0.24811,0.00004
0.34385,0.44151,0.24638,0.00004
0.34387,0.43927,0.24446,0.00004
0.34389,0.43526,0.24061,0.00004
0.34391,0.43462,0.23965,0.00004
0.34393,0.43161,0.23664,0.00004
0.34395,0.42893,0.2344,0.00004
0.34397,0.42544,0.23135,0.00004
0.34399,0.42524,0.23103,0.00004
0.34401,0.42392,0.23003,0.00004
0.34403,0.42364,0.22955,0.00004
0.34405,0.42275,0.22883,0.00004
0.34407,0.42199,0.22835,0.00004
0.34409,0.41666,0.22442,0.00004
0.34411,0.4149,0.22202,0.00004
0.34413,0.41478,0.22194,0.00004
0.34415,0.4139,0.2209,0.00004
0.34417,0.41137,0.21913,0.00004
0.34419,0.41053,0.21817,0.00004
0.34421,0.41029,0.21809,0.00004
0.34423,0.40941,0.21721,0.00004
0.34425,0.40761,0.21569,0.00004
0.34427,0.406,0.21444,0.00004
0.34429,0.40568,0.21364,0.00004
0.34431,0.40516,0.2128,0.00004
0.34433,0.40432,0.2116,0.00004
0.34435,0.40212,0.20927,0.00004
0.34437,0.40079,0.20847,0.00004
0.34439,0.40027,0.20791,0.00004
0.34441,0.39887,0.20691,0.00004
0.34443,0.39775,0.20599,0.00004
0.34445,0.39739,0.20563,0.00004
0.34447,0.39631,0.20499,0.00004
0.34449,0.39518,0.20386,0.00004
0.34451,0.39494,0.20358,0.00004
0.34453,0.3943,0.20298,0.00004
0.34455,0.39178,0.20122,0.00004
0.34457,0.39154,0.20094,0.00004
0.34459,0.38933,0.19958,0.00004
0.34461,0.38869,0.19865,0.00004
0.34463,0.38673,0.19641,0.00004
0.34465,0.38645,0.19629,0.00004
0.34467,0.38585,0.19557,0.00004
0.34469,0.38544,0.19521,0.00004
0.34471,0.3836,0.19268,0.00004
0.34473,0.38208,0.19104,0.00004
0.34475,0.37975,0.18916,0.00004
0.34477,0.37823,0.18755,0.00004
0.34479,0.37767,0.18707,0.00004
0.34481,0.37751,0.18699,0.00004
0.34483,0.37523,0.18559,0.00004
0.34485,0.37519,0.18559,0.00004
0.34487,0.37503,0.18559,0.00003
0.34489,0.37478,0.18535,0.00001
0.34491,0.37362,0.18439,0
0.34493,0.3725,0.18363,0
0.34495,0.37246,0.18359,0
0.34497,0.3723,0.18338,0
0.34499,0.37166,0.1825,0
0.34501,0.37026,0.18114,0
0.34503,0.36817,0.17934,0
0.34505,0.36489,0.17601,0
0.34507,0.36244,0.17405,0
0.34509,0.36,0.17224,0
0.34511,0.35928,0.1716,0
0.34513,0.35895,0.17144,0
0.34515,0.35835,0.17116,0
0.34517,0.35659,0.1694,0
0.34519,0.35603,0.16872,0
0.34521,0.35535,0.16836,0
0.34523,0.35459,0.16743,0
0.34525,0.35214,0.16543,0
0.34527,0.34966,0.16343,0
0.34529,0.34922,0.16311,0
0.34531,0.34789,0.16222,0
0.34533,0.34789,0.16214,0
0.34535,0.34705,0.16154,0
0.34537,0.34609,0.1611,0
0.34539,0.34597,0.1607,0
0.34541,0.34565,0.16046,0
0.34543,0.34565,0.16038,0
0.34545,0.34493,0.15934,0
0.34547,0.34489,0.1593,0
0.34549,0.34413,0.15866,0
0.34551,0.34136,0.15609,0
0.34553,0.34016,0.15489,0
0.34555,0.33755,0.15229,0
0.34557,0.33615,0.15088,0
0.34561,0.33559,0.15024,0
0.34563,0.33491,0.14964,0
0.34565,0.33391,0.1488,0
0.34567,0.33263,0.14812,0
0.34569,0.33238,0.14788,0
0.34571,0.33174,0.14704,0
0.34573,0.32978,0.14531,0
0.34575,0.32914,0.14483,0
0.34577,0.32565,0.14103,0
0.34579,0.32561,0.1409,0
0.34581,0.32449,0.14022,0
0.34583,0.32229,0.1383,0
0.34585,0.3218,0.13802,0
0.34587,0.32028,0.13642,0
0.34589,0.3196,0.13594,0
0.34591,0.31876,0.13533,0
0.34595,0.31764,0.13433,0
0.34597,0.31643,0.13301,0
0.34599,0.31587,0.13277,0
0.34601,0.31427,0.13117,0
0.34603,0.31371,0.13065,0
0.34605,0.31355,0.13045,0
0.34607,0.31315,0.13012,0
0.34609,0.31315,0.13008,0
0.34611,0.31303,0.13004,0
0.34613,0.31279,0.12984,0
0.34615,0.31271,0.12984,0
0.34617,0.31139,0.12824,0
0.34619,0.3105,0.12756,0
0.34621,0.30886,0.126,0
0.34623,0.30842,0.12564,0
0.34625,0.30818,0.12548,0
0.34627,0.30545,0.12347,0
0.34629,0.30429,0.12227,0
0.34631,0.30409,0.12211,0
0.34633,0.30389,0.12207,0
0.34635,0.30289,0.12139,0
0.34637,0.30205,0.12055,0
0.34639,0.30153,0.11999,0
0.34641,0.29984,0.11782,0
0.34643,0.29844,0.1171,0
0.34645,0.2978,0.11646,0
0.34647,0.29515,0.11373,0
0.34649,0.29467,0.11329,0
0.34651,0.29391,0.11281,0
0.34653,0.29351,0.11221,0
0.34655,0.29347,0.11217,0
0.34657,0.29279,0.11169,0
0.34659,0.29207,0.11117,0
0.34661,0.29195,0.11109,0
0.34663,0.29135,0.11041,0
0.34665,0.29123,0.11029,0
0.34667,0.29067,0.11001,0
0.34669,0.29039,0.10965,0
0.34671,0.29027,0.10945,0
0.34673,0.29023,0.10945,0
0.34675,0.28991,0.10929,0
0.34677,0.28906,0.1086,0
0.34679,0.2873,0.1074,0
0.34681,0.2871,0.10716,0
0.34683,0.28674,0.10688,0
0.34685,0.28586,0.10588,0
0.34687,0.28534,0.10556,0
0.34689,0.28534,0.10552,0
0.34691,0.28474,0.10524,0
0.34693,0.28437,0.10488,0
0.34695,0.28425,0.10464,0
0.34697,0.28381,0.10396,0
0.34699,0.28177,0.10187,0
0.34701,0.28105,0.10159,0
0.34703,0.28065,0.10115,0
0.34705,0.28053,0.10107,0
0.34707,0.28037,0.10099,0
0.34709,0.28037,0.10095,0
0.34711,0.27993,0.10063,0
0.34713,0.27908,0.10015,0
0.34715,0.27668,0.09822,0
0.34717,0.27636,0.09798,0
0.34719,0.27536,0.09694,0
0.34721,0.2746,0.0963,0
0.34723,0.27412,0.0959,0
0.34725,0.27371,0.09578,0
0.34727,0.27327,0.09546,0
0.34729,0.27303,0.09534,0
0.34731,0.27267,0.09494,0
0.34733,0.27211,0.09434,0
0.34735,0.27151,0.09378,0
0.34737,0.27151,0.09374,0
0.34739,0.27123,0.09354,0
0.34741,0.27119,0.09354,0
0.34743,0.27063,0.09281,0
0.34745,0.26959,0.09169,0
0.34747,0.26879,0.09121,0
0.34749,0.26871,0.09113,0
0.34751,0.26838,0.09101,0
0.34753,0.26786,0.09045,0
0.34755,0.2665,0.08941,0
0.34757,0.26582,0.08885,0
0.34761,0.2655,0.08857,0
0.34763,0.26478,0.08789,0
0.34765,0.26422,0.0874,0
0.34767,0.2637,0.08696,0
0.34769,0.26334,0.08684,0
0.34771,0.26309,0.08632,0
0.34773,0.26165,0.08508,0
0.34775,0.26105,0.08468,0
0.34777,0.26061,0.08428,0
0.34779,0.26009,0.08408,0
0.34781,0.26005,0.08408,0
0.34783,0.25965,0.08392,0
0.34785,0.25941,0.08352,0
0.34787,0.25877,0.08284,0
0.34789,0.25768,0.08199,0
0.34791,0.25684,0.08167,0
0.34793,0.25488,0.08067,0
0.34797,0.2546,0.08051,0
0.34799,0.25392,0.08015,0
0.34801,0.25143,0.07843,0
0.34803,0.25067,0.07751,0
0.34805,0.25055,0.07751,0
0.34809,0.24895,0.07642,0
0.34813,0.24887,0.07642,0
0.34817,0.24879,0.07634,0
0.34819,0.24867,0.07626,0
0.34821,0.24807,0.07586,0
0.34823,0.2471,0.07498,0
0.34825,0.24658,0.0747,0
0.34827,0.24566,0.07406,0
0.34829,0.24458,0.07358,0
0.34831,0.24446,0.07342,0
0.34837,0.24422,0.07342,0
0.34839,0.2441,0.07334,0
0.34841,0.2439,0.07322,0
0.34842,0.24374,0.07318,0
0.34844,0.24354,0.07314,0
0.34846,0.24338,0.07306,0
0.3485,0.24322,0.07282,0
0.34852,0.24185,0.07198,0
0.34854,0.24145,0.07157,0
0.34856,0.24145,0.07153,0
0.34858,0.24137,0.07141,0
0.3486,0.24129,0.07133,0
0.34862,0.24037,0.07069,0
0.34864,0.24033,0.07061,0
0.34868,0.24017,0.07057,0
0.3487,0.23977,0.07045,0
0.34872,0.23969,0.07037,0
0.34874,0.23937,0.06997,0
0.34876,0.23925,0.06989,0
0.34878,0.23913,0.06965,0
0.3488,0.23909,0.06957,0
0.34882,0.23885,0.06941,0
0.34884,0.23761,0.06829,0
0.34886,0.23681,0.06797,0
0.34888,0.23668,0.06785,0
0.3489,0.23664,0.06785,0
0.34894,0.23648,0.06765,0
0.34896,0.23576,0.06709,0
0.34898,0.23572,0.06701,0
0.349,0.23536,0.06685,0
0.34902,0.23532,0.06673,0
0.34904,0.23468,0.06604,0
0.34906,0.23464,0.06604,0
0.34908,0.23448,0.06588,0
0.3491,0.23428,0.06576,0
0.34912,0.23424,0.06576,0
0.34914,0.23412,0.06568,0
0.34916,0.23404,0.06556,0
0.34918,0.233,0.06512,0
0.3492,0.23284,0.06496,0
0.34922,0.23284,0.06492,0
0.34924,0.23236,0.06456,0
0.34926,0.2322,0.06448,0
0.34928,0.23131,0.06392,0
0.3493,0.23127,0.06388,0
0.34932,0.23055,0.06352,0
0.34934,0.23043,0.06352,0
0.34938,0.23031,0.06344,0
0.3494,0.23007,0.06332,0
0.34942,0.22991,0.06328,0
0.34944,0.22971,0.06316,0
0.34948,0.22971,0.063,0
0.3495,0.22947,0.06288,0
0.34952,0.22919,0.06268,0
0.34954,0.22883,0.06236,0
0.34958,0.22883,0.06224,0
0.3496,0.22859,0.06216,0
0.34962,0.22771,0.06164,0
0.34964,0.22651,0.06079,0
0.34966,0.22627,0.06051,0
0.34968,0.22627,0.06047,0
0.3497,0.22578,0.06007,0
0.34972,0.22538,0.05975,0
0.34974,0.2253,0.05959,0
0.34976,0.22506,0.05955,0
0.34978,0.2249,0.05927,0
0.3498,0.22474,0.05927,0
0.34982,0.22474,0.05919,0
0.34984,0.22466,0.05911,0
0.34986,0.22374,0.05835,0
0.34988,0.2235,0.05819,0
0.3499,0.22314,0.05803,0
0.34992,0.22306,0.05799,0
0.34994,0.22282,0.05795,0
0.34998,0.2225,0.05787,0
0.35,0.22246,0.05787,0
0.35002,0.22238,0.05771,0
0.35004,0.22202,0.05759,0
0.35006,0.22178,0.05723,0
0.35008,0.22158,0.05715,0
0.3501,0.2213,0.05683,0
0.35012,0.22114,0.05683,0
0.35014,0.22033,0.05607,0
0.35016,0.22025,0.05599,0
0.35018,0.21929,0.05526,0
0.35022,0.21917,0.05518,0
0.35024,0.21829,0.05478,0
0.35026,0.21825,0.05478,0
0.3503,0.21817,0.05478,0
0.35032,0.21813,0.05474,0
0.35034,0.21801,0.05466,0
0.35036,0.21765,0.0545,0
0.35038,0.21757,0.05446,0
0.3504,0.21745,0.05446,0
0.35044,0.21741,0.05446,0
0.35046,0.21741,0.05442,0
0.35048,0.21717,0.0543,0
0.3505,0.21689,0.05402,0
0.35052,0.21665,0.05386,0
0.35054,0.21621,0.0537,0
0.35058,0.21605,0.05358,0
0.35062,0.21565,0.05318,0
0.35064,0.21553,0.0531,0
0.35066,0.2148,0.05294,0
0.35068,0.21464,0.05286,0
0.3507,0.21448,0.05286,0
0.35074,0.2144,0.05286,0
0.35078,0.21436,0.05282,0
0.35082,0.21384,0.05258,0
0.35084,0.21368,0.0525,0
0.35086,0.21292,0.05226,0
0.3509,0.21224,0.0521,0
0.35092,0.21204,0.0519,0
0.35094,0.21184,0.05178,0
0.35096,0.2116,0.05174,0
0.35098,0.21148,0.05166,0
0.351,0.21144,0.05166,0
0.35102,0.21136,0.05154,0
0.35104,0.21088,0.05134,0
0.35106,0.2108,0.05134,0
0.35108,0.21007,0.05082,0
0.35112,0.20991,0.05062,0
0.35114,0.20983,0.05054,0
0.35116,0.20975,0.05054,0
0.35118,0.20967,0.05029,0
0.3512,0.20935,0.05025,0
0.35124,0.20879,0.05009,0
0.35126,0.20851,0.04993,0
0.3513,0.20815,0.04965,0
0.35132,0.20811,0.04965,0
0.35134,0.20807,0.04961,0
0.35136,0.20807,0.04957,0
0.35138,0.20707,0.04869,0
0.3514,0.20647,0.04849,0
0.35142,0.20631,0.04845,0
0.35144,0.20623,0.04845,0
0.35148,0.20619,0.04845,0
0.3515,0.20591,0.04837,0
0.35152,0.20559,0.04817,0
0.35154,0.20555,0.04817,0
0.35156,0.20551,0.04809,0
0.35158,0.20519,0.04805,0
0.3516,0.20495,0.04793,0
0.35162,0.20491,0.04793,0
0.35164,0.20487,0.04789,0
0.35166,0.20478,0.04789,0
0.35168,0.20474,0.04789,0
0.3517,0.20438,0.04777,0
0.35172,0.20394,0.04749,0
0.35174,0.20386,0.04745,0
0.35176,0.20322,0.04713,0
0.35178,0.20314,0.04705,0
0.3518,0.2029,0.04701,0
0.35182,0.20266,0.04689,0
0.35184,0.20266,0.04685,0
0.35186,0.20246,0.04669,0
0.35188,0.2023,0.04665,0
0.3519,0.2021,0.04649,0
0.35192,0.20198,0.04637,0
0.35194,0.20182,0.04609,0
0.35196,0.20174,0.04593,0
0.352,0.20166,0.04593,0
0.35204,0.2015,0.04581,0
0.35206,0.20142,0.04573,0
0.35208,0.20118,0.04545,0
0.3521,0.20118,0.04529,0
0.35212,0.20054,0.0448,0
0.35216,0.20046,0.0448,0
0.35218,0.20034,0.04472,0
0.3522,0.2003,0.04456,0
0.35222,0.19998,0.04436,0
0.35224,0.19978,0.04432,0
0.35226,0.1997,0.04428,0
0.35228,0.1997,0.04424,0
0.3523,0.19945,0.0442,0
0.35232,0.19893,0.04392,0
0.35234,0.19885,0.04388,0
0.35236,0.19845,0.0436,0
0.35238,0.19841,0.0436,0
0.3524,0.19817,0.04336,0
0.35242,0.19809,0.04332,0
0.35244,0.19801,0.04332,0
0.35246,0.19789,0.0432,0
0.35248,0.19737,0.04284,0
0.3525,0.19689,0.0424,0
0.35254,0.19641,0.04224,0
0.35256,0.19629,0.04216,0
0.3526,0.19605,0.04212,0
0.35264,0.19597,0.042,0
0.35266,0.19585,0.04184,0
0.35268,0.19577,0.04172,0
0.3527,0.19577,0.04168,0
0.35272,0.19565,0.0416,0
0.35274,0.19545,0.04152,0
0.35276,0.19529,0.0412,0
0.35278,0.19445,0.04088,0
0.35282,0.19384,0.04032,0
0.35284,0.19384,0.04028,0
0.35286,0.19336,0.04016,0
0.3529,0.19312,0.04008,0
0.35292,0.19312,0.04004,0
0.35294,0.19308,0.03987,0
0.35296,0.19224,0.03955,0
0.35298,0.1922,0.03951,0
0.353,0.19128,0.03947,0
0.35302,0.19116,0.03947,0
0.35304,0.19096,0.03935,0
0.35306,0.19088,0.03931,0
0.35308,0.19044,0.03895,0
0.3531,0.19024,0.03891,0
0.35312,0.1902,0.03891,0
0.35314,0.19,0.03891,0
0.35316,0.18992,0.03891,0
0.35318,0.1894,0.03843,0
0.3532,0.18928,0.03839,0
0.35322,0.1892,0.03831,0
0.35326,0.18912,0.03831,0
0.35328,0.18908,0.03827,0
0.3533,0.189,0.03811,0
0.35332,0.18879,0.03791,0
0.35334,0.18847,0.03779,0
0.35336,0.18819,0.03767,0
0.35338,0.18803,0.03759,0
0.3534,0.18767,0.03751,0
0.35344,0.18691,0.03715,0
0.35348,0.18663,0.03711,0
0.3535,0.18663,0.03695,0
0.35352,0.18663,0.03691,0
0.35356,0.18655,0.03679,0
0.3536,0.18647,0.03675,0
0.35362,0.18611,0.03647,0
0.35366,0.18599,0.03647,0
0.35368,0.18583,0.03643,0
0.3537,0.18579,0.03631,0
0.35372,0.18579,0.03627,0
0.35373,0.18567,0.03615,0
0.35375,0.18563,0.03607,0
0.35377,0.18559,0.03603,0
0.35379,0.18547,0.03603,0
0.35381,0.18527,0.03567,0
0.35383,0.18519,0.03563,0
0.35385,0.18439,0.03547,0
0.35387,0.18435,0.03535,0
0.35389,0.18403,0.03527,0
0.35391,0.18395,0.03527,0
0.35393,0.18395,0.03523,0
0.35397,0.18338,0.03503,0
0.35399,0.18302,0.03491,0
0.35401,0.18298,0.03491,0
0.35403,0.18294,0.03487,0
0.35407,0.18282,0.03483,0
0.35409,0.18262,0.03471,0
0.35411,0.18238,0.03463,0
0.35413,0.18194,0.03446,0
0.35415,0.1819,0.03438,0
0.35417,0.1815,0.0343,0
0.35419,0.18134,0.03426,0
0.35423,0.18118,0.03426,0
0.35429,0.1811,0.03426,0
0.35431,0.18094,0.03418,0
0.35433,0.18082,0.03418,0
0.35435,0.1805,0.0341,0
0.35437,0.18018,0.03394,0
0.35439,0.18018,0.03378,0
0.35441,0.17998,0.03374,0
0.35443,0.17974,0.03374,0
0.35445,0.17954,0.0337,0
0.35447,0.1793,0.0335,0
0.35451,0.17922,0.0335,0
0.35453,0.17898,0.03342,0
0.35455,0.1789,0.03334,0
0.35457,0.17866,0.03334,0
0.35461,0.17822,0.03322,0
0.35463,0.17809,0.0331,0
0.35465,0.17805,0.0331,0
0.35471,0.17797,0.03302,0
0.35475,0.17781,0.03298,0
0.35477,0.17717,0.03262,0
0.35479,0.17701,0.03258,0
0.35481,0.17673,0.03238,0
0.35483,0.17669,0.03238,0
0.35485,0.17645,0.03238,0
0.35487,0.17637,0.03238,0
0.35491,0.17621,0.03222,0
0.35497,0.17593,0.03214,0
0.35499,0.17585,0.03214,0
0.35501,0.17581,0.03214,0
0.35503,0.17553,0.0321,0
0.35507,0.17525,0.03194,0
0.35509,0.17509,0.0317,0
0.35511,0.17501,0.0317,0
0.35513,0.17461,0.03146,0
0.35515,0.17457,0.03142,0
0.35517,0.17445,0.03134,0
0.35519,0.17437,0.0313,0
0.35521,0.17425,0.03122,0
0.35523,0.17417,0.03118,0
0.35525,0.17405,0.03114,0
0.35527,0.17393,0.03114,0
0.35529,0.17337,0.03094,0
0.35531,0.17321,0.03086,0
0.35533,0.17321,0.03082,0
0.35535,0.17305,0.03078,0
0.35537,0.17301,0.03074,0
0.35539,0.17268,0.03066,0
0.35545,0.17252,0.0305,0
0.35547,0.1724,0.03042,0
0.35549,0.17228,0.03026,0
0.35551,0.17196,0.0301,0
0.35553,0.17192,0.03006,0
0.35555,0.17188,0.03006,0
0.35557,0.17176,0.03006,0
0.35559,0.1716,0.03002,0
0.35561,0.17152,0.02998,0
0.35563,0.1712,0.02986,0
0.35565,0.17108,0.02982,0
0.35567,0.17092,0.02974,0
0.35569,0.17088,0.02974,0
0.35571,0.17072,0.0297,0
0.35573,0.17068,0.0297,0
0.35575,0.1702,0.02946,0
0.35577,0.17008,0.02942,0
0.35579,0.1696,0.0293,0
0.35585,0.16956,0.02917,0
0.35587,0.16944,0.02909,0
0.35589,0.16936,0.02905,0
0.35593,0.16928,0.02897,0
0.35595,0.16924,0.02897,0
0.35597,0.16896,0.02881,0
0.35601,0.16892,0.02881,0
0.35603,0.1688,0.02869,0
0.35605,0.1688,0.02865,0
0.35607,0.16864,0.02853,0
0.35609,0.1686,0.02849,0
0.35611,0.16844,0.02845,0
0.35615,0.1684,0.02845,0
0.35617,0.1682,0.02845,0
0.35619,0.16812,0.02841,0
0.35621,0.16812,0.02833,0
0.35623,0.16776,0.02813,0
0.35625,0.16772,0.02809,0
0.35627,0.16768,0.02801,0
0.35629,0.1676,0.02797,0
0.35631,0.16756,0.02797,0
0.35633,0.16735,0.02793,0
0.35635,0.16723,0.02793,0
0.35637,0.16719,0.02793,0
0.35641,0.16687,0.02769,0
0.35643,0.16683,0.02769,0
0.35645,0.16647,0.02741,0
0.35647,0.16631,0.02725,0
0.35649,0.16627,0.02721,0
0.35653,0.16591,0.02701,0
0.35655,0.16591,0.02697,0
0.35657,0.16579,0.02693,0
0.35663,0.16571,0.02693,0
0.35665,0.16567,0.02693,0
0.35667,0.16523,0.02677,0
0.35669,0.16519,0.02673,0
0.35675,0.16507,0.02665,0
0.35679,0.16495,0.02653,0
0.35681,0.16495,0.02649,0
0.35683,0.16491,0.02645,0
0.35685,0.16475,0.02645,0
0.35687,0.16423,0.02641,0
0.35691,0.16407,0.02633,0
0.35693,0.16355,0.02609,0
0.35695,0.16351,0.02609,0
0.35697,0.16339,0.02597,0
0.35699,0.16323,0.02585,0
0.35701,0.16315,0.02585,0
0.35703,0.16295,0.02577,0
0.35707,0.16283,0.02569,0
0.35709,0.16271,0.02569,0
0.35711,0.16247,0.02557,0
0.35715,0.16239,0.02557,0
0.35717,0.16235,0.02557,0
0.35719,0.16227,0.02557,0
0.35721,0.1621,0.02545,0
0.35723,0.16158,0.02545,0
0.35725,0.16126,0.02525,0
0.35729,0.16098,0.02517,0
0.35731,0.1609,0.02517,0
0.35735,0.16082,0.02513,0
0.35737,0.16058,0.02501,0
0.35739,0.1605,0.02497,0
0.35741,0.16042,0.02497,0
0.35743,0.16034,0.02489,0
0.35745,0.16014,0.02485,0
0.35747,0.16014,0.02481,0
0.35749,0.1601,0.02481,0
0.35751,0.15986,0.02469,0
0.35753,0.15974,0.02465,0
0.35755,0.15974,0.02461,0
0.35757,0.15946,0.02445,0
0.35761,0.15942,0.02441,0
0.35763,0.1593,0.02441,0
0.35765,0.15926,0.02437,0
0.35767,0.15914,0.02437,0
0.35771,0.1587,0.02433,0
0.35773,0.15858,0.02433,0
0.35777,0.1585,0.02433,0
0.35779,0.1585,0.02425,0
0.35783,0.1581,0.02417,0
0.35791,0.15798,0.02417,0
0.35793,0.15786,0.02413,0
0.35795,0.15782,0.02409,0
0.35797,0.15774,0.02409,0
0.35799,0.15758,0.02405,0
0.35801,0.1575,0.02397,0
0.35803,0.15738,0.02388,0
0.35805,0.15726,0.02388,0
0.35807,0.15698,0.02384,0
0.35809,0.15694,0.02384,0
0.35811,0.15673,0.02372,0
0.35813,0.15669,0.02368,0
0.35815,0.15657,0.02368,0
0.35817,0.15653,0.02368,0
0.35819,0.15637,0.0236,0
0.35821,0.15629,0.02356,0
0.35823,0.15617,0.02344,0
0.35825,0.15609,0.02344,0
0.35827,0.15577,0.02328,0
0.35829,0.15521,0.02308,0
0.35831,0.15517,0.02308,0
0.35833,0.15513,0.02304,0
0.35837,0.15509,0.02304,0
0.35843,0.15493,0.02304,0
0.35845,0.15477,0.02304,0
0.35847,0.15473,0.02296,0
0.35849,0.15461,0.02288,0
0.35851,0.15453,0.0228,0
0.35853,0.15453,0.02276,0
0.35855,0.15449,0.02272,0
0.35857,0.15421,0.02268,0
0.35859,0.15409,0.02268,0
0.35861,0.15381,0.02252,0
0.35863,0.15365,0.02252,0
0.35865,0.15361,0.02248,0
0.35867,0.15349,0.02236,0
0.35871,0.15341,0.02236,0
0.35873,0.15321,0.02236,0
0.35875,0.15285,0.02212,0
0.35879,0.15273,0.02212,0
0.35881,0.15253,0.02208,0
0.35883,0.15249,0.022,0
0.35885,0.15209,0.02192,0
0.35887,0.15181,0.02184,0
0.35891,0.15156,0.02172,0
0.35901,0.15144,0.02172,0
0.35903,0.1512,0.02164,0
0.35906,0.15112,0.02164,0
0.35908,0.15104,0.02164,0
0.3591,0.151,0.02164,0
0.35914,0.15024,0.0214,0
0.35916,0.1502,0.0214,0
0.3592,0.15016,0.02136,0
0.35924,0.15008,0.02136,0
0.35926,0.14964,0.02108,0
0.35928,0.1496,0.02108,0
0.3593,0.14944,0.02108,0
0.35932,0.1494,0.021,0
0.35934,0.14932,0.021,0
0.35938,0.14908,0.02092,0
0.35942,0.14904,0.02092,0
0.35946,0.14888,0.02092,0
0.35948,0.14884,0.02092,0
0.3595,0.14868,0.02092,0
0.35952,0.14864,0.02088,0
0.35954,0.14852,0.02072,0
0.35956,0.14836,0.02064,0
0.3596,0.14828,0.02048,0
0.35964,0.14804,0.02036,0
0.35966,0.14776,0.02028,0
0.35968,0.14772,0.02028,0
0.3597,0.14764,0.02028,0
0.35976,0.14748,0.02004,0
0.35978,0.14736,0.02,0
0.3598,0.14728,0.02,0
0.35982,0.14724,0.01992,0
0.35986,0.14704,0.0198,0
0.35988,0.14664,0.01972,0
0.3599,0.1466,0.01968,0
0.35992,0.14656,0.01968,0
0.35994,0.14644,0.01968,0
0.35998,0.1464,0.01968,0
0.36,0.14632,0.01964,0
0.36004,0.14632,0.0196,0
0.36006,0.14603,0.01956,0
0.3601,0.14531,0.01924,0
0.36012,0.14531,0.01916,0
0.36014,0.14527,0.01916,0
0.36022,0.14511,0.01912,0
0.36024,0.14507,0.01908,0
0.3603,0.14499,0.01908,0
0.36036,0.14487,0.01908,0
0.36038,0.14479,0.01896,0
0.3604,0.14471,0.01896,0
0.36042,0.14459,0.01896,0
0.36044,0.14435,0.01888,0
0.36046,0.14347,0.01864,0
0.36054,0.14335,0.01859,0
0.36056,0.14323,0.01859,0
0.3606,0.14319,0.01855,0
0.36062,0.14255,0.01839,0
0.36064,0.14247,0.01831,0
0.36068,0.14227,0.01827,0
0.36072,0.14219,0.01827,0
0.36074,0.14207,0.01827,0
0.3608,0.14199,0.01815,0
0.36082,0.14199,0.01811,0
0.36086,0.14199,0.01803,0
0.36088,0.14187,0.01799,0
0.36092,0.14155,0.01783,0
0.36094,0.14107,0.01767,0
0.36096,0.1409,0.01759,0
0.36098,0.14082,0.01759,0
0.361,0.14066,0.01751,0
0.36102,0.14042,0.01739,0
0.36104,0.14038,0.01735,0
0.36112,0.14014,0.01727,0
0.36114,0.14014,0.01723,0
0.36116,0.1401,0.01723,0
0.36118,0.13998,0.01723,0
0.3612,0.1399,0.01719,0
0.36124,0.1397,0.01711,0
0.36126,0.1397,0.01707,0
0.36128,0.13962,0.01707,0
0.3613,0.13942,0.01699,0
0.36132,0.13934,0.01691,0
0.36134,0.1393,0.01683,0
0.36136,0.13918,0.01679,0
0.36138,0.13914,0.01679,0
0.3614,0.13882,0.01671,0
0.36142,0.13882,0.01667,0
0.36148,0.13874,0.01659,0
0.36152,0.1387,0.01659,0
0.36154,0.13862,0.01659,0
0.36158,0.13854,0.01651,0
0.36162,0.13846,0.01651,0
0.36164,0.13834,0.01651,0
0.36166,0.1383,0.01651,0
0.36168,0.13818,0.01643,0
0.3617,0.13798,0.01639,0
0.36174,0.13774,0.01631,0
0.36176,0.13762,0.01627,0
0.36178,0.13758,0.01623,0
0.36182,0.1375,0.01619,0
0.36184,0.13746,0.01619,0
0.36188,0.13746,0.01615,0
0.3619,0.13726,0.01611,0
0.36194,0.13702,0.01611,0
0.36196,0.13698,0.01611,0
0.36198,0.13686,0.01607,0
0.362,0.13678,0.01607,0
0.36202,0.13674,0.01607,0
0.36204,0.13674,0.01603,0
0.36206,0.1361,0.01595,0
0.36208,0.13606,0.01595,0
0.36216,0.13606,0.01583,0
0.3622,0.13557,0.01571,0
0.36224,0.13557,0.01567,0
0.36226,0.13553,0.01563,0
0.36234,0.13545,0.01555,0
0.36236,0.13529,0.01555,0
0.36238,0.13521,0.01547,0
0.3624,0.13517,0.01547,0
0.36244,0.13485,0.01543,0
0.36248,0.13473,0.01539,0
0.3625,0.13473,0.01531,0
0.36254,0.13469,0.01531,0
0.36256,0.13441,0.01527,0
0.36258,0.13425,0.01515,0
0.36262,0.13417,0.01515,0
0.36266,0.13409,0.01511,0
0.36268,0.13377,0.01507,0
0.3627,0.13349,0.01503,0
0.36272,0.13329,0.01495,0
0.36274,0.13313,0.01495,0
0.36276,0.13301,0.01495,0
0.36278,0.13293,0.01491,0
0.3628,0.13277,0.01487,0
0.36284,0.13269,0.01487,0
0.36286,0.13257,0.01487,0
0.36288,0.13241,0.01487,0
0.36294,0.13209,0.01475,0
0.36298,0.13205,0.01475,0
0.363,0.13177,0.01475,0
0.36312,0.13165,0.01475,0
0.36314,0.13157,0.01475,0
0.36316,0.13157,0.01471,0
0.36318,0.13145,0.01463,0
0.36322,0.13137,0.01455,0
0.36328,0.13133,0.01447,0
0.3633,0.13117,0.01447,0
0.36342,0.13117,0.01443,0
0.36344,0.13105,0.01443,0
0.36346,0.13097,0.01439,0
0.36348,0.13065,0.01431,0
0.3635,0.13045,0.01431,0
0.36354,0.13045,0.01427,0
0.36358,0.13037,0.01427,0
0.3636,0.12988,0.01399,0
0.36362,0.1298,0.01399,0
0.36364,0.12964,0.01399,0
0.3637,0.12956,0.01399,0
0.36378,0.12932,0.01383,0
0.3638,0.12904,0.01371,0
0.36384,0.129,0.01371,0
0.36386,0.12896,0.01363,0
0.3639,0.12876,0.01363,0
0.36394,0.12868,0.01363,0
0.36396,0.12844,0.01363,0
0.364,0.1284,0.01363,0
0.36404,0.128,0.01355,0
0.36406,0.128,0.01351,0
0.3641,0.12788,0.01347,0
0.36414,0.12784,0.01347,0
0.36418,0.12768,0.01347,0
0.3642,0.1276,0.01343,0
0.36424,0.12752,0.01343,0
0.36426,0.12748,0.01343,0
0.36428,0.1272,0.01339,0
0.3643,0.127,0.01339,0
0.36435,0.12692,0.01339,0
0.36437,0.1268,0.01339,0
0.36439,0.12652,0.01339,0
0.36441,0.12644,0.01339,0
0.36443,0.12632,0.01339,0
0.36445,0.12616,0.01335,0
0.36447,0.12612,0.01335,0
0.36449,0.12612,0.01326,0
0.36451,0.1258,0.01326,0
0.36453,0.1256,0.01314,0
0.36455,0.1256,0.0131,0
0.36457,0.12552,0.0131,0
0.36459,0.1254,0.0131,0
0.36461,0.1254,0.01302,0
0.36463,0.12524,0.01302,0
0.36473,0.12516,0.01302,0
0.36477,0.12512,0.01298,0
0.36481,0.12508,0.01298,0
0.36483,0.12504,0.01294,0
0.36487,0.12487,0.01286,0
0.36491,0.12467,0.01286,0
0.36493,0.12451,0.01286,0
0.36497,0.12447,0.01286,0
0.36499,0.12443,0.01282,0
0.36501,0.12427,0.01282,0
0.36503,0.12391,0.01278,0
0.36505,0.12347,0.01266,0
0.36509,0.12339,0.01262,0
0.36511,0.12335,0.01254,0
0.36515,0.12335,0.01246,0
0.36519,0.12319,0.01246,0
0.36523,0.12315,0.01246,0
0.36531,0.12307,0.01238,0
0.36533,0.12283,0.01238,0
0.36535,0.12275,0.01238,0
0.36537,0.12263,0.01238,0
0.36541,0.12255,0.01238,0
0.36543,0.12235,0.0123,0
0.36547,0.12203,0.01226,0
0.36549,0.12167,0.01222,0
0.36551,0.12167,0.01218,0
0.36563,0.12159,0.01218,0
0.36565,0.12143,0.01214,0
0.36567,0.12139,0.01214,0
0.36571,0.12139,0.0121,0
0.36577,0.12131,0.01206,0
0.36587,0.12127,0.01202,0
0.36591,0.12115,0.01202,0
0.36597,0.12091,0.01202,0
0.36599,0.12079,0.01202,0
0.36601,0.12071,0.01198,0
0.36603,0.12067,0.01198,0
0.36605,0.12063,0.01194,0
0.36607,0.12055,0.01194,0
0.36609,0.12055,0.0119,0
0.36613,0.12051,0.01186,0
0.36615,0.12039,0.01182,0
0.36619,0.12031,0.01182,0
0.36621,0.12027,0.01178,0
0.36625,0.12023,0.01178,0
0.36627,0.12015,0.01174,0
0.36629,0.11999,0.01166,0
0.36631,0.11995,0.01162,0
0.36633,0.11983,0.01162,0
0.36635,0.11966,0.01154,0
0.36637,0.11938,0.01142,0
0.36639,0.11918,0.01142,0
0.36643,0.1191,0.01142,0
0.36645,0.11898,0.01142,0
0.36655,0.1189,0.01142,0
0.36661,0.11886,0.01138,0
0.36665,0.11882,0.01138,0
0.36667,0.1187,0.01134,0
0.36671,0.11862,0.01134,0
0.36675,0.11854,0.01134,0
0.36677,0.1185,0.01134,0
0.36681,0.1185,0.0113,0
0.36683,0.11846,0.0113,0
0.36685,0.11838,0.0113,0
0.36691,0.11814,0.01126,0
0.36697,0.11806,0.01126,0
0.36699,0.11806,0.01118,0
0.36701,0.11786,0.01114,0
0.36705,0.11758,0.01114,0
0.36709,0.11754,0.0111,0
0.36713,0.1175,0.0111,0
0.36717,0.11738,0.01098,0
0.36719,0.11734,0.01098,0
0.36723,0.11726,0.01098,0
0.36729,0.11702,0.01094,0
0.36731,0.11698,0.0109,0
0.36733,0.11682,0.0109,0
0.36735,0.11674,0.0109,0
0.36737,0.11674,0.01086,0
0.36739,0.1167,0.01086,0
0.36741,0.11662,0.01086,0
0.36743,0.11658,0.01082,0
0.36749,0.1165,0.01082,0
0.36751,0.11622,0.01082,0
0.36755,0.11618,0.01078,0
0.36757,0.11614,0.0107,0
0.36759,0.11598,0.0107,0
0.36765,0.1159,0.0107,0
0.36767,0.11586,0.0107,0
0.36769,0.1157,0.0107,0
0.36771,0.11566,0.0107,0
0.36773,0.11558,0.0107,0
0.36775,0.11554,0.01062,0
0.36779,0.11546,0.01062,0
0.36783,0.11526,0.01054,0
0.36787,0.11518,0.01054,0
0.36801,0.11502,0.01054,0
0.36803,0.11494,0.01054,0
0.36805,0.1149,0.01054,0
0.36807,0.11478,0.01046,0
0.36809,0.1147,0.01046,0
0.36813,0.11462,0.01042,0
0.36815,0.11458,0.01038,0
0.36817,0.1145,0.01038,0
0.36819,0.11446,0.01038,0
0.36821,0.11446,0.01034,0
0.36823,0.11442,0.01034,0
0.36825,0.11429,0.01034,0
0.36829,0.11421,0.01034,0
0.36831,0.11409,0.01034,0
0.36833,0.11405,0.01034,0
0.36837,0.11405,0.0103,0
0.36841,0.11401,0.0103,0
0.36847,0.11385,0.0103,0
0.36849,0.11381,0.01026,0
0.36851,0.11373,0.01022,0
0.36853,0.11349,0.01018,0
0.36857,0.11341,0.01018,0
0.36861,0.11333,0.0101,0
0.36865,0.11329,0.0101,0
0.36867,0.11325,0.01006,0
0.36869,0.11321,0.01006,0
0.36873,0.11321,0.01002,0
0.36875,0.11317,0.01002,0
0.36877,0.11301,0.00998,0
0.36881,0.11293,0.00998,0
0.36883,0.11289,0.00986,0
0.36891,0.11269,0.00974,0
0.36893,0.11269,0.0097,0
0.36897,0.11265,0.0097,0
0.36901,0.11257,0.0097,0
0.36903,0.11253,0.0097,0
0.36907,0.11241,0.0097,0
0.36909,0.11241,0.00966,0
0.36913,0.11237,0.00966,0
0.36915,0.11225,0.00966,0
0.36917,0.11217,0.00962,0
0.36919,0.11197,0.00954,0
0.36929,0.11181,0.00954,0
0.36931,0.11177,0.00946,0
0.36937,0.11177,0.00942,0
0.36939,0.11173,0.00942,0
0.36943,0.11173,0.00938,0
0.36945,0.11149,0.00938,0
0.36947,0.11145,0.00938,0
0.36949,0.11141,0.0093,0
0.36951,0.11137,0.0093,0
0.36953,0.11133,0.00922,0
0.36955,0.11125,0.00922,0
0.36957,0.11113,0.00922,0
0.36959,0.11093,0.00918,0
0.36961,0.11089,0.00914,0
0.36965,0.11081,0.00914,0
0.36968,0.11069,0.00914,0
0.36976,0.11065,0.00914,0
0.36978,0.11053,0.0091,0
0.36986,0.11041,0.0091,0
0.36988,0.11037,0.0091,0
0.37004,0.11025,0.00906,0
0.37006,0.11017,0.00902,0
0.37008,0.10981,0.0089,0
0.3701,0.10965,0.0089,0
0.37018,0.10957,0.0089,0
0.3702,0.10949,0.0089,0
0.37024,0.10945,0.00886,0
0.37026,0.10909,0.0087,0
0.37028,0.1088,0.0087,0
0.37032,0.10868,0.00866,0
0.37034,0.10836,0.00862,0
0.37038,0.10832,0.00862,0
0.3704,0.10832,0.00854,0
0.37044,0.10824,0.00854,0
0.37048,0.10824,0.0085,0
0.3705,0.10808,0.00842,0
0.37052,0.10796,0.00838,0
0.37056,0.10792,0.00838,0
0.3706,0.10768,0.0083,0
0.37062,0.10752,0.0083,0
0.37068,0.10744,0.0083,0
0.37072,0.10724,0.00826,0
0.37076,0.10712,0.00818,0
0.3708,0.10708,0.00818,0
0.37082,0.107,0.0081,0
0.37084,0.10696,0.00806,0
0.37086,0.10688,0.00802,0
0.37088,0.10672,0.00802,0
0.3709,0.10668,0.00802,0
0.37092,0.1066,0.00802,0
0.37094,0.10624,0.00797,0
0.37096,0.10616,0.00797,0
0.371,0.10616,0.00793,0
0.37104,0.10588,0.00793,0
0.37108,0.1058,0.00793,0
0.37114,0.10564,0.00793,0
0.37118,0.1054,0.00789,0
0.37122,0.10536,0.00789,0
0.37126,0.10528,0.00789,0
0.37128,0.10524,0.00785,0
0.3713,0.10516,0.00777,0
0.37132,0.1048,0.00777,0
0.37134,0.10472,0.00777,0
0.37136,0.1046,0.00777,0
0.37138,0.10452,0.00777,0
0.37142,0.10448,0.00777,0
0.37144,0.1044,0.00777,0
0.37152,0.10432,0.00777,0
0.37154,0.10428,0.00773,0
0.3716,0.10424,0.00773,0
0.37162,0.10424,0.00769,0
0.37166,0.1042,0.00769,0
0.37168,0.10412,0.00769,0
0.3717,0.10408,0.00769,0
0.37172,0.10392,0.00769,0
0.37174,0.10392,0.00765,0
0.37176,0.1038,0.00761,0
0.37178,0.10371,0.00761,0
0.37184,0.10363,0.00761,0
0.37188,0.10351,0.00761,0
0.3719,0.10343,0.00761,0
0.37196,0.10339,0.00757,0
0.37202,0.10327,0.00757,0
0.37204,0.10319,0.00753,0
0.37206,0.10319,0.00749,0
0.37208,0.10303,0.00749,0
0.3721,0.10295,0.00749,0
0.3722,0.10283,0.00749,0
0.37222,0.10275,0.00749,0
0.37226,0.10275,0.00741,0
0.37228,0.10267,0.00741,0
0.37236,0.10251,0.00741,0
0.37238,0.10227,0.00741,0
0.37244,0.10211,0.00741,0
0.3725,0.10203,0.00741,0
0.37252,0.10195,0.00741,0
0.37254,0.10175,0.00733,0
0.37256,0.10167,0.00729,0
0.37258,0.10147,0.00729,0
0.3726,0.10139,0.00729,0
0.37262,0.10127,0.00725,0
0.37264,0.10123,0.00721,0
0.37266,0.10115,0.00721,0
0.37272,0.10095,0.00717,0
0.37274,0.10091,0.00717,0
0.37276,0.10083,0.00717,0
0.3728,0.10063,0.00717,0
0.37282,0.10055,0.00713,0
0.37284,0.10051,0.00709,0
0.37288,0.10043,0.00709,0
0.3729,0.10031,0.00709,0
0.37296,0.10019,0.00705,0
0.37298,0.10015,0.00705,0
0.373,0.09991,0.00701,0
0.37302,0.09987,0.00701,0
0.37304,0.09979,0.00697,0
0.37306,0.09975,0.00697,0
0.3731,0.09967,0.00697,0
0.37314,0.09955,0.00693,0
0.37316,0.09951,0.00693,0
0.3732,0.09935,0.00685,0
0.37324,0.09931,0.00685,0
0.37326,0.09919,0.00685,0
0.37332,0.09911,0.00685,0
0.37334,0.09903,0.00685,0
0.37344,0.09899,0.00681,0
0.37346,0.09891,0.00673,0
0.37348,0.09887,0.00673,0
0.3735,0.09879,0.00669,0
0.37354,0.09859,0.00669,0
0.37356,0.09851,0.00669,0
0.3736,0.09847,0.00669,0
0.37366,0.09847,0.00665,0
0.37368,0.09843,0.00665,0
0.3737,0.09834,0.00661,0
0.37372,0.0983,0.00661,0
0.37378,0.09818,0.00657,0
0.37382,0.0981,0.00653,0
0.37386,0.09786,0.00653,0
0.37388,0.09782,0.00653,0
0.37398,0.09766,0.00653,0
0.37406,0.0975,0.00649,0
0.3741,0.09738,0.00649,0
0.37412,0.09734,0.00649,0
0.3742,0.09718,0.00649,0
0.37424,0.09714,0.00649,0
0.3743,0.09714,0.00645,0
0.3744,0.09702,0.00645,0
0.37446,0.09694,0.00645,0
0.37448,0.09682,0.00645,0
0.3745,0.09658,0.00641,0
0.37456,0.09658,0.00637,0
0.3746,0.09646,0.00633,0
0.37462,0.0963,0.00633,0
0.37464,0.0963,0.00629,0
0.37468,0.09606,0.00629,0
0.37472,0.09594,0.00625,0
0.37474,0.0959,0.00625,0
0.3748,0.09578,0.00625,0
0.37484,0.0957,0.00625,0
0.37486,0.09562,0.00625,0
0.3749,0.09554,0.00621,0
0.37494,0.09542,0.00617,0
0.37498,0.09526,0.00617,0
0.37507,0.09518,0.00617,0
0.37513,0.09502,0.00617,0
0.37517,0.09498,0.00617,0
0.37519,0.09486,0.00617,0
0.37527,0.09478,0.00617,0
0.37531,0.09466,0.00617,0
0.37535,0.09458,0.00617,0
0.37537,0.09434,0.00617,0
0.37541,0.09426,0.00617,0
0.37547,0.0941,0.00617,0
0.37553,0.0941,0.00609,0
0.37555,0.09402,0.00609,0
0.37557,0.09374,0.00585,0
0.37561,0.0937,0.00585,0
0.37563,0.0935,0.00585,0
0.37567,0.0935,0.00581,0
0.37571,0.09342,0.00581,0
0.37593,0.09318,0.00581,0
0.37595,0.09297,0.00581,0
0.37597,0.09293,0.00577,0
0.37601,0.09285,0.00577,0
0.37605,0.09273,0.00577,0
0.37607,0.09273,0.00573,0
0.37615,0.09265,0.00565,0
0.37617,0.09257,0.00565,0
0.37621,0.09249,0.00557,0
0.37623,0.09241,0.00557,0
0.37639,0.09237,0.00557,0
0.37643,0.09213,0.00553,0
0.37645,0.09209,0.00545,0
0.37647,0.09209,0.00541,0
0.37649,0.09197,0.00541,0
0.37651,0.09177,0.00537,0
0.37653,0.09165,0.00533,0
0.37657,0.09149,0.00533,0
0.37659,0.09129,0.00533,0
0.37661,0.09125,0.00525,0
0.37669,0.09117,0.00525,0
0.37673,0.09113,0.00525,0
0.37681,0.09105,0.00525,0
0.37699,0.09097,0.00525,0
0.37709,0.09073,0.00525,0
0.37713,0.09057,0.00525,0
0.37715,0.09053,0.00525,0
0.37717,0.09037,0.00525,0
0.37727,0.09025,0.00525,0
0.37729,0.09017,0.00525,0
0.37731,0.09009,0.00521,0
0.37733,0.09005,0.00521,0
0.37737,0.08981,0.00521,0
0.37743,0.08973,0.00521,0
0.37757,0.08925,0.00521,0
0.37761,0.08921,0.00521,0
0.37763,0.08905,0.00517,0
0.37765,0.08885,0.00513,0
0.37767,0.08881,0.00513,0
0.37769,0.08865,0.00513,0
0.37771,0.08853,0.00513,0
0.37773,0.08833,0.00513,0
0.37779,0.08829,0.00513,0
0.37787,0.08813,0.00513,0
0.37789,0.08793,0.00505,0
0.37795,0.08789,0.00505,0
0.37797,0.08756,0.00505,0
0.37801,0.08748,0.00505,0
0.37803,0.08744,0.00501,0
0.37805,0.08728,0.00501,0
0.37807,0.08724,0.00501,0
0.37809,0.08716,0.00501,0
0.37811,0.08704,0.00501,0
0.37813,0.08684,0.00501,0
0.37815,0.0868,0.00493,0
0.37819,0.08676,0.00489,0
0.37821,0.08672,0.00489,0
0.37823,0.08652,0.00481,0
0.37825,0.08644,0.00481,0
0.37831,0.0864,0.00481,0
0.37835,0.08628,0.00481,0
0.37837,0.08624,0.00481,0
0.37839,0.08616,0.00481,0
0.37841,0.08612,0.00473,0
0.37847,0.08604,0.00473,0
0.37849,0.086,0.00473,0
0.37851,0.08596,0.00469,0
0.37853,0.0858,0.00469,0
0.37863,0.08572,0.00469,0
0.37867,0.08564,0.00461,0
0.37891,0.08552,0.00461,0
0.37897,0.08532,0.00457,0
0.37901,0.08528,0.00457,0
0.37903,0.08512,0.00457,0
0.37905,0.08508,0.00457,0
0.37909,0.08504,0.00453,0
0.37917,0.085,0.00453,0
0.37919,0.08492,0.00453,0
0.37925,0.08484,0.00453,0
0.37927,0.08476,0.00453,0
0.37933,0.08468,0.00449,0
0.37935,0.08468,0.00445,0
0.37939,0.0846,0.00445,0
0.37947,0.08436,0.00441,0
0.37949,0.08428,0.00441,0
0.37951,0.08428,0.00437,0
0.37955,0.0842,0.00437,0
0.37959,0.08412,0.00437,0
0.37961,0.08412,0.00433,0
0.37963,0.08404,0.00433,0
0.37969,0.08396,0.00433,0
0.37971,0.08372,0.00425,0
0.37979,0.08364,0.00425,0
0.37983,0.08356,0.00425,0
0.37985,0.08352,0.00425,0
0.37993,0.08344,0.00425,0
0.37997,0.08332,0.00425,0
0.37999,0.08316,0.00421,0
0.38003,0.08312,0.00421,0
0.38005,0.083,0.00421,0
0.38007,0.08292,0.00421,0
0.38009,0.08288,0.00421,0
0.38015,0.08272,0.00421,0
0.38019,0.08272,0.00417,0
0.38027,0.08268,0.00413,0
0.38031,0.08252,0.00413,0
0.38038,0.08235,0.00413,0
0.38042,0.08227,0.00413,0
0.38044,0.08219,0.00413,0
0.3805,0.08211,0.00413,0
0.38062,0.08203,0.00413,0
0.3807,0.08187,0.00409,0
0.38072,0.08163,0.00409,0
0.3808,0.08147,0.00405,0
0.38084,0.08135,0.00401,0
0.3809,0.08115,0.00401,0
0.38096,0.08107,0.00401,0
0.38102,0.08091,0.00401,0
0.38104,0.08087,0.00401,0
0.38108,0.08083,0.00397,0
0.38112,0.08079,0.00397,0
0.38116,0.08063,0.00397,0
0.38118,0.08059,0.00397,0
0.38124,0.08051,0.00397,0
0.38126,0.08047,0.00397,0
0.3813,0.08035,0.00397,0
0.38132,0.08031,0.00397,0
0.38136,0.08023,0.00397,0
0.38138,0.08019,0.00397,0
0.3814,0.08003,0.00397,0
0.38146,0.07991,0.00397,0
0.38158,0.07967,0.00397,0
0.3816,0.07955,0.00397,0
0.38164,0.07947,0.00397,0
0.38172,0.07939,0.00397,0
0.38178,0.07931,0.00397,0
0.3818,0.07923,0.00397,0
0.38184,0.07915,0.00393,0
0.38186,0.07907,0.00393,0
0.38194,0.07903,0.00389,0
0.38198,0.07899,0.00389,0
0.382,0.07887,0.00389,0
0.38204,0.07871,0.00389,0
0.38208,0.07867,0.00389,0
0.38216,0.07859,0.00389,0
0.38218,0.07855,0.00389,0
0.3822,0.07855,0.00385,0
0.38222,0.07847,0.00381,0
0.38224,0.07835,0.00381,0
0.38228,0.07827,0.00381,0
0.38232,0.07823,0.00381,0
0.38234,0.07815,0.00381,0
0.3824,0.07807,0.00381,0
0.38242,0.07795,0.00377,0
0.38244,0.07787,0.00377,0
0.38246,0.07783,0.00377,0
0.3825,0.07783,0.00373,0
0.38262,0.07767,0.00373,0
0.38264,0.07751,0.00373,0
0.38272,0.07743,0.00373,0
0.38278,0.07739,0.00369,0
0.3828,0.07739,0.00365,0
0.38286,0.07731,0.00365,0
0.38292,0.07727,0.00365,0
0.38294,0.07715,0.00361,0
0.38296,0.07702,0.00361,0
0.38298,0.07698,0.00357,0
0.383,0.0769,0.00357,0
0.38312,0.07678,0.00357,0
0.38322,0.07662,0.00357,0
0.38326,0.07662,0.00353,0
0.3833,0.0765,0.00353,0
0.38332,0.07646,0.00353,0
0.38334,0.07634,0.00353,0
0.38336,0.07626,0.00353,0
0.38344,0.07614,0.00353,0
0.3835,0.07602,0.00353,0
0.38366,0.0759,0.00353,0
0.38368,0.07578,0.00353,0
0.38372,0.07574,0.00353,0
0.38384,0.0757,0.00349,0
0.38386,0.07558,0.00345,0
0.38392,0.07554,0.00345,0
0.38394,0.07542,0.00341,0
0.38396,0.07534,0.00341,0
0.38398,0.0753,0.00341,0
0.38402,0.0753,0.00337,0
0.38404,0.07526,0.00337,0
0.38406,0.07518,0.00337,0
0.3841,0.0751,0.00337,0
0.38422,0.07498,0.00337,0
0.38428,0.07482,0.00337,0
0.38432,0.07462,0.00337,0
0.3844,0.07454,0.00337,0
0.38444,0.07442,0.00333,0
0.38446,0.07442,0.00329,0
0.38448,0.0741,0.00329,0
0.38456,0.07402,0.00325,0
0.38458,0.07398,0.00321,0
0.38472,0.0739,0.00321,0
0.38478,0.0739,0.00317,0
0.38482,0.07382,0.00317,0
0.38488,0.07374,0.00313,0
0.38494,0.07374,0.00309,0
0.38508,0.07366,0.00309,0
0.3852,0.07354,0.00309,0
0.3855,0.07334,0.00309,0
0.38558,0.07326,0.00309,0
0.38573,0.07314,0.00309,0
0.38581,0.07294,0.00309,0
0.38583,0.07286,0.00309,0
0.38591,0.07282,0.00309,0
0.38595,0.07278,0.00305,0
0.38613,0.07266,0.00305,0
0.38617,0.07234,0.00305,0
0.38623,0.07226,0.00305,0
0.38633,0.0721,0.00305,0
0.38637,0.07206,0.00305,0
0.38645,0.0719,0.00305,0
0.38659,0.07182,0.00305,0
0.38661,0.07173,0.00305,0
0.38665,0.07165,0.00305,0
0.38667,0.07157,0.00305,0
0.38671,0.07153,0.00305,0
0.38673,0.07145,0.00305,0
0.38705,0.07117,0.00305,0
0.38707,0.07097,0.00305,0
0.38711,0.07093,0.00305,0
0.38715,0.07077,0.00305,0
0.38717,0.07073,0.00305,0
0.38733,0.07065,0.00301,0
0.38735,0.07061,0.00301,0
0.38739,0.07045,0.00301,0
0.38745,0.07025,0.00301,0
0.38757,0.07017,0.00297,0
0.38759,0.07009,0.00297,0
0.38761,0.07005,0.00297,0
0.38771,0.06989,0.00297,0
0.38773,0.06985,0.00293,0
0.38777,0.06977,0.00293,0
0.38795,0.06961,0.00293,0
0.38805,0.06937,0.00293,0
0.38809,0.06933,0.00293,0
0.38811,0.06925,0.00285,0
0.38815,0.06913,0.00285,0
0.38827,0.06897,0.00285,0
0.38829,0.06893,0.00285,0
0.38831,0.06885,0.00285,0
0.38835,0.06881,0.00285,0
0.38839,0.06873,0.00285,0
0.38841,0.06869,0.00285,0
0.38845,0.06869,0.00281,0
0.38847,0.06865,0.00281,0
0.38849,0.06857,0.00281,0
0.38851,0.06857,0.00277,0
0.38865,0.06849,0.00277,0
0.38883,0.06841,0.00277,0
0.38889,0.06829,0.00277,0
0.38891,0.06821,0.00273,0
0.38909,0.06805,0.00273,0
0.38937,0.06793,0.00273,0
0.38941,0.06785,0.00269,0
0.38957,0.06781,0.00269,0
0.38961,0.06773,0.00264,0
0.38963,0.06765,0.00264,0
0.38967,0.06753,0.00264,0
0.38969,0.06749,0.00264,0
0.38971,0.06737,0.0026,0
0.38987,0.06717,0.0026,0
0.38991,0.06709,0.0026,0
0.38997,0.06701,0.0026,0
0.38999,0.06689,0.0026,0
0.39005,0.06685,0.00256,0
0.39009,0.06677,0.00256,0
0.39011,0.06673,0.00256,0
0.39015,0.06665,0.00256,0
0.39039,0.0664,0.00256,0
0.39053,0.0664,0.00252,0
0.39059,0.06636,0.00248,0
0.39063,0.06632,0.00248,0
0.39065,0.06628,0.00244,0
0.39069,0.0662,0.00244,0
0.39071,0.06616,0.00244,0
0.39079,0.06612,0.0024,0
0.39087,0.06604,0.0024,0
0.39089,0.06588,0.00236,0
0.39091,0.06556,0.00232,0
0.39096,0.06552,0.00232,0
0.391,0.06544,0.00232,0
0.39108,0.06536,0.00232,0
0.3911,0.06524,0.00232,0
0.39112,0.0652,0.00232,0
0.39116,0.06512,0.00232,0
0.39118,0.06504,0.00228,0
0.39122,0.06496,0.00228,0
0.3913,0.06488,0.00224,0
0.39132,0.06484,0.00224,0
0.3914,0.06472,0.00224,0
0.39142,0.06468,0.0022,0
0.3916,0.06452,0.0022,0
0.39178,0.06436,0.0022,0
0.39186,0.06412,0.0022,0
0.39192,0.064,0.0022,0
0.392,0.06388,0.0022,0
0.39204,0.06384,0.00216,0
0.3921,0.06376,0.00216,0
0.39216,0.06368,0.00216,0
0.39218,0.06352,0.00216,0
0.3922,0.06344,0.00216,0
0.39224,0.0634,0.00216,0
0.39226,0.06332,0.00216,0
0.39232,0.06316,0.00216,0
0.39236,0.06304,0.00216,0
0.39262,0.06276,0.00216,0
0.39264,0.06268,0.00216,0
0.3927,0.0626,0.00216,0
0.39274,0.06252,0.00216,0
0.39276,0.06248,0.00216,0
0.3928,0.06248,0.00212,0
0.39286,0.06232,0.00212,0
0.39288,0.06228,0.00208,0
0.3929,0.0622,0.00208,0
0.39292,0.0622,0.00204,0
0.39294,0.06216,0.002,0
0.39308,0.062,0.002,0
0.39314,0.06184,0.002,0
0.39318,0.0618,0.002,0
0.39324,0.0618,0.00196,0
0.39326,0.06168,0.00196,0
0.39334,0.0616,0.00196,0
0.39336,0.06144,0.00196,0
0.39338,0.0614,0.00196,0
0.39342,0.06132,0.00192,0
0.3935,0.06115,0.00192,0
0.39366,0.06115,0.00188,0
0.39388,0.06103,0.00188,0
0.39392,0.06083,0.00188,0
0.39406,0.06075,0.00188,0
0.3941,0.06063,0.00188,0
0.39424,0.06051,0.00188,0
0.39426,0.06027,0.00188,0
0.3943,0.06015,0.00188,0
0.39438,0.05999,0.00188,0
0.3945,0.05987,0.00188,0
0.39462,0.05979,0.00188,0
0.39474,0.05967,0.00188,0
0.39476,0.05959,0.00188,0
0.39478,0.05955,0.00188,0
0.39494,0.05951,0.00184,0
0.39496,0.05947,0.00184,0
0.39498,0.05923,0.00184,0
0.39502,0.05919,0.00184,0
0.3951,0.05911,0.00184,0
0.39516,0.05903,0.00184,0
0.3952,0.05903,0.0018,0
0.39522,0.05899,0.0018,0
0.3953,0.05899,0.00172,0
0.3955,0.05875,0.00172,0
0.39554,0.05875,0.00168,0
0.3956,0.05859,0.00168,0
0.39564,0.05855,0.00168,0
0.3957,0.05843,0.00168,0
0.3958,0.05835,0.00168,0
0.39582,0.05831,0.00168,0
0.39588,0.05823,0.00168,0
0.39592,0.05819,0.00164,0
0.39596,0.05815,0.00164,0
0.39598,0.05807,0.00164,0
0.396,0.05803,0.00164,0
0.39602,0.05799,0.0016,0
0.39649,0.05767,0.0016,0
0.39653,0.05755,0.0016,0
0.39681,0.05739,0.0016,0
0.39691,0.05731,0.00156,0
0.39703,0.05707,0.00156,0
0.39735,0.05679,0.00156,0
0.39737,0.05671,0.00156,0
0.39745,0.05667,0.00156,0
0.39747,0.05655,0.00156,0
0.39749,0.05631,0.00156,0
0.39753,0.05623,0.00156,0
0.39755,0.05619,0.00156,0
0.39759,0.05591,0.00156,0
0.39761,0.05587,0.00156,0
0.39765,0.05578,0.00156,0
0.39771,0.05574,0.00156,0
0.39773,0.05566,0.00156,0
0.39777,0.05562,0.00156,0
0.39781,0.05558,0.00152,0
0.39789,0.05542,0.00152,0
0.39819,0.05522,0.00152,0
0.39827,0.05514,0.00152,0
0.39845,0.05514,0.00148,0
0.39847,0.05506,0.00148,0
0.39849,0.05494,0.00148,0
0.39853,0.0549,0.00148,0
0.39857,0.05486,0.00144,0
0.39879,0.0547,0.00144,0
0.39881,0.05462,0.00144,0
0.39887,0.05446,0.00144,0
0.39893,0.05434,0.00144,0
0.39897,0.05418,0.00144,0
0.39913,0.0541,0.00144,0
0.39915,0.05398,0.00144,0
0.39919,0.05394,0.0014,0
0.39931,0.05378,0.0014,0
0.39937,0.05354,0.0014,0
0.39939,0.05342,0.00132,0
0.39953,0.0533,0.00132,0
0.39955,0.0531,0.00132,0
0.39957,0.05306,0.00132,0
0.39963,0.05298,0.00132,0
0.39969,0.0529,0.00132,0
0.39977,0.05282,0.00132,0
0.39983,0.05274,0.00132,0
0.39985,0.0527,0.00128,0
0.40001,0.05262,0.00128,0
0.40003,0.05246,0.00124,0
0.40009,0.05238,0.00124,0
0.40011,0.05234,0.00124,0
0.40017,0.05226,0.00124,0
0.40031,0.05218,0.00124,0
0.40033,0.0521,0.00124,0
0.40047,0.05198,0.00124,0
0.40049,0.0519,0.00124,0
0.40061,0.05178,0.00124,0
0.40073,0.05166,0.00124,0
0.40075,0.05162,0.00124,0
0.40093,0.05114,0.00124,0
0.40101,0.05106,0.00124,0
0.40107,0.05094,0.00124,0
0.40119,0.05086,0.00124,0
0.40131,0.05086,0.0012,0
0.40139,0.05078,0.00112,0
0.40147,0.05066,0.00112,0
0.40149,0.05058,0.00112,0
0.4016,0.05045,0.00112,0
0.4018,0.05029,0.00112,0
0.40182,0.05021,0.00112,0
0.40196,0.05009,0.00112,0
0.40212,0.04997,0.00112,0
0.40228,0.04985,0.00112,0
0.40234,0.04973,0.00104,0
0.40238,0.04969,0.001,0
0.40258,0.04953,0.001,0
0.4026,0.04937,0.001,0
0.40268,0.04929,0.001,0
0.40306,0.04901,0.001,0
0.40308,0.04893,0.001,0
0.40314,0.04889,0.001,0
0.40322,0.04857,0.001,0
0.40332,0.04845,0.001,0
0.40338,0.04837,0.00096,0
0.40342,0.04829,0.00096,0
0.4035,0.04825,0.00096,0
0.40378,0.04809,0.00096,0
0.40382,0.04805,0.00096,0
0.40384,0.04789,0.00096,0
0.4039,0.04789,0.00092,0
0.40406,0.04777,0.00088,0
0.40422,0.04765,0.00088,0
0.40428,0.04745,0.00088,0
0.40444,0.04733,0.00088,0
0.40454,0.04721,0.00088,0
0.40466,0.04705,0.00088,0
0.4047,0.04697,0.00088,0
0.40474,0.04681,0.00088,0
0.40494,0.04669,0.00088,0
0.4051,0.04661,0.00088,0
0.40512,0.04649,0.00088,0
0.4053,0.04641,0.00088,0
0.40536,0.04633,0.00088,0
0.40538,0.04629,0.00088,0
0.4055,0.04617,0.00088,0
0.40552,0.04613,0.00088,0
0.40564,0.04601,0.00088,0
0.40588,0.04593,0.00088,0
0.4059,0.04573,0.00088,0
0.40616,0.04561,0.00088,0
0.40622,0.04553,0.00088,0
0.4066,0.04529,0.00088,0
0.40666,0.04525,0.00084,0
0.4068,0.04525,0.00076,0
0.40721,0.04504,0.00076,0
0.40733,0.04492,0.00072,0
0.40735,0.04488,0.00072,0
0.40739,0.04476,0.00072,0
0.40763,0.04464,0.00072,0
0.40767,0.04452,0.00072,0
0.40771,0.04444,0.00072,0
0.40785,0.04428,0.00072,0
0.40791,0.04412,0.00072,0
0.40797,0.04408,0.00072,0
0.40801,0.04388,0.00072,0
0.40815,0.04376,0.00072,0
0.40817,0.04364,0.00072,0
0.40819,0.04348,0.00072,0
0.40823,0.0434,0.00072,0
0.40827,0.04316,0.00072,0
0.40861,0.04288,0.00072,0
0.40863,0.04276,0.00072,0
0.40865,0.04272,0.00072,0
0.40873,0.0426,0.00072,0
0.40879,0.04256,0.00072,0
0.40893,0.04248,0.00072,0
0.40935,0.04228,0.00072,0
0.40941,0.04216,0.00072,0
0.40949,0.04208,0.00072,0
0.40953,0.04204,0.00072,0
0.40967,0.04192,0.00072,0
0.40987,0.04184,0.00072,0
0.40989,0.04172,0.00072,0
0.40993,0.04168,0.00072,0
0.40999,0.0416,0.00072,0
0.41001,0.04148,0.00072,0
0.41007,0.0414,0.00072,0
0.41025,0.04116,0.00072,0
0.41035,0.04104,0.00072,0
0.41041,0.04096,0.00072,0
0.41049,0.04092,0.00072,0
0.41051,0.0408,0.00072,0
0.41059,0.04072,0.00072,0
0.41067,0.04068,0.00072,0
0.41069,0.0406,0.00072,0
0.41083,0.04052,0.00072,0
0.41097,0.04036,0.00072,0
0.41107,0.04028,0.00072,0
0.41115,0.0402,0.00072,0
0.41117,0.04016,0.00072,0
0.41129,0.04004,0.00072,0
0.41131,0.04,0.00072,0
0.41135,0.03992,0.00072,0
0.41143,0.03979,0.00072,0
0.41171,0.03959,0.00072,0
0.41173,0.03947,0.00072,0
0.41193,0.03939,0.00072,0
0.41195,0.03927,0.00072,0
0.41209,0.03919,0.00072,0
0.41211,0.03911,0.00072,0
0.41268,0.03879,0.00072,0
0.4127,0.03863,0.00072,0
0.41272,0.03855,0.00072,0
0.41274,0.03851,0.00072,0
0.41276,0.03843,0.00072,0
0.41282,0.03831,0.00072,0
0.41286,0.03823,0.00072,0
0.4129,0.03815,0.00072,0
0.41358,0.03775,0.00072,0
0.4136,0.03767,0.00072,0
0.41382,0.03751,0.00072,0
0.41396,0.03727,0.00072,0
0.4144,0.03687,0.00072,0
0.41444,0.03671,0.00072,0
0.41504,0.03643,0.00072,0
0.4151,0.03635,0.00072,0
0.41578,0.03607,0.00072,0
0.41582,0.03599,0.00072,0
0.41588,0.03591,0.00072,0
0.41594,0.03583,0.00072,0
0.41604,0.03575,0.00072,0
0.41608,0.03559,0.00072,0
0.41618,0.03547,0.00072,0
0.41626,0.03543,0.00072,0
0.41634,0.03531,0.00072,0
0.41636,0.03527,0.00072,0
0.41648,0.03519,0.00072,0
0.4168,0.03507,0.00072,0
0.41698,0.03499,0.00072,0
0.4174,0.03483,0.00072,0
0.41744,0.03475,0.00072,0
0.41767,0.03471,0.00072,0
0.41769,0.03454,0.00072,0
0.41785,0.03446,0.00072,0
0.41789,0.03438,0.00072,0
0.41807,0.03438,0.00068,0
0.41819,0.0343,0.00068,0
0.41821,0.03422,0.00068,0
0.41833,0.0341,0.00068,0
0.41843,0.03402,0.00068,0
0.41849,0.03398,0.00068,0
0.41855,0.0339,0.00068,0
0.41857,0.03386,0.00068,0
0.41859,0.03374,0.00068,0
0.41867,0.03366,0.00068,0
0.41873,0.03366,0.00064,0
0.41907,0.0335,0.00064,0
0.41915,0.03342,0.00064,0
0.41923,0.03338,0.00064,0
0.41941,0.03326,0.00064,0
0.41947,0.03318,0.00064,0
0.41953,0.03318,0.0006,0
0.41963,0.03306,0.0006,0
0.41967,0.03298,0.00056,0
0.41997,0.03286,0.00056,0
0.42003,0.03274,0.00056,0
0.42025,0.03266,0.00056,0
0.42035,0.03266,0.00048,0
0.42081,0.03246,0.00048,0
0.42121,0.03226,0.00048,0
0.42131,0.0321,0.00048,0
0.42137,0.03198,0.00048,0
0.42141,0.0319,0.00048,0
0.42157,0.03178,0.00048,0
0.42177,0.03158,0.00048,0
0.42185,0.03154,0.00048,0
0.42195,0.03146,0.00048,0
0.42209,0.03134,0.00048,0
0.42219,0.03126,0.00048,0
0.42251,0.03098,0.00048,0
0.42255,0.03094,0.00044,0
0.42294,0.0307,0.00044,0
0.42302,0.03058,0.00044,0
0.42308,0.0305,0.00044,0
0.42312,0.03042,0.00044,0
0.42344,0.03034,0.00044,0
0.4235,0.03026,0.00044,0
0.42368,0.03022,0.00044,0
0.42376,0.03014,0.00044,0
0.42406,0.03002,0.00044,0
0.42414,0.02994,0.00044,0
0.42418,0.02982,0.00044,0
0.42484,0.02934,0.00044,0
0.42494,0.02917,0.00044,0
0.42522,0.02913,0.00044,0
0.42526,0.02893,0.00044,0
0.42532,0.02885,0.00044,0
0.42556,0.02869,0.00044,0
0.42572,0.02865,0.00044,0
0.42574,0.02857,0.00044,0
0.42596,0.02837,0.00044,0
0.42626,0.02837,0.00036,0
0.42636,0.02833,0.00036,0
0.42652,0.02813,0.00032,0
0.4266,0.02797,0.00032,0
0.42692,0.02781,0.00032,0
0.42698,0.02773,0.00032,0
0.42748,0.02741,0.00032,0
0.4275,0.02733,0.00032,0
0.42764,0.02733,0.00028,0
0.42768,0.02729,0.00028,0
0.42778,0.02729,0.00024,0
0.42782,0.02721,0.00024,0
0.42818,0.02705,0.00024,0
0.42819,0.02697,0.00024,0
0.42823,0.02685,0.00024,0
0.42845,0.02669,0.00024,0
0.42867,0.02657,0.00024,0
0.42869,0.02645,0.00024,0
0.42901,0.02629,0.00024,0
0.42903,0.02621,0.00024,0
0.42911,0.02613,0.00024,0
0.42915,0.02605,0.00024,0
0.42921,0.02597,0.0002,0
0.42929,0.02589,0.0002,0
0.43029,0.02537,0.0002,0
0.43031,0.02529,0.0002,0
0.43035,0.02517,0.0002,0
0.43051,0.02513,0.0002,0
0.43053,0.02505,0.0002,0
0.43055,0.02501,0.0002,0
0.43067,0.02489,0.0002,0
0.43071,0.02481,0.0002,0
0.43077,0.02473,0.0002,0
0.43087,0.02469,0.0002,0
0.43091,0.02461,0.0002,0
0.43095,0.02453,0.0002,0
0.43103,0.02437,0.0002,0
0.43157,0.02409,0.0002,0
0.43167,0.02397,0.0002,0
0.43331,0.02352,0.0002,0
0.43335,0.02344,0.0002,0
0.4335,0.02336,0.0002,0
0.43364,0.02328,0.0002,0
0.43392,0.02312,0.0002,0
0.43396,0.023,0.0002,0
0.43428,0.02288,0.0002,0
0.43432,0.0228,0.0002,0
0.43434,0.02276,0.0002,0
0.43446,0.02272,0.00016,0
0.4346,0.02264,0.00016,0
0.4351,0.02256,0.00016,0
0.43516,0.02248,0.00016,0
0.43534,0.02232,0.00016,0
0.43536,0.02224,0.00016,0
0.43558,0.02212,0.00016,0
0.43578,0.02196,0.00016,0
0.43586,0.02172,0.00016,0
0.43606,0.02164,0.00016,0
0.43614,0.0216,0.00016,0
0.43664,0.02152,0.00016,0
0.43666,0.0214,0.00016,0
0.43716,0.02116,0.00016,0
0.4372,0.02108,0.00016,0
0.43724,0.02104,0.00016,0
0.4373,0.02096,0.00016,0
0.4374,0.02092,0.00016,0
0.43746,0.0208,0.00016,0
0.43794,0.02056,0.00016,0
0.43814,0.02048,0.00016,0
0.43876,0.02032,0.00016,0
0.43891,0.02024,0.00016,0
0.43933,0.02008,0.00016,0
0.43955,0.02004,0.00012,0
0.43961,0.01996,0.00012,0
0.43967,0.01992,0.00008,0
0.43969,0.0198,0.00008,0
0.44079,0.01948,0.00008,0
0.44103,0.01948,0.00004,0
0.44247,0.01876,0.00004,0
0.44255,0.01859,0.00004,0
0.44389,0.01811,0.00004,0
0.44395,0.01803,0.00004,0
0.44424,0.01787,0.00004,0
0.44496,0.01763,0.00004,0
0.4453,0.01755,0.00004,0
0.44562,0.01747,0.00004,0
0.44568,0.01739,0.00004,0
0.44592,0.01731,0.00004,0
0.44626,0.01711,0.00004,0
0.44634,0.01703,0.00004,0
0.447,0.01679,0.00004,0
0.44704,0.01671,0.00004,0
0.44772,0.01651,0.00004,0
0.448,0.01643,0.00004,0
0.4488,0.01619,0.00004,0
0.44906,0.01611,0.00004,0
0.45061,0.01571,0.00004,0
0.45063,0.01559,0.00004,0
0.45175,0.01523,0.00004,0
0.45185,0.01511,0.00004,0
0.45361,0.01471,0.00004,0
0.45369,0.01463,0.00004,0
0.45377,0.01455,0.00004,0
0.45387,0.01447,0.00004,0
0.45636,0.01375,0.00004,0
0.45648,0.01359,0.00004,0
0.45748,0.01343,0.00004,0
0.45762,0.01335,0.00004,0
0.45838,0.01322,0.00004,0
0.4584,0.01322,0,0
0.45886,0.01302,0,0
0.45894,0.01294,0,0
0.46002,0.01266,0,0
0.4601,0.01258,0,0
0.46165,0.01206,0,0
0.46171,0.01198,0,0
0.46317,0.01166,0,0
0.46319,0.01158,0,0
0.46381,0.01134,0,0
0.46393,0.01122,0,0
0.46485,0.0109,0,0
0.46513,0.01078,0,0
0.46519,0.0107,0,0
0.46543,0.01062,0,0
0.46562,0.01054,0,0
0.46604,0.01042,0,0
0.4661,0.01034,0,0
0.46716,0.01006,0,0
0.46756,0.00998,0,0
0.4695,0.00946,0,0
0.4696,0.00934,0,0
0.47034,0.00918,0,0
0.4705,0.0091,0,0
0.47149,0.00874,0,0
0.47177,0.00866,0,0
0.47299,0.0085,0,0
0.47321,0.00838,0,0
0.47383,0.00826,0,0
0.47393,0.00818,0,0
0.47481,0.00802,0,0
0.47491,0.00793,0,0
0.47519,0.00785,0,0
0.47533,0.00777,0,0
0.47742,0.00725,0,0
0.47748,0.00717,0,0
0.48,0.00673,0,0
0.48046,0.00665,0,0
0.48076,0.00661,0,0
0.48096,0.00653,0,0
0.48169,0.00637,0,0
0.48175,0.00621,0,0
0.48587,0.00569,0,0
0.48651,0.00561,0,0
0.48678,0.00553,0,0
0.4871,0.00545,0,0
0.55116,0.00108,0,0
0.55538,0.001,0,0
0.58442,0.0004,0,0
0.58506,0.00032,0,0
0.65726,0.00004,0,0
1,0,0,0


==> data/ood_ratio_auc.csv <==
ratio,lira,rmia,reference,population
0.0,55.69,67.79,63.98,58.13
0.25,54.45,70.12,63.83,62.35
0.5,53.11,72.39,63.62,66.58
0.75,51.86,74.63,63.42,70.72
1.0,50.56,76.86,63.21,74.88


==> data/ood_ratio_fpr_0.csv <==
ratio,lira,rmia,reference,population
0.0,0.31,1.25,0.86,0.01
0.25,0.22,1.07,0.71,0
0.5,0.13,0.79,0.61,0
0.75,0.09,0.62,0.54,0
1.0,0.09,0.52,0.46,0


==> data/purchase100_num_ref_comparison.csv <==
,liraonline 2,liraonline 4,liraoffline 1,liraoffline 2,liraoffline 4,relativeonline 2,relativeonline 4,relativeofflineln 1,relativeofflineln 2,relativeofflineln 4,reference 1,reference 2,reference 4,population
0,72.97,77.57,59.3,62.25,63.7,79.88,79.88,77.8,80.44,81.94,74.24,74.8,75.68,66.62
1,0.28,0.36,0.35,0.46,0.52,0.22,0.22,0.2,0.24,0.29,0.28,0.26,0.36,0.27
2,1.47,2.68,0.87,1.22,1.38,4.17,4.17,2.21,3.97,5.75,0.27,0.66,1.12,0.09
3,0.2,0.28,0.1,0.18,0.2,0.59,0.59,0.37,0.33,0.8,0.09,0.17,0.21,0.02
4,0.37,0.63,0.2,0.18,0.25,0.89,0.89,0.33,0.89,1.58,0,0.05,0.09,0
5,0.14,0.24,0.09,0.09,0.1,0.3,0.3,0.2,0.38,0.67,0.01,0.05,0.07,0.01
6,0.2,0.27,0.1,0.1,0.11,0.38,0.38,0.14,0.23,0.41,0,0.01,0.01,0
7,0.12,0.19,0.06,0.07,0.07,0.26,0.26,0.09,0.19,0.4,0,0.02,0.02,0


==> data/purchase_no_aug_comparison.csv <==
,relative,relativeoffline,relativeofflinesq,relativeofflineln,lira,liraoffline,reference,population
0,83.90,75.86,82.49,83.21,83.23,65.82,77.80,66.63
1,0.36,0.24,0.35,0.33,0.37,0.58,0.41,0.27
2,8.74,3.68,6.45,7.69,6.23,1.54,3.71,0.10
3,0.73,0.53,0.67,0.71,0.85,0.31,0.65,0.02
4,2.56,1.19,2.26,2.35,1.99,0.31,1.02,0.01
5,0.79,0.27,0.74,0.92,0.88,0.13,0.35,0.01
6,1.29,0.53,1.22,0.69,0.82,0.11,0.42,0.00
7,0.91,0.34,0.79,0.67,0.59,0.07,0.36,0.00


==> data/relative_ratio_comparison_table_updated.csv <==
,z 25,z 250,z 1250,z 2500,z 6250,z 12500,z 25000
0,58.71,64.88,67.57,68.25,68.78,69.03,69.15
1,0.26,0.24,0.30,0.27,0.31,0.33,0.35
2,1.74,4.45,4.94,5.05,5.09,5.10,5.11
3,0.11,0.20,0.29,0.27,0.36,0.34,0.37
4,1.32,2.23,2.22,2.26,2.28,2.28,2.26
5,0.15,0.38,0.41,0.45,0.44,0.43,0.43
6,1.15,1.65,1.73,1.72,1.75,1.77,1.80
7,0.34,0.46,0.49,0.49,0.51,0.52,0.55


==> data/relative_ratio_comparison_table_updated_1_ref.csv <==
,z 25,z 250,z 1250,z 2500,z 6250,z 12500, z 25000
0,58.92,63.28,64.75,65.08,65.35,65.45,65.46
1,0.22,0.2,0.27,0.22,0.24,0.25,0.16
2,1.26,1.63,1.72,1.72,1.69,1.7,1.86
3,0.22,0.13,0.12,0.15,0.13,0.14,0.09
4,0,0.29,0.31,0.31,0.34,0.32,0.61
5,0,0.16,0.15,0.16,0.18,0.17,0.16
6,0,0.12,0.17,0.19,0.19,0.2,0.47
7,0,0.09,0.1,0.14,0.13,0.16,0.1


==> data/rocs/cifar100_aug_18_num_ref_comparison_4_true_auc.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,relativeofflinesq 2,relativeofflinesq 4,relativeofflinesq 8,relativeofflinesq 16,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,reference 2,reference 4,reference 8,reference 16,reference 254,liraonline 254,relativeonline 254,liraoffline 254,relativeoffline 254,relativeofflinesq 254,relativeofflineln 254,population,random
0,0.846,0.879,0.894,0.904,0.69,0.724,0.736,0.747,0.887,0.9,0.905,0.907,0.793,0.832,0.851,0.849,0.852,0.881,0.892,0.894,0.872,0.89,0.899,0.901,0.814,0.817,0.819,0.822,0.834,0.915,0.911,0.757,0.826,0.899,0.906,0.76,0.5


==> data/rocs/cifar100_aug_18_num_ref_comparison_4_true_roc.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,relativeofflinesq 2,relativeofflinesq 4,relativeofflinesq 8,relativeofflinesq 16,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,reference 2,reference 4,reference 8,reference 16,reference 254,liraonline 254,relativeonline 254,liraoffline 254,relativeoffline 254,relativeofflinesq 254,relativeofflineln 254,population,random
0,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1e-06
1,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.0139254075588142e-06
2,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.0280447320933096e-06
3,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.0423606739764013e-06
4,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.056875971184805e-06
5,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.0715933998226711e-06
6,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.0865157746525372e-06
7,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.1016459496336568e-06
8,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.1169868184678225e-06
9,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.1325413151528126e-06
10,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.148312414543511e-06
11,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.1643031329208755e-06
12,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.1805165285688055e-06
13,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.1969557023590428e-06
14,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.2136237983442417e-06
15,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.2305240043592616e-06
16,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.2476595526308684e-06
17,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.2650337203959037e-06
18,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.2826498305280597e-06
19,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.3005112521734097e-06
20,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.3186214013947485e-06
21,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.3369837418249452e-06
22,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.355601785329369e-06
23,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.3744790926775367e-06
24,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.3936192742241435e-06
25,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.4130259905995336e-06
26,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.4327029534098296e-06
27,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.4526539259467812e-06
28,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.4728827239075016e-06
29,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.4933932161242533e-06
30,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.5141893253043518e-06
31,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.535275028780421e-06
32,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.556654359271062e-06
33,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.5783314056521166e-06
34,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.6003103137387017e-06
35,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.622595287078087e-06
36,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.6451905877536607e-06
37,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.6681005372000591e-06
38,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.691329517029647e-06
39,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.7148819698705409e-06
40,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.7387624002162504e-06
41,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.762975375287204e-06
42,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.7875255259042354e-06
43,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.8124175473742357e-06
44,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.8376562003881725e-06
45,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.8632463119315598e-06
46,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.8891927762076644e-06
47,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.915500555573528e-06
48,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.9421746814890245e-06
49,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.9692202554791733e-06
50,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.9966424501097934e-06
51,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.0244465099768015e-06
52,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.052637752709252e-06
53,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.081221569986337e-06
54,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.1102034285685966e-06
55,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.1395888713434217e-06
56,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.1693835183851824e-06
57,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.1995930680300747e-06
58,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.230223297965936e-06
59,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.2612800663372794e-06
60,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.2927693128656486e-06
61,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.3246970599856503e-06
62,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.3570694139967276e-06
63,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.389892566231048e-06
64,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.4231727942376005e-06
65,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.45691646298279e-06
66,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.491130026067791e-06
67,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.5258200269627847e-06
68,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.5609931002584565e-06
69,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.5966559729348724e-06
70,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.6328154656480197e-06
71,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.669478494034323e-06
72,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.7066520700332416e-06
73,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.744343303228363e-06
74,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.782559402207126e-06
75,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.821307675939471e-06
76,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.860595535175745e-06
77,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.9004304938639916e-06
78,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.9408201705870607e-06
79,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.9817722900196732e-06
80,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.0232946844057763e-06
81,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.0653952950565296e-06
82,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.108082173869064e-06
83,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.151363484866476e-06
84,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.1952475057592136e-06
85,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.2397426295281954e-06
86,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.2848573660300466e-06
87,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.3306003436245885e-06
88,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.376980310825088e-06
89,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.4240061379714255e-06
90,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.471686818926559e-06
91,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.5200314727966823e-06
92,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.5690493456752295e-06
93,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.6187498124112765e-06
94,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.6691423784024943e-06
95,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.720236681413066e-06
96,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.7720424934170015e-06
97,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.824569722466999e-06
98,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.877828414589453e-06
99,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.93182875570577e-06
100,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.986581073580438e-06
101,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,4.04209583979631e-06
102,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,4.098383671757261e-06
103,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,4.155455334718879e-06
104,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,4.213321743847289e-06
105,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,4.271993966306777e-06
106,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,4.331483223376403e-06
107,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,4.391800892596085e-06
108,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,4.452958509942659e-06
109,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,4.514967772036102e-06
110,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,4.577840538376616e-06
111,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,4.641588833612782e-06
112,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,4.706224849841281e-06
113,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,4.7717609489387505e-06
114,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,4.838209664925957e-06
115,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,4.905583706365045e-06
116,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,4.973895958790067e-06
117,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,5.0431594871713585e-06
118,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,5.113387538414331e-06
119,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,5.184593543892913e-06
120,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,5.256791122018419e-06
121,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,5.329994080844093e-06
122,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,5.404216420705915e-06
123,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,5.479472336900293e-06
124,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,5.5557762223988786e-06
125,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,5.633142670601352e-06
126,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,5.711586478126435e-06
127,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,5.791122647641759e-06
128,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,5.871766390733262e-06
129,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,5.95353313081437e-06
130,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,6.036438506075864e-06
131,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,6.120498372476702e-06
132,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,6.205728806776501e-06
133,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,6.2921461096103505e-06
134,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,6.379766808606282e-06
135,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,6.46860766154632e-06
136,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,6.558685659571435e-06
137,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,6.650018030431118e-06
138,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,6.742622241778349e-06
139,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,6.836516004510238e-06
140,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,6.9317172761554005e-06
141,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,7.0282442643083526e-06
142,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,7.126115430111745e-06
143,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,7.2253494917872216e-06
144,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,7.32596542821523e-06
145,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,7.427982482564911e-06
146,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,7.531420165974376e-06
147,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,7.636298261282242e-06
148,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,7.742636826811277e-06
149,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,7.85045620020451e-06
150,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,7.959777002314978e-06
151,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,8.070620141149506e-06
152,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,8.183006815867389e-06
153,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,8.296958520834915e-06
154,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,8.41249704973612e-06
155,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,8.529644499741017e-06
156,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,8.648423275731726e-06
157,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,8.768856094587425e-06
158,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,8.890965989529167e-06
159,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,9.014776314524917e-06
160,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,9.140310748756223e-06
161,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,9.267593301146882e-06
162,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,9.39664831495469e-06
163,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,9.5275004724273e-06
164,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,9.660174799522646e-06
165,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,9.794696670695386e-06
166,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,9.9310918137498e-06
167,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.0069386314760271e-05
168,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.0209606623060476e-05
169,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.0351779556301762e-05
170,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.0495932305582265e-05
171,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.0642092440647246e-05
172,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.0790287915161837e-05
173,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.0940547072057437e-05
174,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.1092898648952229e-05
175,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.124737178364751e-05
176,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.1403996019700332e-05
177,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.1562801312073755e-05
178,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.1723818032865999e-05
179,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.1887076977119032e-05
180,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.2052609368708412e-05
181,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.2220446866314887e-05
182,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.2390621569479157e-05
183,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.2563166024741215e-05
184,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.2738113231864785e-05
185,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.2915496650148827e-05
186,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.3095350204826676e-05
187,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.327770829355429e-05
188,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.346260579298911e-05
189,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.3650078065460137e-05
190,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.3840160965731302e-05
191,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.4032890847858732e-05
192,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.4228304572143519e-05
193,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.4426439512181588e-05
194,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.4627333562011299e-05
195,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.483102514336103e-05
196,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.5037553212997385e-05
197,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.5246957270175731e-05
198,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.5459277364194785e-05
199,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.567455410205595e-05
200,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.5892828656229765e-05
201,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.6114142772530196e-05
202,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.63385387780986e-05
203,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.656605958949915e-05
204,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.6796748720926532e-05
205,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.7030650292528428e-05
206,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.726780903884356e-05
207,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.7508270317357232e-05
208,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.7752080117176357e-05
209,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.7999285067824762e-05
210,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.8249932448161504e-05
211,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.850407019542302e-05
212,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.8761746914391195e-05
213,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.902301188668946e-05
214,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.9287915080207776e-05
215,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.955650715865947e-05
216,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,1.9828839491270713e-05
217,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.010496416260497e-05
218,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.038493398252464e-05
219,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.066880249629082e-05
220,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.0956623994804308e-05
221,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.1248453524988828e-05
222,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.154434690031882e-05
223,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.1844360711494287e-05
224,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.2148552337263595e-05
225,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.245697995539772e-05
226,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.27697025538168e-05
227,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.3086779941871675e-05
228,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.3408272761782944e-05
229,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.373424250023866e-05
230,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.4064751500154215e-05
231,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.43998629725955e-05
232,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.4739641008868115e-05
233,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.508415059277541e-05
234,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.543345761304648e-05
235,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.578762887593798e-05
236,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.614673211801092e-05
237,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.6510836019085362e-05
238,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.6880010215376075e-05
239,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.7254325312810276e-05
240,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.763385290053167e-05
241,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.8018665564591953e-05
242,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.840883690183301e-05
243,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.8804441533962977e-05
244,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.9205555121827452e-05
245,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,2.9612254379880316e-05
246,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.0024617090855495e-05
247,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.044272212064306e-05
248,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.0866649433372746e-05
249,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.12964801067075e-05
250,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.173229634734973e-05
251,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.2174181506763714e-05
252,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.262222009711673e-05
253,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.307649780744242e-05
254,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.353710152002929e-05
255,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.400411932703703e-05
256,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.447764054734464e-05
257,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.4957755743632785e-05
258,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.5444556739704355e-05
259,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.5938136638046256e-05
260,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.6438589837635405e-05
261,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.6946012051993025e-05
262,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.7460500327489966e-05
263,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.798215306190736e-05
264,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.8511070023255685e-05
265,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.904735236885556e-05
266,0.0012824109325532,0.01747284895603735,0.045966416863703764,0.04865146475373702,8.0150683284575e-05,0.00144271229912235,0.0003206027331383,0.0001202260249268625,0.010980643609986775,0.029214924057227587,0.0740592313549473,0.037149841702400516,0.008776499819660962,0.0018835410571875126,0.011942451809401676,0.036348334869554765,0.01875525988859055,0.003967458822586463,0.029735903498577326,0.047008375746403236,0.0012824109325532,0.013345088766881738,0.03522622530357071,0.05249869755139663,8.0150683284575e-05,0.0002805273914960125,0.006692582054262012,0.00432813689736705,0.041678355307979004,0.1019516691379794,0.07738548471125717,4.00753416422875e-05,0.01943654069650944,0.0429607662405322,0.07482066284615076,4.00753416422875e-05,3.959110266468459e-05
267,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,4.014242490499326e-05
268,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,4.070142453219439e-05
269,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,4.1268208457029516e-05
270,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,4.1842885079015846e-05
271,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,4.242556430717777e-05
272,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,4.301635758106799e-05
273,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,4.3615377892080056e-05
274,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,4.4222739805058974e-05
275,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,4.483855948021191e-05
276,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,4.5462954695323996e-05
277,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,4.609604486828439e-05
278,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,4.673795107992464e-05
279,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,4.738879609717651e-05
280,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,4.804870439655134e-05
281,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,4.8717802187946306e-05
282,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,4.939621743878326e-05
283,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,5.008407989848212e-05
284,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,5.0781521123276707e-05
285,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,5.148867450137497e-05
286,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,5.220567527846975e-05
287,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,5.2932660583605666e-05
288,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,5.366976945540476e-05
289,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,5.441714286865887e-05
290,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,5.517492376129129e-05
291,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,5.594325706169377e-05
292,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,5.672228971644549e-05
293,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,5.751217071841614e-05
294,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,5.8313051135262185e-05
295,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,5.912508413831882e-05
296,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,5.994842503189409e-05
297,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,6.0783231282972365e-05
298,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,6.162966255132942e-05
299,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,6.248788072006888e-05
300,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,6.335804992658255e-05
301,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,6.424033659394191e-05
302,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,6.513490946272809e-05
303,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,6.604193962330305e-05
304,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,6.696160054853215e-05
305,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,6.789406812696113e-05
306,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,6.883952069645496e-05
307,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,6.979813907830666e-05
308,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,7.077010661181889e-05
309,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,7.17556091893692e-05
310,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,7.275483529196232e-05
311,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,7.37679760252773e-05
312,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,7.479522515621829e-05
313,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,7.58367791499719e-05
314,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,7.689283720758305e-05
315,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,7.796360130405237e-05
316,0.010219212118783313,0.034905622570432414,0.06568348495170921,0.06263775898689536,0.0002003767082114375,0.0037270067727327378,0.00048090409970745,0.0005209794413497375,0.0403959443754258,0.04580611549713461,0.0811124914839899,0.04772973189596441,0.009337554602652988,0.00336632869795215,0.022001362561615837,0.044884382639362,0.0218009858534044,0.003967458822586463,0.04957319761150964,0.0525788482346812,0.012062677834328538,0.025207389892998838,0.06299843706167595,0.05414178655873041,0.0001202260249268625,0.004528513605578487,0.0074940888871077626,0.019636917404720875,0.04568588947220775,0.10415581292830521,0.12395303169959523,0.0003206027331383,0.01943654069650944,0.061996553520618766,0.10443634031980123,4.00753416422875e-05,7.90492762269642e-05
317,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,8.015006961565413e-05
318,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,8.126619200091945e-05
319,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,8.23978568452851e-05
320,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,8.354528058382871e-05
321,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,8.470868266557402e-05
322,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,8.588828559546258e-05
323,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,8.708431497690725e-05
324,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,8.829699955494083e-05
325,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,8.952657125996401e-05
326,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,9.077326525210224e-05
327,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,9.20373199661823e-05
328,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,9.331897715733239e-05
329,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,9.461848194721992e-05
330,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,9.593608287093147e-05
331,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,9.727203192450537e-05
332,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,9.862658461312831e-05
333,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,9.999999999999999e-05
334,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,0.00010139254075588153
335,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,0.00010280447320933097
336,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,0.0001042360673976401
337,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,0.00010568759711848039
338,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,0.0001071593399822671
339,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,0.00010865157746525384
340,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,0.0001101645949633657
341,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,0.00011169868184678226
342,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,0.00011325413151528115
343,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,0.00011483124145435111
344,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,0.00011643031329208767
345,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,0.00011805165285688056
346,0.018835410571875124,0.04344167034023965,0.09445758025087164,0.07365847793852442,0.000240452049853725,0.00432813689736705,0.002003767082114375,0.000561054782992025,0.0419989580411173,0.04732897847954154,0.0814330942171282,0.08920771049573198,0.009337554602652988,0.010940568268344488,0.025407766601210274,0.05201779345168918,0.02665010219212119,0.0189155612551597,0.06868913557488078,0.0541818619003727,0.02099947902055865,0.0275718350498938,0.08095219011742075,0.05943173165551236,0.0002805273914960125,0.007614314912034625,0.012102753175970826,0.020318198212639763,0.046126718230272916,0.10784274435939567,0.13036508636236124,0.0004408287580651625,0.02192121187833126,0.076944655953192,0.10980643609986775,0.0002003767082114375,0.00011969557023590428
347,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.00012136237983442405
348,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.00012305240043592616
349,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.00012476595526308696
350,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.00012650337203959038
351,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.000128264983052806
352,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.00013005112521734084
353,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.00013186214013947485
354,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.00013369837418249466
355,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.0001355601785329369
356,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.00013744790926775366
357,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.00013936192742241418
358,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.00014130259905995336
359,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.0001432702953409831
360,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.00014526539259467812
361,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.00014728827239075018
362,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.00014933932161242518
363,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.0001514189325304352
364,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.00015352750287804228
365,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.0001556654359271062
366,0.020278122870997475,0.044163026489800826,0.09722277882418948,0.07842744359395663,0.000881657516130325,0.006131527271269988,0.0024445958401795374,0.0014026369574800625,0.04540536208071174,0.052979601651104075,0.08936801186230113,0.10768244299282652,0.010179136777141025,0.022963170761030736,0.03991504027571835,0.05398148519216126,0.030176732256642486,0.021760910511762113,0.07397908067166273,0.07061275197371057,0.021560533803550674,0.04845108804552559,0.08796537490482106,0.06135534805434217,0.0003606780747805875,0.00785476696188835,0.012303129884182263,0.025888670700917726,0.04793010860417585,0.1269586823227668,0.131166593195207,0.000561054782992025,0.028132889832885824,0.07991023123472128,0.11072816895764036,0.0002003767082114375,0.0001578331405652118
367,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.05145673866869715,0.12836131928024686,0.13361118903538652,0.0016430890073337876,0.033102232196529476,0.08127279285055905,0.11269186069811245,0.0002003767082114375,0.00016003103137387001
368,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.05145673866869715,0.12836131928024686,0.13361118903538652,0.0016430890073337876,0.033102232196529476,0.08127279285055905,0.11269186069811245,0.0002003767082114375,0.0001622595287078087
369,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.05145673866869715,0.12836131928024686,0.13361118903538652,0.0016430890073337876,0.033102232196529476,0.08127279285055905,0.11269186069811245,0.0002003767082114375,0.00016451905877536624
370,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.05145673866869715,0.12836131928024686,0.13361118903538652,0.0016430890073337876,0.033102232196529476,0.08127279285055905,0.11269186069811245,0.0002003767082114375,0.0001668100537200059
371,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.05145673866869715,0.12836131928024686,0.13361118903538652,0.0016430890073337876,0.033102232196529476,0.08127279285055905,0.11269186069811245,0.0002003767082114375,0.00016913295170296487
372,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.05145673866869715,0.12836131928024686,0.13361118903538652,0.0016430890073337876,0.033102232196529476,0.08127279285055905,0.11269186069811245,0.0002003767082114375,0.00017148819698705392
373,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.05145673866869715,0.12836131928024686,0.13361118903538652,0.0016430890073337876,0.033102232196529476,0.08127279285055905,0.11269186069811245,0.0002003767082114375,0.00017387624002162505
374,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.05145673866869715,0.12836131928024686,0.13361118903538652,0.0016430890073337876,0.033102232196529476,0.08127279285055905,0.11269186069811245,0.0002003767082114375,0.00017629753752872057
375,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.05145673866869715,0.12836131928024686,0.13361118903538652,0.0016430890073337876,0.033102232196529476,0.08127279285055905,0.11269186069811245,0.0002003767082114375,0.00017875255259042355
376,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.05145673866869715,0.12836131928024686,0.13361118903538652,0.0016430890073337876,0.033102232196529476,0.08127279285055905,0.11269186069811245,0.0002003767082114375,0.00018124175473742377
377,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.05145673866869715,0.12836131928024686,0.13361118903538652,0.0016430890073337876,0.033102232196529476,0.08127279285055905,0.11269186069811245,0.0002003767082114375,0.00018376562003881704
378,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.05145673866869715,0.12836131928024686,0.13361118903538652,0.0016430890073337876,0.033102232196529476,0.08127279285055905,0.11269186069811245,0.0002003767082114375,0.00018632463119315598
379,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.05145673866869715,0.12836131928024686,0.13361118903538652,0.0016430890073337876,0.033102232196529476,0.08127279285055905,0.11269186069811245,0.0002003767082114375,0.0001889192776207666
380,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.05145673866869715,0.12836131928024686,0.13361118903538652,0.0016430890073337876,0.033102232196529476,0.08127279285055905,0.11269186069811245,0.0002003767082114375,0.00019155005555735277
381,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.05145673866869715,0.12836131928024686,0.13361118903538652,0.0016430890073337876,0.033102232196529476,0.08127279285055905,0.11269186069811245,0.0002003767082114375,0.00019421746814890262
382,0.02392497896044564,0.058469923456097465,0.10135053901334509,0.10968621007494089,0.0009217328577726125,0.006973109445758025,0.002644972548390975,0.0020438424237566627,0.04921251953672905,0.053260129042600086,0.09357592273474132,0.12070692902656995,0.011100869634913638,0.024445958401795375,0.0413577525748407,0.05710736184025969,0.031779745922333985,0.04083677313349096,0.07738548471125717,0.08768484751332505,0.02484671181821825,0.050254478419428525,0.10131046367170281,0.07846751893559893,0.0005209794413497375,0.0089768765278724,0.015909910631988138,0.026489800825552037,0.05145673866869715,0.12836131928024686,0.13361118903538652,0.0016430890073337876,0.033102232196529476,0.08127279285055905,0.11269186069811245,0.0002003767082114375,0.00019692202554791714
383,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.051817416743477736,0.1321284013946219,0.13681721636676952,0.0020438424237566627,0.03955436220093776,0.10700116218490763,0.11297238808960847,0.0002003767082114375,0.00019966424501097934
384,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.051817416743477736,0.1321284013946219,0.13681721636676952,0.0020438424237566627,0.03955436220093776,0.10700116218490763,0.11297238808960847,0.0002003767082114375,0.00020244465099768038
385,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.051817416743477736,0.1321284013946219,0.13681721636676952,0.0020438424237566627,0.03955436220093776,0.10700116218490763,0.11297238808960847,0.0002003767082114375,0.00020526377527092522
386,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.051817416743477736,0.1321284013946219,0.13681721636676952,0.0020438424237566627,0.03955436220093776,0.10700116218490763,0.11297238808960847,0.0002003767082114375,0.0002081221569986339
387,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.051817416743477736,0.1321284013946219,0.13681721636676952,0.0020438424237566627,0.03955436220093776,0.10700116218490763,0.11297238808960847,0.0002003767082114375,0.00021102034285685944
388,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.051817416743477736,0.1321284013946219,0.13681721636676952,0.0020438424237566627,0.03955436220093776,0.10700116218490763,0.11297238808960847,0.0002003767082114375,0.00021395888713434213
389,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.051817416743477736,0.1321284013946219,0.13681721636676952,0.0020438424237566627,0.03955436220093776,0.10700116218490763,0.11297238808960847,0.0002003767082114375,0.00021693835183851843
390,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.051817416743477736,0.1321284013946219,0.13681721636676952,0.0020438424237566627,0.03955436220093776,0.10700116218490763,0.11297238808960847,0.0002003767082114375,0.00021995930680300746
391,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.051817416743477736,0.1321284013946219,0.13681721636676952,0.0020438424237566627,0.03955436220093776,0.10700116218490763,0.11297238808960847,0.0002003767082114375,0.00022302232979659386
392,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.051817416743477736,0.1321284013946219,0.13681721636676952,0.0020438424237566627,0.03955436220093776,0.10700116218490763,0.11297238808960847,0.0002003767082114375,0.00022612800663372772
393,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.051817416743477736,0.1321284013946219,0.13681721636676952,0.0020438424237566627,0.03955436220093776,0.10700116218490763,0.11297238808960847,0.0002003767082114375,0.00022927693128656486
394,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.051817416743477736,0.1321284013946219,0.13681721636676952,0.0020438424237566627,0.03955436220093776,0.10700116218490763,0.11297238808960847,0.0002003767082114375,0.00023246970599856477
395,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.051817416743477736,0.1321284013946219,0.13681721636676952,0.0020438424237566627,0.03955436220093776,0.10700116218490763,0.11297238808960847,0.0002003767082114375,0.00023570694139967278
396,0.02729130765839779,0.06620446439305895,0.1071213882098345,0.11882338796938244,0.0012423355909109124,0.01009898609385645,0.0027651985733178376,0.0020438424237566627,0.04953312226986735,0.062357231595399354,0.10123031298841823,0.15565262693864465,0.01362561615837775,0.026850478900332625,0.04203903338275959,0.0573878892317557,0.0346250951789364,0.04572596481385004,0.08131286819220133,0.1038752855368092,0.0250070131847874,0.0795094778182984,0.10792289504268024,0.10551837454414299,0.0005209794413497375,0.009978760068929587,0.015949985973630426,0.028774095299162427,0.051817416743477736,0.1321284013946219,0.13681721636676952,0.0020438424237566627,0.03955436220093776,0.10700116218490763,0.11297238808960847,0.0002003767082114375,0.00023898925662310503
397,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0525788482346812,0.14443153127880415,0.156814811846271,0.004207910872440187,0.040636396425279525,0.11681962088726806,0.1141345729972348,0.0002003767082114375,0.00024231727942375982
398,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0525788482346812,0.14443153127880415,0.156814811846271,0.004207910872440187,0.040636396425279525,0.11681962088726806,0.1141345729972348,0.0002003767082114375,0.00024569164629827903
399,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0525788482346812,0.14443153127880415,0.156814811846271,0.004207910872440187,0.040636396425279525,0.11681962088726806,0.1141345729972348,0.0002003767082114375,0.00024911300260677886
400,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0525788482346812,0.14443153127880415,0.156814811846271,0.004207910872440187,0.040636396425279525,0.11681962088726806,0.1141345729972348,0.0002003767082114375,0.0002525820026962785
401,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0525788482346812,0.14443153127880415,0.156814811846271,0.004207910872440187,0.040636396425279525,0.11681962088726806,0.1141345729972348,0.0002003767082114375,0.0002560993100258459
402,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0525788482346812,0.14443153127880415,0.156814811846271,0.004207910872440187,0.040636396425279525,0.11681962088726806,0.1141345729972348,0.0002003767082114375,0.00025966559729348693
403,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0525788482346812,0.14443153127880415,0.156814811846271,0.004207910872440187,0.040636396425279525,0.11681962088726806,0.1141345729972348,0.0002003767082114375,0.00026328154656480196
404,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0525788482346812,0.14443153127880415,0.156814811846271,0.004207910872440187,0.040636396425279525,0.11681962088726806,0.1141345729972348,0.0002003767082114375,0.0002669478494034321
405,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0525788482346812,0.14443153127880415,0.156814811846271,0.004207910872440187,0.040636396425279525,0.11681962088726806,0.1141345729972348,0.0002003767082114375,0.0002706652070033241
406,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0525788482346812,0.14443153127880415,0.156814811846271,0.004207910872440187,0.040636396425279525,0.11681962088726806,0.1141345729972348,0.0002003767082114375,0.0002744343303228365
407,0.0294954514487236,0.06724642327575843,0.1077225183344688,0.13008455897086524,0.0016030136656915,0.012784033983889713,0.00464873963050535,0.003125876648098425,0.054302087925299565,0.06756702600889672,0.10347453212038632,0.15845790085360478,0.014346972307938926,0.03370336232116379,0.042199334749328736,0.05967218370536609,0.04003526630064521,0.04644732096341121,0.08568108043121067,0.11277201138139703,0.03326253356309863,0.08307618322446199,0.1166993948623412,0.1080431210676071,0.0005209794413497375,0.01009898609385645,0.01799382839738709,0.03194004728890314,0.0525788482346812,0.14443153127880415,0.156814811846271,0.004207910872440187,0.040636396425279525,0.11681962088726806,0.1141345729972348,0.0002003767082114375,0.0002782559402207126
408,0.031819821263976276,0.06917003967458822,0.10892477858373743,0.1352542780427203,0.0021239931070412377,0.0134653147918086,0.004728890313789925,0.00849597242816495,0.055464272832925904,0.07129403278162946,0.10892477858373743,0.16142347613513405,0.014948102432573237,0.03510599927864385,0.044163026489800826,0.06023323848835811,0.04099707450006011,0.05606540295756021,0.08812567627139022,0.11637879212920291,0.0359075061114896,0.08620205987256041,0.12146836051777342,0.1227908467919689,0.0006412054662766,0.010379513485352463,0.018154129763956237,0.048290786678956435,0.06299843706167595,0.14663567506912997,0.1596601611028734,0.004568588947220775,0.04147797859976756,0.11914399070252074,0.12271069610868433,0.000240452049853725,0.0002821307675939471
409,0.031819821263976276,0.06917003967458822,0.10892477858373743,0.1352542780427203,0.0021239931070412377,0.0134653147918086,0.004728890313789925,0.00849597242816495,0.055464272832925904,0.07129403278162946,0.10892477858373743,0.16142347613513405,0.014948102432573237,0.03510599927864385,0.044163026489800826,0.06023323848835811,0.04099707450006011,0.05606540295756021,0.08812567627139022,0.11637879212920291,0.0359075061114896,0.08620205987256041,0.12146836051777342,0.1227908467919689,0.0006412054662766,0.010379513485352463,0.018154129763956237,0.048290786678956435,0.06299843706167595,0.14663567506912997,0.1596601611028734,0.004568588947220775,0.04147797859976756,0.11914399070252074,0.12271069610868433,0.000240452049853725,0.0002860595535175742
410,0.031819821263976276,0.06917003967458822,0.10892477858373743,0.1352542780427203,0.0021239931070412377,0.0134653147918086,0.004728890313789925,0.00849597242816495,0.055464272832925904,0.07129403278162946,0.10892477858373743,0.16142347613513405,0.014948102432573237,0.03510599927864385,0.044163026489800826,0.06023323848835811,0.04099707450006011,0.05606540295756021,0.08812567627139022,0.11637879212920291,0.0359075061114896,0.08620205987256041,0.12146836051777342,0.1227908467919689,0.0006412054662766,0.010379513485352463,0.018154129763956237,0.048290786678956435,0.06299843706167595,0.14663567506912997,0.1596601611028734,0.004568588947220775,0.04147797859976756,0.11914399070252074,0.12271069610868433,0.000240452049853725,0.00029004304938639913
411,0.031819821263976276,0.06917003967458822,0.10892477858373743,0.1352542780427203,0.0021239931070412377,0.0134653147918086,0.004728890313789925,0.00849597242816495,0.055464272832925904,0.07129403278162946,0.10892477858373743,0.16142347613513405,0.014948102432573237,0.03510599927864385,0.044163026489800826,0.06023323848835811,0.04099707450006011,0.05606540295756021,0.08812567627139022,0.11637879212920291,0.0359075061114896,0.08620205987256041,0.12146836051777342,0.1227908467919689,0.0006412054662766,0.010379513485352463,0.018154129763956237,0.048290786678956435,0.06299843706167595,0.14663567506912997,0.1596601611028734,0.004568588947220775,0.04147797859976756,0.11914399070252074,0.12271069610868433,0.000240452049853725,0.00029408201705870637
412,0.031819821263976276,0.06917003967458822,0.10892477858373743,0.1352542780427203,0.0021239931070412377,0.0134653147918086,0.004728890313789925,0.00849597242816495,0.055464272832925904,0.07129403278162946,0.10892477858373743,0.16142347613513405,0.014948102432573237,0.03510599927864385,0.044163026489800826,0.06023323848835811,0.04099707450006011,0.05606540295756021,0.08812567627139022,0.11637879212920291,0.0359075061114896,0.08620205987256041,0.12146836051777342,0.1227908467919689,0.0006412054662766,0.010379513485352463,0.018154129763956237,0.048290786678956435,0.06299843706167595,0.14663567506912997,0.1596601611028734,0.004568588947220775,0.04147797859976756,0.11914399070252074,0.12271069610868433,0.000240452049853725,0.00029817722900196735
413,0.031819821263976276,0.06917003967458822,0.10892477858373743,0.1352542780427203,0.0021239931070412377,0.0134653147918086,0.004728890313789925,0.00849597242816495,0.055464272832925904,0.07129403278162946,0.10892477858373743,0.16142347613513405,0.014948102432573237,0.03510599927864385,0.044163026489800826,0.06023323848835811,0.04099707450006011,0.05606540295756021,0.08812567627139022,0.11637879212920291,0.0359075061114896,0.08620205987256041,0.12146836051777342,0.1227908467919689,0.0006412054662766,0.010379513485352463,0.018154129763956237,0.048290786678956435,0.06299843706167595,0.14663567506912997,0.1596601611028734,0.004568588947220775,0.04147797859976756,0.11914399070252074,0.12271069610868433,0.000240452049853725,0.0003023294684405776
414,0.031819821263976276,0.06917003967458822,0.10892477858373743,0.1352542780427203,0.0021239931070412377,0.0134653147918086,0.004728890313789925,0.00849597242816495,0.055464272832925904,0.07129403278162946,0.10892477858373743,0.16142347613513405,0.014948102432573237,0.03510599927864385,0.044163026489800826,0.06023323848835811,0.04099707450006011,0.05606540295756021,0.08812567627139022,0.11637879212920291,0.0359075061114896,0.08620205987256041,0.12146836051777342,0.1227908467919689,0.0006412054662766,0.010379513485352463,0.018154129763956237,0.048290786678956435,0.06299843706167595,0.14663567506912997,0.1596601611028734,0.004568588947220775,0.04147797859976756,0.11914399070252074,0.12271069610868433,0.000240452049853725,0.00030653952950565264
415,0.031819821263976276,0.06917003967458822,0.10892477858373743,0.1352542780427203,0.0021239931070412377,0.0134653147918086,0.004728890313789925,0.00849597242816495,0.055464272832925904,0.07129403278162946,0.10892477858373743,0.16142347613513405,0.014948102432573237,0.03510599927864385,0.044163026489800826,0.06023323848835811,0.04099707450006011,0.05606540295756021,0.08812567627139022,0.11637879212920291,0.0359075061114896,0.08620205987256041,0.12146836051777342,0.1227908467919689,0.0006412054662766,0.010379513485352463,0.018154129763956237,0.048290786678956435,0.06299843706167595,0.14663567506912997,0.1596601611028734,0.004568588947220775,0.04147797859976756,0.11914399070252074,0.12271069610868433,0.000240452049853725,0.00031080821738690636
416,0.031819821263976276,0.06917003967458822,0.10892477858373743,0.1352542780427203,0.0021239931070412377,0.0134653147918086,0.004728890313789925,0.00849597242816495,0.055464272832925904,0.07129403278162946,0.10892477858373743,0.16142347613513405,0.014948102432573237,0.03510599927864385,0.044163026489800826,0.06023323848835811,0.04099707450006011,0.05606540295756021,0.08812567627139022,0.11637879212920291,0.0359075061114896,0.08620205987256041,0.12146836051777342,0.1227908467919689,0.0006412054662766,0.010379513485352463,0.018154129763956237,0.048290786678956435,0.06299843706167595,0.14663567506912997,0.1596601611028734,0.004568588947220775,0.04147797859976756,0.11914399070252074,0.12271069610868433,0.000240452049853725,0.0003151363484866479
417,0.03350298561295235,0.07141425880655633,0.12158858654270027,0.13545465475093174,0.0080150683284575,0.014186670941369776,0.005570472488277962,0.01799382839738709,0.056225704324129364,0.08668296397226787,0.11353344287260049,0.16182422955155693,0.019356390013224863,0.03678916362761993,0.04500460866428886,0.06167595078748046,0.041437903258125276,0.05863022482266661,0.09237366248547269,0.11653909349577204,0.039474211517653186,0.08620205987256041,0.134092093135094,0.14807838736825232,0.00144271229912235,0.010940568268344488,0.024085280327014787,0.048851841461948466,0.06480182743557888,0.14667575041077224,0.16611229110728168,0.0211597803871278,0.04893199214523304,0.13248907946940247,0.131166593195207,0.0003206027331383,0.00031952475057592136
418,0.03350298561295235,0.07141425880655633,0.12158858654270027,0.13545465475093174,0.0080150683284575,0.014186670941369776,0.005570472488277962,0.01799382839738709,0.056225704324129364,0.08668296397226787,0.11353344287260049,0.16182422955155693,0.019356390013224863,0.03678916362761993,0.04500460866428886,0.06167595078748046,0.041437903258125276,0.05863022482266661,0.09237366248547269,0.11653909349577204,0.039474211517653186,0.08620205987256041,0.134092093135094,0.14807838736825232,0.00144271229912235,0.010940568268344488,0.024085280327014787,0.048851841461948466,0.06480182743557888,0.14667575041077224,0.16611229110728168,0.0211597803871278,0.04893199214523304,0.13248907946940247,0.131166593195207,0.0003206027331383,0.00032397426295281955
419,0.03350298561295235,0.07141425880655633,0.12158858654270027,0.13545465475093174,0.0080150683284575,0.014186670941369776,0.005570472488277962,0.01799382839738709,0.056225704324129364,0.08668296397226787,0.11353344287260049,0.16182422955155693,0.019356390013224863,0.03678916362761993,0.04500460866428886,0.06167595078748046,0.041437903258125276,0.05863022482266661,0.09237366248547269,0.11653909349577204,0.039474211517653186,0.08620205987256041,0.134092093135094,0.14807838736825232,0.00144271229912235,0.010940568268344488,0.024085280327014787,0.048851841461948466,0.06480182743557888,0.14667575041077224,0.16611229110728168,0.0211597803871278,0.04893199214523304,0.13248907946940247,0.131166593195207,0.0003206027331383,0.00032848573660300434
420,0.03350298561295235,0.07141425880655633,0.12158858654270027,0.13545465475093174,0.0080150683284575,0.014186670941369776,0.005570472488277962,0.01799382839738709,0.056225704324129364,0.08668296397226787,0.11353344287260049,0.16182422955155693,0.019356390013224863,0.03678916362761993,0.04500460866428886,0.06167595078748046,0.041437903258125276,0.05863022482266661,0.09237366248547269,0.11653909349577204,0.039474211517653186,0.08620205987256041,0.134092093135094,0.14807838736825232,0.00144271229912235,0.010940568268344488,0.024085280327014787,0.048851841461948466,0.06480182743557888,0.14667575041077224,0.16611229110728168,0.0211597803871278,0.04893199214523304,0.13248907946940247,0.131166593195207,0.0003206027331383,0.00033306003436245883
421,0.03350298561295235,0.07141425880655633,0.12158858654270027,0.13545465475093174,0.0080150683284575,0.014186670941369776,0.005570472488277962,0.01799382839738709,0.056225704324129364,0.08668296397226787,0.11353344287260049,0.16182422955155693,0.019356390013224863,0.03678916362761993,0.04500460866428886,0.06167595078748046,0.041437903258125276,0.05863022482266661,0.09237366248547269,0.11653909349577204,0.039474211517653186,0.08620205987256041,0.134092093135094,0.14807838736825232,0.00144271229912235,0.010940568268344488,0.024085280327014787,0.048851841461948466,0.06480182743557888,0.14667575041077224,0.16611229110728168,0.0211597803871278,0.04893199214523304,0.13248907946940247,0.131166593195207,0.0003206027331383,0.0003376980310825091
422,0.03350298561295235,0.07141425880655633,0.12158858654270027,0.13545465475093174,0.0080150683284575,0.014186670941369776,0.005570472488277962,0.01799382839738709,0.056225704324129364,0.08668296397226787,0.11353344287260049,0.16182422955155693,0.019356390013224863,0.03678916362761993,0.04500460866428886,0.06167595078748046,0.041437903258125276,0.05863022482266661,0.09237366248547269,0.11653909349577204,0.039474211517653186,0.08620205987256041,0.134092093135094,0.14807838736825232,0.00144271229912235,0.010940568268344488,0.024085280327014787,0.048851841461948466,0.06480182743557888,0.14667575041077224,0.16611229110728168,0.0211597803871278,0.04893199214523304,0.13248907946940247,0.131166593195207,0.0003206027331383,0.00034240061379714254
423,0.03350298561295235,0.07141425880655633,0.12158858654270027,0.13545465475093174,0.0080150683284575,0.014186670941369776,0.005570472488277962,0.01799382839738709,0.056225704324129364,0.08668296397226787,0.11353344287260049,0.16182422955155693,0.019356390013224863,0.03678916362761993,0.04500460866428886,0.06167595078748046,0.041437903258125276,0.05863022482266661,0.09237366248547269,0.11653909349577204,0.039474211517653186,0.08620205987256041,0.134092093135094,0.14807838736825232,0.00144271229912235,0.010940568268344488,0.024085280327014787,0.048851841461948466,0.06480182743557888,0.14667575041077224,0.16611229110728168,0.0211597803871278,0.04893199214523304,0.13248907946940247,0.131166593195207,0.0003206027331383,0.00034716868189265597
424,0.03350298561295235,0.07141425880655633,0.12158858654270027,0.13545465475093174,0.0080150683284575,0.014186670941369776,0.005570472488277962,0.01799382839738709,0.056225704324129364,0.08668296397226787,0.11353344287260049,0.16182422955155693,0.019356390013224863,0.03678916362761993,0.04500460866428886,0.06167595078748046,0.041437903258125276,0.05863022482266661,0.09237366248547269,0.11653909349577204,0.039474211517653186,0.08620205987256041,0.134092093135094,0.14807838736825232,0.00144271229912235,0.010940568268344488,0.024085280327014787,0.048851841461948466,0.06480182743557888,0.14667575041077224,0.16611229110728168,0.0211597803871278,0.04893199214523304,0.13248907946940247,0.131166593195207,0.0003206027331383,0.00035200314727966794
425,0.03350298561295235,0.07141425880655633,0.12158858654270027,0.13545465475093174,0.0080150683284575,0.014186670941369776,0.005570472488277962,0.01799382839738709,0.056225704324129364,0.08668296397226787,0.11353344287260049,0.16182422955155693,0.019356390013224863,0.03678916362761993,0.04500460866428886,0.06167595078748046,0.041437903258125276,0.05863022482266661,0.09237366248547269,0.11653909349577204,0.039474211517653186,0.08620205987256041,0.134092093135094,0.14807838736825232,0.00144271229912235,0.010940568268344488,0.024085280327014787,0.048851841461948466,0.06480182743557888,0.14667575041077224,0.16611229110728168,0.0211597803871278,0.04893199214523304,0.13248907946940247,0.131166593195207,0.0003206027331383,0.000356904934567523
426,0.03350298561295235,0.07201538893119064,0.12595679878170962,0.13637638760870435,0.00977838336071815,0.015829759948703562,0.010018835410571875,0.020278122870997475,0.0621969302288302,0.09133170360277322,0.12062677834328538,0.1625455857011181,0.02007774616278604,0.03759067046046567,0.048811766120306174,0.06396024526109086,0.042840540215605336,0.06448122470244058,0.10127038833006051,0.12162866188434257,0.04500460866428886,0.0888069570793091,0.1352542780427203,0.15445036668937603,0.002644972548390975,0.011501623051336512,0.031018314431130525,0.05269907425960806,0.07097343004849116,0.14891996954274034,0.17400713341081234,0.02452610908507995,0.05253877289303891,0.13477337394301286,0.13457299723480143,0.0003206027331383,0.00036187498124112805
427,0.03350298561295235,0.07201538893119064,0.12595679878170962,0.13637638760870435,0.00977838336071815,0.015829759948703562,0.010018835410571875,0.020278122870997475,0.0621969302288302,0.09133170360277322,0.12062677834328538,0.1625455857011181,0.02007774616278604,0.03759067046046567,0.048811766120306174,0.06396024526109086,0.042840540215605336,0.06448122470244058,0.10127038833006051,0.12162866188434257,0.04500460866428886,0.0888069570793091,0.1352542780427203,0.15445036668937603,0.002644972548390975,0.011501623051336512,0.031018314431130525,0.05269907425960806,0.07097343004849116,0.14891996954274034,0.17400713341081234,0.02452610908507995,0.05253877289303891,0.13477337394301286,0.13457299723480143,0.0003206027331383,0.0003669142378402494
428,0.03350298561295235,0.07201538893119064,0.12595679878170962,0.13637638760870435,0.00977838336071815,0.015829759948703562,0.010018835410571875,0.020278122870997475,0.0621969302288302,0.09133170360277322,0.12062677834328538,0.1625455857011181,0.02007774616278604,0.03759067046046567,0.048811766120306174,0.06396024526109086,0.042840540215605336,0.06448122470244058,0.10127038833006051,0.12162866188434257,0.04500460866428886,0.0888069570793091,0.1352542780427203,0.15445036668937603,0.002644972548390975,0.011501623051336512,0.031018314431130525,0.05269907425960806,0.07097343004849116,0.14891996954274034,0.17400713341081234,0.02452610908507995,0.05253877289303891,0.13477337394301286,0.13457299723480143,0.0003206027331383,0.0003720236681413066
429,0.03350298561295235,0.07201538893119064,0.12595679878170962,0.13637638760870435,0.00977838336071815,0.015829759948703562,0.010018835410571875,0.020278122870997475,0.0621969302288302,0.09133170360277322,0.12062677834328538,0.1625455857011181,0.02007774616278604,0.03759067046046567,0.048811766120306174,0.06396024526109086,0.042840540215605336,0.06448122470244058,0.10127038833006051,0.12162866188434257,0.04500460866428886,0.0888069570793091,0.1352542780427203,0.15445036668937603,0.002644972548390975,0.011501623051336512,0.031018314431130525,0.05269907425960806,0.07097343004849116,0.14891996954274034,0.17400713341081234,0.02452610908507995,0.05253877289303891,0.13477337394301286,0.13457299723480143,0.0003206027331383,0.0003772042493416997
430,0.03350298561295235,0.07201538893119064,0.12595679878170962,0.13637638760870435,0.00977838336071815,0.015829759948703562,0.010018835410571875,0.020278122870997475,0.0621969302288302,0.09133170360277322,0.12062677834328538,0.1625455857011181,0.02007774616278604,0.03759067046046567,0.048811766120306174,0.06396024526109086,0.042840540215605336,0.06448122470244058,0.10127038833006051,0.12162866188434257,0.04500460866428886,0.0888069570793091,0.1352542780427203,0.15445036668937603,0.002644972548390975,0.011501623051336512,0.031018314431130525,0.05269907425960806,0.07097343004849116,0.14891996954274034,0.17400713341081234,0.02452610908507995,0.05253877289303891,0.13477337394301286,0.13457299723480143,0.0003206027331383,0.0003824569722466999
431,0.03350298561295235,0.07201538893119064,0.12595679878170962,0.13637638760870435,0.00977838336071815,0.015829759948703562,0.010018835410571875,0.020278122870997475,0.0621969302288302,0.09133170360277322,0.12062677834328538,0.1625455857011181,0.02007774616278604,0.03759067046046567,0.048811766120306174,0.06396024526109086,0.042840540215605336,0.06448122470244058,0.10127038833006051,0.12162866188434257,0.04500460866428886,0.0888069570793091,0.1352542780427203,0.15445036668937603,0.002644972548390975,0.011501623051336512,0.031018314431130525,0.05269907425960806,0.07097343004849116,0.14891996954274034,0.17400713341081234,0.02452610908507995,0.05253877289303891,0.13477337394301286,0.13457299723480143,0.0003206027331383,0.0003877828414589457
432,0.03350298561295235,0.07201538893119064,0.12595679878170962,0.13637638760870435,0.00977838336071815,0.015829759948703562,0.010018835410571875,0.020278122870997475,0.0621969302288302,0.09133170360277322,0.12062677834328538,0.1625455857011181,0.02007774616278604,0.03759067046046567,0.048811766120306174,0.06396024526109086,0.042840540215605336,0.06448122470244058,0.10127038833006051,0.12162866188434257,0.04500460866428886,0.0888069570793091,0.1352542780427203,0.15445036668937603,0.002644972548390975,0.011501623051336512,0.031018314431130525,0.05269907425960806,0.07097343004849116,0.14891996954274034,0.17400713341081234,0.02452610908507995,0.05253877289303891,0.13477337394301286,0.13457299723480143,0.0003206027331383,0.000393182875570577
433,0.03350298561295235,0.07201538893119064,0.12595679878170962,0.13637638760870435,0.00977838336071815,0.015829759948703562,0.010018835410571875,0.020278122870997475,0.0621969302288302,0.09133170360277322,0.12062677834328538,0.1625455857011181,0.02007774616278604,0.03759067046046567,0.048811766120306174,0.06396024526109086,0.042840540215605336,0.06448122470244058,0.10127038833006051,0.12162866188434257,0.04500460866428886,0.0888069570793091,0.1352542780427203,0.15445036668937603,0.002644972548390975,0.011501623051336512,0.031018314431130525,0.05269907425960806,0.07097343004849116,0.14891996954274034,0.17400713341081234,0.02452610908507995,0.05253877289303891,0.13477337394301286,0.13457299723480143,0.0003206027331383,0.00039865810735804387
434,0.03831202661002685,0.07558209433735423,0.12619725083156333,0.13870075742395704,0.011100869634913638,0.0189155612551597,0.011822225784474812,0.022842944736103876,0.06275798501182223,0.09545946379192882,0.12122790846791968,0.1628661884342564,0.02039834889592434,0.040115416983929786,0.04893199214523304,0.07353825191359756,0.04440347853965455,0.06688574520097784,0.10660040876848476,0.134092093135094,0.04504468400593115,0.10014827876407646,0.13825992866589187,0.1545705927143029,0.002805273914960125,0.012062677834328538,0.03250110207189516,0.053500581092453814,0.07273674508075181,0.15717548992105157,0.17685248266741474,0.0294954514487236,0.05358073177573839,0.14739710656033342,0.13970264096501422,0.0003606780747805875,0.0004042095839796306
435,0.03831202661002685,0.07558209433735423,0.12619725083156333,0.13870075742395704,0.011100869634913638,0.0189155612551597,0.011822225784474812,0.022842944736103876,0.06275798501182223,0.09545946379192882,0.12122790846791968,0.1628661884342564,0.02039834889592434,0.040115416983929786,0.04893199214523304,0.07353825191359756,0.04440347853965455,0.06688574520097784,0.10660040876848476,0.134092093135094,0.04504468400593115,0.10014827876407646,0.13825992866589187,0.1545705927143029,0.002805273914960125,0.012062677834328538,0.03250110207189516,0.053500581092453814,0.07273674508075181,0.15717548992105157,0.17685248266741474,0.0294954514487236,0.05358073177573839,0.14739710656033342,0.13970264096501422,0.0003606780747805875,0.0004098383671757261
436,0.03831202661002685,0.07558209433735423,0.12619725083156333,0.13870075742395704,0.011100869634913638,0.0189155612551597,0.011822225784474812,0.022842944736103876,0.06275798501182223,0.09545946379192882,0.12122790846791968,0.1628661884342564,0.02039834889592434,0.040115416983929786,0.04893199214523304,0.07353825191359756,0.04440347853965455,0.06688574520097784,0.10660040876848476,0.134092093135094,0.04504468400593115,0.10014827876407646,0.13825992866589187,0.1545705927143029,0.002805273914960125,0.012062677834328538,0.03250110207189516,0.053500581092453814,0.07273674508075181,0.15717548992105157,0.17685248266741474,0.0294954514487236,0.05358073177573839,0.14739710656033342,0.13970264096501422,0.0003606780747805875,0.0004155455334718875
437,0.03831202661002685,0.07558209433735423,0.12619725083156333,0.13870075742395704,0.011100869634913638,0.0189155612551597,0.011822225784474812,0.022842944736103876,0.06275798501182223,0.09545946379192882,0.12122790846791968,0.1628661884342564,0.02039834889592434,0.040115416983929786,0.04893199214523304,0.07353825191359756,0.04440347853965455,0.06688574520097784,0.10660040876848476,0.134092093135094,0.04504468400593115,0.10014827876407646,0.13825992866589187,0.1545705927143029,0.002805273914960125,0.012062677834328538,0.03250110207189516,0.053500581092453814,0.07273674508075181,0.15717548992105157,0.17685248266741474,0.0294954514487236,0.05358073177573839,0.14739710656033342,0.13970264096501422,0.0003606780747805875,0.0004213321743847289
438,0.03831202661002685,0.07558209433735423,0.12619725083156333,0.13870075742395704,0.011100869634913638,0.0189155612551597,0.011822225784474812,0.022842944736103876,0.06275798501182223,0.09545946379192882,0.12122790846791968,0.1628661884342564,0.02039834889592434,0.040115416983929786,0.04893199214523304,0.07353825191359756,0.04440347853965455,0.06688574520097784,0.10660040876848476,0.134092093135094,0.04504468400593115,0.10014827876407646,0.13825992866589187,0.1545705927143029,0.002805273914960125,0.012062677834328538,0.03250110207189516,0.053500581092453814,0.07273674508075181,0.15717548992105157,0.17685248266741474,0.0294954514487236,0.05358073177573839,0.14739710656033342,0.13970264096501422,0.0003606780747805875,0.00042719939663067764
439,0.03831202661002685,0.07558209433735423,0.12619725083156333,0.13870075742395704,0.011100869634913638,0.0189155612551597,0.011822225784474812,0.022842944736103876,0.06275798501182223,0.09545946379192882,0.12122790846791968,0.1628661884342564,0.02039834889592434,0.040115416983929786,0.04893199214523304,0.07353825191359756,0.04440347853965455,0.06688574520097784,0.10660040876848476,0.134092093135094,0.04504468400593115,0.10014827876407646,0.13825992866589187,0.1545705927143029,0.002805273914960125,0.012062677834328538,0.03250110207189516,0.053500581092453814,0.07273674508075181,0.15717548992105157,0.17685248266741474,0.0294954514487236,0.05358073177573839,0.14739710656033342,0.13970264096501422,0.0003606780747805875,0.0004331483223376398
440,0.03839217729331142,0.07678435458662285,0.12868192201338516,0.13974271630665652,0.011341321684767362,0.02548791728449485,0.030657636356349938,0.028453492566024124,0.06307858774496053,0.09634112130805915,0.12519536729050615,0.16839658558089207,0.0214803831202661,0.04087684847513325,0.04993387568629023,0.07658397787841141,0.044684005931150565,0.06716627259247385,0.11036749088285977,0.1366168396585581,0.04656754698833807,0.11217088125676271,0.13966256562337193,0.1574159419709053,0.002965575281529275,0.01554923255720755,0.03394381437101751,0.05582495090770649,0.08407806676551918,0.1651104075662245,0.17741353745040678,0.03486554722879012,0.053781108483949826,0.1484791407846752,0.16422875005009419,0.0003606780747805875,0.0004391800892596086
441,0.03839217729331142,0.07678435458662285,0.12868192201338516,0.13974271630665652,0.011341321684767362,0.02548791728449485,0.030657636356349938,0.028453492566024124,0.06307858774496053,0.09634112130805915,0.12519536729050615,0.16839658558089207,0.0214803831202661,0.04087684847513325,0.04993387568629023,0.07658397787841141,0.044684005931150565,0.06716627259247385,0.11036749088285977,0.1366168396585581,0.04656754698833807,0.11217088125676271,0.13966256562337193,0.1574159419709053,0.002965575281529275,0.01554923255720755,0.03394381437101751,0.05582495090770649,0.08407806676551918,0.1651104075662245,0.17741353745040678,0.03486554722879012,0.053781108483949826,0.1484791407846752,0.16422875005009419,0.0003606780747805875,0.0004452958509942655
442,0.03839217729331142,0.07678435458662285,0.12868192201338516,0.13974271630665652,0.011341321684767362,0.02548791728449485,0.030657636356349938,0.028453492566024124,0.06307858774496053,0.09634112130805915,0.12519536729050615,0.16839658558089207,0.0214803831202661,0.04087684847513325,0.04993387568629023,0.07658397787841141,0.044684005931150565,0.06716627259247385,0.11036749088285977,0.1366168396585581,0.04656754698833807,0.11217088125676271,0.13966256562337193,0.1574159419709053,0.002965575281529275,0.01554923255720755,0.03394381437101751,0.05582495090770649,0.08407806676551918,0.1651104075662245,0.17741353745040678,0.03486554722879012,0.053781108483949826,0.1484791407846752,0.16422875005009419,0.0003606780747805875,0.0004514967772036102
443,0.03839217729331142,0.07678435458662285,0.12868192201338516,0.13974271630665652,0.011341321684767362,0.02548791728449485,0.030657636356349938,0.028453492566024124,0.06307858774496053,0.09634112130805915,0.12519536729050615,0.16839658558089207,0.0214803831202661,0.04087684847513325,0.04993387568629023,0.07658397787841141,0.044684005931150565,0.06716627259247385,0.11036749088285977,0.1366168396585581,0.04656754698833807,0.11217088125676271,0.13966256562337193,0.1574159419709053,0.002965575281529275,0.01554923255720755,0.03394381437101751,0.05582495090770649,0.08407806676551918,0.1651104075662245,0.17741353745040678,0.03486554722879012,0.053781108483949826,0.1484791407846752,0.16422875005009419,0.0003606780747805875,0.00045778405383766163
444,0.03839217729331142,0.07678435458662285,0.12868192201338516,0.13974271630665652,0.011341321684767362,0.02548791728449485,0.030657636356349938,0.028453492566024124,0.06307858774496053,0.09634112130805915,0.12519536729050615,0.16839658558089207,0.0214803831202661,0.04087684847513325,0.04993387568629023,0.07658397787841141,0.044684005931150565,0.06716627259247385,0.11036749088285977,0.1366168396585581,0.04656754698833807,0.11217088125676271,0.13966256562337193,0.1574159419709053,0.002965575281529275,0.01554923255720755,0.03394381437101751,0.05582495090770649,0.08407806676551918,0.1651104075662245,0.17741353745040678,0.03486554722879012,0.053781108483949826,0.1484791407846752,0.16422875005009419,0.0003606780747805875,0.00046415888336127773
445,0.03839217729331142,0.07678435458662285,0.12868192201338516,0.13974271630665652,0.011341321684767362,0.02548791728449485,0.030657636356349938,0.028453492566024124,0.06307858774496053,0.09634112130805915,0.12519536729050615,0.16839658558089207,0.0214803831202661,0.04087684847513325,0.04993387568629023,0.07658397787841141,0.044684005931150565,0.06716627259247385,0.11036749088285977,0.1366168396585581,0.04656754698833807,0.11217088125676271,0.13966256562337193,0.1574159419709053,0.002965575281529275,0.01554923255720755,0.03394381437101751,0.05582495090770649,0.08407806676551918,0.1651104075662245,0.17741353745040678,0.03486554722879012,0.053781108483949826,0.1484791407846752,0.16422875005009419,0.0003606780747805875,0.0004706224849841282
446,0.03839217729331142,0.07678435458662285,0.12868192201338516,0.13974271630665652,0.011341321684767362,0.02548791728449485,0.030657636356349938,0.028453492566024124,0.06307858774496053,0.09634112130805915,0.12519536729050615,0.16839658558089207,0.0214803831202661,0.04087684847513325,0.04993387568629023,0.07658397787841141,0.044684005931150565,0.06716627259247385,0.11036749088285977,0.1366168396585581,0.04656754698833807,0.11217088125676271,0.13966256562337193,0.1574159419709053,0.002965575281529275,0.01554923255720755,0.03394381437101751,0.05582495090770649,0.08407806676551918,0.1651104075662245,0.17741353745040678,0.03486554722879012,0.053781108483949826,0.1484791407846752,0.16422875005009419,0.0003606780747805875,0.0004771760948938746
447,0.044924457981004286,0.07710495731976115,0.12932312747966176,0.14246783953833206,0.011902376467759388,0.030537410331423074,0.03378351300444836,0.0307778623812768,0.06388009457780627,0.1045164910030858,0.12655792890634393,0.17565022241814612,0.023804752935518775,0.042840540215605336,0.05049493046928225,0.08051136135935559,0.044684005931150565,0.06776740271710817,0.11393419628902336,0.140784675189356,0.05462269065843786,0.1128521620646816,0.14162625736384402,0.15921933234480823,0.0030056506231715624,0.01683164348976075,0.03482547188714784,0.05919127960565864,0.08544062838135695,0.16867711297238808,0.1875926742275478,0.03743036909389653,0.055183745441429885,0.14855929146795976,0.17044042800464873,0.0003606780747805875,0.00048382096649259574
448,0.044924457981004286,0.07710495731976115,0.12932312747966176,0.14246783953833206,0.011902376467759388,0.030537410331423074,0.03378351300444836,0.0307778623812768,0.06388009457780627,0.1045164910030858,0.12655792890634393,0.17565022241814612,0.023804752935518775,0.042840540215605336,0.05049493046928225,0.08051136135935559,0.044684005931150565,0.06776740271710817,0.11393419628902336,0.140784675189356,0.05462269065843786,0.1128521620646816,0.14162625736384402,0.15921933234480823,0.0030056506231715624,0.01683164348976075,0.03482547188714784,0.05919127960565864,0.08544062838135695,0.16867711297238808,0.1875926742275478,0.03743036909389653,0.055183745441429885,0.14855929146795976,0.17044042800464873,0.0003606780747805875,0.0004905583706365045
449,0.044924457981004286,0.07710495731976115,0.12932312747966176,0.14246783953833206,0.011902376467759388,0.030537410331423074,0.03378351300444836,0.0307778623812768,0.06388009457780627,0.1045164910030858,0.12655792890634393,0.17565022241814612,0.023804752935518775,0.042840540215605336,0.05049493046928225,0.08051136135935559,0.044684005931150565,0.06776740271710817,0.11393419628902336,0.140784675189356,0.05462269065843786,0.1128521620646816,0.14162625736384402,0.15921933234480823,0.0030056506231715624,0.01683164348976075,0.03482547188714784,0.05919127960565864,0.08544062838135695,0.16867711297238808,0.1875926742275478,0.03743036909389653,0.055183745441429885,0.14855929146795976,0.17044042800464873,0.0003606780747805875,0.0004973895958790063
450,0.044924457981004286,0.07710495731976115,0.12932312747966176,0.14246783953833206,0.011902376467759388,0.030537410331423074,0.03378351300444836,0.0307778623812768,0.06388009457780627,0.1045164910030858,0.12655792890634393,0.17565022241814612,0.023804752935518775,0.042840540215605336,0.05049493046928225,0.08051136135935559,0.044684005931150565,0.06776740271710817,0.11393419628902336,0.140784675189356,0.05462269065843786,0.1128521620646816,0.14162625736384402,0.15921933234480823,0.0030056506231715624,0.01683164348976075,0.03482547188714784,0.05919127960565864,0.08544062838135695,0.16867711297238808,0.1875926742275478,0.03743036909389653,0.055183745441429885,0.14855929146795976,0.17044042800464873,0.0003606780747805875,0.0005043159487171359
451,0.044924457981004286,0.07710495731976115,0.12932312747966176,0.14246783953833206,0.011902376467759388,0.030537410331423074,0.03378351300444836,0.0307778623812768,0.06388009457780627,0.1045164910030858,0.12655792890634393,0.17565022241814612,0.023804752935518775,0.042840540215605336,0.05049493046928225,0.08051136135935559,0.044684005931150565,0.06776740271710817,0.11393419628902336,0.140784675189356,0.05462269065843786,0.1128521620646816,0.14162625736384402,0.15921933234480823,0.0030056506231715624,0.01683164348976075,0.03482547188714784,0.05919127960565864,0.08544062838135695,0.16867711297238808,0.1875926742275478,0.03743036909389653,0.055183745441429885,0.14855929146795976,0.17044042800464873,0.0003606780747805875,0.0005113387538414326
452,0.044924457981004286,0.07710495731976115,0.12932312747966176,0.14246783953833206,0.011902376467759388,0.030537410331423074,0.03378351300444836,0.0307778623812768,0.06388009457780627,0.1045164910030858,0.12655792890634393,0.17565022241814612,0.023804752935518775,0.042840540215605336,0.05049493046928225,0.08051136135935559,0.044684005931150565,0.06776740271710817,0.11393419628902336,0.140784675189356,0.05462269065843786,0.1128521620646816,0.14162625736384402,0.15921933234480823,0.0030056506231715624,0.01683164348976075,0.03482547188714784,0.05919127960565864,0.08544062838135695,0.16867711297238808,0.1875926742275478,0.03743036909389653,0.055183745441429885,0.14855929146795976,0.17044042800464873,0.0003606780747805875,0.0005184593543892912
453,0.0455255881056386,0.07722518334468802,0.1298040315793692,0.14511281208672305,0.0166713421231916,0.03642848555283934,0.034504869154009535,0.033102232196529476,0.06564340961006693,0.1077225183344688,0.14379032581252754,0.17881617440788683,0.0240452049853725,0.04432332785636998,0.052979601651104075,0.08776499819660963,0.04496453332264658,0.06880936159980763,0.11822225784474813,0.14387047649581214,0.0593115056305855,0.1260369494649942,0.14579409289464193,0.1653909349577205,0.0034865547228790125,0.0173125475894682,0.0349456979120747,0.060273313830000404,0.09012944335350459,0.17388690738588547,0.1929627700076143,0.04019556766721436,0.05614555364084479,0.15336833246503426,0.17488879092694265,0.00048090409970745,0.0005256791122018424
454,0.0455255881056386,0.07722518334468802,0.1298040315793692,0.14511281208672305,0.0166713421231916,0.03642848555283934,0.034504869154009535,0.033102232196529476,0.06564340961006693,0.1077225183344688,0.14379032581252754,0.17881617440788683,0.0240452049853725,0.04432332785636998,0.052979601651104075,0.08776499819660963,0.04496453332264658,0.06880936159980763,0.11822225784474813,0.14387047649581214,0.0593115056305855,0.1260369494649942,0.14579409289464193,0.1653909349577205,0.0034865547228790125,0.0173125475894682,0.0349456979120747,0.060273313830000404,0.09012944335350459,0.17388690738588547,0.1929627700076143,0.04019556766721436,0.05614555364084479,0.15336833246503426,0.17488879092694265,0.00048090409970745,0.0005329994080844088
455,0.0455255881056386,0.07722518334468802,0.1298040315793692,0.14511281208672305,0.0166713421231916,0.03642848555283934,0.034504869154009535,0.033102232196529476,0.06564340961006693,0.1077225183344688,0.14379032581252754,0.17881617440788683,0.0240452049853725,0.04432332785636998,0.052979601651104075,0.08776499819660963,0.04496453332264658,0.06880936159980763,0.11822225784474813,0.14387047649581214,0.0593115056305855,0.1260369494649942,0.14579409289464193,0.1653909349577205,0.0034865547228790125,0.0173125475894682,0.0349456979120747,0.060273313830000404,0.09012944335350459,0.17388690738588547,0.1929627700076143,0.04019556766721436,0.05614555364084479,0.15336833246503426,0.17488879092694265,0.00048090409970745,0.0005404216420705915
456,0.0455255881056386,0.07722518334468802,0.1298040315793692,0.14511281208672305,0.0166713421231916,0.03642848555283934,0.034504869154009535,0.033102232196529476,0.06564340961006693,0.1077225183344688,0.14379032581252754,0.17881617440788683,0.0240452049853725,0.04432332785636998,0.052979601651104075,0.08776499819660963,0.04496453332264658,0.06880936159980763,0.11822225784474813,0.14387047649581214,0.0593115056305855,0.1260369494649942,0.14579409289464193,0.1653909349577205,0.0034865547228790125,0.0173125475894682,0.0349456979120747,0.060273313830000404,0.09012944335350459,0.17388690738588547,0.1929627700076143,0.04019556766721436,0.05614555364084479,0.15336833246503426,0.17488879092694265,0.00048090409970745,0.0005479472336900287
457,0.0455255881056386,0.07722518334468802,0.1298040315793692,0.14511281208672305,0.0166713421231916,0.03642848555283934,0.034504869154009535,0.033102232196529476,0.06564340961006693,0.1077225183344688,0.14379032581252754,0.17881617440788683,0.0240452049853725,0.04432332785636998,0.052979601651104075,0.08776499819660963,0.04496453332264658,0.06880936159980763,0.11822225784474813,0.14387047649581214,0.0593115056305855,0.1260369494649942,0.14579409289464193,0.1653909349577205,0.0034865547228790125,0.0173125475894682,0.0349456979120747,0.060273313830000404,0.09012944335350459,0.17388690738588547,0.1929627700076143,0.04019556766721436,0.05614555364084479,0.15336833246503426,0.17488879092694265,0.00048090409970745,0.0005555776222398878
458,0.047008375746403236,0.07794653949424919,0.13108644251192242,0.15064320923335872,0.01811405442231395,0.03674908828597764,0.034544944495651826,0.03482547188714784,0.06608423836813208,0.10992666212479461,0.14751733258526029,0.18138099627299323,0.024606259768364527,0.04604656754698834,0.0551436700997876,0.08992906664529315,0.04592634152206147,0.07045245060714142,0.12275077145032662,0.14539333947821906,0.061836252154049615,0.12719913437262054,0.1468360517773414,0.1683565102392498,0.0034865547228790125,0.017913677714102513,0.03578728008656274,0.06239730693704164,0.09213321043561896,0.17520939366008095,0.19308299603254117,0.040756622450206385,0.057147437181901975,0.15372901053981486,0.17649180459263414,0.00048090409970745,0.0005633142670601357
459,0.047008375746403236,0.07794653949424919,0.13108644251192242,0.15064320923335872,0.01811405442231395,0.03674908828597764,0.034544944495651826,0.03482547188714784,0.06608423836813208,0.10992666212479461,0.14751733258526029,0.18138099627299323,0.024606259768364527,0.04604656754698834,0.0551436700997876,0.08992906664529315,0.04592634152206147,0.07045245060714142,0.12275077145032662,0.14539333947821906,0.061836252154049615,0.12719913437262054,0.1468360517773414,0.1683565102392498,0.0034865547228790125,0.017913677714102513,0.03578728008656274,0.06239730693704164,0.09213321043561896,0.17520939366008095,0.19308299603254117,0.040756622450206385,0.057147437181901975,0.15372901053981486,0.17649180459263414,0.00048090409970745,0.0005711586478126428
460,0.047008375746403236,0.07794653949424919,0.13108644251192242,0.15064320923335872,0.01811405442231395,0.03674908828597764,0.034544944495651826,0.03482547188714784,0.06608423836813208,0.10992666212479461,0.14751733258526029,0.18138099627299323,0.024606259768364527,0.04604656754698834,0.0551436700997876,0.08992906664529315,0.04592634152206147,0.07045245060714142,0.12275077145032662,0.14539333947821906,0.061836252154049615,0.12719913437262054,0.1468360517773414,0.1683565102392498,0.0034865547228790125,0.017913677714102513,0.03578728008656274,0.06239730693704164,0.09213321043561896,0.17520939366008095,0.19308299603254117,0.040756622450206385,0.057147437181901975,0.15372901053981486,0.17649180459263414,0.00048090409970745,0.0005791122647641758
461,0.047008375746403236,0.07794653949424919,0.13108644251192242,0.15064320923335872,0.01811405442231395,0.03674908828597764,0.034544944495651826,0.03482547188714784,0.06608423836813208,0.10992666212479461,0.14751733258526029,0.18138099627299323,0.024606259768364527,0.04604656754698834,0.0551436700997876,0.08992906664529315,0.04592634152206147,0.07045245060714142,0.12275077145032662,0.14539333947821906,0.061836252154049615,0.12719913437262054,0.1468360517773414,0.1683565102392498,0.0034865547228790125,0.017913677714102513,0.03578728008656274,0.06239730693704164,0.09213321043561896,0.17520939366008095,0.19308299603254117,0.040756622450206385,0.057147437181901975,0.15372901053981486,0.17649180459263414,0.00048090409970745,0.0005871766390733255
462,0.047008375746403236,0.07794653949424919,0.13108644251192242,0.15064320923335872,0.01811405442231395,0.03674908828597764,0.034544944495651826,0.03482547188714784,0.06608423836813208,0.10992666212479461,0.14751733258526029,0.18138099627299323,0.024606259768364527,0.04604656754698834,0.0551436700997876,0.08992906664529315,0.04592634152206147,0.07045245060714142,0.12275077145032662,0.14539333947821906,0.061836252154049615,0.12719913437262054,0.1468360517773414,0.1683565102392498,0.0034865547228790125,0.017913677714102513,0.03578728008656274,0.06239730693704164,0.09213321043561896,0.17520939366008095,0.19308299603254117,0.040756622450206385,0.057147437181901975,0.15372901053981486,0.17649180459263414,0.00048090409970745,0.000595353313081437
463,0.047529355187752975,0.08043121067607101,0.1358554081673546,0.15429006532280687,0.01811405442231395,0.03883300605137659,0.03827195126838456,0.038432252634953715,0.07017192321564542,0.1138139702640965,0.14956117500901694,0.18390574279645733,0.0250070131847874,0.04865146475373702,0.0564260810323408,0.09173245701919609,0.04656754698833807,0.07293712178896325,0.1269186069811245,0.1513645653829199,0.06848875886666934,0.13096621648699555,0.15144471606620447,0.16839658558089207,0.0038071574560173127,0.018073979080671664,0.03586743076984731,0.06808800545024646,0.09325532000160301,0.17877609906624453,0.19320322205746804,0.041277601891556125,0.05810924538131688,0.15765639402075904,0.18506792770408367,0.0006812808079188875,0.0006036438506075869
464,0.047529355187752975,0.08043121067607101,0.1358554081673546,0.15429006532280687,0.01811405442231395,0.03883300605137659,0.03827195126838456,0.038432252634953715,0.07017192321564542,0.1138139702640965,0.14956117500901694,0.18390574279645733,0.0250070131847874,0.04865146475373702,0.0564260810323408,0.09173245701919609,0.04656754698833807,0.07293712178896325,0.1269186069811245,0.1513645653829199,0.06848875886666934,0.13096621648699555,0.15144471606620447,0.16839658558089207,0.0038071574560173127,0.018073979080671664,0.03586743076984731,0.06808800545024646,0.09325532000160301,0.17877609906624453,0.19320322205746804,0.041277601891556125,0.05810924538131688,0.15765639402075904,0.18506792770408367,0.0006812808079188875,0.0006120498372476697
465,0.047529355187752975,0.08043121067607101,0.1358554081673546,0.15429006532280687,0.01811405442231395,0.03883300605137659,0.03827195126838456,0.038432252634953715,0.07017192321564542,0.1138139702640965,0.14956117500901694,0.18390574279645733,0.0250070131847874,0.04865146475373702,0.0564260810323408,0.09173245701919609,0.04656754698833807,0.07293712178896325,0.1269186069811245,0.1513645653829199,0.06848875886666934,0.13096621648699555,0.15144471606620447,0.16839658558089207,0.0038071574560173127,0.018073979080671664,0.03586743076984731,0.06808800545024646,0.09325532000160301,0.17877609906624453,0.19320322205746804,0.041277601891556125,0.05810924538131688,0.15765639402075904,0.18506792770408367,0.0006812808079188875,0.0006205728806776501
466,0.047529355187752975,0.08043121067607101,0.1358554081673546,0.15429006532280687,0.01811405442231395,0.03883300605137659,0.03827195126838456,0.038432252634953715,0.07017192321564542,0.1138139702640965,0.14956117500901694,0.18390574279645733,0.0250070131847874,0.04865146475373702,0.0564260810323408,0.09173245701919609,0.04656754698833807,0.07293712178896325,0.1269186069811245,0.1513645653829199,0.06848875886666934,0.13096621648699555,0.15144471606620447,0.16839658558089207,0.0038071574560173127,0.018073979080671664,0.03586743076984731,0.06808800545024646,0.09325532000160301,0.17877609906624453,0.19320322205746804,0.041277601891556125,0.05810924538131688,0.15765639402075904,0.18506792770408367,0.0006812808079188875,0.0006292146109610344
467,0.047529355187752975,0.08043121067607101,0.1358554081673546,0.15429006532280687,0.01811405442231395,0.03883300605137659,0.03827195126838456,0.038432252634953715,0.07017192321564542,0.1138139702640965,0.14956117500901694,0.18390574279645733,0.0250070131847874,0.04865146475373702,0.0564260810323408,0.09173245701919609,0.04656754698833807,0.07293712178896325,0.1269186069811245,0.1513645653829199,0.06848875886666934,0.13096621648699555,0.15144471606620447,0.16839658558089207,0.0038071574560173127,0.018073979080671664,0.03586743076984731,0.06808800545024646,0.09325532000160301,0.17877609906624453,0.19320322205746804,0.041277601891556125,0.05810924538131688,0.15765639402075904,0.18506792770408367,0.0006812808079188875,0.0006379766808606282
468,0.04797018394581814,0.08155332024205507,0.13918166152366448,0.1599406884943694,0.018875485913517412,0.039995190959002926,0.0387929307097343,0.040476095058710373,0.07878812166873722,0.11409449765559251,0.15416983929788,0.18418627018795336,0.0259688213842023,0.050374704444355385,0.058590149481024326,0.09373622410131047,0.046767923696549515,0.07361840259688214,0.13284975754418307,0.15252675029054621,0.0708532040235643,0.13645653829198895,0.15316795575682282,0.169638921171803,0.0038472327976596,0.018554883180379112,0.03887308139301888,0.06836853284174248,0.09497855969222138,0.18053941409850519,0.19644932473049334,0.0490522181701599,0.05947180699715465,0.16555123632428967,0.18843425640203582,0.0006812808079188875,0.0006468607661546328
469,0.04797018394581814,0.08155332024205507,0.13918166152366448,0.1599406884943694,0.018875485913517412,0.039995190959002926,0.0387929307097343,0.040476095058710373,0.07878812166873722,0.11409449765559251,0.15416983929788,0.18418627018795336,0.0259688213842023,0.050374704444355385,0.058590149481024326,0.09373622410131047,0.046767923696549515,0.07361840259688214,0.13284975754418307,0.15252675029054621,0.0708532040235643,0.13645653829198895,0.15316795575682282,0.169638921171803,0.0038472327976596,0.018554883180379112,0.03887308139301888,0.06836853284174248,0.09497855969222138,0.18053941409850519,0.19644932473049334,0.0490522181701599,0.05947180699715465,0.16555123632428967,0.18843425640203582,0.0006812808079188875,0.0006558685659571428
470,0.04797018394581814,0.08155332024205507,0.13918166152366448,0.1599406884943694,0.018875485913517412,0.039995190959002926,0.0387929307097343,0.040476095058710373,0.07878812166873722,0.11409449765559251,0.15416983929788,0.18418627018795336,0.0259688213842023,0.050374704444355385,0.058590149481024326,0.09373622410131047,0.046767923696549515,0.07361840259688214,0.13284975754418307,0.15252675029054621,0.0708532040235643,0.13645653829198895,0.15316795575682282,0.169638921171803,0.0038472327976596,0.018554883180379112,0.03887308139301888,0.06836853284174248,0.09497855969222138,0.18053941409850519,0.19644932473049334,0.0490522181701599,0.05947180699715465,0.16555123632428967,0.18843425640203582,0.0006812808079188875,0.0006650018030431117
471,0.04797018394581814,0.08155332024205507,0.13918166152366448,0.1599406884943694,0.018875485913517412,0.039995190959002926,0.0387929307097343,0.040476095058710373,0.07878812166873722,0.11409449765559251,0.15416983929788,0.18418627018795336,0.0259688213842023,0.050374704444355385,0.058590149481024326,0.09373622410131047,0.046767923696549515,0.07361840259688214,0.13284975754418307,0.15252675029054621,0.0708532040235643,0.13645653829198895,0.15316795575682282,0.169638921171803,0.0038472327976596,0.018554883180379112,0.03887308139301888,0.06836853284174248,0.09497855969222138,0.18053941409850519,0.19644932473049334,0.0490522181701599,0.05947180699715465,0.16555123632428967,0.18843425640203582,0.0006812808079188875,0.0006742622241778342
472,0.048290786678956435,0.08267542980803912,0.1464753737025608,0.16354746924217528,0.01975714342964774,0.04251993748246704,0.0452049853725003,0.04239971145754017,0.08644251192241414,0.1166993948623412,0.15633390774656353,0.18570913317036028,0.02612912275077145,0.0522582455015429,0.059071053580731774,0.09413697751773334,0.04704845108804553,0.07373862862180901,0.1333707369855328,0.15288742836532682,0.07161463551476777,0.1449124353785116,0.15493127078908348,0.17232396906183625,0.00400753416422875,0.018675109205305976,0.039073458101230314,0.07137418346491403,0.09762353224061235,0.18310423596361158,0.2010579890193564,0.049733498978078786,0.0612351220294153,0.16695387328176972,0.19079870155893078,0.0007614314912034625,0.0006836516004510238
473,0.048290786678956435,0.08267542980803912,0.1464753737025608,0.16354746924217528,0.01975714342964774,0.04251993748246704,0.0452049853725003,0.04239971145754017,0.08644251192241414,0.1166993948623412,0.15633390774656353,0.18570913317036028,0.02612912275077145,0.0522582455015429,0.059071053580731774,0.09413697751773334,0.04704845108804553,0.07373862862180901,0.1333707369855328,0.15288742836532682,0.07161463551476777,0.1449124353785116,0.15493127078908348,0.17232396906183625,0.00400753416422875,0.018675109205305976,0.039073458101230314,0.07137418346491403,0.09762353224061235,0.18310423596361158,0.2010579890193564,0.049733498978078786,0.0612351220294153,0.16695387328176972,0.19079870155893078,0.0007614314912034625,0.0006931717276155408
474,0.048290786678956435,0.08267542980803912,0.1464753737025608,0.16354746924217528,0.01975714342964774,0.04251993748246704,0.0452049853725003,0.04239971145754017,0.08644251192241414,0.1166993948623412,0.15633390774656353,0.18570913317036028,0.02612912275077145,0.0522582455015429,0.059071053580731774,0.09413697751773334,0.04704845108804553,0.07373862862180901,0.1333707369855328,0.15288742836532682,0.07161463551476777,0.1449124353785116,0.15493127078908348,0.17232396906183625,0.00400753416422875,0.018675109205305976,0.039073458101230314,0.07137418346491403,0.09762353224061235,0.18310423596361158,0.2010579890193564,0.049733498978078786,0.0612351220294153,0.16695387328176972,0.19079870155893078,0.0007614314912034625,0.0007028244264308346
475,0.048290786678956435,0.08267542980803912,0.1464753737025608,0.16354746924217528,0.01975714342964774,0.04251993748246704,0.0452049853725003,0.04239971145754017,0.08644251192241414,0.1166993948623412,0.15633390774656353,0.18570913317036028,0.02612912275077145,0.0522582455015429,0.059071053580731774,0.09413697751773334,0.04704845108804553,0.07373862862180901,0.1333707369855328,0.15288742836532682,0.07161463551476777,0.1449124353785116,0.15493127078908348,0.17232396906183625,0.00400753416422875,0.018675109205305976,0.039073458101230314,0.07137418346491403,0.09762353224061235,0.18310423596361158,0.2010579890193564,0.049733498978078786,0.0612351220294153,0.16695387328176972,0.19079870155893078,0.0007614314912034625,0.0007126115430111746
476,0.0496934236364365,0.09053019676992746,0.14691620246062598,0.16591191439907024,0.019917444796216887,0.04292069089888991,0.04540536208071174,0.04448362922293912,0.08644251192241414,0.12267062076704204,0.15982046246944256,0.18739229751933636,0.026569951508836613,0.052458622209754335,0.0612351220294153,0.09421712820101791,0.04853123872881016,0.07393900533002044,0.13569510680078548,0.15990061315272713,0.07169478619805233,0.1455536408447882,0.1561736063799944,0.17737346210876448,0.0044884382639362,0.018795335230232836,0.0400753416422875,0.07606299843706167,0.09966737466436901,0.18855448242696268,0.20109806436099867,0.05049493046928225,0.06384001923616399,0.16695387328176972,0.19504668777301326,0.00080150683284575,0.0007225349491787215
477,0.0496934236364365,0.09053019676992746,0.14691620246062598,0.16591191439907024,0.019917444796216887,0.04292069089888991,0.04540536208071174,0.04448362922293912,0.08644251192241414,0.12267062076704204,0.15982046246944256,0.18739229751933636,0.026569951508836613,0.052458622209754335,0.0612351220294153,0.09421712820101791,0.04853123872881016,0.07393900533002044,0.13569510680078548,0.15990061315272713,0.07169478619805233,0.1455536408447882,0.1561736063799944,0.17737346210876448,0.0044884382639362,0.018795335230232836,0.0400753416422875,0.07606299843706167,0.09966737466436901,0.18855448242696268,0.20109806436099867,0.05049493046928225,0.06384001923616399,0.16695387328176972,0.19504668777301326,0.00080150683284575,0.000732596542821523
478,0.0496934236364365,0.09053019676992746,0.14691620246062598,0.16591191439907024,0.019917444796216887,0.04292069089888991,0.04540536208071174,0.04448362922293912,0.08644251192241414,0.12267062076704204,0.15982046246944256,0.18739229751933636,0.026569951508836613,0.052458622209754335,0.0612351220294153,0.09421712820101791,0.04853123872881016,0.07393900533002044,0.13569510680078548,0.15990061315272713,0.07169478619805233,0.1455536408447882,0.1561736063799944,0.17737346210876448,0.0044884382639362,0.018795335230232836,0.0400753416422875,0.07606299843706167,0.09966737466436901,0.18855448242696268,0.20109806436099867,0.05049493046928225,0.06384001923616399,0.16695387328176972,0.19504668777301326,0.00080150683284575,0.0007427982482564919
479,0.0496934236364365,0.09053019676992746,0.14691620246062598,0.16591191439907024,0.019917444796216887,0.04292069089888991,0.04540536208071174,0.04448362922293912,0.08644251192241414,0.12267062076704204,0.15982046246944256,0.18739229751933636,0.026569951508836613,0.052458622209754335,0.0612351220294153,0.09421712820101791,0.04853123872881016,0.07393900533002044,0.13569510680078548,0.15990061315272713,0.07169478619805233,0.1455536408447882,0.1561736063799944,0.17737346210876448,0.0044884382639362,0.018795335230232836,0.0400753416422875,0.07606299843706167,0.09966737466436901,0.18855448242696268,0.20109806436099867,0.05049493046928225,0.06384001923616399,0.16695387328176972,0.19504668777301326,0.00080150683284575,0.0007531420165974368
480,0.0503346291027131,0.09762353224061235,0.15974031178615797,0.16615236644892398,0.020238047529355187,0.043521821023524226,0.04716867711297239,0.055464272832925904,0.08668296397226787,0.1243938604576604,0.16038151725243457,0.1910792289504268,0.026690177533763477,0.053380355067526954,0.06712619725083156,0.09525908708371739,0.049092293511802186,0.07542179297078508,0.13597563419228148,0.16410852402516732,0.07654390253676913,0.14579409289464193,0.160581893960646,0.17777421552518735,0.0051697190718550876,0.019917444796216887,0.04163827996633671,0.07642367651184226,0.0997074500060113,0.1930028453492566,0.20177934516891757,0.05602532761591793,0.06516250551035947,0.1679958321644692,0.19624894802228188,0.00080150683284575,0.0007636298261282241
481,0.0503346291027131,0.09762353224061235,0.15974031178615797,0.16615236644892398,0.020238047529355187,0.043521821023524226,0.04716867711297239,0.055464272832925904,0.08668296397226787,0.1243938604576604,0.16038151725243457,0.1910792289504268,0.026690177533763477,0.053380355067526954,0.06712619725083156,0.09525908708371739,0.049092293511802186,0.07542179297078508,0.13597563419228148,0.16410852402516732,0.07654390253676913,0.14579409289464193,0.160581893960646,0.17777421552518735,0.0051697190718550876,0.019917444796216887,0.04163827996633671,0.07642367651184226,0.0997074500060113,0.1930028453492566,0.20177934516891757,0.05602532761591793,0.06516250551035947,0.1679958321644692,0.19624894802228188,0.00080150683284575,0.000774263682681127
482,0.0503346291027131,0.09762353224061235,0.15974031178615797,0.16615236644892398,0.020238047529355187,0.043521821023524226,0.04716867711297239,0.055464272832925904,0.08668296397226787,0.1243938604576604,0.16038151725243457,0.1910792289504268,0.026690177533763477,0.053380355067526954,0.06712619725083156,0.09525908708371739,0.049092293511802186,0.07542179297078508,0.13597563419228148,0.16410852402516732,0.07654390253676913,0.14579409289464193,0.160581893960646,0.17777421552518735,0.0051697190718550876,0.019917444796216887,0.04163827996633671,0.07642367651184226,0.0997074500060113,0.1930028453492566,0.20177934516891757,0.05602532761591793,0.06516250551035947,0.1679958321644692,0.19624894802228188,0.00080150683284575,0.0007850456200204508
483,0.0503346291027131,0.09762353224061235,0.15974031178615797,0.16615236644892398,0.020238047529355187,0.043521821023524226,0.04716867711297239,0.055464272832925904,0.08668296397226787,0.1243938604576604,0.16038151725243457,0.1910792289504268,0.026690177533763477,0.053380355067526954,0.06712619725083156,0.09525908708371739,0.049092293511802186,0.07542179297078508,0.13597563419228148,0.16410852402516732,0.07654390253676913,0.14579409289464193,0.160581893960646,0.17777421552518735,0.0051697190718550876,0.019917444796216887,0.04163827996633671,0.07642367651184226,0.0997074500060113,0.1930028453492566,0.20177934516891757,0.05602532761591793,0.06516250551035947,0.1679958321644692,0.19624894802228188,0.00080150683284575,0.0007959777002314986
484,0.050935759227347416,0.09802428565703522,0.16078227066885745,0.1663527431571354,0.020799102312347214,0.04516491003085801,0.049613272953151925,0.05947180699715465,0.08724401875525989,0.12639762753977477,0.16238528433454896,0.19180058509998799,0.027812287099747524,0.055183745441429885,0.06728649861740071,0.09590029254999399,0.04957319761150964,0.07786638881096461,0.13653668897527352,0.1670740993066966,0.07826714222738748,0.14731695587704885,0.16122309942692262,0.18049933875686291,0.0052097944134973755,0.020238047529355187,0.044283252514727686,0.07962970384322526,0.0997074500060113,0.2013785917524947,0.2032621328096822,0.05786879333146315,0.06548310824349778,0.1683565102392498,0.19733098224662365,0.00080150683284575,0.0008070620141149499
485,0.050935759227347416,0.09802428565703522,0.16078227066885745,0.1663527431571354,0.020799102312347214,0.04516491003085801,0.049613272953151925,0.05947180699715465,0.08724401875525989,0.12639762753977477,0.16238528433454896,0.19180058509998799,0.027812287099747524,0.055183745441429885,0.06728649861740071,0.09590029254999399,0.04957319761150964,0.07786638881096461,0.13653668897527352,0.1670740993066966,0.07826714222738748,0.14731695587704885,0.16122309942692262,0.18049933875686291,0.0052097944134973755,0.020238047529355187,0.044283252514727686,0.07962970384322526,0.0997074500060113,0.2013785917524947,0.2032621328096822,0.05786879333146315,0.06548310824349778,0.1683565102392498,0.19733098224662365,0.00080150683284575,0.000818300681586739
486,0.050935759227347416,0.09802428565703522,0.16078227066885745,0.1663527431571354,0.020799102312347214,0.04516491003085801,0.049613272953151925,0.05947180699715465,0.08724401875525989,0.12639762753977477,0.16238528433454896,0.19180058509998799,0.027812287099747524,0.055183745441429885,0.06728649861740071,0.09590029254999399,0.04957319761150964,0.07786638881096461,0.13653668897527352,0.1670740993066966,0.07826714222738748,0.14731695587704885,0.16122309942692262,0.18049933875686291,0.0052097944134973755,0.020238047529355187,0.044283252514727686,0.07962970384322526,0.0997074500060113,0.2013785917524947,0.2032621328096822,0.05786879333146315,0.06548310824349778,0.1683565102392498,0.19733098224662365,0.00080150683284575,0.0008296958520834907
487,0.052218170159900615,0.09990782671422274,0.1616238528433455,0.16727447601490802,0.02152045846190839,0.04640724562176893,0.0496934236364365,0.060553841221496416,0.08772492285496734,0.12743958642247424,0.16979922253837215,0.19288261932432973,0.029415300765439027,0.05710736184025969,0.06961086843265339,0.0968220254077666,0.0500140263695748,0.08351701198252715,0.14290866829639723,0.16747485272311946,0.07934917645172924,0.14795816134332546,0.1619444555764838,0.18138099627299323,0.005690698513204825,0.02035827355428205,0.044523704564581414,0.080150683284575,0.10359475814531319,0.20698913958241494,0.20354266020117823,0.05895082755580491,0.06600408768484751,0.16887748968059954,0.19913437262052658,0.00080150683284575,0.0008412497049736118
488,0.052218170159900615,0.09990782671422274,0.1616238528433455,0.16727447601490802,0.02152045846190839,0.04640724562176893,0.0496934236364365,0.060553841221496416,0.08772492285496734,0.12743958642247424,0.16979922253837215,0.19288261932432973,0.029415300765439027,0.05710736184025969,0.06961086843265339,0.0968220254077666,0.0500140263695748,0.08351701198252715,0.14290866829639723,0.16747485272311946,0.07934917645172924,0.14795816134332546,0.1619444555764838,0.18138099627299323,0.005690698513204825,0.02035827355428205,0.044523704564581414,0.080150683284575,0.10359475814531319,0.20698913958241494,0.20354266020117823,0.05895082755580491,0.06600408768484751,0.16887748968059954,0.19913437262052658,0.00080150683284575,0.0008529644499741025
489,0.052218170159900615,0.09990782671422274,0.1616238528433455,0.16727447601490802,0.02152045846190839,0.04640724562176893,0.0496934236364365,0.060553841221496416,0.08772492285496734,0.12743958642247424,0.16979922253837215,0.19288261932432973,0.029415300765439027,0.05710736184025969,0.06961086843265339,0.0968220254077666,0.0500140263695748,0.08351701198252715,0.14290866829639723,0.16747485272311946,0.07934917645172924,0.14795816134332546,0.1619444555764838,0.18138099627299323,0.005690698513204825,0.02035827355428205,0.044523704564581414,0.080150683284575,0.10359475814531319,0.20698913958241494,0.20354266020117823,0.05895082755580491,0.06600408768484751,0.16887748968059954,0.19913437262052658,0.00080150683284575,0.0008648423275731717
490,0.052218170159900615,0.09990782671422274,0.1616238528433455,0.16727447601490802,0.02152045846190839,0.04640724562176893,0.0496934236364365,0.060553841221496416,0.08772492285496734,0.12743958642247424,0.16979922253837215,0.19288261932432973,0.029415300765439027,0.05710736184025969,0.06961086843265339,0.0968220254077666,0.0500140263695748,0.08351701198252715,0.14290866829639723,0.16747485272311946,0.07934917645172924,0.14795816134332546,0.1619444555764838,0.18138099627299323,0.005690698513204825,0.02035827355428205,0.044523704564581414,0.080150683284575,0.10359475814531319,0.20698913958241494,0.20354266020117823,0.05895082755580491,0.06600408768484751,0.16887748968059954,0.19913437262052658,0.00080150683284575,0.0008768856094587427
491,0.05293952630946179,0.10916523063359115,0.16302648980082554,0.1680359075061115,0.024085280327014787,0.047409129162826115,0.05009417705285937,0.06111489600448844,0.08840620366288622,0.12936320282130406,0.17072095539614476,0.1930429206908989,0.030337033623211638,0.05971225904700837,0.0699314711657917,0.09818458702360437,0.05053500581092454,0.08940808720394341,0.15368893519817256,0.16791568148118463,0.0798300805514367,0.14851921612631747,0.16587183905742797,0.19127960565863825,0.0064521300044082875,0.02035827355428205,0.046086642888630625,0.08063158738428246,0.10375505951188234,0.2087123792730333,0.20382318759267423,0.06223700557047249,0.06752695066725443,0.1731655512363243,0.20093776299442953,0.00080150683284575,0.0008890965989529158
492,0.05293952630946179,0.10916523063359115,0.16302648980082554,0.1680359075061115,0.024085280327014787,0.047409129162826115,0.05009417705285937,0.06111489600448844,0.08840620366288622,0.12936320282130406,0.17072095539614476,0.1930429206908989,0.030337033623211638,0.05971225904700837,0.0699314711657917,0.09818458702360437,0.05053500581092454,0.08940808720394341,0.15368893519817256,0.16791568148118463,0.0798300805514367,0.14851921612631747,0.16587183905742797,0.19127960565863825,0.0064521300044082875,0.02035827355428205,0.046086642888630625,0.08063158738428246,0.10375505951188234,0.2087123792730333,0.20382318759267423,0.06223700557047249,0.06752695066725443,0.1731655512363243,0.20093776299442953,0.00080150683284575,0.0009014776314524918
493,0.05293952630946179,0.10916523063359115,0.16302648980082554,0.1680359075061115,0.024085280327014787,0.047409129162826115,0.05009417705285937,0.06111489600448844,0.08840620366288622,0.12936320282130406,0.17072095539614476,0.1930429206908989,0.030337033623211638,0.05971225904700837,0.0699314711657917,0.09818458702360437,0.05053500581092454,0.08940808720394341,0.15368893519817256,0.16791568148118463,0.0798300805514367,0.14851921612631747,0.16587183905742797,0.19127960565863825,0.0064521300044082875,0.02035827355428205,0.046086642888630625,0.08063158738428246,0.10375505951188234,0.2087123792730333,0.20382318759267423,0.06223700557047249,0.06752695066725443,0.1731655512363243,0.20093776299442953,0.00080150683284575,0.0009140310748756232
494,0.05346050575081152,0.1115697511321284,0.1679958321644692,0.17296517452811286,0.024125355668657075,0.047649581212679835,0.052338396184827475,0.06191640283733419,0.08888710776259368,0.1324490041277602,0.1711617841542099,0.19580811926421673,0.030577485673065362,0.06007293712178896,0.0753416422875005,0.10159099106319881,0.05109606059391656,0.09485833366729451,0.15653428445477496,0.1705606540295756,0.0811124914839899,0.1496814010339438,0.17100148278764077,0.1936440508155332,0.00657235602933515,0.020558650262493487,0.048050334629102714,0.08119264216727448,0.11160982647377068,0.21007494088887108,0.2045044684005931,0.06556325892678234,0.06776740271710817,0.17625135254278043,0.2067887628742035,0.0009618081994149,0.0009267593301146883
495,0.05346050575081152,0.1115697511321284,0.1679958321644692,0.17296517452811286,0.024125355668657075,0.047649581212679835,0.052338396184827475,0.06191640283733419,0.08888710776259368,0.1324490041277602,0.1711617841542099,0.19580811926421673,0.030577485673065362,0.06007293712178896,0.0753416422875005,0.10159099106319881,0.05109606059391656,0.09485833366729451,0.15653428445477496,0.1705606540295756,0.0811124914839899,0.1496814010339438,0.17100148278764077,0.1936440508155332,0.00657235602933515,0.020558650262493487,0.048050334629102714,0.08119264216727448,0.11160982647377068,0.21007494088887108,0.2045044684005931,0.06556325892678234,0.06776740271710817,0.17625135254278043,0.2067887628742035,0.0009618081994149,0.0009396648314954692
496,0.05346050575081152,0.1115697511321284,0.1679958321644692,0.17296517452811286,0.024125355668657075,0.047649581212679835,0.052338396184827475,0.06191640283733419,0.08888710776259368,0.1324490041277602,0.1711617841542099,0.19580811926421673,0.030577485673065362,0.06007293712178896,0.0753416422875005,0.10159099106319881,0.05109606059391656,0.09485833366729451,0.15653428445477496,0.1705606540295756,0.0811124914839899,0.1496814010339438,0.17100148278764077,0.1936440508155332,0.00657235602933515,0.020558650262493487,0.048050334629102714,0.08119264216727448,0.11160982647377068,0.21007494088887108,0.2045044684005931,0.06556325892678234,0.06776740271710817,0.17625135254278043,0.2067887628742035,0.0009618081994149,0.0009527500472427291
497,0.0541818619003727,0.1138540456057388,0.16847673626417664,0.176050975834569,0.0304572596481385,0.048090409970745,0.0583496974311706,0.06756702600889672,0.09101110086963492,0.1353344287260049,0.17144231154570594,0.20049693423636436,0.03137899250591111,0.061836252154049615,0.07754578607782632,0.10315392938724803,0.05125636196048571,0.09610066925820543,0.15657435979641726,0.17512924297679638,0.08115256682563218,0.15016230513365125,0.17228389372019395,0.19444555764837895,0.007774616278603775,0.020799102312347214,0.04957319761150964,0.08123271750891677,0.11273193603975473,0.21035546828036708,0.2087524546146756,0.07069290265699515,0.06784755340039274,0.182743557888831,0.2096741874724482,0.0009618081994149,0.0009660174799522646
498,0.0541818619003727,0.1138540456057388,0.16847673626417664,0.176050975834569,0.0304572596481385,0.048090409970745,0.0583496974311706,0.06756702600889672,0.09101110086963492,0.1353344287260049,0.17144231154570594,0.20049693423636436,0.03137899250591111,0.061836252154049615,0.07754578607782632,0.10315392938724803,0.05125636196048571,0.09610066925820543,0.15657435979641726,0.17512924297679638,0.08115256682563218,0.15016230513365125,0.17228389372019395,0.19444555764837895,0.007774616278603775,0.020799102312347214,0.04957319761150964,0.08123271750891677,0.11273193603975473,0.21035546828036708,0.2087524546146756,0.07069290265699515,0.06784755340039274,0.182743557888831,0.2096741874724482,0.0009618081994149,0.0009794696670695395
499,0.0541818619003727,0.1138540456057388,0.16847673626417664,0.176050975834569,0.0304572596481385,0.048090409970745,0.0583496974311706,0.06756702600889672,0.09101110086963492,0.1353344287260049,0.17144231154570594,0.20049693423636436,0.03137899250591111,0.061836252154049615,0.07754578607782632,0.10315392938724803,0.05125636196048571,0.09610066925820543,0.15657435979641726,0.17512924297679638,0.08115256682563218,0.15016230513365125,0.17228389372019395,0.19444555764837895,0.007774616278603775,0.020799102312347214,0.04957319761150964,0.08123271750891677,0.11273193603975473,0.21035546828036708,0.2087524546146756,0.07069290265699515,0.06784755340039274,0.182743557888831,0.2096741874724482,0.0009618081994149,0.00099310918137498
500,0.054943293391576165,0.11517653187993428,0.16943854446359155,0.17717308540055304,0.03194004728890314,0.051536889351981724,0.06267783432853766,0.06820823147517333,0.09369614875966818,0.1407045245060714,0.17168276359555965,0.20093776299442953,0.03157936921412255,0.06327896445317197,0.07894842303530637,0.1045164910030858,0.05185749208512003,0.09630104596641686,0.15733579128762074,0.1783352703081794,0.08471927223179578,0.1522862982406925,0.17749368813369135,0.1946860096982327,0.008696349136376388,0.02192121187833126,0.05057508115256683,0.08267542980803912,0.11501623051336513,0.2125996874123352,0.20979441349737507,0.08031098465114415,0.06824830681681561,0.18454694826273393,0.21203863262934317,0.0009618081994149,0.001006938631476027
501,0.054943293391576165,0.11517653187993428,0.16943854446359155,0.17717308540055304,0.03194004728890314,0.051536889351981724,0.06267783432853766,0.06820823147517333,0.09369614875966818,0.1407045245060714,0.17168276359555965,0.20093776299442953,0.03157936921412255,0.06327896445317197,0.07894842303530637,0.1045164910030858,0.05185749208512003,0.09630104596641686,0.15733579128762074,0.1783352703081794,0.08471927223179578,0.1522862982406925,0.17749368813369135,0.1946860096982327,0.008696349136376388,0.02192121187833126,0.05057508115256683,0.08267542980803912,0.11501623051336513,0.2125996874123352,0.20979441349737507,0.08031098465114415,0.06824830681681561,0.18454694826273393,0.21203863262934317,0.0009618081994149,0.0010209606623060464
502,0.054943293391576165,0.11517653187993428,0.16943854446359155,0.17717308540055304,0.03194004728890314,0.051536889351981724,0.06267783432853766,0.06820823147517333,0.09369614875966818,0.1407045245060714,0.17168276359555965,0.20093776299442953,0.03157936921412255,0.06327896445317197,0.07894842303530637,0.1045164910030858,0.05185749208512003,0.09630104596641686,0.15733579128762074,0.1783352703081794,0.08471927223179578,0.1522862982406925,0.17749368813369135,0.1946860096982327,0.008696349136376388,0.02192121187833126,0.05057508115256683,0.08267542980803912,0.11501623051336513,0.2125996874123352,0.20979441349737507,0.08031098465114415,0.06824830681681561,0.18454694826273393,0.21203863262934317,0.0009618081994149,0.001035177955630176
503,0.05498336873321845,0.12190918927583858,0.17128201017913677,0.1782551196248948,0.03206027331383,0.051576964693624015,0.06620446439305895,0.07369855328016671,0.09678195006612432,0.14282851761311266,0.17300524986975513,0.20125836572756783,0.03157936921412255,0.06363964252795255,0.07946940247665611,0.1061195046687773,0.05229832084318519,0.09794413497375065,0.16030136656915,0.1786157976996754,0.09217328577726125,0.1532481064401074,0.1862701879533523,0.19761150963811966,0.009658157335791288,0.022201739269827277,0.050895683885705124,0.08888710776259368,0.11978519616879733,0.21328096822025408,0.2147637558610187,0.08043121067607101,0.06848875886666934,0.18771290025247464,0.21231916002083917,0.001041958882699475,0.0010495932305582276
504,0.05498336873321845,0.12190918927583858,0.17128201017913677,0.1782551196248948,0.03206027331383,0.051576964693624015,0.06620446439305895,0.07369855328016671,0.09678195006612432,0.14282851761311266,0.17300524986975513,0.20125836572756783,0.03157936921412255,0.06363964252795255,0.07946940247665611,0.1061195046687773,0.05229832084318519,0.09794413497375065,0.16030136656915,0.1786157976996754,0.09217328577726125,0.1532481064401074,0.1862701879533523,0.19761150963811966,0.009658157335791288,0.022201739269827277,0.050895683885705124,0.08888710776259368,0.11978519616879733,0.21328096822025408,0.2147637558610187,0.08043121067607101,0.06848875886666934,0.18771290025247464,0.21231916002083917,0.001041958882699475,0.0010642092440647246
505,0.05822947140624374,0.12235001803390375,0.17160261291227508,0.1811806195647818,0.03278162946339117,0.05217809481825832,0.06768725203382359,0.07397908067166273,0.10090971025527992,0.1432693463711778,0.17320562657796656,0.20218009858534045,0.03250110207189516,0.06363964252795255,0.08640243658077185,0.1077225183344688,0.05261892357632349,0.09890594317316555,0.16170400352663006,0.17885624974952913,0.0948984090089368,0.15469081873922974,0.18647056466156375,0.1978118863463311,0.009818458702360438,0.022883020077746164,0.05205786879333146,0.09097102552799263,0.12078707970985453,0.21348134492846552,0.21604616679357191,0.08932793652065883,0.06848875886666934,0.19051817416743477,0.21300044082875808,0.001041958882699475,0.0010790287915161836
506,0.05822947140624374,0.12235001803390375,0.17160261291227508,0.1811806195647818,0.03278162946339117,0.05217809481825832,0.06768725203382359,0.07397908067166273,0.10090971025527992,0.1432693463711778,0.17320562657796656,0.20218009858534045,0.03250110207189516,0.06363964252795255,0.08640243658077185,0.1077225183344688,0.05261892357632349,0.09890594317316555,0.16170400352663006,0.17885624974952913,0.0948984090089368,0.15469081873922974,0.18647056466156375,0.1978118863463311,0.009818458702360438,0.022883020077746164,0.05205786879333146,0.09097102552799263,0.12078707970985453,0.21348134492846552,0.21604616679357191,0.08932793652065883,0.06848875886666934,0.19051817416743477,0.21300044082875808,0.001041958882699475,0.0010940547072057424
507,0.05822947140624374,0.12235001803390375,0.17160261291227508,0.1811806195647818,0.03278162946339117,0.05217809481825832,0.06768725203382359,0.07397908067166273,0.10090971025527992,0.1432693463711778,0.17320562657796656,0.20218009858534045,0.03250110207189516,0.06363964252795255,0.08640243658077185,0.1077225183344688,0.05261892357632349,0.09890594317316555,0.16170400352663006,0.17885624974952913,0.0948984090089368,0.15469081873922974,0.18647056466156375,0.1978118863463311,0.009818458702360438,0.022883020077746164,0.05205786879333146,0.09097102552799263,0.12078707970985453,0.21348134492846552,0.21604616679357191,0.08932793652065883,0.06848875886666934,0.19051817416743477,0.21300044082875808,0.001041958882699475,0.0011092898648952228
508,0.06456137538572516,0.12291107281689577,0.17276479781990142,0.18282370857211558,0.03314230753817176,0.052859375626177214,0.06900973830801907,0.07646375185348456,0.1022722718711177,0.14475213401194245,0.1753696950266501,0.20522582455015428,0.03266140343846431,0.06720634793411615,0.08796537490482106,0.11056786759107122,0.054302087925299565,0.10078948423035307,0.16362761992545988,0.1792169278243097,0.099386847272873,0.16082234601049974,0.18711177012784033,0.20061716026129123,0.010018835410571875,0.024726485793291387,0.052739149601250354,0.09181260770248066,0.12154851120105799,0.2138420230032461,0.2174087284094097,0.09213321043561896,0.07005169719071855,0.19180058509998799,0.21344126958682322,0.001041958882699475,0.0011247371783647518
509,0.06456137538572516,0.12291107281689577,0.17276479781990142,0.18282370857211558,0.03314230753817176,0.052859375626177214,0.06900973830801907,0.07646375185348456,0.1022722718711177,0.14475213401194245,0.1753696950266501,0.20522582455015428,0.03266140343846431,0.06720634793411615,0.08796537490482106,0.11056786759107122,0.054302087925299565,0.10078948423035307,0.16362761992545988,0.1792169278243097,0.099386847272873,0.16082234601049974,0.18711177012784033,0.20061716026129123,0.010018835410571875,0.024726485793291387,0.052739149601250354,0.09181260770248066,0.12154851120105799,0.2138420230032461,0.2174087284094097,0.09213321043561896,0.07005169719071855,0.19180058509998799,0.21344126958682322,0.001041958882699475,0.001140399601970033
510,0.06456137538572516,0.12291107281689577,0.17276479781990142,0.18282370857211558,0.03314230753817176,0.052859375626177214,0.06900973830801907,0.07646375185348456,0.1022722718711177,0.14475213401194245,0.1753696950266501,0.20522582455015428,0.03266140343846431,0.06720634793411615,0.08796537490482106,0.11056786759107122,0.054302087925299565,0.10078948423035307,0.16362761992545988,0.1792169278243097,0.099386847272873,0.16082234601049974,0.18711177012784033,0.20061716026129123,0.010018835410571875,0.024726485793291387,0.052739149601250354,0.09181260770248066,0.12154851120105799,0.2138420230032461,0.2174087284094097,0.09213321043561896,0.07005169719071855,0.19180058509998799,0.21344126958682322,0.001041958882699475,0.0011562801312073752
511,0.06504227948543262,0.1259968741233519,0.17476856490201578,0.18398589347974192,0.03422434176251352,0.053139903017673226,0.070532601290426,0.07710495731976115,0.10267302528754058,0.14487236003686932,0.17853564701639082,0.2061475574079269,0.03470524586222098,0.06868913557488078,0.08972868993708172,0.11561736063799943,0.05734781389011341,0.10756221696789965,0.16402837334188275,0.179537530557448,0.10139061435498738,0.16330701719232157,0.1881938043521821,0.20250070131847875,0.011341321684767362,0.025407766601210274,0.05526389612471446,0.09385645012623732,0.12595679878170962,0.21580571474371818,0.2224982967979802,0.09421712820101791,0.07233599166432894,0.19236163988298,0.21468360517773413,0.001041958882699475,0.0011723818032865986
512,0.06504227948543262,0.1259968741233519,0.17476856490201578,0.18398589347974192,0.03422434176251352,0.053139903017673226,0.070532601290426,0.07710495731976115,0.10267302528754058,0.14487236003686932,0.17853564701639082,0.2061475574079269,0.03470524586222098,0.06868913557488078,0.08972868993708172,0.11561736063799943,0.05734781389011341,0.10756221696789965,0.16402837334188275,0.179537530557448,0.10139061435498738,0.16330701719232157,0.1881938043521821,0.20250070131847875,0.011341321684767362,0.025407766601210274,0.05526389612471446,0.09385645012623732,0.12595679878170962,0.21580571474371818,0.2224982967979802,0.09421712820101791,0.07233599166432894,0.19236163988298,0.21468360517773413,0.001041958882699475,0.0011887076977119032
513,0.06904981364966137,0.12788041518053941,0.17508916763515409,0.18426642087123793,0.034424718470724966,0.05358073177573839,0.07157456017312548,0.07995030657636357,0.10267302528754058,0.1452330381116499,0.18077986614835892,0.20686891355748807,0.0349456979120747,0.07029214924057228,0.09429727888430249,0.11597803871278002,0.059872560413577525,0.11489600448843826,0.169919448563299,0.18266340720554644,0.10251272392097142,0.16390814731695588,0.18895523584338556,0.20310183144311306,0.011581773734621088,0.025688293992706286,0.057668416623251714,0.09513886105879053,0.1292429767963772,0.2208552077906464,0.2269867350619164,0.09726285416583176,0.07325772452210155,0.19276239329940287,0.21945257083316635,0.001041958882699475,0.0012052609368708425
514,0.06904981364966137,0.12788041518053941,0.17508916763515409,0.18426642087123793,0.034424718470724966,0.05358073177573839,0.07157456017312548,0.07995030657636357,0.10267302528754058,0.1452330381116499,0.18077986614835892,0.20686891355748807,0.0349456979120747,0.07029214924057228,0.09429727888430249,0.11597803871278002,0.059872560413577525,0.11489600448843826,0.169919448563299,0.18266340720554644,0.10251272392097142,0.16390814731695588,0.18895523584338556,0.20310183144311306,0.011581773734621088,0.025688293992706286,0.057668416623251714,0.09513886105879053,0.1292429767963772,0.2208552077906464,0.2269867350619164,0.09726285416583176,0.07325772452210155,0.19276239329940287,0.21945257083316635,0.001041958882699475,0.0012220446866314887
515,0.06941049172444196,0.12944335350458863,0.17565022241814612,0.18546868112050655,0.03678916362761993,0.05790886867310544,0.07345810123031299,0.08179377229190879,0.10279325131246744,0.14855929146795976,0.1875525988859055,0.20702921492405724,0.035065923937001565,0.07033222458221457,0.09449765559251393,0.11714022362040637,0.06279806035346451,0.11533683324650343,0.17068088005450247,0.18594958522021401,0.10267302528754058,0.16422875005009419,0.19147998236684968,0.20470484510880455,0.011902376467759388,0.025888670700917726,0.0586703001643089,0.09578006652506713,0.12968380555444234,0.22237807077305333,0.23323848835811326,0.09806436099867752,0.07357832725523986,0.19448563299002125,0.22069490642407727,0.001202260249268625,0.0012390621569479156
516,0.06941049172444196,0.12944335350458863,0.17565022241814612,0.18546868112050655,0.03678916362761993,0.05790886867310544,0.07345810123031299,0.08179377229190879,0.10279325131246744,0.14855929146795976,0.1875525988859055,0.20702921492405724,0.035065923937001565,0.07033222458221457,0.09449765559251393,0.11714022362040637,0.06279806035346451,0.11533683324650343,0.17068088005450247,0.18594958522021401,0.10267302528754058,0.16422875005009419,0.19147998236684968,0.20470484510880455,0.011902376467759388,0.025888670700917726,0.0586703001643089,0.09578006652506713,0.12968380555444234,0.22237807077305333,0.23323848835811326,0.09806436099867752,0.07357832725523986,0.19448563299002125,0.22069490642407727,0.001202260249268625,0.00125631660247412
517,0.06941049172444196,0.12944335350458863,0.17565022241814612,0.18546868112050655,0.03678916362761993,0.05790886867310544,0.07345810123031299,0.08179377229190879,0.10279325131246744,0.14855929146795976,0.1875525988859055,0.20702921492405724,0.035065923937001565,0.07033222458221457,0.09449765559251393,0.11714022362040637,0.06279806035346451,0.11533683324650343,0.17068088005450247,0.18594958522021401,0.10267302528754058,0.16422875005009419,0.19147998236684968,0.20470484510880455,0.011902376467759388,0.025888670700917726,0.0586703001643089,0.09578006652506713,0.12968380555444234,0.22237807077305333,0.23323848835811326,0.09806436099867752,0.07357832725523986,0.19448563299002125,0.22069490642407727,0.001202260249268625,0.0012738113231864784
518,0.07193523824790607,0.13224862741954876,0.1782951949665371,0.18602973590349858,0.037149841702400516,0.05826954674788602,0.07682442992826514,0.08327655993267342,0.10519777181100469,0.1491203462509518,0.18807357832725524,0.20911313268945617,0.03510599927864385,0.07101350539013344,0.09501863503386367,0.11930429206908989,0.06492205346050575,0.11782150442832526,0.17192321564541338,0.18623011261171002,0.10311385404560573,0.16495010619965536,0.19280246864104517,0.211597803871278,0.0131447120586703,0.02600889672584459,0.0586703001643089,0.09718270348254719,0.1304853123872881,0.22622530357071294,0.23476135134052017,0.09890594317316555,0.07381877930509358,0.19676992746363162,0.22193724201498818,0.001202260249268625,0.001291549665014884
519,0.07193523824790607,0.13224862741954876,0.1782951949665371,0.18602973590349858,0.037149841702400516,0.05826954674788602,0.07682442992826514,0.08327655993267342,0.10519777181100469,0.1491203462509518,0.18807357832725524,0.20911313268945617,0.03510599927864385,0.07101350539013344,0.09501863503386367,0.11930429206908989,0.06492205346050575,0.11782150442832526,0.17192321564541338,0.18623011261171002,0.10311385404560573,0.16495010619965536,0.19280246864104517,0.211597803871278,0.0131447120586703,0.02600889672584459,0.0586703001643089,0.09718270348254719,0.1304853123872881,0.22622530357071294,0.23476135134052017,0.09890594317316555,0.07381877930509358,0.19676992746363162,0.22193724201498818,0.001202260249268625,0.0013095350204826676
520,0.07301727247224783,0.13252915481104477,0.17937722919087884,0.18855448242696268,0.03755059511882339,0.0593115056305855,0.07942932713501383,0.0846391215485112,0.1064401074019156,0.14920049693423637,0.19244179056626456,0.2093535847393099,0.037229992385685085,0.07113373141506031,0.09914639522301928,0.12046647697671622,0.06929026569951509,0.12339197691660321,0.17216366769526711,0.1875926742275478,0.1035546828036709,0.16715424998998116,0.195006612431371,0.21203863262934317,0.014186670941369776,0.02673025287540576,0.05887067687252034,0.09734300484911634,0.13108644251192242,0.2269867350619164,0.23476135134052017,0.09986775137258046,0.07558209433735423,0.19805233839618483,0.2260650022041438,0.001202260249268625,0.001327770829355429
521,0.07301727247224783,0.13252915481104477,0.17937722919087884,0.18855448242696268,0.03755059511882339,0.0593115056305855,0.07942932713501383,0.0846391215485112,0.1064401074019156,0.14920049693423637,0.19244179056626456,0.2093535847393099,0.037229992385685085,0.07113373141506031,0.09914639522301928,0.12046647697671622,0.06929026569951509,0.12339197691660321,0.17216366769526711,0.1875926742275478,0.1035546828036709,0.16715424998998116,0.195006612431371,0.21203863262934317,0.014186670941369776,0.02673025287540576,0.05887067687252034,0.09734300484911634,0.13108644251192242,0.2269867350619164,0.23476135134052017,0.09986775137258046,0.07558209433735423,0.19805233839618483,0.2260650022041438,0.001202260249268625,0.0013462605792989096
522,0.07530156694585821,0.13870075742395704,0.18069971546507435,0.18999719472608503,0.037630745802107964,0.06043361519656955,0.08043121067607101,0.08487957359836493,0.10976636075822546,0.15008215445036668,0.19256201659119143,0.20959403678916363,0.03807157456017313,0.07125395743998718,0.10046888149721477,0.12198933995912316,0.07089327936520659,0.12615717548992106,0.17420751011902377,0.20246062597683645,0.10471686771129723,0.17224381837855168,0.19532721516450927,0.21247946138740834,0.01426682162465435,0.028012663807958964,0.05943173165551236,0.09814451168196209,0.1372179697831924,0.22838937201939646,0.23748647457219574,0.10026850478900333,0.07670420390333828,0.19901414659559974,0.2260650022041438,0.001202260249268625,0.0013650078065460137
523,0.07530156694585821,0.13870075742395704,0.18069971546507435,0.18999719472608503,0.037630745802107964,0.06043361519656955,0.08043121067607101,0.08487957359836493,0.10976636075822546,0.15008215445036668,0.19256201659119143,0.20959403678916363,0.03807157456017313,0.07125395743998718,0.10046888149721477,0.12198933995912316,0.07089327936520659,0.12615717548992106,0.17420751011902377,0.20246062597683645,0.10471686771129723,0.17224381837855168,0.19532721516450927,0.21247946138740834,0.01426682162465435,0.028012663807958964,0.05943173165551236,0.09814451168196209,0.1372179697831924,0.22838937201939646,0.23748647457219574,0.10026850478900333,0.07670420390333828,0.19901414659559974,0.2260650022041438,0.001202260249268625,0.0013840160965731317
524,0.07558209433735423,0.13918166152366448,0.18134092093135093,0.19160020839177655,0.039474211517653186,0.06159580010419589,0.08155332024205507,0.08487957359836493,0.11321284013946219,0.15056305855007415,0.19428525628180981,0.2096341121308059,0.0381517252434577,0.07165471085641005,0.10143068969662966,0.12198933995912316,0.07173486153969462,0.12780026449725485,0.17565022241814612,0.20654831082434977,0.10511762112772012,0.17232396906183625,0.1958882699475013,0.2160862421352142,0.014547349016150363,0.02881417064080471,0.06279806035346451,0.09814451168196209,0.1382198533242496,0.23131487195928346,0.23932994028774096,0.10026850478900333,0.07670420390333828,0.2045445437422354,0.22626537891235524,0.0012824109325532,0.0014032890847858733
525,0.07558209433735423,0.13918166152366448,0.18134092093135093,0.19160020839177655,0.039474211517653186,0.06159580010419589,0.08155332024205507,0.08487957359836493,0.11321284013946219,0.15056305855007415,0.19428525628180981,0.2096341121308059,0.0381517252434577,0.07165471085641005,0.10143068969662966,0.12198933995912316,0.07173486153969462,0.12780026449725485,0.17565022241814612,0.20654831082434977,0.10511762112772012,0.17232396906183625,0.1958882699475013,0.2160862421352142,0.014547349016150363,0.02881417064080471,0.06279806035346451,0.09814451168196209,0.1382198533242496,0.23131487195928346,0.23932994028774096,0.10026850478900333,0.07670420390333828,0.2045445437422354,0.22626537891235524,0.0012824109325532,0.001422830457214352
526,0.07638360117019997,0.14054422313950227,0.18298400993868472,0.1949264617480864,0.04035586903378351,0.0631587384282451,0.0843185188153729,0.08680318999719473,0.11437502504708853,0.15140464072456217,0.19697030417184305,0.2099547148639442,0.04035586903378351,0.0721356149561175,0.10255279926261371,0.12295114815853805,0.07401915601330501,0.12816094257203542,0.17785436620847192,0.2074299683404801,0.10784274435939567,0.17264457179497456,0.19693022883020078,0.21744880375105197,0.01554923255720755,0.028894321324089287,0.06396024526109086,0.10070933354706849,0.1413858053139903,0.23303811164990182,0.240452049853725,0.10307377870396345,0.07698473129483428,0.20574680399150402,0.2286298240692502,0.0012824109325532,0.0014426439512181574
527,0.07638360117019997,0.14054422313950227,0.18298400993868472,0.1949264617480864,0.04035586903378351,0.0631587384282451,0.0843185188153729,0.08680318999719473,0.11437502504708853,0.15140464072456217,0.19697030417184305,0.2099547148639442,0.04035586903378351,0.0721356149561175,0.10255279926261371,0.12295114815853805,0.07401915601330501,0.12816094257203542,0.17785436620847192,0.2074299683404801,0.10784274435939567,0.17264457179497456,0.19693022883020078,0.21744880375105197,0.01554923255720755,0.028894321324089287,0.06396024526109086,0.10070933354706849,0.1413858053139903,0.23303811164990182,0.240452049853725,0.10307377870396345,0.07698473129483428,0.20574680399150402,0.2286298240692502,0.0012824109325532,0.00146273335620113
528,0.07706488197811887,0.1423476135134052,0.1872720714944095,0.19809241373782713,0.040636396425279525,0.06496212880214804,0.0862421352142027,0.08840620366288622,0.11529675790486114,0.15212599687412334,0.19825271510439627,0.21496413256923017,0.041558129283052136,0.07241614234761351,0.10547829920250071,0.12303129884182262,0.07429968340480103,0.1295235041878732,0.17841542099146396,0.20791087244018755,0.10792289504268024,0.17368653067767403,0.19797218771290026,0.21829038592554,0.016030136656915,0.02997635554843105,0.06436099867751373,0.10315392938724803,0.1455937161864305,0.23359916643289383,0.24153408407806676,0.10343445677874404,0.07734540936961487,0.2090329820061716,0.22943133090209594,0.0012824109325532,0.0014831025143361043
529,0.07706488197811887,0.1423476135134052,0.1872720714944095,0.19809241373782713,0.040636396425279525,0.06496212880214804,0.0862421352142027,0.08840620366288622,0.11529675790486114,0.15212599687412334,0.19825271510439627,0.21496413256923017,0.041558129283052136,0.07241614234761351,0.10547829920250071,0.12303129884182262,0.07429968340480103,0.1295235041878732,0.17841542099146396,0.20791087244018755,0.10792289504268024,0.17368653067767403,0.19797218771290026,0.21829038592554,0.016030136656915,0.02997635554843105,0.06436099867751373,0.10315392938724803,0.1455937161864305,0.23359916643289383,0.24153408407806676,0.10343445677874404,0.07734540936961487,0.2090329820061716,0.22943133090209594,0.0012824109325532,0.0015037553212997384
530,0.07706488197811887,0.14290866829639723,0.18811365366889754,0.20065723560293353,0.04107722518334469,0.06568348495170921,0.08648258726405643,0.08996914198693544,0.1157375866629263,0.15232637358233478,0.20145874243577927,0.21584579008536048,0.042720314190678475,0.0724562176892558,0.10595920330220815,0.1256762713902136,0.07462028613793932,0.1333306616438905,0.17909670179938283,0.20983448883901734,0.1084037991423877,0.17769406484190278,0.1984130164709654,0.22333987897246824,0.016470965414980162,0.03049733498978079,0.06588386165992065,0.10487716907786639,0.1458742435779265,0.2353224061235122,0.24153408407806676,0.10411573758666293,0.07826714222738748,0.2109966737466437,0.23055344046808,0.0012824109325532,0.0015246957270175728
531,0.07706488197811887,0.14290866829639723,0.18811365366889754,0.20065723560293353,0.04107722518334469,0.06568348495170921,0.08648258726405643,0.08996914198693544,0.1157375866629263,0.15232637358233478,0.20145874243577927,0.21584579008536048,0.042720314190678475,0.0724562176892558,0.10595920330220815,0.1256762713902136,0.07462028613793932,0.1333306616438905,0.17909670179938283,0.20983448883901734,0.1084037991423877,0.17769406484190278,0.1984130164709654,0.22333987897246824,0.016470965414980162,0.03049733498978079,0.06588386165992065,0.10487716907786639,0.1458742435779265,0.2353224061235122,0.24153408407806676,0.10411573758666293,0.07826714222738748,0.2109966737466437,0.23055344046808,0.0012824109325532,0.001545927736419477
532,0.07762593676111089,0.1439506271790967,0.18931591391816616,0.20250070131847875,0.041317677233198416,0.07129403278162946,0.08692341602212159,0.09285456658518014,0.11593796337113774,0.1532481064401074,0.20153889311906384,0.21584579008536048,0.044643930589508274,0.07530156694585821,0.10595920330220815,0.1256762713902136,0.07530156694585821,0.13553480543421634,0.18198212639762754,0.20983448883901734,0.109004929267022,0.17989820863222858,0.20053700957800666,0.22534364605458262,0.016470965414980162,0.031539293872480265,0.06624453973470124,0.10660040876848476,0.14695627780226828,0.23608383761471566,0.24542139221736867,0.10459664168637038,0.0795495531599407,0.21780948182583257,0.23271750891676352,0.0012824109325532,0.001567455410205595
533,0.07762593676111089,0.1439506271790967,0.18931591391816616,0.20250070131847875,0.041317677233198416,0.07129403278162946,0.08692341602212159,0.09285456658518014,0.11593796337113774,0.1532481064401074,0.20153889311906384,0.21584579008536048,0.044643930589508274,0.07530156694585821,0.10595920330220815,0.1256762713902136,0.07530156694585821,0.13553480543421634,0.18198212639762754,0.20983448883901734,0.109004929267022,0.17989820863222858,0.20053700957800666,0.22534364605458262,0.016470965414980162,0.031539293872480265,0.06624453973470124,0.10660040876848476,0.14695627780226828,0.23608383761471566,0.24542139221736867,0.10459664168637038,0.0795495531599407,0.21780948182583257,0.23271750891676352,0.0012824109325532,0.001589282865622978
534,0.07786638881096461,0.144271229912235,0.18991704404280046,0.20250070131847875,0.042560012824109324,0.07209553961447521,0.0881657516130325,0.0939366008095219,0.1170199975954795,0.15340840780667656,0.20318198212639763,0.21732857772612513,0.044684005931150565,0.0753817176291428,0.1102873401995752,0.12579649741514046,0.07562216967899651,0.1358954835089969,0.18246303049733498,0.21336111890353865,0.11020718951629063,0.1818218250310584,0.20498537250030058,0.22610507754578607,0.017272472247825913,0.03222057468039915,0.06736664930068528,0.10732176491804593,0.14851921612631747,0.2375666252554803,0.246864104516491,0.10535807317757384,0.08952831322887028,0.22069490642407727,0.2344006732657396,0.0013224862741954876,0.0016114142772530198
535,0.07786638881096461,0.144271229912235,0.18991704404280046,0.20250070131847875,0.042560012824109324,0.07209553961447521,0.0881657516130325,0.0939366008095219,0.1170199975954795,0.15340840780667656,0.20318198212639763,0.21732857772612513,0.044684005931150565,0.0753817176291428,0.1102873401995752,0.12579649741514046,0.07562216967899651,0.1358954835089969,0.18246303049733498,0.21336111890353865,0.11020718951629063,0.1818218250310584,0.20498537250030058,0.22610507754578607,0.017272472247825913,0.03222057468039915,0.06736664930068528,0.10732176491804593,0.14851921612631747,0.2375666252554803,0.246864104516491,0.10535807317757384,0.08952831322887028,0.22069490642407727,0.2344006732657396,0.0013224862741954876,0.001633853877809862
536,0.07870797098545265,0.14891996954274034,0.19083877690057308,0.20318198212639763,0.04432332785636998,0.07273674508075181,0.09032982006171603,0.09433735422594478,0.11714022362040637,0.1535687091732457,0.20670861219091893,0.21845068729210917,0.044804231956077425,0.07554201899571193,0.11052779224942892,0.12824109325532,0.07698473129483428,0.13633631226706208,0.18346491403839219,0.21348134492846552,0.11140944976555925,0.18282370857211558,0.20767042039033382,0.22686650903698954,0.0173125475894682,0.032300725363683724,0.07017192321564542,0.1074019156013305,0.14988177774215525,0.24061235122029415,0.25019035787280086,0.10555844988578528,0.09089087484470805,0.22490281729651745,0.23812768003847232,0.0013224862741954876,0.0016566059589499134
537,0.07987015589307898,0.15268705165711538,0.19216126317476856,0.20366288622610507,0.04540536208071174,0.0740592313549473,0.09113132689456177,0.09614074459984771,0.1176612030617561,0.15429006532280687,0.20698913958241494,0.22013385164108523,0.04504468400593115,0.07602292309541939,0.1112491483989901,0.1318077986614836,0.07802669017753376,0.13653668897527352,0.18490762633751454,0.2144832284695227,0.11173005249869755,0.18354506472167675,0.20911313268945617,0.22947140624373824,0.018194205105598524,0.03406404039594438,0.07049252594878372,0.10880455255881057,0.1500420791087244,0.24381837855167715,0.25315593315433016,0.10567867591071214,0.09173245701919609,0.22566424878772093,0.2420951388610588,0.0013224862741954876,0.001679674872092653
538,0.07987015589307898,0.15268705165711538,0.19216126317476856,0.20366288622610507,0.04540536208071174,0.0740592313549473,0.09113132689456177,0.09614074459984771,0.1176612030617561,0.15429006532280687,0.20698913958241494,0.22013385164108523,0.04504468400593115,0.07602292309541939,0.1112491483989901,0.1318077986614836,0.07802669017753376,0.13653668897527352,0.18490762633751454,0.2144832284695227,0.11173005249869755,0.18354506472167675,0.20911313268945617,0.22947140624373824,0.018194205105598524,0.03406404039594438,0.07049252594878372,0.10880455255881057,0.1500420791087244,0.24381837855167715,0.25315593315433016,0.10567867591071214,0.09173245701919609,0.22566424878772093,0.2420951388610588,0.0013224862741954876,0.0017030650292528442
539,0.08263535446639683,0.15336833246503426,0.19540736584779386,0.20446439305895084,0.04560573878892318,0.07506111489600449,0.09113132689456177,0.09762353224061235,0.1179818057948944,0.15545225023043321,0.20763034504869154,0.22033422834929667,0.04536528673906945,0.07678435458662285,0.1112491483989901,0.13537450406764717,0.07810684086081834,0.13773894922454213,0.18598966056185628,0.2154450366689376,0.11217088125676271,0.18574920851200258,0.21043561896365168,0.2320763034504869,0.01911593796337114,0.03458501983729411,0.07381877930509358,0.1093255320001603,0.15188554482426964,0.24417905662645775,0.2536368372540376,0.10599927864385043,0.09281449124353786,0.227627940528193,0.2426561936440508,0.001362561615837775,0.0017267809038843558
540,0.08263535446639683,0.15336833246503426,0.19540736584779386,0.20446439305895084,0.04560573878892318,0.07506111489600449,0.09113132689456177,0.09762353224061235,0.1179818057948944,0.15545225023043321,0.20763034504869154,0.22033422834929667,0.04536528673906945,0.07678435458662285,0.1112491483989901,0.13537450406764717,0.07810684086081834,0.13773894922454213,0.18598966056185628,0.2154450366689376,0.11217088125676271,0.18574920851200258,0.21043561896365168,0.2320763034504869,0.01911593796337114,0.03458501983729411,0.07381877930509358,0.1093255320001603,0.15188554482426964,0.24417905662645775,0.2536368372540376,0.10599927864385043,0.09281449124353786,0.227627940528193,0.2426561936440508,0.001362561615837775,0.001750827031735725
541,0.08536047769807238,0.15693503787119786,0.19564781789764757,0.21015509157215564,0.0468079990381918,0.07654390253676913,0.09257403919368412,0.10123031298841823,0.12054662766000081,0.1554923255720755,0.20863222858974872,0.22137618723199615,0.04568588947220775,0.07714503266140343,0.11148960044884383,0.1372580451248347,0.07979000520979442,0.13998316835651023,0.1863503386366369,0.21568548871879134,0.11237125796497416,0.18639041397827916,0.21215885865427003,0.2366448923977077,0.01919608864665571,0.034665170520578686,0.07389892998837815,0.1102873401995752,0.15308780507353825,0.24766561134933676,0.2545585701118102,0.10599927864385043,0.09449765559251393,0.22834929667775417,0.2432973991103274,0.001362561615837775,0.0017752080117176341
542,0.08604175850599126,0.157375866629263,0.19568789323928987,0.21083637238007455,0.04724882779625696,0.0775858614194686,0.09337554602652988,0.10207189516290627,0.12058670300164309,0.1554923255720755,0.21023524225544024,0.22173686530677675,0.04604656754698834,0.07830721756902978,0.11177012784033984,0.137859175249469,0.08023083396785957,0.14146595599727488,0.18699154410291347,0.2157656394020759,0.11401434697230795,0.1875525988859055,0.21296036548711578,0.23740632388891114,0.02067887628742035,0.03538652667013986,0.07417945737987416,0.11084839498256722,0.15477096942251434,0.24882779625696308,0.2574439947100549,0.10760229230954194,0.09561976515849797,0.2292309541938845,0.2455416182422955,0.001362561615837775,0.0017999285067824763
543,0.08604175850599126,0.157375866629263,0.19568789323928987,0.21083637238007455,0.04724882779625696,0.0775858614194686,0.09337554602652988,0.10207189516290627,0.12058670300164309,0.1554923255720755,0.21023524225544024,0.22173686530677675,0.04604656754698834,0.07830721756902978,0.11177012784033984,0.137859175249469,0.08023083396785957,0.14146595599727488,0.18699154410291347,0.2157656394020759,0.11401434697230795,0.1875525988859055,0.21296036548711578,0.23740632388891114,0.02067887628742035,0.03538652667013986,0.07417945737987416,0.11084839498256722,0.15477096942251434,0.24882779625696308,0.2574439947100549,0.10760229230954194,0.09561976515849797,0.2292309541938845,0.2455416182422955,0.001362561615837775,0.0018249932448161524
544,0.08896725844587824,0.15841782551196248,0.19656955075542018,0.21271991343726204,0.047649581212679835,0.07770608744439546,0.09365607341802588,0.10359475814531319,0.12226986735061916,0.1570552638961247,0.2122790846791969,0.22277882418947623,0.04656754698833807,0.07882819701037952,0.11225103194004729,0.13874083276559931,0.08023083396785957,0.14411092854566585,0.18895523584338556,0.21584579008536048,0.11425479902216167,0.18791327696068608,0.21296036548711578,0.2388490361880335,0.020959403678916362,0.037149841702400516,0.07486073818779305,0.11168997715705527,0.15501142147236804,0.2500300565062317,0.25768444675990865,0.10808319640924939,0.09622089528313228,0.22975193363523425,0.24650342644171042,0.0014026369574800625,0.0018504070195423021
545,0.08896725844587824,0.15841782551196248,0.19656955075542018,0.21271991343726204,0.047649581212679835,0.07770608744439546,0.09365607341802588,0.10359475814531319,0.12226986735061916,0.1570552638961247,0.2122790846791969,0.22277882418947623,0.04656754698833807,0.07882819701037952,0.11225103194004729,0.13874083276559931,0.08023083396785957,0.14411092854566585,0.18895523584338556,0.21584579008536048,0.11425479902216167,0.18791327696068608,0.21296036548711578,0.2388490361880335,0.020959403678916362,0.037149841702400516,0.07486073818779305,0.11168997715705527,0.15501142147236804,0.2500300565062317,0.25768444675990865,0.10808319640924939,0.09622089528313228,0.22975193363523425,0.24650342644171042,0.0014026369574800625,0.0018761746914391214
546,0.08896725844587824,0.16082234601049974,0.19664970143870478,0.21380194766160382,0.04784995792089128,0.07782631346932233,0.09606059391656314,0.10539814851921613,0.1237526549913838,0.15725564060433614,0.21328096822025408,0.22386085841381798,0.046607622329980364,0.08003045725964814,0.11261171001482788,0.13966256562337193,0.08103234080070533,0.1449525107201539,0.19260209193283373,0.21837053660882458,0.11461547709694225,0.18863463311024725,0.21344126958682322,0.2391696389211718,0.02132008175369695,0.03759067046046567,0.07670420390333828,0.11533683324650343,0.15525187352222178,0.2510720153889312,0.25928746042560014,0.1093255320001603,0.09754338155732778,0.23015268705165712,0.24662365246663728,0.0014827876407646375,0.0019023011886689439
547,0.08988899130365087,0.16122309942692262,0.19664970143870478,0.21905181741674348,0.048050334629102714,0.07826714222738748,0.09610066925820543,0.10696108684326534,0.12780026449725485,0.16066204464393058,0.21356149561175009,0.22450206388009458,0.04668777301326494,0.08191399831683566,0.11429487436380395,0.13966256562337193,0.08127279285055905,0.14631507233599167,0.1949264617480864,0.21853083797539374,0.11601811405442232,0.19260209193283373,0.2148439065443033,0.23924978960445636,0.02164068448683525,0.038472327976596,0.07706488197811887,0.11685969622891035,0.1587384282451008,0.2515929948302809,0.26261371378191,0.1096461347332986,0.1009898609385645,0.2309141185428606,0.25091171402236206,0.0014827876407646375,0.0019287915080207778
548,0.08988899130365087,0.16122309942692262,0.19664970143870478,0.21905181741674348,0.048050334629102714,0.07826714222738748,0.09610066925820543,0.10696108684326534,0.12780026449725485,0.16066204464393058,0.21356149561175009,0.22450206388009458,0.04668777301326494,0.08191399831683566,0.11429487436380395,0.13966256562337193,0.08127279285055905,0.14631507233599167,0.1949264617480864,0.21853083797539374,0.11601811405442232,0.19260209193283373,0.2148439065443033,0.23924978960445636,0.02164068448683525,0.038472327976596,0.07706488197811887,0.11685969622891035,0.1587384282451008,0.2515929948302809,0.26261371378191,0.1096461347332986,0.1009898609385645,0.2309141185428606,0.25091171402236206,0.0014827876407646375,0.001955650715865949
549,0.08988899130365087,0.1616639281849878,0.1988137698873883,0.2196930228830201,0.04813048531238729,0.07906864906023324,0.0975033062156855,0.1080431210676071,0.13000440828758064,0.16150362681841862,0.2138420230032461,0.22790846791968902,0.0471286017713301,0.08327655993267342,0.11501623051336513,0.14026369574800626,0.08267542980803912,0.1467959764356991,0.1956077425560053,0.22021400232436983,0.11625856610427604,0.19288261932432973,0.21580571474371818,0.23993107041237527,0.021760910511762113,0.038672704684807435,0.07774616278603776,0.11934436741073218,0.16006091451929627,0.25191359756341924,0.2632549192481866,0.11008696349136377,0.10239249789604456,0.23247705686690978,0.2521941249549152,0.0014827876407646375,0.001982883949127071
550,0.09129162826113092,0.16242535967619123,0.19965535206187632,0.22277882418947623,0.0487316154370216,0.07918887508516011,0.0981044363403198,0.10864425119224141,0.13164749729491443,0.16218490762633753,0.21412255039474212,0.2295515569270228,0.047529355187752975,0.0837173886907386,0.11553720995471486,0.140784675189356,0.08439866949865747,0.14883981885945577,0.1984130164709654,0.2206147557407927,0.1166993948623412,0.19440548230673665,0.21636676952671022,0.24069250190357871,0.021881136536688977,0.0387929307097343,0.07778623812768004,0.11974512082715505,0.16046166793571914,0.2544383440868833,0.2648178575722358,0.1112491483989901,0.10239249789604456,0.23460104997395104,0.25251472768805355,0.001522862982406925,0.0020104964162604992
551,0.09133170360277322,0.16262573638440267,0.2006973109445758,0.22462228990502145,0.049613272953151925,0.07946940247665611,0.09818458702360437,0.10916523063359115,0.1317677233198413,0.1631867911673947,0.21412255039474212,0.23019276239329942,0.04784995792089128,0.08459904620686891,0.12158858654270027,0.14222738748847835,0.08604175850599126,0.14883981885945577,0.1984530918126077,0.22370055704724884,0.11834248386967498,0.19516691379794013,0.21636676952671022,0.24121348134492845,0.022001362561615837,0.039874964934076065,0.07802669017753376,0.11998557287700877,0.160581893960646,0.2606900973830802,0.26573959043000844,0.1118903538652667,0.10391536087845149,0.23476135134052017,0.25351661122911073,0.001522862982406925,0.002038493398252462
552,0.09133170360277322,0.16262573638440267,0.2006973109445758,0.22462228990502145,0.049613272953151925,0.07946940247665611,0.09818458702360437,0.10916523063359115,0.1317677233198413,0.1631867911673947,0.21412255039474212,0.23019276239329942,0.04784995792089128,0.08459904620686891,0.12158858654270027,0.14222738748847835,0.08604175850599126,0.14883981885945577,0.1984530918126077,0.22370055704724884,0.11834248386967498,0.19516691379794013,0.21636676952671022,0.24121348134492845,0.022001362561615837,0.039874964934076065,0.07802669017753376,0.11998557287700877,0.160581893960646,0.2606900973830802,0.26573959043000844,0.1118903538652667,0.10391536087845149,0.23476135134052017,0.25351661122911073,0.001522862982406925,0.002066880249629082
553,0.09141185428605779,0.1629062637758987,0.20077746162786037,0.22750771450326615,0.050895683885705124,0.08091211477577846,0.09890594317316555,0.10940568268344487,0.1323688534444756,0.16591191439907024,0.2147637558610187,0.23043321444315312,0.048691540095379314,0.08540055303971467,0.12170881256762714,0.1424277641966898,0.08632228589748728,0.14928064761752094,0.19869354386246144,0.22494289263815975,0.11946459343565904,0.19520698913958243,0.21640684486835252,0.24245581693583937,0.022362040636396425,0.039874964934076065,0.07902857371859096,0.12006572356029335,0.1606219693022883,0.26149160421592593,0.2659399671382199,0.11233118262333186,0.10467679236965495,0.23712579649741514,0.25375706327896447,0.001522862982406925,0.002095662399480433
554,0.09141185428605779,0.16426882539173646,0.2010579890193564,0.2276680158698353,0.051697190718550876,0.0814330942171282,0.1000681280807919,0.10952590870837174,0.13369133971867111,0.16695387328176972,0.21488398188594557,0.23043321444315312,0.048851841461948466,0.08764477217168276,0.12307137418346491,0.14250791487997436,0.08824590229631707,0.14932072295916324,0.19917444796216888,0.22562417344607863,0.12395303169959523,0.19600849597242817,0.21748887909269426,0.2432973991103274,0.025127239209714262,0.040516170400352665,0.08087203943413618,0.12226986735061916,0.16150362681841862,0.2629343165150483,0.2659399671382199,0.11345329218931591,0.10523784715264697,0.2389291868713181,0.2544383440868833,0.001522862982406925,0.0021248453524988827
555,0.09141185428605779,0.16426882539173646,0.2010579890193564,0.2276680158698353,0.051697190718550876,0.0814330942171282,0.1000681280807919,0.10952590870837174,0.13369133971867111,0.16695387328176972,0.21488398188594557,0.23043321444315312,0.048851841461948466,0.08764477217168276,0.12307137418346491,0.14250791487997436,0.08824590229631707,0.14932072295916324,0.19917444796216888,0.22562417344607863,0.12395303169959523,0.19600849597242817,0.21748887909269426,0.2432973991103274,0.025127239209714262,0.040516170400352665,0.08087203943413618,0.12226986735061916,0.16150362681841862,0.2629343165150483,0.2659399671382199,0.11345329218931591,0.10523784715264697,0.2389291868713181,0.2544383440868833,0.001522862982406925,0.0021544346900318847
556,0.09161223099426923,0.16426882539173646,0.20185949585220214,0.22834929667775417,0.05205786879333146,0.08147316955877049,0.10058910752214163,0.11185027852362442,0.13397186711016712,0.16727447601490802,0.21724842704284053,0.2305935158097223,0.0490522181701599,0.08840620366288622,0.12371257964974151,0.1467959764356991,0.08936801186230113,0.1497214763755861,0.19953512603694948,0.22710696108684328,0.12467438784915641,0.1965294754137779,0.2208952831322887,0.24421913196810002,0.025127239209714262,0.04083677313349096,0.0811124914839899,0.12563619604857132,0.16206468160141066,0.26337514527311345,0.2665410972628542,0.11461547709694225,0.10627980603534645,0.24129363202821305,0.2544784194285256,0.0016430890073337876,0.0021844360711494263
557,0.09305494329339158,0.16523063359115137,0.20238047529355188,0.2314751733258526,0.0522582455015429,0.08263535446639683,0.10247264857932914,0.11237125796497416,0.13509397667615117,0.16867711297238808,0.21977317356630466,0.23107441990942973,0.0496934236364365,0.08904740912916283,0.1259968741233519,0.1471566545104797,0.09205305975233438,0.15116418867470846,0.2000561054782992,0.2292309541938845,0.12655792890634393,0.19857331783753457,0.22165671462349215,0.2455816935839378,0.025768444675990862,0.04107722518334469,0.08211437502504709,0.1266380795896285,0.1631467158257524,0.26718230272913074,0.26910591912796056,0.11661924417905663,0.10828357311746083,0.24309702240211598,0.2594477617921693,0.0016430890073337876,0.0022148552337263594
558,0.09441750490922936,0.1653909349577205,0.20314190678475533,0.23171562537570634,0.05281930028453492,0.08275558049132369,0.10255279926261371,0.11281208672303931,0.13517412735943574,0.16903779104716868,0.22001362561615836,0.23171562537570634,0.04989380034464794,0.08960846391215485,0.12679838095619766,0.14763755861018715,0.09213321043561896,0.15244659960726165,0.20238047529355188,0.22935118021881137,0.1266781549312708,0.19889392057067287,0.2224982967979802,0.24598244700036068,0.025888670700917726,0.04147797859976756,0.08323648459103114,0.1266380795896285,0.16462950346651706,0.27267262453412416,0.2709093095018635,0.11770127840339839,0.10892477858373743,0.24337754979361198,0.26165190558249507,0.0016430890073337876,0.002245697995539774
559,0.09481825832565223,0.16555123632428967,0.20354266020117823,0.2317957760589909,0.05293952630946179,0.08275558049132369,0.10275317597082514,0.11461547709694225,0.1355748807758586,0.16955877048851842,0.22141626257363844,0.23351901574960926,0.04993387568629023,0.08996914198693544,0.12804071654710855,0.1478379353183986,0.09249388851039955,0.15252675029054621,0.20398348895924337,0.23055344046808,0.12812086723039315,0.19949505069530718,0.22325972828918367,0.24642327575842585,0.02608904740912916,0.041678355307979004,0.08355708732416944,0.12679838095619766,0.16466957880815933,0.27267262453412416,0.27211156975113215,0.11834248386967498,0.109004929267022,0.24405883060153089,0.2618522822907065,0.0016430890073337876,0.00227697025538168
560,0.09481825832565223,0.16555123632428967,0.20354266020117823,0.2317957760589909,0.05293952630946179,0.08275558049132369,0.10275317597082514,0.11461547709694225,0.1355748807758586,0.16955877048851842,0.22141626257363844,0.23351901574960926,0.04993387568629023,0.08996914198693544,0.12804071654710855,0.1478379353183986,0.09249388851039955,0.15252675029054621,0.20398348895924337,0.23055344046808,0.12812086723039315,0.19949505069530718,0.22325972828918367,0.24642327575842585,0.02608904740912916,0.041678355307979004,0.08355708732416944,0.12679838095619766,0.16466957880815933,0.27267262453412416,0.27211156975113215,0.11834248386967498,0.109004929267022,0.24405883060153089,0.2618522822907065,0.0016430890073337876,0.0023086779941871695
561,0.09670179938283974,0.1674347773814772,0.20410371498417024,0.2331583376748287,0.052979601651104075,0.08351701198252715,0.10307377870396345,0.11469562778022682,0.13645653829198895,0.17036027732136416,0.22398108443874484,0.233759467799463,0.051536889351981724,0.08996914198693544,0.13072576443714182,0.1481585380515369,0.0936159980763836,0.15348855848996112,0.2042239410090971,0.2317557007173486,0.12972388089608464,0.19957520137859175,0.22486274195487516,0.24666372780827955,0.026369574800625177,0.043762273073377954,0.08427844347373062,0.12808079188875085,0.16683364725684285,0.2745561655913117,0.2738748847833928,0.11902376467759387,0.109004929267022,0.2443393579930269,0.262333186390414,0.0016430890073337876,0.002340827276178292
562,0.09770368292389693,0.16807598284775377,0.20442431771730854,0.23452089929066644,0.052979601651104075,0.08395784074059232,0.1045164910030858,0.11569751132128402,0.13649661363363122,0.1708812567627139,0.22430168717188315,0.23480142668216247,0.05241854686811205,0.09077064881978118,0.13188794934476816,0.15052298320843185,0.0936159980763836,0.15372901053981486,0.20446439305895084,0.23203622810884464,0.13028493567907667,0.19961527672023405,0.22654590630385124,0.24762553600769446,0.026569951508836613,0.044283252514727686,0.08696349136376387,0.12832124393860458,0.16783553079790006,0.27459624093295393,0.2746763916162385,0.11934436741073218,0.109004929267022,0.24502063880094577,0.2647377068889512,0.00176331503226065,0.002373424250023866
563,0.09802428565703522,0.16855688694746124,0.20446439305895084,0.2346812006572356,0.053380355067526954,0.08588145713942211,0.10563860056906985,0.11633871678756061,0.13777902456618443,0.17160261291227508,0.22454213922173685,0.23516210475694305,0.05269907425960806,0.09181260770248066,0.13565503145914318,0.15120426401635073,0.09602051857492085,0.15380916122309943,0.20466476976716227,0.23379954314110526,0.1304051617040035,0.20109806436099867,0.22879012543581934,0.24970945377309342,0.026690177533763477,0.045325211397427165,0.08732416943854446,0.12964373021280007,0.17164268825391737,0.27599887789043404,0.27647978199014145,0.12034625095178936,0.10976636075822546,0.24606259768364525,0.2671021520458462,0.0019236163988298,0.002406475150015424
564,0.09806436099867752,0.16903779104716868,0.20506552318358515,0.23516210475694305,0.053620807117380674,0.09253396385204184,0.10603935398549273,0.11806195647817898,0.1382198533242496,0.17216366769526711,0.2260650022041438,0.23564300885665052,0.0528994509678195,0.0933354706848876,0.13761872319961527,0.1513244900412776,0.09678195006612432,0.15437021600609147,0.20562657796657716,0.23420029655752816,0.1304853123872881,0.20189957119384444,0.22911072816895764,0.2504708852642969,0.027171081633470925,0.04684807437983409,0.08760469683004048,0.1304853123872881,0.17292509918647056,0.2792850559051016,0.2775618162144832,0.12114775778463512,0.11016711417464833,0.24662365246663728,0.26790365887869194,0.0019236163988298,0.00243998629725955
565,0.09806436099867752,0.16903779104716868,0.20506552318358515,0.23516210475694305,0.053620807117380674,0.09253396385204184,0.10603935398549273,0.11806195647817898,0.1382198533242496,0.17216366769526711,0.2260650022041438,0.23564300885665052,0.0528994509678195,0.0933354706848876,0.13761872319961527,0.1513244900412776,0.09678195006612432,0.15437021600609147,0.20562657796657716,0.23420029655752816,0.1304853123872881,0.20189957119384444,0.22911072816895764,0.2504708852642969,0.027171081633470925,0.04684807437983409,0.08760469683004048,0.1304853123872881,0.17292509918647056,0.2792850559051016,0.2775618162144832,0.12114775778463512,0.11016711417464833,0.24662365246663728,0.26790365887869194,0.0019236163988298,0.002473964100886814
566,0.09922654590630385,0.17068088005450247,0.2055063519416503,0.23608383761471566,0.05394140985051898,0.09253396385204184,0.10623973069370417,0.118623011261171,0.1387809081072416,0.17352622931110487,0.2266661323287781,0.23572315953993508,0.05334027972588466,0.09357592273474132,0.13930188754859135,0.15252675029054621,0.09678195006612432,0.15437021600609147,0.20694906424077264,0.23508195407365848,0.1311265178535647,0.20218009858534045,0.2295114815853805,0.25063118663086603,0.027651985733178376,0.04696830040476095,0.09109125155291949,0.1315272712699876,0.17296517452811286,0.27944535727167075,0.27872400112210954,0.12235001803390375,0.11040756622450207,0.2472247825912716,0.2683845629783994,0.002003767082114375,0.0025084150592775386
567,0.10046888149721477,0.17156253757063278,0.20630785877449606,0.2366448923977077,0.05486314270829159,0.09349577205145673,0.10704123752654991,0.1189436139943093,0.14026369574800626,0.1737266060193163,0.22975193363523425,0.23924978960445636,0.054302087925299565,0.09573999118342484,0.1398228669899411,0.1525668256321885,0.09854526509838496,0.1562136817216367,0.2071093656073418,0.23880896084639122,0.13317036027732138,0.2038632629343165,0.2308740432012183,0.25407766601210274,0.027852362441389812,0.04784995792089128,0.09189275838576524,0.13276960686089848,0.1731655512363243,0.2808079188875085,0.2802869394461588,0.12271069610868433,0.11076824429928266,0.24834689215725564,0.269867350619164,0.00208391776539895,0.002543345761304648
568,0.10094978559692222,0.17240411974512082,0.2096741874724482,0.23700557047248827,0.05594517693263335,0.09369614875966818,0.1074019156013305,0.11906384001923616,0.14082475053099827,0.1744078868272352,0.23031298841822626,0.2404119745120827,0.05498336873321845,0.09726285416583176,0.1398228669899411,0.15340840780667656,0.09866549112331183,0.15689496252955556,0.21023524225544024,0.240452049853725,0.1356149561175009,0.20434416703402397,0.23520218009858535,0.25471887147837935,0.028333266541097264,0.04784995792089128,0.09309501863503386,0.13393179176852482,0.17488879092694265,0.2818899531118503,0.28064761752093936,0.12423355909109125,0.11076824429928266,0.2484270428405402,0.2699475013024486,0.00208391776539895,0.002578762887593801
569,0.10123031298841823,0.17424758546066604,0.21015509157215564,0.2372059471806997,0.05694706047369054,0.09465795695908308,0.11004688814972148,0.12138820983448884,0.14086482587264057,0.17492886626858495,0.23111449525107203,0.2417344607862782,0.05502344407486074,0.09794413497375065,0.1398228669899411,0.15437021600609147,0.10026850478900333,0.15777662004568588,0.21083637238007455,0.24441950867631146,0.13581533282571234,0.20606740672464233,0.2353224061235122,0.2561615837775017,0.029094698032300727,0.048691540095379314,0.09606059391656314,0.13565503145914318,0.17508916763515409,0.28349296677754177,0.2808880695707931,0.12703883300605137,0.11092854566585181,0.24942892638159742,0.2731535286338316,0.00208391776539895,0.002614673211801092
570,0.10135053901334509,0.17432773614395064,0.21015509157215564,0.2382078307217569,0.05710736184025969,0.09626097062477458,0.11072816895764036,0.12194926461748086,0.14086482587264057,0.1754498457099347,0.2324369815252675,0.2433374744519697,0.05582495090770649,0.09986775137258046,0.1427082915881858,0.1554923255720755,0.10030858013064561,0.15809722277882418,0.2119184066044163,0.24546146755901094,0.13609586021720835,0.20606740672464233,0.23644451568949626,0.25820542620125836,0.029214924057227587,0.0496934236364365,0.09654149801627059,0.13633631226706208,0.17561014707650383,0.2841341722438184,0.28172965174528114,0.12772011381397028,0.11193042920690899,0.25175329619685005,0.27780226826433696,0.00208391776539895,0.002651083601908539
571,0.10199174447962168,0.17480864024365808,0.21151765318799343,0.2420550635194165,0.057267663206828835,0.09758345689897006,0.11072816895764036,0.12267062076704204,0.14282851761311266,0.17681240732577244,0.23327856369975555,0.24626297439185668,0.05594517693263335,0.10074940888871077,0.14403077786238128,0.15589307898849838,0.1003486554722879,0.15949985973630426,0.21472368051937643,0.24614274836692981,0.13842023003246104,0.2067486875325612,0.23668496773934997,0.25884663166753497,0.029455376107081314,0.05053500581092454,0.0968220254077666,0.13653668897527352,0.17765398950026048,0.28621809000921733,0.28172965174528114,0.12796056586382398,0.11433494970544623,0.25187352222177695,0.2780026449725484,0.00208391776539895,0.0026880010215376044
572,0.10243257323768686,0.17480864024365808,0.21239931070412374,0.2433374744519697,0.05762834128160942,0.09894601851480783,0.11100869634913638,0.1234721275998878,0.14294874363803953,0.17753376347533362,0.233478940407967,0.2469442551997756,0.05826954674788602,0.10107001162184907,0.14431130525387728,0.15593315433014066,0.10046888149721477,0.15986053781108484,0.2160862421352142,0.24670380314992185,0.13942211357351822,0.2068288382158458,0.2372059471806997,0.2603694946499419,0.030537410331423074,0.051055985252274276,0.09734300484911634,0.13769887388289986,0.17865587304131766,0.2894241173406003,0.2824109325532,0.12848154530517372,0.11685969622891035,0.252154049613273,0.27848354907225586,0.00208391776539895,0.0027254325312810277
573,0.10255279926261371,0.1785757223580331,0.21292029014547348,0.24393860457660402,0.057948944014747726,0.09942692261451529,0.11168997715705527,0.12371257964974151,0.14354987376267384,0.17809481825832565,0.2337193924578207,0.24758546066605217,0.05826954674788602,0.10123031298841823,0.14511281208672305,0.15797699675389731,0.10119023764677594,0.1602612912275077,0.21744880375105197,0.2469041798581333,0.13970264096501422,0.20747004368212238,0.24153408407806676,0.26658117260449643,0.031018314431130525,0.05165711537690859,0.09894601851480783,0.138139702640965,0.1791768524826674,0.28978479541538094,0.2847353023684527,0.1298040315793692,0.11685969622891035,0.2522342002965575,0.27888430248867874,0.0022041437903258126,0.00276338529005317
574,0.10363483348695547,0.1801787360237246,0.21488398188594557,0.24670380314992185,0.058429848114455174,0.10058910752214163,0.11213080591512042,0.12483468921572556,0.14411092854566585,0.17993828397387088,0.2337193924578207,0.24806636476575963,0.05967218370536609,0.1029535526790366,0.14723680519376428,0.15893880495331222,0.1019516691379794,0.16210475694305293,0.22125596120706928,0.2469442551997756,0.13990301767322566,0.20751011902376468,0.24153408407806676,0.26738267943734223,0.031058389772772813,0.0525788482346812,0.09914639522301928,0.14018354506472167,0.18021881136536688,0.29042600088165754,0.28645854205907106,0.13345088766881738,0.1180218811365367,0.2522742756381998,0.2818098024285657,0.0022041437903258126,0.0028018665564591956
575,0.10391536087845149,0.18033903739029375,0.21564541337714904,0.24770568669097903,0.059111128922374065,0.10127038833006051,0.11237125796497416,0.12543581934035988,0.14431130525387728,0.18222257844748127,0.23488157736544704,0.2494690017232397,0.06159580010419589,0.10595920330220815,0.14735703121869115,0.1599406884943694,0.10299362802067888,0.16270588706768724,0.22133611189035388,0.24698433054141786,0.14026369574800626,0.20855207790646416,0.24201498817777423,0.268184186270188,0.03137899250591111,0.0538612591672344,0.10010820342243418,0.14022362040636396,0.18162144832284696,0.29146795976435697,0.2873401995752014,0.1340520177934517,0.11846270989460185,0.2522742756381998,0.2820903298200617,0.0022041437903258126,0.0028408836901833044
576,0.1045164910030858,0.18065964012343205,0.21596601611028735,0.25055103594758144,0.059992786438504385,0.10199174447962168,0.1125716346731856,0.12551597002364445,0.14511281208672305,0.1830641606219693,0.23520218009858535,0.2494690017232397,0.06167595078748046,0.10623973069370417,0.1491203462509518,0.16022121588586544,0.10511762112772012,0.16270588706768724,0.22133611189035388,0.2472648579329139,0.14026369574800626,0.20887268063960246,0.24457981004288062,0.27010780266901774,0.03149921853083797,0.05410171121708813,0.10179136777141025,0.14030377108964853,0.18186190037270067,0.29146795976435697,0.2877810283332665,0.13421231916002083,0.12010579890193564,0.2554803029695828,0.28517613112651785,0.0022041437903258126,0.002880444153396298
577,0.10479701839458182,0.18194205105598527,0.2167274476014908,0.2509918647056466,0.060032861780146676,0.10343445677874404,0.11297238808960847,0.12583657275678276,0.1459143189195688,0.18310423596361158,0.23528233078186991,0.24966937843145112,0.061956478178976475,0.10648018274355789,0.1493607983008055,0.16118302408528032,0.1061195046687773,0.16430890073337875,0.22245822145633792,0.24826674147397107,0.14062437382278684,0.2093135093976676,0.2446599607261652,0.27255239850919727,0.031659519897407125,0.05462269065843786,0.10519777181100469,0.1404239971145754,0.1830641606219693,0.29146795976435697,0.2877810283332665,0.13445277120987456,0.12058670300164309,0.2558009057027211,0.28525628180980245,0.0025247465234641124,0.002920555512182745
578,0.10495731976115097,0.18326453733018075,0.2167274476014908,0.2542780427203142,0.06015308780507354,0.10359475814531319,0.11397427163066565,0.12619725083156333,0.14735703121869115,0.1834248386967499,0.2363242896645694,0.25027050855608546,0.0621969302288302,0.10700116218490763,0.15008215445036668,0.16118302408528032,0.1061195046687773,0.1660321404239971,0.22269867350619163,0.24858734420710937,0.14306896966296637,0.21139742716306656,0.2447000360678075,0.27483669298280766,0.031659519897407125,0.05526389612471446,0.10956598405001403,0.14218731214683605,0.1837053660882459,0.292309541938845,0.288822987215966,0.1358554081673546,0.12142828517613112,0.26105077545786076,0.28673906945056704,0.0026048972067486877,0.0029612254379880344
579,0.10503747044443554,0.18358514006331905,0.2196128721997355,0.255640604336152,0.0605939165631387,0.10435618963651665,0.11409449765559251,0.12643770288141706,0.14767763395182945,0.18442672223780707,0.23644451568949626,0.25131246743878494,0.06223700557047249,0.10768244299282652,0.15108403799142386,0.1616238528433455,0.10635995671863102,0.16679357191520058,0.22458221456337915,0.25087163868071977,0.14451168196208872,0.21368172163667695,0.2447000360678075,0.2757985011822226,0.0317396705806917,0.05955195768043923,0.11116899771570553,0.1427082915881858,0.18398589347974192,0.29250991864705644,0.28998517212359237,0.13673706568348495,0.12275077145032662,0.2654991383801547,0.28754057628341284,0.0026048972067486877,0.0030024617090855495
580,0.10523784715264697,0.1849477016791568,0.22101550915721557,0.25588105638600567,0.06227708091211478,0.1045164910030858,0.11601811405442232,0.1269186069811245,0.14795816134332546,0.18538853043722198,0.23672504308099226,0.2515929948302809,0.06239730693704164,0.10788281970103795,0.15268705165711538,0.16230513365126437,0.1064401074019156,0.16723440067326573,0.2250631186630866,0.25175329619685005,0.14579409289464193,0.21400232436981526,0.24602252234200297,0.27591872720714944,0.0317396705806917,0.06127519737105759,0.1112892237406324,0.14274836692982806,0.18538853043722198,0.2945537610708131,0.2901053981485192,0.1372179697831924,0.12283092213361119,0.2682242616118302,0.2881817817496894,0.002644972548390975,0.0030442722120643025
581,0.10551837454414299,0.18522822907065284,0.221496413256923,0.25668256321885147,0.06396024526109086,0.1045164910030858,0.11657916883741434,0.12868192201338516,0.14851921612631747,0.18711177012784033,0.23676511842263456,0.2519937482467038,0.06291828637839138,0.10856410050895685,0.153889311906384,0.16298641445918327,0.10652025808520017,0.16727447601490802,0.22566424878772093,0.2521139742716307,0.1477978599767563,0.21408247505309982,0.24626297439185668,0.2763996313068569,0.0317396705806917,0.061315272712699875,0.11397427163066565,0.1439506271790967,0.18542860577886427,0.29503466517052057,0.2905863022482267,0.1394621889151605,0.12391295635795295,0.2702681040355869,0.288261932432974,0.002644972548390975,0.0030866649433372744
582,0.10752214162625737,0.18743237286097864,0.22277882418947623,0.25692301526870515,0.06512243016871719,0.10551837454414299,0.11665931952069891,0.1295235041878732,0.14891996954274034,0.1917204344167034,0.23736624854726887,0.25255480302969585,0.06367971786959484,0.11032741554121749,0.15489119544744118,0.1631467158257524,0.10680078547669619,0.16843666092253437,0.2257443994710055,0.2521941249549152,0.15020238047529355,0.21564541337714904,0.24966937843145112,0.27768204223941007,0.0317396705806917,0.06175610147076504,0.1147757784635114,0.1442311545705927,0.18619003727006772,0.2956357952951549,0.29150803510599926,0.14062437382278684,0.1256762713902136,0.2705486314270829,0.28838215845790083,0.0026850478900332627,0.0031296480106707504
583,0.10752214162625737,0.18899531118502785,0.22414138580531398,0.2571233919769166,0.06532280687692862,0.10627980603534645,0.11693984691219493,0.1298040315793692,0.15352863383160342,0.19256201659119143,0.23993107041237527,0.2533563098625416,0.06388009457780627,0.11100869634913638,0.15605338035506752,0.16611229110728168,0.10756221696789965,0.16935839378030698,0.2259848515208592,0.2543181180619565,0.1513645653829199,0.21564541337714904,0.25059111128922373,0.27832324770568667,0.032340800705326016,0.062357231595399354,0.11521660722157656,0.1461547709694225,0.1869113934196289,0.2959163226866509,0.29206908988899133,0.14082475053099827,0.12719913437262054,0.27135013825992865,0.2899050214403078,0.0026850478900332627,0.003173229634734976
584,0.10812327175089168,0.18939606460145073,0.22546387207950946,0.2572035426602012,0.06532280687692862,0.10635995671863102,0.11754097703682924,0.1314871959283453,0.15433014066444917,0.19320322205746804,0.24049212519536728,0.25375706327896447,0.06412054662766,0.11197050454855127,0.1561335310383521,0.16783553079790006,0.10756221696789965,0.17015990061315273,0.22654590630385124,0.25588105638600567,0.15172524345770047,0.21604616679357191,0.2509517893640043,0.27996633671302046,0.032581252755179736,0.06239730693704164,0.11641886747084519,0.14883981885945577,0.1904380234841502,0.2959163226866509,0.2930709734300485,0.14086482587264057,0.12739951108083197,0.2732336793171162,0.29094698032300725,0.0026850478900332627,0.0032174181506763717
585,0.10872440187552598,0.19023764677593877,0.22818899531118503,0.2595679878170961,0.06596401234320523,0.10648018274355789,0.11754097703682924,0.1330501342523945,0.1551717228389372,0.19368412615717548,0.24101310463671702,0.25403759067046044,0.06492205346050575,0.11237125796497416,0.1561736063799944,0.16879733899731494,0.10756221696789965,0.17136216086242134,0.22734741313669699,0.2571233919769166,0.15473089408087204,0.21636676952671022,0.2510720153889312,0.28056746683765477,0.03278162946339117,0.06319881376988738,0.11661924417905663,0.14976155171722838,0.19087885224221537,0.29679798020278125,0.2930709734300485,0.1423876888550475,0.12832124393860458,0.27363443273353905,0.29263014467198334,0.0026850478900332627,0.00326222200971167
586,0.10888470324209513,0.1907185508756462,0.23075381717629143,0.2596080631587384,0.06664529315112411,0.1070813128681922,0.11930429206908989,0.13309020959403678,0.15641405842984812,0.19376427684046008,0.24121348134492845,0.2543181180619565,0.06528273153528634,0.11273193603975473,0.15693503787119786,0.17015990061315273,0.10828357311746083,0.17188314030377108,0.22782831723640445,0.25864625495932353,0.15577285296357152,0.2164469202099948,0.25123231675550034,0.28116859696228913,0.03394381437101751,0.06363964252795255,0.11697992225383722,0.14988177774215525,0.19168035907506112,0.29711858293591953,0.2930709734300485,0.14286859295475493,0.12940327816294633,0.27559812447401116,0.29319119945497535,0.0026850478900332627,0.0033076497807442424
587,0.11092854566585181,0.1930429206908989,0.23191600208391777,0.2619725083156334,0.06780747805875045,0.10828357311746083,0.12046647697671622,0.1352943533843626,0.15889872961166995,0.19432533162345209,0.24261611830240853,0.2584859535927544,0.06588386165992065,0.1131727647978199,0.15877850358674309,0.1712018594958522,0.10948583336672946,0.1763715785677073,0.23107441990942973,0.2600088165751613,0.15609345569670982,0.21684767362641766,0.25307578247104556,0.28132889832885827,0.03482547188714784,0.0647617520939366,0.11854286057788643,0.14996192842543982,0.19484631106480182,0.3004047609505871,0.2936721035546828,0.14451168196208872,0.13172764797819903,0.27591872720714944,0.2968380555444235,0.0026850478900332627,0.0033537101520029287
588,0.11144952510720153,0.19532721516450927,0.23359916643289383,0.2625335630986254,0.06965094377429568,0.1084037991423877,0.1234320522582455,0.13677714102512725,0.15921933234480823,0.19512683845629783,0.24337754979361198,0.25988859055023444,0.06592393700156293,0.11345329218931591,0.15885865427002765,0.1714823868873482,0.10968621007494089,0.17645172925099187,0.23291788562497495,0.2612511521660722,0.15725564060433614,0.21809000921732857,0.25315593315433016,0.2815292750370697,0.03574720474492045,0.06504227948543262,0.11910391536087846,0.15016230513365125,0.195006612431371,0.3014467198332866,0.29495451448723603,0.14463190798701558,0.1317677233198413,0.2760790285737186,0.29771971306055384,0.0027651985733178376,0.003400411932703706
589,0.11201057989019357,0.1955275918727207,0.23620406363964253,0.26261371378191,0.07017192321564542,0.1084037991423877,0.1234721275998878,0.13966256562337193,0.1599406884943694,0.1965294754137779,0.24445958401795376,0.260249268625015,0.06660521780948182,0.11409449765559251,0.16122309942692262,0.17228389372019395,0.10988658678315233,0.17677233198413017,0.23452089929066644,0.26149160421592593,0.15797699675389731,0.21845068729210917,0.2549993988698754,0.28176972708692344,0.0359075061114896,0.06504227948543262,0.12054662766000081,0.15216607221576564,0.19572796858093217,0.3015669458582134,0.2956357952951549,0.14535326413657676,0.13192802468641046,0.27660000801506834,0.29828076784354585,0.0027651985733178376,0.0034477640547344642
590,0.11201057989019357,0.19572796858093217,0.23640444034785396,0.26369574800625173,0.07017192321564542,0.10864425119224141,0.12615717548992106,0.14086482587264057,0.16046166793571914,0.1965294754137779,0.24453973470123833,0.2613313028493568,0.06680559451769326,0.11589788802949545,0.16170400352663006,0.1743678114855929,0.10992666212479461,0.17713301005891074,0.23608383761471566,0.26345529595639805,0.15841782551196248,0.22021400232436983,0.2552398509197291,0.2825712339197692,0.036508636236123916,0.06524265619364406,0.12082715505149681,0.15292750370696911,0.19596842063078587,0.3027291307658398,0.2974792610107001,0.14535326413657676,0.1320482507113373,0.27836332304732897,0.29844106921011504,0.002805273914960125,0.0034957755743632753
591,0.11305253877289304,0.19689015348855848,0.23648459103113853,0.26433695347252834,0.07033222458221457,0.10864425119224141,0.12647777822305936,0.14126557928906344,0.16098264737706888,0.19681000280527391,0.24662365246663728,0.2613313028493568,0.06684566985933556,0.11621849076263376,0.16210475694305293,0.17500901695186952,0.11080831964092494,0.17741353745040678,0.23676511842263456,0.26445717949745523,0.16082234601049974,0.22109565984050014,0.25544022762794055,0.2825712339197692,0.036508636236123916,0.06949064240772652,0.12363242896645694,0.15336833246503426,0.19632909870556647,0.30541417865587306,0.29804031579369217,0.14543341481986133,0.13224862741954876,0.27996633671302046,0.2985612952350419,0.002805273914960125,0.0035444556739704356
592,0.11441510038873082,0.19733098224662365,0.23780707730533404,0.2661403438464313,0.07261651905582495,0.1112892237406324,0.12743958642247424,0.1433494970544624,0.1619845309181261,0.19933474932873801,0.24706448122470245,0.262333186390414,0.06776740271710817,0.11706007293712178,0.16238528433454896,0.1769727086923416,0.11100869634913638,0.17905662645774056,0.23816775538011462,0.26678154931270787,0.1625055103594758,0.22181701599006132,0.25632188514407084,0.28457500100188354,0.036989540335831364,0.07017192321564542,0.12463431250751413,0.15693503787119786,0.2004167835530798,0.3061355348054342,0.29840099386847274,0.14739710656033342,0.13280968220254077,0.28100829559571994,0.30088566505029457,0.0031659519897407127,0.0035938136638046254
593,0.11449525107201539,0.19793211237125796,0.23824790606339918,0.268184186270188,0.07281689576403638,0.11197050454855127,0.12800064120546628,0.1436700997876007,0.16206468160141066,0.20065723560293353,0.25023043321444316,0.2624534124153408,0.06788762874203502,0.11778142908668296,0.16374784595038672,0.1772131607421953,0.11217088125676271,0.1792169278243097,0.23844828277161062,0.26686169999599246,0.16470965414980163,0.22189716667334589,0.257323768685128,0.28521620646816015,0.037229992385685085,0.0727768204223941,0.125035065923937,0.1571354145794093,0.20121829038592554,0.3067767402717108,0.2984811445517573,0.14751733258526029,0.1349737506512243,0.28128882298721597,0.3019676992746363,0.003206027331383,0.0036438589837635444
594,0.11465555243858454,0.19857331783753457,0.23973069370416383,0.2687051657115377,0.07361840259688214,0.11217088125676271,0.12804071654710855,0.14387047649581214,0.16206468160141066,0.20169919448563298,0.2504708852642969,0.26509838496373184,0.06876928625816535,0.11818218250310585,0.1644692020999479,0.17837534564982166,0.11237125796497416,0.1821424277641967,0.23969061836252153,0.2670220013625616,0.1647898048330862,0.2221776940648419,0.2574039193684126,0.2853765078347293,0.03767082114375025,0.07321764918045927,0.1260770248066365,0.15725564060433614,0.20310183144311306,0.3073377950547028,0.29904219933474935,0.1481986133931792,0.1350138259928666,0.2819300284534926,0.30529395263094616,0.003206027331383,0.0036946012051993025
595,0.11629864144591832,0.19969542740351862,0.23973069370416383,0.26954674788602573,0.07393900533002044,0.11265178535647016,0.12808079188875085,0.14475213401194245,0.16266581172604497,0.20606740672464233,0.2504708852642969,0.2680639602452611,0.0692501903578728,0.11834248386967498,0.1654310102993628,0.1785757223580331,0.11273193603975473,0.18218250310583897,0.240452049853725,0.26722237807077304,0.16855688694746124,0.2225383721396225,0.2574840700516972,0.2860177133010059,0.0378311225103194,0.07397908067166273,0.12651785356470163,0.15765639402075904,0.20314190678475533,0.30793892517933713,0.29956317877609906,0.14827876407646376,0.13545465475093174,0.2827716106279806,0.30573478138901133,0.0032461026730252877,0.003746050032748993
596,0.11906384001923616,0.20065723560293353,0.24225544022762793,0.27207149440948986,0.07614314912034625,0.11465555243858454,0.12936320282130406,0.14675590109405684,0.16731455135655032,0.20807117380675672,0.2544784194285256,0.2686650903698954,0.07129403278162946,0.12078707970985453,0.1657115376908588,0.17989820863222858,0.11361359355588506,0.18518815372901054,0.24193483749448963,0.27046848074379837,0.16943854446359155,0.2230994269226145,0.26397627539774776,0.2865386927423556,0.038472327976596,0.07474051216286619,0.12763996313068568,0.15837775017032021,0.2064681601410652,0.3097022402115978,0.3009658157335791,0.1496814010339438,0.13653668897527352,0.28449485031859895,0.30697711697992225,0.0033262533563098626,0.0037982153061907366
597,0.11970504548551276,0.20081753696950266,0.24261611830240853,0.2729130765839779,0.07698473129483428,0.11513645653829199,0.1295235041878732,0.14675590109405684,0.16791568148118463,0.20947381076423677,0.2549192481865908,0.2689055424197491,0.07173486153969462,0.12078707970985453,0.1657916883741434,0.18033903739029375,0.1138139702640965,0.18590950987857172,0.24201498817777423,0.27086923416022124,0.1706007293712179,0.22554402276279406,0.2640965014226746,0.28742035025848595,0.0391135334428726,0.0753416422875005,0.12832124393860458,0.15893880495331222,0.20658838616599207,0.30978239089488235,0.30192762393299405,0.15316795575682282,0.1372580451248347,0.2846952270268104,0.30697711697992225,0.0034064040395944376,0.003851107002325569
598,0.12042640163507394,0.20109806436099867,0.24421913196810002,0.27359435739189675,0.0785476696188835,0.11617841542099146,0.12992425760429607,0.14727688053540655,0.1679958321644692,0.2109966737466437,0.2551196248948022,0.26906584378631826,0.0718150122229792,0.12138820983448884,0.1657916883741434,0.18138099627299323,0.11485592914679597,0.18590950987857172,0.24225544022762793,0.2711497615517172,0.17100148278764077,0.22590470083757463,0.26437702881417063,0.2879413296998357,0.039353985492726326,0.0756622450206388,0.12832124393860458,0.15893880495331222,0.20670861219091893,0.3099827676030938,0.30421191840660444,0.15320803109846512,0.13842023003246104,0.2854165831763716,0.30769847312948345,0.0034064040395944376,0.00390473523688556
599,0.12134813449284655,0.2016591191439907,0.24614274836692981,0.27559812447401116,0.07946940247665611,0.11882338796938244,0.13084599046206868,0.15028253115857812,0.16815613353103837,0.2122390093375546,0.2565623371939246,0.27070893279365205,0.07285697110567868,0.12235001803390375,0.16723440067326573,0.18258325652226184,0.11513645653829199,0.1875525988859055,0.2427363443273354,0.2712299122350018,0.17160261291227508,0.22738748847833928,0.26690177533763476,0.2883020077746163,0.04059632108363724,0.07702480663647658,0.13124674387849156,0.16503025688293993,0.20815132449004128,0.31383000040075343,0.3054542539975153,0.1545305173726606,0.13906143549873762,0.29026569951508835,0.3095018635033864,0.003446479381236725,0.0039591102664684585
600,0.12210956598405001,0.20205987256041358,0.2461828237085721,0.2766801586983529,0.07974992986815213,0.11978519616879733,0.13136696990341842,0.15060313389171642,0.1683565102392498,0.2122390093375546,0.2568829399270629,0.27139021360157095,0.07373862862180901,0.12295114815853805,0.1676752294313309,0.18310423596361158,0.11641886747084519,0.1894762152847353,0.2430168717188314,0.27199134372620526,0.1728850238448283,0.22999238568508795,0.2669819260209193,0.2889432132408929,0.041558129283052136,0.07714503266140343,0.13132689456177615,0.16563138700757424,0.20827155051496815,0.3141506031338917,0.3060954594637919,0.15493127078908348,0.13906143549873762,0.29194886386406443,0.30994269226145155,0.003446479381236725,0.004014242490499322
601,0.12275077145032662,0.20234039995190958,0.2462228990502144,0.2767603093816375,0.07974992986815213,0.11994549753536649,0.13164749729491443,0.15140464072456217,0.17052057868793333,0.21292029014547348,0.2568829399270629,0.2718711177012784,0.07373862862180901,0.12327175089167636,0.1692782430970224,0.18326453733018075,0.11641886747084519,0.1909990782671422,0.24397867991824632,0.27199134372620526,0.17292509918647056,0.23047328978479542,0.2680639602452611,0.28910351460746203,0.041918807357832724,0.07786638881096461,0.13196810002805273,0.1657916883741434,0.20831162585661042,0.3146315072335992,0.3073778703963451,0.15685488718791327,0.14250791487997436,0.2923496172804873,0.3103033703362321,0.0034865547228790125,0.004070142453219439
602,0.1243938604576604,0.20638800945778063,0.24658357712499498,0.2773213641646295,0.07999038191800585,0.12098745641806596,0.13188794934476816,0.15208592153248107,0.17188314030377108,0.2157656394020759,0.25924738508395784,0.27327375465875847,0.07393900533002044,0.12359235362481465,0.17104155812928304,0.1846270989460185,0.1183024085280327,0.19232156454133773,0.24478018675109206,0.27235202180098583,0.1743678114855929,0.23187592674227547,0.2705486314270829,0.2928305213801948,0.0429607662405322,0.07866789564381037,0.13252915481104477,0.1676752294313309,0.2112772011381397,0.31727647978199014,0.3084999799623292,0.15877850358674309,0.14294874363803953,0.2923896926221296,0.310984651144151,0.003606780747805875,0.004126820845702951
603,0.12479461387408328,0.20751011902376468,0.2484270428405402,0.2785636997555404,0.08051136135935559,0.12259047008375747,0.13188794934476816,0.15288742836532682,0.17196329098705568,0.21620646816014105,0.2608904740912916,0.2734340560253276,0.07401915601330501,0.12427363443273354,0.17308540055303973,0.18514807838736824,0.11886346331102472,0.19308299603254117,0.24514086482587263,0.27235202180098583,0.1756902977597884,0.23247705686690978,0.2705887067687252,0.29507474051216287,0.04304091692381678,0.07878812166873722,0.13349096301045965,0.16851681160581894,0.21199855728770087,0.31887949344768163,0.3095419388450287,0.15925940768645053,0.1455536408447882,0.29267022001362564,0.3120266100268505,0.0038071574560173127,0.00418428850790158
604,0.12876207269666973,0.20835170119825272,0.24890794694024768,0.2791648298801747,0.08183384763355107,0.12383280567466838,0.13248907946940247,0.15288742836532682,0.1737266060193163,0.21829038592554,0.26505830962208954,0.2741554121748888,0.07450006011301247,0.1257163467318559,0.1762914278844227,0.1869113934196289,0.11962489480222818,0.19384442752374464,0.24610267302528754,0.2744359395663848,0.17653187993427644,0.23259728289183665,0.2709493848435058,0.2952751172203743,0.044122951148158535,0.08039113533442872,0.13473329860137057,0.17064080471286017,0.21243938604576604,0.32192521941249547,0.31110487716907786,0.16046166793571914,0.14759748326854485,0.29435338436260167,0.3129483428846231,0.0038873081393018876,0.004242556430717776
605,0.12972388089608464,0.2099947902055865,0.24962930308980885,0.28004648739630505,0.08195407365847794,0.12455416182422956,0.13349096301045965,0.153608784514888,0.17452811285216208,0.22009377629944296,0.26505830962208954,0.2744760149080271,0.07542179297078508,0.12683845629783994,0.17677233198413017,0.1871919208111249,0.11998557287700877,0.1939245782070292,0.24638320041678355,0.2769606860898489,0.17753376347533362,0.23327856369975555,0.2715905903097824,0.29539534324530115,0.04432332785636998,0.08155332024205507,0.13481344928465516,0.17068088005450247,0.21271991343726204,0.32244619885384523,0.3116258566104276,0.16134332545184948,0.14799823668496773,0.29539534324530115,0.31431090450046084,0.00400753416422875,0.004301635758106795
606,0.13084599046206868,0.21071614635514768,0.2513926181220695,0.28072776820422396,0.08211437502504709,0.12675830561455537,0.13425239450166312,0.15521179818057948,0.17468841421873121,0.22097543381557327,0.26726245341241534,0.27527752174087283,0.07602292309541939,0.12800064120546628,0.17817496894161022,0.18823387969382438,0.12154851120105799,0.19444555764837895,0.2481865907906865,0.27888430248867874,0.17933715384923657,0.23480142668216247,0.27367450807518134,0.29615677473650465,0.04436340319801226,0.08315633390774656,0.13641646295034665,0.17272472247825912,0.21324089287861178,0.3247705686690979,0.3129483428846231,0.16262573638440267,0.14896004488438264,0.29771971306055384,0.3157536167995832,0.0040476095058710375,0.004361537789208006
607,0.13252915481104477,0.21115697511321285,0.25475894682002165,0.2819300284534926,0.08263535446639683,0.12683845629783994,0.1349737506512243,0.1554923255720755,0.17480864024365808,0.2240612351220294,0.2683044122951148,0.27535767242415743,0.07634352582855769,0.12816094257203542,0.17869594838295996,0.18835410571875125,0.12202941530076544,0.1959283452891436,0.2498296797980203,0.2797258846631668,0.18005850999879774,0.23528233078186991,0.27367450807518134,0.29671782951949666,0.04436340319801226,0.08327655993267342,0.1368973670500541,0.17368653067767403,0.2139221736865307,0.3257323768685128,0.3129884182262654,0.16310664048411014,0.1510439626497816,0.29828076784354585,0.3159139181661524,0.0041678355307979,0.004422273980505897
608,0.1355748807758586,0.21428285176131126,0.25648218651064,0.2833727407526149,0.0827155051496814,0.12711898368933594,0.13705766841662326,0.1564541337714904,0.1766521059592033,0.22470244058830602,0.27038833006051377,0.2760790285737186,0.07714503266140343,0.1285616959884583,0.18230272913076584,0.19135975634192282,0.12206949064240773,0.1984130164709654,0.2522342002965575,0.2802869394461588,0.18230272913076584,0.23552278283172365,0.27431571354145795,0.29735903498577326,0.0455255881056386,0.08556085440628382,0.13773894922454213,0.17945737987416344,0.21612631747685648,0.3270548631427083,0.31447120586703003,0.16567146234921654,0.1513645653829199,0.30060513765879854,0.31615437021600606,0.0041678355307979,0.004483855948021186
609,0.13569510680078548,0.21428285176131126,0.2574840700516972,0.2834128160942572,0.08287580651625055,0.12763996313068568,0.13745842183304613,0.15717548992105157,0.17753376347533362,0.2251432693463712,0.2711497615517172,0.2761591792570032,0.07738548471125717,0.12936320282130406,0.18266340720554644,0.19135975634192282,0.12335190157496093,0.1984130164709654,0.2523544263214844,0.2814090490121428,0.18422634552959563,0.2369254197892037,0.2745561655913117,0.2974792610107001,0.04592634152206147,0.08660281328898328,0.1381797779826073,0.179818057948944,0.21624654350178335,0.3273353905342043,0.3145513565503146,0.16595198974071254,0.15140464072456217,0.3014867951749289,0.316555123632429,0.0041678355307979,0.004546295469532399
610,0.13801947661603814,0.2147637558610187,0.2579649741514046,0.2859375626177213,0.08447882018194205,0.12816094257203542,0.13898128481545305,0.15725564060433614,0.1782951949665371,0.22718711177012785,0.27748166553119863,0.2786037750971827,0.07818699154410291,0.1295635795295155,0.18362521540496132,0.19228148919969543,0.12435378511601812,0.20065723560293353,0.25307578247104556,0.28425439826874527,0.1878331262774015,0.23704564581413057,0.27543782310744197,0.2994028774095299,0.046086642888630625,0.08800545024646335,0.1387809081072416,0.1801386606820823,0.2173686530677674,0.3279365206588386,0.31627459624093296,0.16623251713220855,0.15208592153248107,0.3019676992746363,0.3180379112731936,0.0041678355307979,0.004609604486828433
611,0.13870075742395704,0.21492405722758787,0.25856610427603893,0.2869795215004208,0.08479942291508034,0.12844146996353145,0.14066444916442913,0.1574159419709053,0.1798581332905863,0.22782831723640445,0.2790846791968902,0.2818098024285657,0.07938925179337154,0.13068568909549955,0.1855889071454334,0.19604857131407044,0.12563619604857132,0.20526589989179658,0.2542379673786719,0.28621809000921733,0.18879493447681642,0.23744639923055344,0.2767202340399952,0.29968340480102595,0.046888149721476376,0.08828597763795937,0.1398228669899411,0.1814611469562778,0.21784955716747487,0.3289384041998958,0.3187993427643971,0.16763515408968863,0.1535687091732457,0.30312988418226267,0.32080310984651145,0.00432813689736705,0.004673795107992464
612,0.1398228669899411,0.21536488598565304,0.2590069330341041,0.28705967218370537,0.08483949825672264,0.12884222337995432,0.14110527792249428,0.15849797619524705,0.18102031819821263,0.22814891996954273,0.27944535727167075,0.28425439826874527,0.07958962850158298,0.13188794934476816,0.18623011261171002,0.19672985212198935,0.1257564220734982,0.20566665330821945,0.2551997755780868,0.28625816535085963,0.18935598925980843,0.23796737867190318,0.2767603093816375,0.30052498697551394,0.04692822506311866,0.0891275598124474,0.1407045245060714,0.18158137298120466,0.21905181741674348,0.3295395343245301,0.31887949344768163,0.16807598284775377,0.15368893519817256,0.3048931992145233,0.32140423997114576,0.00432813689736705,0.004738879609717651
613,0.14066444916442913,0.21592594076864505,0.2601290426000882,0.28742035025848595,0.0852803270147878,0.13100629182863785,0.14290866829639723,0.15921933234480823,0.18250310583897728,0.2285496733859656,0.28132889832885827,0.28613793932593273,0.08071173806756703,0.1324089287861179,0.18827395503546668,0.19689015348855848,0.1260369494649942,0.20815132449004128,0.2561615837775017,0.28713982286698997,0.18987696870115817,0.23844828277161062,0.2796858093215245,0.30180739790806715,0.04993387568629023,0.08932793652065883,0.1413858053139903,0.18226265378912354,0.2199334749328738,0.32973991103274153,0.3245301166192442,0.17176291427884421,0.1548110447641566,0.3084999799623292,0.32148439065443035,0.004408287580651625,0.004804870439655128
614,0.14246783953833206,0.2173686530677674,0.2619324329739911,0.2894641926822426,0.0862421352142027,0.13156734661162986,0.1436700997876007,0.16126317476856492,0.1837855167715305,0.2295515569270228,0.28393379553560694,0.28709974752534767,0.08167354626698192,0.1362561615837775,0.1898368933595159,0.19789203702961566,0.12619725083156333,0.21051576964693625,0.2578447481264778,0.2881817817496894,0.19143990702520738,0.2388490361880335,0.2818899531118503,0.3022883020077746,0.050655231835851404,0.0894481625455857,0.1420270107802669,0.18390574279645733,0.22013385164108523,0.32994028774095296,0.32521139742716304,0.1738067567026009,0.15489119544744118,0.3096621648699555,0.32200537009578006,0.004448362922293912,0.004871780218794631
615,0.14350979842103154,0.21784955716747487,0.2620125836572757,0.2895443433655272,0.0868833406804793,0.13188794934476816,0.14439145593716188,0.16182422955155693,0.18450687292109166,0.22979200897687652,0.2841341722438184,0.287700877649982,0.08183384763355107,0.13633631226706208,0.19031779745922334,0.19837294112932313,0.12824109325532,0.21087644772171682,0.25824550154290066,0.2884623091411854,0.19188073578327255,0.23993107041237527,0.2818899531118503,0.30312988418226267,0.051536889351981724,0.08952831322887028,0.1424277641966898,0.18398589347974192,0.22013385164108523,0.3309020959403679,0.3256923015268705,0.17492886626858495,0.15497134613072577,0.31082434977758183,0.3240091371778944,0.004448362922293912,0.004939621743878321
616,0.14407085320402357,0.2186510640003206,0.2638560493728209,0.2907065282731535,0.08732416943854446,0.13264938083597164,0.14535326413657676,0.1629062637758987,0.18606981124514085,0.23135494730092573,0.2843345489520298,0.2888630625576083,0.0820742996834048,0.13737827114976156,0.1909990782671422,0.198773694545746,0.12900252474652346,0.21187833126277403,0.25984851520859215,0.2904660762232998,0.1930028453492566,0.24125355668657075,0.2854967338596561,0.3039313910151084,0.05265899891796578,0.08996914198693544,0.14439145593716188,0.18707169478619806,0.2205746803991504,0.3324650342644171,0.32653388370135855,0.17613112651785356,0.15653428445477496,0.31114495251072016,0.32420951388610586,0.004448362922293912,0.005008407989848212
617,0.1452330381116499,0.22021400232436983,0.2654991383801547,0.291187432372861,0.08828597763795937,0.13309020959403678,0.1462349216527071,0.16370777060874445,0.18739229751933636,0.23592353624814652,0.2849757544183064,0.2906664529315112,0.08247505309982768,0.1384603053741033,0.19376427684046008,0.19897407125395744,0.1298441069210115,0.21432292710295356,0.26205265899891794,0.2923896926221296,0.19568789323928987,0.2430168717188314,0.2873001242335591,0.304572596481385,0.05374103314230754,0.09028974472007374,0.14803831202661002,0.18799342764397067,0.22169678996513445,0.3327054863142708,0.3268544864344968,0.17641165390934957,0.15813729812046648,0.31114495251072016,0.3244499659359596,0.004568588947220775,0.0050781521123276704
618,0.1461948463110648,0.2202941530076544,0.2665410972628542,0.29391255560453655,0.08836612832124394,0.13393179176852482,0.1467959764356991,0.1638279966336713,0.18775297559411694,0.23592353624814652,0.2855368092012984,0.29102713100629185,0.08311625856610427,0.13918166152366448,0.19632909870556647,0.20033663286979522,0.1298441069210115,0.21460345449444956,0.2637758986895363,0.2928305213801948,0.19628902336392418,0.24373822786839258,0.28746042560012824,0.3048931992145233,0.055464272832925904,0.09036989540335831,0.1481184627098946,0.18907546186831242,0.2228188995311185,0.33390774656353944,0.3268544864344968,0.17737346210876448,0.1590590309782391,0.3113453292189316,0.32461026730252873,0.00464873963050535,0.005148867450137492
619,0.14755740792690258,0.22394100909710254,0.2686250150282531,0.29551556927022804,0.08904740912916283,0.13613593555885065,0.1491203462509518,0.1657516130325011,0.18903538652667015,0.23620406363964253,0.2875806516250551,0.2928305213801948,0.08319640924938886,0.14058429848114457,0.19765158497976196,0.2019396465354867,0.13020478499579208,0.21728850238448283,0.2641365767643169,0.29415300765439023,0.19745120827155052,0.2452610908507995,0.2894641926822426,0.30569470604736904,0.057147437181901975,0.0923335871438304,0.15232637358233478,0.1897968180178736,0.22366048170560654,0.33450887668817375,0.32785636997555406,0.1779345168917565,0.15982046246944256,0.31330902095940366,0.32497094537730936,0.004849116338716788,0.005220567527846975
620,0.1481986133931792,0.22402115978038714,0.27038833006051377,0.2956758706367972,0.08936801186230113,0.13681721636676952,0.15128441469963533,0.1677153047729732,0.19111930429206908,0.23640444034785396,0.287700877649982,0.2939526309461788,0.08375746403238088,0.14154610668055945,0.19913437262052658,0.20250070131847875,0.13172764797819903,0.21853083797539374,0.2653789123552278,0.29555564461187034,0.19869354386246144,0.24698433054141786,0.29146795976435697,0.30601530878050737,0.05875045084759348,0.09413697751773334,0.153608784514888,0.1924017152246223,0.22494289263815975,0.3350699314711658,0.32813689736705004,0.18057948944014748,0.1599807638360117,0.31395022642568027,0.3256923015268705,0.004889191680359075,0.005293266058360561
621,0.1494008736424478,0.22678635835370498,0.2716306656514247,0.2957560213200818,0.08980884062036629,0.13769887388289986,0.1542499899811646,0.16875726365567267,0.1956077425560053,0.2372059471806997,0.2881817817496894,0.29419308299603253,0.08443874484029977,0.14262814090490122,0.19965535206187632,0.20270107802669018,0.13224862741954876,0.21873121468360518,0.26750290546226907,0.2963571514447161,0.19961527672023405,0.24914839899010138,0.29259006933034104,0.3066965895884262,0.05951188233879694,0.09569991584178256,0.15653428445477496,0.19368412615717548,0.2260249268625015,0.3372339999198493,0.3284174247585461,0.18218250310583897,0.16102272271871118,0.3147918086001683,0.3282971987336192,0.005089568388570513,0.005366976945540476
622,0.15052298320843185,0.22690658437863181,0.2746763916162385,0.2962770007614315,0.09061034745321205,0.138139702640965,0.15597322967178295,0.169638921171803,0.19656955075542018,0.23796737867190318,0.28858253516611226,0.29495451448723603,0.08479942291508034,0.1436700997876007,0.20121829038592554,0.20346250951789363,0.13284975754418307,0.21909189275838575,0.2687051657115377,0.2969582815693504,0.2004568588947221,0.24934877569831282,0.2969983569109927,0.30890073337875207,0.059912635755219816,0.09602051857492085,0.15733579128762074,0.1949665370897287,0.22746763916162385,0.3388770889271831,0.3286578768083998,0.18322446198853845,0.16122309942692262,0.31503226065002204,0.3319039794814251,0.005089568388570513,0.005441714286865892
623,0.1513244900412776,0.22738748847833928,0.2756782751572957,0.2963972267863584,0.0907305734781389,0.1387809081072416,0.15733579128762074,0.1708411814210716,0.19861339317917684,0.2404119745120827,0.28930389131567347,0.29603654871157775,0.08487957359836493,0.1452731134532922,0.20173926982727527,0.20446439305895084,0.1330501342523945,0.21937242014988179,0.26970704925259487,0.2981204664769767,0.20093776299442953,0.25027050855608546,0.3004849116338717,0.3089808840620366,0.060674067246423276,0.09610066925820543,0.15761631867911674,0.19628902336392418,0.23007253636837255,0.340119424518094,0.3298200617160261,0.18366529074660362,0.1628661884342564,0.3153929387248026,0.33226465755620566,0.005370095780066525,0.005517492376129122
624,0.15244659960726165,0.22979200897687652,0.2770007614314912,0.29739911032741556,0.09181260770248066,0.1394621889151605,0.15925940768645053,0.17308540055303973,0.1993748246703803,0.24133370736985532,0.2895443433655272,0.29767963771891154,0.08491964894000721,0.14571394221135736,0.2039434136176011,0.20662846150763436,0.13329058630224822,0.2196128721997355,0.2702681040355869,0.2986414459183265,0.20157896846070614,0.25115216607221574,0.30088566505029457,0.3103434456778744,0.06159580010419589,0.09738308019075863,0.16098264737706888,0.1974912836131928,0.23167555003406404,0.34088085600929746,0.3303009658157336,0.18458702360437623,0.16310664048411014,0.3158738428245101,0.33226465755620566,0.0054502464633511,0.005594325706169378
625,0.15320803109846512,0.23227668015869835,0.2776419668977678,0.29796016511040757,0.09269426521861099,0.13998316835651023,0.15978038712780027,0.17364645533603174,0.20125836572756783,0.24217528954434336,0.2901053981485192,0.2980803911353344,0.0856009297479261,0.14655552438584538,0.2061876327495692,0.20698913958241494,0.13541457940928947,0.22205746803991505,0.2705085560854406,0.29896204865146475,0.20246062597683645,0.2539574399871759,0.3021280006412055,0.31206668536849275,0.06203662886226105,0.10038873081393018,0.1629062637758987,0.1978519616879734,0.23275758425840581,0.3418426642087124,0.3319841301647097,0.18775297559411694,0.16338716787560614,0.3174768564902016,0.33282571233919767,0.005650623171562537,0.005672228971644544
626,0.15408968861459543,0.23303811164990182,0.2780427203141907,0.2988418226265379,0.09273434056025327,0.1410251272392097,0.160581893960646,0.17388690738588547,0.20378311225103193,0.24441950867631146,0.291748487155853,0.2986815212599687,0.08604175850599126,0.14831883941810603,0.2087925299563179,0.20883260529796016,0.13581533282571234,0.22446198853845228,0.2711497615517172,0.29904219933474935,0.20290145473490162,0.2550795495531599,0.3026890554241975,0.3146315072335992,0.062076704203903335,0.10135053901334509,0.16643289384041998,0.2013385164108524,0.234039995190959,0.3427243217248427,0.33226465755620566,0.18939606460145073,0.16551116098264737,0.31851881537290105,0.33334669178054743,0.005690698513204825,0.005751217071841614
627,0.15577285296357152,0.2340800705326013,0.27888430248867874,0.3003246102673025,0.09321524465996073,0.14122550394742114,0.16070211998557288,0.17468841421873121,0.20402356430088567,0.24630304973349898,0.29383240492125196,0.2987616719432533,0.08756462148839819,0.15012222979200898,0.2099947902055865,0.20991463952230194,0.13637638760870435,0.22546387207950946,0.2727527752174087,0.30000400753416423,0.20510559852522742,0.2561615837775017,0.30316995952390496,0.3148719592834529,0.06331903979481425,0.10263294994589829,0.16843666092253437,0.20218009858534045,0.23512202941530078,0.3434456778744039,0.3355909109125155,0.18971666733458903,0.1657115376908588,0.3193203222057468,0.3379553560694105,0.005690698513204825,0.005831305113526225
628,0.15673466116298643,0.23584338556486195,0.2796858093215245,0.3007654390253677,0.09485833366729451,0.14194686009698232,0.16126317476856492,0.17492886626858495,0.20442431771730854,0.24662365246663728,0.29447361038752856,0.2994830280928145,0.08792529956317878,0.1510439626497816,0.21047569430529395,0.21151765318799343,0.13673706568348495,0.22718711177012785,0.27371458341682364,0.3015268705165712,0.20767042039033382,0.25668256321885147,0.3036508636236124,0.3160341441910792,0.06359956718631027,0.1029134773373943,0.1689576403638841,0.20290145473490162,0.23572315953993508,0.34384643129082676,0.3359916643289384,0.1901574960926542,0.1663928184987777,0.32072295916322685,0.33915761631867913,0.005690698513204825,0.005912508413831875
629,0.15881857892838536,0.23812768003847232,0.28096822025407764,0.30292950747405123,0.09505871037550595,0.14411092854566585,0.1616238528433455,0.17681240732577244,0.20522582455015428,0.24738508395784073,0.29475413777902454,0.30316995952390496,0.08812567627139022,0.15112411333306616,0.21079629703843225,0.21292029014547348,0.137578647857973,0.22758786518655072,0.27555804913236887,0.301647096541498,0.20991463952230194,0.25700316595198974,0.3046126718230273,0.31695587704885186,0.06536288221857091,0.10467679236965495,0.16951869514687612,0.20402356430088567,0.23776700196369174,0.3456498216647297,0.337193924578207,0.19264216727447603,0.1677153047729732,0.32132408928786116,0.33967859576002885,0.005891075221416263,0.005994842503189409
630,0.1590991063198814,0.23852843345489522,0.2827315352863383,0.30505350058109243,0.09529916242535967,0.14463190798701558,0.16274596240932954,0.1785757223580331,0.20594718069971546,0.24806636476575963,0.2951949665370897,0.3036909389652547,0.08836612832124394,0.15268705165711538,0.21083637238007455,0.21584579008536048,0.13974271630665652,0.22850959804432333,0.27647978199014145,0.3016871718831403,0.21111689977157055,0.2583657275678275,0.30505350058109243,0.3181581372981205,0.06568348495170921,0.10519777181100469,0.17324570191960886,0.2048250711337314,0.23860858413817979,0.3465715545225023,0.3382759588025488,0.19456578367330582,0.16851681160581894,0.3218851440708532,0.33967859576002885,0.006011301246343125,0.00607832312829723
631,0.15978038712780027,0.24069250190357871,0.2841341722438184,0.30637598685528794,0.09606059391656314,0.14503266140343846,0.163507393900533,0.17973790726565944,0.20606740672464233,0.24890794694024768,0.2963170761030738,0.30413176772331985,0.08856650502945537,0.15320803109846512,0.21292029014547348,0.21664729691820622,0.14034384643129083,0.22931110487716908,0.27708091211477576,0.30236845269105916,0.2122790846791969,0.25948783713381157,0.30577485673065363,0.3194405482306737,0.06644491644291267,0.10656033342684246,0.17504909229351182,0.2059071053580732,0.2388490361880335,0.3474932873802749,0.3391976916603214,0.1946459343565904,0.17011982527151043,0.32300725363683724,0.342483869674989,0.0060914519296277,0.006162966255132942
632,0.16150362681841862,0.24097302929507475,0.28517613112651785,0.3078988498376949,0.0965014226746283,0.1458341682362842,0.1641886747084519,0.18061956478178975,0.2071494409489841,0.24954915240652426,0.2969983569109927,0.3042519937482467,0.09024966937843146,0.15569270228028695,0.21368172163667695,0.21696789965134453,0.1424277641966898,0.2295515569270228,0.2792850559051016,0.3032501102071895,0.21263976275397747,0.26173205626577967,0.3078186991544103,0.3204023564300886,0.0682883821584579,0.1077225183344688,0.1754498457099347,0.20702921492405724,0.2388891115296758,0.3487756983128281,0.33975874644331344,0.19508676311465556,0.17112170881256764,0.3238488358113253,0.3433655271911193,0.006171602612912275,0.006248788072006894
633,0.16306656514246784,0.24377830321003485,0.28581733659279446,0.3093816374784595,0.09774375826553922,0.14599446960285337,0.16426882539173646,0.18130084558970866,0.2077104957319761,0.25075141265579287,0.29804031579369217,0.3054542539975153,0.0907305734781389,0.15629383240492126,0.214803831202661,0.21728850238448283,0.14322927102953553,0.23035306375986855,0.2796457339798822,0.3033703362321164,0.214523303811165,0.2619324329739911,0.30817937722919087,0.321163787921292,0.06872921091652306,0.10812327175089168,0.176050975834569,0.2071093656073418,0.240171522462229,0.35017833527030817,0.34023965054302086,0.1975313589548351,0.17132208552077907,0.3240091371778944,0.3452891435899491,0.00625175329619685,0.006335804992658248
634,0.16563138700757424,0.24393860457660402,0.2865787680839979,0.31150563058550074,0.0977838336071815,0.1465154490442031,0.1654310102993628,0.18246303049733498,0.20811124914839899,0.25191359756341924,0.2992425760429608,0.30641606219693024,0.09093095018635033,0.15825752414539335,0.21588586542700278,0.21825031058389774,0.14455175730373102,0.23043321444315312,0.2796858093215245,0.3046126718230273,0.2154049613272953,0.2641365767643169,0.30858013064561374,0.32200537009578006,0.06965094377429568,0.109004929267022,0.1769727086923416,0.20783072175690298,0.24125355668657075,0.35114014346972305,0.34039995190959005,0.19925459864545345,0.17196329098705568,0.32557207550194367,0.34613072576443715,0.006412054662766,0.00642403365939419
635,0.16747485272311946,0.24510078948423036,0.2877409529916243,0.3123071374183465,0.09790405963210837,0.14807838736825232,0.1657115376908588,0.18354506472167675,0.2096741874724482,0.25588105638600567,0.3016871718831403,0.3093816374784595,0.09149200496934236,0.15865827756181622,0.22017392698272753,0.21981324890794693,0.14763755861018715,0.23095419388450286,0.28136897367050057,0.30585500741393823,0.21788963250911714,0.2648579329138781,0.31150563058550074,0.32372860978639845,0.07061275197371057,0.10972628541658318,0.18138099627299323,0.2093936600809522,0.24305694706047368,0.3513405201779345,0.34264417104155814,0.20262092734340562,0.1757303731014307,0.32717508916763516,0.34893599967939726,0.0064521300044082875,0.0065134909462728026
636,0.16759507874804633,0.2456217689255801,0.2884623091411854,0.3157536167995832,0.09894601851480783,0.14952109966737467,0.16655311986534685,0.18382559211317276,0.21019516691379794,0.2574840700516972,0.30252875405762836,0.30994269226145155,0.09241373782711497,0.1586983529034585,0.2208552077906464,0.2202540776660121,0.14799823668496773,0.23127479661764117,0.2830521380194766,0.3067366649300685,0.21829038592554,0.2653789123552278,0.3124273634432734,0.3245301166192442,0.0712138820983449,0.11140944976555925,0.1817817496894161,0.20983448883901734,0.24317717308540054,0.35250270508556086,0.34424718470724963,0.20354266020117823,0.176050975834569,0.3279365206588386,0.349456979120747,0.006692582054262012,0.006604193962330305
637,0.16919809241373782,0.2472648579329139,0.28854245982447,0.31691580170720957,0.09922654590630385,0.1507233599166433,0.16723440067326573,0.1843866468961648,0.21059592033022081,0.25932753576724243,0.3054542539975153,0.31054382238608585,0.09257403919368412,0.1609425720354266,0.221496413256923,0.22241814611469563,0.14823868873482146,0.2324369815252675,0.2836532681441109,0.3080190758626217,0.21937242014988179,0.26734260409569993,0.3135093976676151,0.3250911714022362,0.07225584098104436,0.11177012784033984,0.18218250310583897,0.21051576964693625,0.243658077185108,0.35314391055183747,0.3459303490562257,0.20414379032581254,0.1769326333506993,0.32885825351661124,0.35009818458702363,0.006812808079188875,0.006696160054853221
638,0.17040035266300646,0.24794613874083277,0.28934396665731577,0.31980122630545427,0.09986775137258046,0.15116418867470846,0.16935839378030698,0.18486755099587224,0.21103674908828599,0.2607702480663648,0.30589508275558047,0.31214683605177734,0.09349577205145673,0.16170400352663006,0.22422153648859858,0.22470244058830602,0.15128441469963533,0.2366048170560654,0.28521620646816015,0.30829960325411776,0.22033422834929667,0.2696268985693103,0.3157936921412255,0.3254117741353745,0.07413938203823188,0.11301246343125075,0.18358514006331905,0.21199855728770087,0.2458622209754338,0.3536248146515449,0.34677193123071376,0.20570672864986175,0.17821504428325252,0.33038111649901813,0.35278323247705684,0.00689295876247345,0.006789406812696105
639,0.1715224622289905,0.2485071935238248,0.29202901454734903,0.3203622810884463,0.10038873081393018,0.1519656955075542,0.16987937322165672,0.18550875646214884,0.214242776419669,0.26285416583176374,0.30637598685528794,0.3125075141265579,0.09385645012623732,0.16210475694305293,0.2247825912715906,0.22522342002965576,0.15184546948262734,0.23700557047248827,0.28750050094177054,0.30854005530397144,0.2222578447481265,0.2717508916763515,0.3159940688494369,0.3266941850679277,0.07441990942972788,0.11325291548110447,0.18450687292109166,0.2147637558610187,0.246864104516491,0.3544663968260329,0.3480142668216247,0.20666853684927664,0.1794974552158057,0.33050134252394503,0.35294353384362603,0.007013184787400313,0.0068839520696454964
640,0.17388690738588547,0.2504308099226546,0.2929106720634793,0.32172484270428403,0.1009898609385645,0.15292750370696911,0.17072095539614476,0.18574920851200258,0.2144832284695227,0.26341522061475575,0.30697711697992225,0.3131887949344768,0.09429727888430249,0.16262573638440267,0.22482266661323289,0.22702681040355868,0.15320803109846512,0.23840820742996835,0.28810163106640485,0.3090610347453212,0.22414138580531398,0.2721516450927744,0.316555123632429,0.327295315192562,0.07486073818779305,0.11473570312186912,0.18514807838736824,0.21552518735222218,0.24854726886546707,0.3549072255840981,0.3491363763876087,0.20803109846511442,0.18049933875686291,0.33070171923215647,0.35358473930990264,0.007293712178896325,0.00697981390783066
641,0.17488879092694265,0.25339638520418384,0.29607662405322005,0.3233278563699756,0.10151084037991424,0.15404961327295316,0.17156253757063278,0.1875926742275478,0.2167274476014908,0.2651384603053741,0.3080190758626217,0.3141105277922494,0.09569991584178256,0.1647898048330862,0.2263054542539975,0.22850959804432333,0.15408968861459543,0.23993107041237527,0.28854245982447,0.30978239089488235,0.22546387207950946,0.2766801586983529,0.31791768524826675,0.3280166713421232,0.07646375185348456,0.11689977157055263,0.18619003727006772,0.21636676952671022,0.24918847433174368,0.35755219813248906,0.35005810924538133,0.20911313268945617,0.1820622770809121,0.33174367811485594,0.35570873241694384,0.0073738628621809,0.0070770106611818895
642,0.17641165390934957,0.2539975153288182,0.2971987336192041,0.3234480823949024,0.1016711417464834,0.15473089408087204,0.1725243457700477,0.18811365366889754,0.21776940648419027,0.2653789123552278,0.3102232196529475,0.31431090450046084,0.09606059391656314,0.1654310102993628,0.22646575562056667,0.22883020077746163,0.15489119544744118,0.240452049853725,0.2905863022482267,0.3107842744359396,0.22790846791968902,0.27840339838897127,0.3189596441309662,0.3286578768083998,0.076664128561696,0.11770127840339839,0.18763274956919007,0.2171282010179137,0.250070131847874,0.3590349857732537,0.35186149961928426,0.21079629703843225,0.18262333186390414,0.333146315072336,0.35807317757383883,0.0074940888871077626,0.007175560918936928
643,0.17789444155011422,0.2543982687452411,0.2978399390854807,0.32432973991103276,0.10255279926261371,0.15557247625536008,0.17448803751051978,0.18903538652667015,0.21921211878331262,0.269586823227668,0.31142547990221614,0.31615437021600606,0.09666172404119745,0.16727447601490802,0.2269867350619164,0.23139502264256803,0.15545225023043321,0.24089287861179018,0.2913477337394301,0.3122670620767042,0.23379954314110526,0.2790846791968902,0.3199615276720234,0.3311826233318639,0.08043121067607101,0.11930429206908989,0.18995711938444276,0.21809000921732857,0.252154049613273,0.36376387608704364,0.3523424037189917,0.21243938604576604,0.1849877770207991,0.33454895202981605,0.35859415701518854,0.0075742395703923375,0.007275483529196225
644,0.17853564701639082,0.25475894682002165,0.2998036308259528,0.32601290426000884,0.10283332665410973,0.15589307898849838,0.17508916763515409,0.19063840019236164,0.2199334749328738,0.2734741313669699,0.31214683605177734,0.31675550034064043,0.09734300484911634,0.16775538011461547,0.22738748847833928,0.23279765960004808,0.15781669538732818,0.24169438544463592,0.2924297679637719,0.31270789083476935,0.23516210475694305,0.28060754217929706,0.3206428084799423,0.33226465755620566,0.08087203943413618,0.11950466877730133,0.19023764677593877,0.21897166673345891,0.2533162345208993,0.3675309582014187,0.3530236845269106,0.21328096822025408,0.18546868112050655,0.33619204103714984,0.35927543782310745,0.007614314912034625,0.007376797602527731
645,0.1827034825471887,0.25752414539333945,0.30120626778343285,0.32713501382599286,0.10455656634472808,0.15629383240492126,0.1760109004929267,0.19152005770849195,0.22177694064841902,0.275157295715946,0.31407045245060716,0.3169959523904941,0.09766360758225463,0.1692782430970224,0.2288702761191039,0.23584338556486195,0.15821744880375105,0.24393860457660402,0.29479421312066684,0.3130685689095499,0.23560293351500822,0.28233078186991545,0.3212840139462189,0.33326654109726284,0.08147316955877049,0.12058670300164309,0.19035787280086564,0.22005370095780066,0.25407766601210274,0.37173886907385884,0.35474692421752896,0.21464352983609186,0.18639041397827916,0.3382358834609065,0.36115897888029497,0.007894842303530637,0.007479522515621821
646,0.18366529074660362,0.2596080631587384,0.3019676992746363,0.32941930829960325,0.10539814851921613,0.15661443513805956,0.17817496894161022,0.19188073578327255,0.22237807077305333,0.2774015148479141,0.3142708291588186,0.3182783633230473,0.09854526509838496,0.16967899651344528,0.23011261171001482,0.2359636115897888,0.15881857892838536,0.24421913196810002,0.2969582815693504,0.3142307538171763,0.237526549913838,0.28329259006933033,0.3216847673626418,0.3343084999799623,0.08235482707490081,0.12271069610868433,0.19115937963371138,0.22069490642407727,0.25467879613673705,0.3727808279565583,0.355588506392017,0.2151645092774416,0.18735222217769407,0.33915761631867913,0.36204063639642525,0.007934917645172925,0.007583677914997191
647,0.18446679757944937,0.2600889672584459,0.3020879252995632,0.33054141786558733,0.10599927864385043,0.15809722277882418,0.1795776058990903,0.195006612431371,0.22442191319681,0.278082795655833,0.31495210996673745,0.3189195687893239,0.09974752534765359,0.1702801266380796,0.23079389251793372,0.23712579649741514,0.15974031178615797,0.24566184426722237,0.2985612952350419,0.3149120346250952,0.23904941289624493,0.28509598044323325,0.32204544543742236,0.3347493287380275,0.08259527912475453,0.1257564220734982,0.19184066044163026,0.22237807077305333,0.25568067967779423,0.3762673826794373,0.3568709173245702,0.21588586542700278,0.18891516050174328,0.3408407806676552,0.3625215404961327,0.007974992986815213,0.007689283720758314
648,0.18550875646214884,0.2608904740912916,0.30417184306496214,0.33170360277321365,0.1074019156013305,0.1599406884943694,0.18222257844748127,0.1962088726806396,0.22486274195487516,0.27880415180539414,0.3155131647497295,0.32088326052979604,0.1000681280807919,0.17112170881256764,0.23267743357512122,0.23796737867190318,0.1609024966937843,0.246864104516491,0.301086041758506,0.3170761030737787,0.2404119745120827,0.28641846671742877,0.32432973991103276,0.3371137738949225,0.08351701198252715,0.1282811685969623,0.19280246864104517,0.22466236524666372,0.2561215084358594,0.37762994429527513,0.35763234881577366,0.21744880375105197,0.18895523584338556,0.3421632669418507,0.36368372540375904,0.008135294353384363,0.00779636013040523
649,0.1875125235442632,0.26121107682442996,0.30469282250631186,0.333146315072336,0.10848394982567226,0.16018114054422314,0.18302408528032701,0.19693022883020078,0.22642568027892437,0.2790846791968902,0.31615437021600606,0.3209233358714383,0.10074940888871077,0.1718029896204865,0.2337193924578207,0.2392097142628141,0.16178415420991463,0.24770568669097903,0.3016070211998557,0.3177573838816976,0.24193483749448963,0.2871798982086322,0.32525147276880534,0.33807558209433736,0.08375746403238088,0.1320482507113373,0.1932833727407526,0.2251031940047289,0.2572836933434858,0.37811084839498255,0.3597162665811726,0.21905181741674348,0.18975674267623133,0.34324530116619245,0.36444515689496254,0.008215445036668937,0.00790492762269642
650,0.19031779745922334,0.26217288502384484,0.3056145553640845,0.3353905342043041,0.11048771690778664,0.16142347613513405,0.18350498938003446,0.1975714342964774,0.22718711177012785,0.27936520658838615,0.31791768524826675,0.32192521941249547,0.10203181982126398,0.17324570191960886,0.23768685128040717,0.24121348134492845,0.16210475694305293,0.2498296797980203,0.30292950747405123,0.3192802468641045,0.24313709774375827,0.2877810283332665,0.32725523985091975,0.3394782190518174,0.08435859415701519,0.13537450406764717,0.19404480423195608,0.2269867350619164,0.2578848234681201,0.37875205386125915,0.36051777341401836,0.21945257083316635,0.18995711938444276,0.34452771209874566,0.36560734180258886,0.008415821744880375,0.008015006961565405
651,0.19115937963371138,0.26393620005610546,0.306656514246784,0.3360317396705807,0.11120907305734781,0.163507393900533,0.18386566745481506,0.19913437262052658,0.22899050214403077,0.28008656273794735,0.31972107562216967,0.32272672624534127,0.10219212118783312,0.176050975834569,0.23993107041237527,0.2423756662525548,0.16338716787560614,0.25055103594758144,0.3042519937482467,0.3202821304051617,0.24349777581853885,0.28922374063238887,0.32821704805033464,0.34031980122630545,0.0849997996232918,0.13854045605738788,0.1946860096982327,0.2315152486674949,0.2580451248346892,0.3801546908187392,0.3612792049052218,0.22065483108243497,0.1907586262172885,0.3447280888069571,0.3682122390093375,0.008536047769807237,0.008126619200091945
652,0.19232156454133773,0.2648579329138781,0.30813930188754857,0.33751452731134535,0.11209073057347814,0.16438905141666332,0.18482747565422994,0.19973550274516091,0.23015268705165712,0.28168957640363884,0.32176491804592633,0.3241694385444636,0.1032340800705326,0.1766521059592033,0.24213521420270107,0.24377830321003485,0.16406844868352502,0.25191359756341924,0.30569470604736904,0.3216847673626418,0.24397867991824632,0.2911072816895764,0.3283773494169038,0.3408407806676552,0.08552077906464152,0.13942211357351822,0.19608864665571274,0.23199615276720234,0.25920730974231554,0.38159740311786156,0.36143950627179094,0.2228589748727608,0.19156013305013425,0.34601049973951026,0.37085721155772855,0.0089768765278724,0.008239785684528518
653,0.1933635234240372,0.26509838496373184,0.3096621648699555,0.3394782190518174,0.11217088125676271,0.16595198974071254,0.18651064000320602,0.2000961808199415,0.23283773494169038,0.2826113092614115,0.32424958922774816,0.3264136576764317,0.10395543622009377,0.17733338676712218,0.24281649501061997,0.24474011140944976,0.16531078427443593,0.2522742756381998,0.30813930188754857,0.32481064401074017,0.24441950867631146,0.2927904460385525,0.3301807397908067,0.34228349296677757,0.08752454614675591,0.14122550394742114,0.1975313589548351,0.23255720755019438,0.2609706247745762,0.3831202661002685,0.36204063639642525,0.22305935158097223,0.19424518094016752,0.346812006572356,0.37189917044042803,0.0089768765278724,0.008354528058382863
654,0.19508676311465556,0.26850478900332625,0.3109445758025087,0.34104115737586665,0.11273193603975473,0.1663928184987777,0.1875125235442632,0.20065723560293353,0.23395984450767443,0.2847353023684527,0.3292590069330341,0.32749569190077343,0.10499739510279325,0.17929707850759427,0.2432973991103274,0.24630304973349898,0.16623251713220855,0.25355668657075303,0.30882058269546747,0.3262533563098625,0.24606259768364525,0.2940728569711057,0.33046126718230273,0.3434056025327616,0.08792529956317878,0.1420670861219092,0.19885384522903057,0.23395984450767443,0.26217288502384484,0.38400192361639884,0.3636035747204745,0.22450206388009458,0.19544744118943613,0.34741313669699037,0.37362241013104636,0.009177253236083838,0.008470868266557402
655,0.19548751653107843,0.27307337795054704,0.3123472127599888,0.3424437943333467,0.11417464833887708,0.1673947020398349,0.18835410571875125,0.20189957119384444,0.23520218009858535,0.2856971105678676,0.33102232196529474,0.3289784795415381,0.10619965535206187,0.18158137298120466,0.2447000360678075,0.24706448122470245,0.16747485272311946,0.2544784194285256,0.31082434977758183,0.3269346371177814,0.24638320041678355,0.29419308299603253,0.3315433014066445,0.34773373943012864,0.0888069570793091,0.14338957239610467,0.20254077666012102,0.2363643650062117,0.2647377068889512,0.384442752374464,0.3646054582615317,0.2263054542539975,0.19789203702961566,0.3482146435298361,0.374824670380315,0.009417705285937562,0.00858882855954625
656,0.195848194605859,0.27487676832444996,0.31374984971746883,0.3457299723480143,0.11513645653829199,0.16807598284775377,0.18963651665130446,0.2026610026850479,0.2353224061235122,0.28681922013385164,0.3312226986735062,0.3295796096661724,0.1080431210676071,0.18314431130525388,0.24658357712499498,0.2475053099827676,0.1682763595559652,0.2578447481264778,0.31146555524385844,0.329098705566465,0.24678395383320642,0.2963571514447161,0.3319841301647097,0.3485352462629744,0.08940808720394341,0.14443153127880415,0.20490522181701598,0.23844828277161062,0.2670220013625616,0.38841021119705044,0.3658477938524426,0.22778824189476216,0.19957520137859175,0.35021841061195047,0.37598685528794135,0.009578006652506712,0.008708431497690725
657,0.19729090690498136,0.2763996313068569,0.31399030176732257,0.3469723079389252,0.11581773734621088,0.1685969622891035,0.19168035907506112,0.20558650262493489,0.23708572115577287,0.2873001242335591,0.3315433014066445,0.33042119184066043,0.1084037991423877,0.18442672223780707,0.2478659880575482,0.24770568669097903,0.16899771570552638,0.25880655632589267,0.3146315072335992,0.33014066444916446,0.24882779625696308,0.29703843225263493,0.3337875205386126,0.3515008215445037,0.09036989540335831,0.14507273674508075,0.20831162585661042,0.23928986494609866,0.26782350819540734,0.3892117180298962,0.3670099787600689,0.22883020077746163,0.20189957119384444,0.35194165030256885,0.37714904019556766,0.009698232677433576,0.008829699955494092
658,0.1975714342964774,0.278082795655833,0.31615437021600606,0.3488157736544704,0.11633871678756061,0.16967899651344528,0.19320322205746804,0.20662846150763436,0.2391696389211718,0.2891836652907466,0.3337474451969703,0.33234480823949025,0.10888470324209513,0.18514807838736824,0.24994990582294713,0.24886787159860538,0.1695988458301607,0.25988859055023444,0.31507233599166434,0.33102232196529474,0.2498296797980203,0.29840099386847274,0.3348294794213121,0.35290345850198374,0.09141185428605779,0.14655552438584538,0.2087524546146756,0.24057227587865188,0.2689456177613914,0.39025367691259566,0.3682923896926221,0.23139502264256803,0.2029816054181862,0.3529836091852683,0.3785516771530477,0.00977838336071815,0.008952657125996391
659,0.19865346852081914,0.27848354907225586,0.3176371578567707,0.35114014346972305,0.1170199975954795,0.17072095539614476,0.19356390013224864,0.20899290666452933,0.23997114575401754,0.28978479541538094,0.33523023283773495,0.3330260890474091,0.10976636075822546,0.1856289824870757,0.25087163868071977,0.250070131847874,0.17040035266300646,0.2606900973830802,0.31619444555764836,0.3312226986735062,0.25063118663086603,0.29900212399310705,0.33647256842864587,0.3544263214843906,0.09249388851039955,0.1478379353183986,0.20987456418065964,0.24097302929507475,0.27147036428485555,0.391696389211718,0.3692942732336793,0.23203622810884464,0.20346250951789363,0.3533442872600489,0.3786318278363323,0.0099386847272873,0.009077326525210223
660,0.2004568588947221,0.28068769286258166,0.318238287981405,0.35222217769406483,0.11762112772011381,0.1734861539694626,0.19440548230673665,0.2103153929387248,0.24169438544463592,0.2907866789564381,0.336352342403719,0.33450887668817375,0.11088847032420951,0.18610988658678315,0.25243457700476896,0.25175329619685005,0.17212359235362482,0.2620125836572757,0.31731655512363244,0.3313028493567908,0.2521941249549152,0.30004408287580653,0.3370736985532802,0.35570873241694384,0.09377629944295275,0.15152486674948903,0.21067607101350538,0.2426962689856931,0.27307337795054704,0.3934597042439787,0.37073698553280166,0.23520218009858535,0.20574680399150402,0.35474692421752896,0.3815573277762193,0.01009898609385645,0.00920373199661822
661,0.2013385164108524,0.28225063118663085,0.31887949344768163,0.35410571875125235,0.11902376467759387,0.17524946900172325,0.19512683845629783,0.2122390093375546,0.24213521420270107,0.29439345970424396,0.3377950547028413,0.33515008215445036,0.1112491483989901,0.18823387969382438,0.25379713862060677,0.2529555564461187,0.17356630465274717,0.2632549192481866,0.31847874003125876,0.3325051096060594,0.2529555564461187,0.3000841582174488,0.3379553560694105,0.356710615958001,0.09509878571714823,0.15232637358233478,0.21243938604576604,0.2446198853845229,0.2745561655913117,0.3952630946178816,0.371618643048932,0.23672504308099226,0.2070692902656995,0.35518775297559413,0.384162224982968,0.010219212118783313,0.009331897715733239
662,0.2033422834929668,0.2828116859696229,0.3199615276720234,0.3573518214242776,0.11942451809401675,0.1763715785677073,0.19713060553841222,0.21380194766160382,0.24457981004288062,0.29495451448723603,0.33915761631867913,0.33675309582014185,0.11152967579048612,0.18835410571875125,0.25568067967779423,0.25379713862060677,0.17416743477738147,0.2637758986895363,0.3189997194726085,0.3332264657556206,0.2539574399871759,0.3032100348655472,0.3382759588025488,0.3571113693744239,0.09618081994149,0.15316795575682282,0.2139221736865307,0.24706448122470245,0.27527752174087283,0.3963852041838657,0.3725804512483469,0.24165431010299362,0.20791087244018755,0.3577525748407005,0.38620606740672464,0.010379513485352463,0.009461848194722
663,0.20446439305895084,0.28393379553560694,0.3206027331383,0.3584739309902617,0.1202260249268625,0.17737346210876448,0.1978519616879734,0.21496413256923017,0.2481865907906865,0.29547549392858574,0.340680479301086,0.33751452731134535,0.11233118262333186,0.18939606460145073,0.256201659119144,0.2543581934035988,0.17532961968500782,0.26565943974672385,0.32008175369695024,0.33426842463832,0.25644211116899773,0.30421191840660444,0.34200296557528154,0.3584739309902617,0.09798421031539294,0.15573277762192922,0.21536488598565304,0.24746523464112533,0.27627940528193,0.3973470123832806,0.37398308820582693,0.24381837855167715,0.20851200256482186,0.35867430769847314,0.3865266701398629,0.010619965535206187,0.009593608287093146
664,0.20490522181701598,0.28517613112651785,0.32136416462950346,0.3591552117981806,0.12074700436821224,0.17853564701639082,0.19897407125395744,0.2168075982847754,0.24914839899010138,0.298160541818619,0.34096100669258206,0.33811565743597966,0.11281208672303931,0.19031779745922334,0.2571233919769166,0.25648218651064,0.1766521059592033,0.2667013986294233,0.32088326052979604,0.3356710615958001,0.25824550154290066,0.3042519937482467,0.343044924457981,0.3594357391896766,0.09962729932272672,0.15757624333747444,0.21620646816014105,0.24798621408247506,0.2768404600649221,0.3997114575401755,0.374824670380315,0.24582214563379154,0.20899290666452933,0.3597563419228149,0.3881697591471967,0.010619965535206187,0.009727203192450537
665,0.20654831082434977,0.2855768845429407,0.32525147276880534,0.3605979240973029,0.12327175089167636,0.17873602372460226,0.19981565342844548,0.2186510640003206,0.2533162345208993,0.2993628020678876,0.34200296557528154,0.3383561094858334,0.1131727647978199,0.19224141385805313,0.2579649741514046,0.2568027892437783,0.17773414018354505,0.26786358353704964,0.3212840139462189,0.33631226706207673,0.25888670700917726,0.30541417865587306,0.34476816414859934,0.3616398829800024,0.10010820342243418,0.1599807638360117,0.21752895443433656,0.25011020718951626,0.27876407646375184,0.40123432052258245,0.3763876087043642,0.24646335110006812,0.21043561896365168,0.3601570953392378,0.3892117180298962,0.010940568268344488,0.00986265846131282
666,0.20823147517332585,0.2872199735502745,0.32645373301807395,0.36095860217208353,0.12443393579930269,0.18025888670700918,0.20081753696950266,0.21909189275838575,0.2556005289945097,0.2997234801426682,0.34268424638320044,0.33979882178495574,0.1138139702640965,0.19284254398268746,0.2583657275678275,0.2595679878170961,0.1791768524826674,0.26914599446960286,0.32148439065443035,0.33735422594477615,0.2600488919168036,0.3065763635634994,0.34645132849757543,0.3617601090049293,0.10131046367170281,0.16106279806035345,0.2196529475413778,0.2504308099226546,0.28008656273794735,0.4030777862381277,0.37819099907826714,0.24758546066605217,0.21139742716306656,0.3612391295635795,0.390013224862742,0.010980643609986775,0.01
667,0.20855207790646416,0.28814170640804715,0.3286178014667575,0.36220093776299445,0.12547589468200215,0.18098024285657036,0.20117821504428327,0.22069490642407727,0.25876648098425037,0.30052498697551394,0.3434857532160462,0.3408007053260129,0.11393419628902336,0.19420510559852522,0.25864625495932353,0.26105077545786076,0.18170159900613153,0.2703081793772292,0.32272672624534127,0.33815573277762195,0.2608503987496493,0.3084999799623292,0.3468921572556406,0.3634833486955476,0.10215204584619084,0.16338716787560614,0.22105558449885784,0.25055103594758144,0.28128882298721597,0.4052819300284535,0.37951348535246265,0.24834689215725564,0.21235923536248147,0.3616398829800024,0.39101510840379916,0.010980643609986775,0.010139254075588142
668,0.21015509157215564,0.2891836652907466,0.3292590069330341,0.3651665130445237,0.1263575521981325,0.18162144832284696,0.20310183144311306,0.22169678996513445,0.260249268625015,0.3026489800825552,0.34428726004889193,0.3420831162585661,0.11549713461307258,0.19612872199735504,0.26052979601651105,0.26337514527311345,0.18326453733018075,0.2731535286338316,0.3244900412776019,0.33931791768524827,0.2623732617320563,0.31182623331863907,0.3492165270708933,0.3645253075782471,0.10375505951188234,0.16551116098264737,0.2231795776058991,0.25303570712940326,0.28385364485232234,0.406884943694145,0.3809161223099427,0.24902817296517452,0.21492405722758787,0.3623211637879213,0.3923375946779946,0.011140944976555925,0.010280447320933098
669,0.21215885865427003,0.2913477337394301,0.3303410411573759,0.36664930068528834,0.12739951108083197,0.18226265378912354,0.2055464272832926,0.2225784474812648,0.26277401514847915,0.30316995952390496,0.34480823949024164,0.34436741073217647,0.11645894281248748,0.19857331783753457,0.2618522822907065,0.26734260409569993,0.1843866468961648,0.2746363162745962,0.3256522261852282,0.34027972588466315,0.2636155973229672,0.3129884182262654,0.3498176571955276,0.3682122390093375,0.10499739510279325,0.16911794173045325,0.2251432693463712,0.25640203582735543,0.28573718590950986,0.4078467518935599,0.3819981565342844,0.2504308099226546,0.21648699555163708,0.36268184186270186,0.39261812206949065,0.011341321684767362,0.01042360673976401
670,0.2125996874123352,0.2927102953552679,0.3312627740151485,0.3670500541017112,0.12840139462188915,0.18290385925540015,0.20726966697391094,0.22333987897246824,0.26329499458982886,0.30597523343886507,0.3456097463230874,0.34512884222338,0.1176612030617561,0.19997595479501462,0.2635354466396826,0.2677433575121228,0.18606981124514085,0.2760389532320763,0.32593275357672424,0.3408007053260129,0.26469763154730896,0.3136696990341843,0.35069931471165794,0.3690137458421833,0.10664048411012704,0.1711617841542099,0.2263054542539975,0.25760429607662405,0.2866188434256402,0.4091291628261131,0.3821584579008536,0.2525948783713381,0.21784955716747487,0.36316274596240933,0.3930990261691981,0.011902376467759388,0.01056875971184805
671,0.21340119424518095,0.2933515008215445,0.3321043561896365,0.3681721636676953,0.12912275077145033,0.1837053660882459,0.2084719272231796,0.22434176251352542,0.2642968781308861,0.30697711697992225,0.34617080110607945,0.34552959563980284,0.11858293591952872,0.20089768765278723,0.26457740552238207,0.2687051657115377,0.18679116739470203,0.27712098745641806,0.3273353905342043,0.3414419107922895,0.26509838496373184,0.3142307538171763,0.3523023283773494,0.3704965334829479,0.10688093615998076,0.1728850238448283,0.2269867350619164,0.25828557688454296,0.28814170640804715,0.41045164910030857,0.3835610948583337,0.2538772893038913,0.21837053660882458,0.36600809521901173,0.393499779585621,0.01202260249268625,0.01071593399822671
672,0.2151645092774416,0.2953151925620166,0.33346691780547427,0.36889351981725643,0.1311265178535647,0.18478740031258767,0.21019516691379794,0.22558409810443633,0.2670220013625616,0.30870035667054063,0.3478539654550555,0.34609065042279485,0.11938444275237446,0.20177934516891757,0.26561936440508155,0.2699074259608063,0.18799342764397067,0.2791247545385324,0.32885825351661124,0.34260409569991584,0.26662124794613873,0.31507233599166434,0.3529836091852683,0.3712579649741514,0.10920530597523344,0.17520939366008095,0.22935118021881137,0.2587264056426081,0.29038592554001524,0.4118943613994309,0.3842423756662526,0.25540015228629825,0.21937242014988179,0.36696990341842667,0.39478219051817415,0.01202260249268625,0.010865157746525371
673,0.21664729691820622,0.2961968500781469,0.33426842463832,0.369254197892037,0.1318077986614836,0.18522822907065284,0.21243938604576604,0.22686650903698954,0.268184186270188,0.31054382238608585,0.3487756983128281,0.3468921572556406,0.12030617561014707,0.20306175610147076,0.26922614515288745,0.2715905903097824,0.18879493447681642,0.2797258846631668,0.32945938364124555,0.3434056025327616,0.26786358353704964,0.31679557568228267,0.35470684887588666,0.372179697831924,0.11068809361599807,0.1772532360838376,0.22959163226866508,0.2593676111088847,0.29090690498136496,0.41269586823227666,0.38584538933194407,0.255640604336152,0.22013385164108523,0.36793171161784155,0.39546347132609305,0.012383280567466837,0.011016459496336568
674,0.2176491804592634,0.2982406925019036,0.3348695547629544,0.37081713621608625,0.1320482507113373,0.1866308660281329,0.21660722157656395,0.22963170761030738,0.2693463711778143,0.3116659319520699,0.35061916402837334,0.34721275998877893,0.1208672303931391,0.20398348895924337,0.2710696108684327,0.27239209714262813,0.1909990782671422,0.28100829559571994,0.3312226986735062,0.3441269586823228,0.2689856931030337,0.31791768524826675,0.35566865707530154,0.374824670380315,0.11185027852362442,0.1785757223580331,0.23251713220855208,0.26153167955756823,0.29250991864705644,0.41534084078066763,0.3871278002644973,0.25768444675990865,0.221496413256923,0.36849276640083356,0.39678595760028856,0.012423355909109125,0.011169868184678227
675,0.21913196810002805,0.2994830280928145,0.3367130204784996,0.3722197731735663,0.13345088766881738,0.1878331262774015,0.21748887909269426,0.2305133651264377,0.27022802869394463,0.3120266100268505,0.3532641365767643,0.3486554722879013,0.12178896325091171,0.2055063519416503,0.272231795776059,0.2750771450326614,0.1920410371498417,0.2825311585781269,0.3324249589227748,0.34669178054742916,0.2712699875766441,0.3187592674227548,0.3559091091251553,0.3755861018715185,0.11197050454855127,0.18110046888149722,0.2331182623331864,0.2636155973229672,0.2945938364124554,0.4170240051296437,0.38812968380555446,0.2601290426000882,0.22193724201498818,0.36945457460024844,0.39718671101671144,0.012543581934035987,0.011325413151528128
676,0.22041437903258126,0.3003246102673025,0.3383160341441911,0.3738227868392578,0.13425239450166312,0.18867470845188955,0.21853083797539374,0.23191600208391777,0.2711096862100749,0.3141105277922494,0.35402556806796776,0.3509798421031539,0.1224702440588306,0.2073898929988378,0.2728329259006933,0.27527752174087283,0.19320322205746804,0.28361319280246866,0.33298601370576686,0.34841502023804755,0.2717909670179938,0.3199615276720234,0.3565903899330742,0.37658798541257565,0.11345329218931591,0.18278363323047328,0.2346411253155933,0.26445717949745523,0.2952751172203743,0.4175449845709935,0.38917164268825394,0.2609305494329339,0.22269867350619163,0.37069691019115936,0.3980282931911995,0.012703883300605137,0.011483124145435113
677,0.2215364885985653,0.30080551436701,0.33975874644331344,0.37646775938764876,0.1355748807758586,0.18927583857652386,0.21905181741674348,0.23420029655752816,0.27147036428485555,0.3164749729491444,0.35570873241694384,0.35246262974391857,0.1231114495251072,0.20919328337274076,0.2740752614916042,0.2770007614314912,0.1946058590149481,0.285336432493087,0.33354706848875887,0.34905622570432415,0.2729130765839779,0.3209634112130806,0.3587544583817577,0.37811084839498255,0.11553720995471486,0.18442672223780707,0.2362842143229271,0.26561936440508155,0.2962770007614315,0.41958882699475014,0.39041397827916485,0.2631346932232597,0.22390093375546027,0.37145834168236286,0.40007213561495614,0.012944335350458863,0.011643031329208756
678,0.22205746803991505,0.30256882939927066,0.3408407806676552,0.378311225103194,0.13681721636676952,0.19023764677593877,0.22069490642407727,0.2359636115897888,0.2722718711177013,0.3175970825151284,0.356710615958001,0.35286338316034144,0.12415340840780667,0.21095659840500142,0.27499699434937686,0.27876407646375184,0.19532721516450927,0.2859776379593636,0.3347493287380275,0.3510199174447962,0.27660000801506834,0.3222057468039915,0.35979641726445716,0.38007454013545466,0.11718029896204865,0.1849477016791568,0.23772692662204944,0.266661323287781,0.2981204664769767,0.4197892037029616,0.3917364645533603,0.26509838496373184,0.22550394742115176,0.37306135534805435,0.4009537931310864,0.013064561375385725,0.011805165285688056
679,0.22321965294754137,0.30585500741393823,0.34188273955035464,0.3802348415020238,0.13733819580811926,0.1907586262172885,0.22177694064841902,0.23744639923055344,0.2734741313669699,0.31907987015589306,0.35799302689055423,0.3543060954594638,0.12619725083156333,0.21376187231996152,0.2756782751572957,0.2791648298801747,0.19697030417184305,0.2866188434256402,0.3372339999198493,0.35290345850198374,0.2775217408728409,0.3238889111529676,0.3607181501222298,0.3835210195166914,0.11842263455295957,0.1863503386366369,0.23993107041237527,0.2676231314871959,0.2991624253596762,0.42131206668536847,0.3920971426281409,0.2664609465795696,0.22590470083757463,0.3739430128641847,0.4014346972307939,0.013224862741954875,0.011969557023590429
680,0.22402115978038714,0.30637598685528794,0.3430849997996233,0.38099627299322725,0.1395022642568028,0.192081112491484,0.22305935158097223,0.23872881016310665,0.2737947341001082,0.32012182903859254,0.358514006331904,0.3545866228509598,0.12651785356470163,0.21560533803550674,0.27724121348134495,0.2802067887628742,0.19861339317917684,0.2871798982086322,0.3377149040195568,0.35466677353424436,0.2798461106880936,0.3247304933274556,0.36216086242135215,0.384442752374464,0.11850278523624413,0.18855448242696268,0.24097302929507475,0.26982727527752176,0.30024445958401796,0.4231555324009137,0.3941009097102553,0.26694185067927706,0.22722718711177012,0.37490482106359957,0.40235643008856653,0.013585540816735462,0.012136237983442417
681,0.22678635835370498,0.30797900052097943,0.34388650663246906,0.38360117019997597,0.1404239971145754,0.19544744118943613,0.22658598164549354,0.24005129643730214,0.275157295715946,0.32088326052979604,0.35983649260609946,0.3574319721075622,0.12816094257203542,0.21684767362641766,0.2778824189476215,0.2814891996954274,0.20081753696950266,0.28934396665731577,0.3389572396104677,0.356149561175009,0.2820101791367771,0.3279365206588386,0.3632028213040516,0.38680719753135895,0.12082715505149681,0.1897968180178736,0.2414138580531399,0.27143028894321325,0.30124634312507514,0.42499899811645897,0.3949825672263856,0.2681040355869034,0.22822907065282733,0.3766681360958602,0.4038392177293311,0.013705766841662324,0.012305240043592616
682,0.2277080912114776,0.30990261691980925,0.3453692942732337,0.38448282771610626,0.14178655873041318,0.19636917404720874,0.22710696108684328,0.24033182382879814,0.2763595559652146,0.32356830841982925,0.3606780747805875,0.35807317757383883,0.12848154530517372,0.21825031058389774,0.2801667134212319,0.28293191199454976,0.2023003246102673,0.28998517212359237,0.3394381437101751,0.356710615958001,0.2824910832364846,0.32889832885825354,0.36496613633631225,0.3875686290225624,0.12419348374944897,0.1907185508756462,0.24309702240211598,0.27243217248427043,0.30220815132449,0.4256001282410933,0.39666573157536167,0.2721516450927744,0.22899050214403077,0.3777100949785597,0.4053220053700958,0.014186670941369776,0.012476595526308684
683,0.22786839257804672,0.31050374704444356,0.34765358874684404,0.3859255400152286,0.14350979842103154,0.19713060553841222,0.22778824189476216,0.24153408407806676,0.2779224942892638,0.3240492125195367,0.36107882819701037,0.359075061114896,0.13008455897086524,0.21949264617480865,0.2820903298200617,0.2849356790766641,0.20286137939325932,0.2907866789564381,0.34104115737586665,0.3578728008656274,0.2843746242936721,0.3292590069330341,0.3664489239770769,0.39029375225423796,0.12475453853244099,0.19316314671582574,0.24413898128481545,0.27459624093295393,0.3050134252394502,0.4273634432733539,0.39770769045806115,0.2739149601250351,0.23003246102673025,0.3797138620606741,0.4077666012102753,0.01426682162465435,0.012650337203959038
684,0.22959163226866508,0.3135494730092574,0.348615396946259,0.38740832765599326,0.14487236003686932,0.19885384522903057,0.22903057748567307,0.24221536488598566,0.2797258846631668,0.32589267823508195,0.36208071173806755,0.36043762273073376,0.1308059151204264,0.22033422834929667,0.28345289143589947,0.2884222337995431,0.20530597523343885,0.2933915761631868,0.3423636436500621,0.3593956638480343,0.2859375626177213,0.3298200617160261,0.3677714102512724,0.3927383480944175,0.1263575521981325,0.19424518094016752,0.24654350178335271,0.2763194806235723,0.30573478138901133,0.42812487476455735,0.39830882058269546,0.27491684366609226,0.23131487195928346,0.38007454013545466,0.4096100669258205,0.014467198332865788,0.012826498305280598
685,0.2305133651264377,0.3148318839418106,0.35061916402837334,0.38808960846391216,0.1458341682362842,0.19989580411173005,0.23067366649300686,0.24313709774375827,0.2814491243537851,0.3268945617761391,0.3647657596281008,0.36147958161343324,0.13164749729491443,0.2205746803991504,0.2856971105678676,0.28922374063238887,0.20594718069971546,0.2939927062878211,0.3428846230914119,0.3619204103714984,0.2866989941089248,0.3319039794814251,0.36853284174247586,0.3940207590269707,0.12743958642247424,0.19548751653107843,0.2487877209153208,0.27651985733178375,0.3072977197130606,0.42880615557247626,0.39866949865747603,0.2768003847232798,0.23275758425840581,0.3806355949184467,0.4097703682923897,0.014467198332865788,0.013005112521734098
686,0.23163547469242177,0.31559331543301405,0.351540896886146,0.3901334508876688,0.14639522301927624,0.20109806436099867,0.23155532400913717,0.24381837855167715,0.28297198733619205,0.3286578768083998,0.36688975273514207,0.36316274596240933,0.13317036027732138,0.22173686530677675,0.2878211036749088,0.2907866789564381,0.2087123792730333,0.29599647336993545,0.34392658197411136,0.362561615837775,0.28738027491684365,0.3332264657556206,0.3706167595078748,0.39670580691700397,0.12880214803831203,0.19656955075542018,0.24962930308980885,0.27836332304732897,0.3084198292790446,0.4314912034625095,0.400472889031379,0.27848354907225586,0.23387969382438986,0.381236725043081,0.4113333066164389,0.0147477257243618,0.013186214013947484
687,0.23275758425840581,0.31659519897407123,0.3536648899931872,0.39093495772051456,0.15048290786678956,0.20242055063519415,0.2324369815252675,0.24482026209273433,0.2838135695106801,0.3289784795415381,0.36905382118382557,0.3642848555283934,0.13521420270107803,0.2224982967979802,0.2898248707570232,0.29210916523063357,0.2099547148639442,0.29711858293591953,0.34444756141546107,0.36432493087003565,0.2881817817496894,0.33643249308700357,0.37145834168236286,0.3974672384082074,0.12960365487115777,0.19889392057067287,0.2513926181220695,0.2797258846631668,0.3091411854286058,0.4321724842704284,0.4019556766721436,0.2795655832965976,0.23492165270708934,0.382078307217569,0.4124954915240652,0.014787801066004087,0.013369837418249451
688,0.2333987897246824,0.317396705806917,0.35506752695066723,0.39197691660321404,0.15184546948262734,0.2033022081513245,0.23323848835811326,0.24658357712499498,0.2848555283933796,0.3302608904740913,0.3721396224902817,0.3658477938524426,0.13601570953392378,0.22370055704724884,0.29222939125556047,0.29331142547990224,0.21179818057948943,0.29892197330982245,0.3456498216647297,0.36600809521901173,0.29026569951508835,0.3388370135855408,0.3727808279565583,0.39907025207389896,0.13072576443714182,0.2001362561615838,0.2528754057628341,0.28128882298721597,0.3116659319520699,0.4331342924698433,0.4027571835049894,0.28068769286258166,0.23668496773934997,0.3842824510078948,0.41441910792289505,0.01522862982406925,0.01355601785329369
689,0.23399991984931673,0.3193203222057468,0.35578888310022844,0.39321925219412496,0.15288742836532682,0.2041838656674548,0.2346411253155933,0.24774576203262133,0.28814170640804715,0.3311826233318639,0.37310143068969664,0.36793171161784155,0.13830000400753417,0.22482266661323289,0.29323127479661765,0.2936721035546828,0.21304051617040035,0.30056506231715624,0.3469322325972829,0.3674508075181341,0.29154811044764156,0.34152206147557407,0.37362241013104636,0.400753416422875,0.1318077986614836,0.20278122870997475,0.25411774135374504,0.28233078186991545,0.3125075141265579,0.43401594998597365,0.4037590670460466,0.28104837093736224,0.23808760469683005,0.38612591672344004,0.4155011421472368,0.015829759948703562,0.013744790926775366
690,0.23420029655752816,0.31984130164709657,0.3566304652747165,0.3947421151765319,0.15433014066444917,0.20522582455015428,0.2360036869314311,0.24862741954875164,0.28978479541538094,0.3320242055063519,0.37358233478940406,0.37021600609145194,0.13970264096501422,0.22670620767042038,0.2957560213200818,0.2957159459784395,0.21776940648419027,0.30188754859135175,0.34837494489640525,0.3677714102512724,0.29483428846230914,0.3429246984330541,0.37490482106359957,0.4015148479140785,0.13377149040195568,0.20470484510880455,0.2555203783112251,0.28353304211918406,0.31342924698433056,0.4348575321604617,0.4042800464873963,0.28297198733619205,0.2392097142628141,0.38812968380555446,0.4164629503466517,0.016070211998557286,0.013936192742241435
691,0.2363643650062117,0.32308740432012184,0.3574720474492045,0.3958642247425159,0.15557247625536008,0.20662846150763436,0.23732617320562657,0.24966937843145112,0.2905462269065844,0.333146315072336,0.37422354025568066,0.3705766841662325,0.14062437382278684,0.22730733779505471,0.29675790486113895,0.2963571514447161,0.21885144070853205,0.30316995952390496,0.3509397667615116,0.3688133691339719,0.2962369254197892,0.34420710936560733,0.37522542379673784,0.4026770328217048,0.1344126958682323,0.2067486875325612,0.25704324129363204,0.28449485031859895,0.3151925620165912,0.43618001843465715,0.4052819300284535,0.28353304211918406,0.24053220053700958,0.3892117180298962,0.41794573798741635,0.016110287340199574,0.014130259905995337
692,0.23808760469683005,0.3244900412776019,0.35931551316474974,0.39678595760028856,0.15673466116298643,0.20751011902376468,0.23792730333026088,0.25131246743878494,0.29254999398869874,0.3347493287380275,0.3751452731134533,0.3725804512483469,0.14118542860577887,0.22834929667775417,0.29771971306055384,0.2971586582775618,0.22049452971586583,0.3050134252394502,0.3520618763274957,0.36981525267502907,0.29735903498577326,0.3458501983729411,0.37646775938764876,0.404239971145754,0.13537450406764717,0.20799102312347212,0.2585260289343967,0.2855368092012984,0.31631467158257526,0.43786318278363323,0.4078467518935599,0.2849757544183064,0.2420550635194165,0.3901334508876688,0.4193483749448964,0.016230513365126438,0.014327029534098295
693,0.240732577245221,0.3257323768685128,0.3616799583216447,0.39834889592433775,0.15825752414539335,0.2087925299563179,0.23824790606339918,0.2526750290546227,0.2934717268464714,0.3360317396705807,0.3779104716867711,0.3751452731134533,0.14246783953833206,0.22927102953552678,0.2998036308259528,0.2986414459183265,0.2224982967979802,0.30874043201218293,0.35410571875125235,0.3711778142908668,0.2982006171602613,0.34721275998877893,0.3769887388289985,0.40644411493607985,0.13613593555885065,0.21087644772171682,0.260810323408007,0.2873401995752014,0.3181982126397628,0.43906544303290185,0.4089287861179017,0.28581733659279446,0.2430168717188314,0.39073458101230313,0.42139221736865307,0.016430890073337874,0.014526539259467812
694,0.24197491283613193,0.32749569190077343,0.36388410211197053,0.3998316835651024,0.15974031178615797,0.2097142628140905,0.23941009097102553,0.25536007694465596,0.295235041878732,0.3378351300444836,0.3789123552278283,0.3767482867791448,0.14479220935358475,0.23231675550034064,0.30256882939927066,0.29992385685087963,0.22333987897246824,0.31042359636115896,0.3561094858333667,0.3722197731735663,0.2998837815092374,0.35009818458702363,0.37823107441990944,0.40812727928505593,0.13854045605738788,0.21267983809561977,0.262333186390414,0.2879413296998357,0.3218450687292109,0.44098905943173167,0.41025127239209713,0.28802148038312025,0.24389852923496172,0.39265819741113295,0.4232757584258406,0.01671141746483389,0.014728827239075018
695,0.24449965935959603,0.33014066444916446,0.3648058349697431,0.40251673145513567,0.1609425720354266,0.21095659840500142,0.24337754979361198,0.25632188514407084,0.29723880896084637,0.33867671221897167,0.3808359716266581,0.3786719031779746,0.14571394221135736,0.23444074860738187,0.30413176772331985,0.30080551436701,0.22518334468801346,0.31158578126878533,0.356710615958001,0.37302128000641205,0.30132649380835974,0.3527030817937723,0.3825992866589188,0.4111329299082275,0.1394621889151605,0.21488398188594557,0.26461748086402437,0.28902336392417743,0.32240612351220294,0.44251192241413856,0.4110127038833006,0.28922374063238887,0.24654350178335271,0.3947421151765319,0.42527952550795495,0.0169919448563299,0.014933932161242534
696,0.24578207029214924,0.33110247264857934,0.3660882459022963,0.404239971145754,0.16278603775097183,0.2113573518214243,0.24453973470123833,0.2579248988097623,0.29767963771891154,0.3420831162585661,0.3821985332424959,0.38007454013545466,0.1465154490442031,0.23568308419829279,0.30477297318959645,0.3017272472247826,0.22746763916162385,0.3119865346852082,0.35767242415741596,0.3741433895723961,0.3027692061074821,0.3542259447761792,0.3842423756662526,0.41277601891556126,0.14154610668055945,0.21692782430970223,0.2671422273874885,0.28974472007373864,0.3240091371778944,0.4430329018554883,0.4124954915240652,0.2904660762232998,0.2472648579329139,0.39610467679236966,0.42644171041558127,0.017232396906183625,0.01514189325304352
697,0.24650342644171042,0.3315833767482868,0.3668496773934998,0.4055223820783072,0.1634673185588907,0.2119184066044163,0.24626297439185668,0.25928746042560014,0.2985612952350419,0.3428846230914119,0.38287981405041477,0.38163747845950385,0.14767763395182945,0.23680519376427683,0.30533402797258846,0.3026890554241975,0.22963170761030738,0.313629623692542,0.35871438304011544,0.3757063278964453,0.30357071294032784,0.35518775297559413,0.3863663687732938,0.4140985051897567,0.1427082915881858,0.21949264617480865,0.26922614515288745,0.2912275077145033,0.3247705686690979,0.4444355388129684,0.41337714904019557,0.2917084118142107,0.2478259127159059,0.39678595760028856,0.4280847994229151,0.017713301005891077,0.015352750287804213
698,0.24866749489039394,0.33342684246383203,0.3677313349096301,0.40796697791848674,0.16470965414980163,0.2125195367290506,0.2481064401074019,0.2616118302408528,0.3010459664168637,0.3440468079990382,0.3836813208832605,0.3824790606339919,0.14859936680960206,0.2388490361880335,0.3064962128802148,0.3050134252394502,0.23095419388450286,0.3148719592834529,0.35987656794774175,0.37590670460465675,0.3061756101470765,0.35643008856650504,0.3878892317557007,0.41449925860617964,0.14483228469522702,0.220935358473931,0.27086923416022124,0.29254999398869874,0.32757584258405803,0.44655953192000963,0.4140183545064722,0.292309541938845,0.2494690017232397,0.39770769045806115,0.4285657035226225,0.017873602372460225,0.01556654359271062
699,0.24922854967338595,0.33390774656353944,0.36945457460024844,0.4090089368011862,0.1660722157656394,0.21556526269386447,0.24962930308980885,0.263174768564902,0.30188754859135175,0.3456498216647297,0.3848435057908869,0.38396184827475655,0.15000200376708211,0.24093295395343245,0.307778623812768,0.3073377950547028,0.2320763034504869,0.31663527431571353,0.3618803350298561,0.37762994429527513,0.30757824710455656,0.3574319721075622,0.39065443032901853,0.4152606900973831,0.14575401755299963,0.22434176251352542,0.27295315192562014,0.2942732336793171,0.33074179457379876,0.44764156614435135,0.41534084078066763,0.29419308299603253,0.25115216607221574,0.3992305534404681,0.42976796377189114,0.0185949585220214,0.015783314056521166
700,0.25067126197250833,0.3347493287380275,0.37185909509878573,0.4094497655592514,0.1671141746483389,0.21744880375105197,0.2514727688053541,0.2647377068889512,0.30349056225704324,0.34833486955476295,0.3860858413817978,0.3853244098905943,0.1520057708491965,0.24353785116018115,0.3093816374784595,0.30858013064561374,0.23319841301647096,0.31787760990662445,0.36284214322927105,0.37975393740231633,0.3090209594036789,0.3587945337234,0.3924578207029215,0.41602212158858654,0.14655552438584538,0.2266661323287781,0.2739149601250351,0.29555564461187034,0.33350699314711657,0.44888390173526227,0.41722438183785515,0.2956758706367972,0.2533162345208993,0.3997515328818178,0.4308900733378752,0.018835410571875124,0.016003103137387016
701,0.25087163868071977,0.3356309862541578,0.3744239169638921,0.4112932312747966,0.16867711297238808,0.21941249549152406,0.253837213962249,0.2677834328537651,0.30537410331423076,0.35029856129523507,0.3877289303891316,0.3872881016310664,0.15404961327295316,0.2447000360678075,0.31110487716907786,0.3099827676030938,0.2346411253155933,0.31911994549753536,0.36384402677032823,0.38075582094337357,0.310143068969663,0.36095860217208353,0.3934196289023364,0.41850679277040836,0.14759748326854485,0.2283092213361119,0.2751973710575883,0.29836091852683044,0.3343485753216046,0.44968540856810807,0.41830641606219693,0.2969182062277081,0.255640604336152,0.4003526630064521,0.43177173085400555,0.01943654069650944,0.01622595287078087
702,0.25303570712940326,0.3372339999198493,0.37590670460465675,0.4128962449404881,0.16943854446359155,0.22037430369093897,0.25540015228629825,0.2694265218610989,0.3071774936881337,0.3517412735943574,0.3889712659800425,0.3878892317557007,0.1551717228389372,0.24606259768364525,0.3130284935679077,0.31206668536849275,0.23608383761471566,0.3222858974872761,0.36596801987736943,0.380956197651585,0.31218691139341964,0.3619204103714984,0.3951027932513125,0.4190678475534004,0.14988177774215525,0.2298721596601611,0.2762393299402877,0.30004408287580653,0.3360317396705807,0.4515288742836533,0.4200296557528153,0.2986815212599687,0.2584458782511121,0.40175529996393217,0.4340961006692582,0.01971706808800545,0.016451905877536605
703,0.25463872079509475,0.33843626016911793,0.37819099907826714,0.41510038873081395,0.17007974992986816,0.22133611189035388,0.25648218651064,0.2711898368933595,0.30793892517933713,0.3533442872600489,0.3894120947381076,0.3895323207630345,0.15597322967178295,0.24802628942411734,0.31467158257524147,0.31391015108403797,0.23684526910591913,0.32360838376147155,0.36676952671021523,0.38388169759147195,0.31378992505911113,0.3626016911794173,0.39602452610908506,0.420270107802669,0.15112411333306616,0.23071374183464913,0.2775217408728409,0.3038512403318238,0.33799543141105276,0.452610908507995,0.42087123792730335,0.2994429527511722,0.25984851520859215,0.4037590670460466,0.43589949104316117,0.019957520137859175,0.01668100537200059
704,0.2554803029695828,0.3398789724682403,0.3790726565943975,0.41674347773814774,0.17072095539614476,0.22261852282290706,0.257323768685128,0.27203141906784756,0.30934156213681724,0.35506752695066723,0.39073458101230313,0.39025367691259566,0.15797699675389731,0.24918847433174368,0.3153528633831603,0.3164348976075021,0.2389291868713181,0.3263735823347894,0.36721035546828035,0.38628621809000924,0.3155131647497295,0.36440508155332024,0.39710656033342684,0.42135214202701077,0.15184546948262734,0.2317957760589909,0.27952550795495534,0.30593515809722277,0.3395182943934597,0.4553761070813129,0.42211357351821427,0.30028453492566026,0.26105077545786076,0.40448042319560773,0.43686129924257605,0.02035827355428205,0.01691329517029647
705,0.2573638440267703,0.3407205546427283,0.3801546908187392,0.4181861900372701,0.1734861539694626,0.22434176251352542,0.2584458782511121,0.2741153368332465,0.31206668536849275,0.355869033783513,0.39125556045365284,0.3907746563539454,0.15841782551196248,0.24970945377309342,0.3159139181661524,0.3174768564902016,0.24025167314551357,0.3279765960004809,0.36781148559291466,0.3876087043642047,0.3180779866148359,0.365206588386166,0.3979080671662726,0.4231555324009137,0.15469081873922974,0.23416022121588587,0.2819300284534926,0.30862020598725604,0.3421231916002084,0.4572195727968581,0.42407726525868633,0.3010459664168637,0.2637758986895363,0.40540215605338037,0.4382238608584138,0.020919328337274074,0.01714881969870541
706,0.259688213842023,0.3428044724081273,0.3808359716266581,0.4199495050695307,0.176331503226065,0.2257443994710055,0.25980843986694985,0.27583857652386484,0.31431090450046084,0.35759227347413136,0.3926982727527752,0.39257804672784835,0.16066204464393058,0.2515529194886386,0.3165150482907867,0.3189596441309662,0.24185468681120506,0.32937923295796095,0.36849276640083356,0.38877088927183107,0.318238287981405,0.3658477938524426,0.3992305534404681,0.4239169638921172,0.15629383240492126,0.23576323488157735,0.2840540215605338,0.3100629182863784,0.343325451849477,0.4581413056546307,0.42475854606660524,0.3014066444916443,0.266100268504789,0.4060032861780147,0.44006732657395903,0.021039554362200938,0.017387624002162504
707,0.26048972067486875,0.3450887668817377,0.38227868392578046,0.42115176531879933,0.1782951949665371,0.2266260569871358,0.26213280968220254,0.2772812888229872,0.31571354145794095,0.3590349857732537,0.39414098505189754,0.39353985492726323,0.16110287340199575,0.2533563098625416,0.317396705806917,0.3200016030136657,0.24253596761912397,0.32945938364124555,0.3704965334829479,0.3892918687131808,0.3198813769887388,0.36624854726886547,0.4019556766721436,0.4258005049493047,0.15845790085360478,0.23760670059712258,0.28673906945056704,0.3119464593435659,0.34392658197411136,0.45934356590389935,0.42584058029094696,0.30308980884062037,0.2670220013625616,0.4084478820181942,0.44094898409008937,0.021440307778623813,0.01762975375287204
708,0.2614114535326414,0.3476135134052018,0.3842824510078948,0.4223139502264257,0.17989820863222858,0.22907065282731534,0.2629743918566906,0.27848354907225586,0.3163948222658598,0.3607181501222298,0.39434136176010903,0.3953031699595239,0.16378792129202902,0.2551997755780868,0.318238287981405,0.3210836372380075,0.24506071414258807,0.3309020959403679,0.37314150603133894,0.3905342043040917,0.32176491804592633,0.36696990341842667,0.40247665611349337,0.4268023884903619,0.16086242135214202,0.23836813208832605,0.28806155572476255,0.3131887949344768,0.3450486915400954,0.461387408327656,0.4273233679317116,0.3055744800224422,0.26786358353704964,0.4096100669258205,0.442431771730854,0.021881136536688977,0.017875255259042353
709,0.2638560493728209,0.34897607502103956,0.38572516330701717,0.42291508035106,0.1809000921732858,0.23043321444315312,0.2636556726646095,0.28068769286258166,0.31948062357231594,0.3616398829800024,0.39538332064280846,0.3963852041838657,0.1654310102993628,0.25640203582735543,0.31968100028052737,0.3232076303450487,0.24650342644171042,0.3318238287981405,0.3744239169638921,0.39197691660321404,0.324089287861179,0.3690137458421833,0.404239971145754,0.42760389532320764,0.16503025688293993,0.23945016631266783,0.2898649460986655,0.314190678475534,0.346812006572356,0.4633110247264858,0.4284054021560534,0.30641606219693024,0.2703482547188715,0.41145353264136575,0.44355388129683804,0.022041437903258125,0.018124175473742357
710,0.2648178575722358,0.35069931471165794,0.38692742355628584,0.4239169638921172,0.18202220173926983,0.23127479661764117,0.265819741113293,0.2820903298200617,0.3218049933875686,0.36280206788762875,0.3958241494008736,0.397266861699996,0.1670740993066966,0.25704324129363204,0.3212439386045766,0.32372860978639845,0.24790606339919047,0.33298601370576686,0.37586662926301445,0.39426121107682444,0.3250911714022362,0.3705766841662325,0.40640403959443755,0.4295675870636797,0.1663928184987777,0.24117340600328618,0.2933915761631868,0.31623452089929066,0.3488157736544704,0.4646335110006813,0.4296477377469643,0.30813930188754857,0.2715905903097824,0.4125355668657075,0.44539734701238326,0.022201739269827277,0.018376562003881724
711,0.266661323287781,0.35222217769406483,0.38796938243898527,0.4251592994830281,0.18398589347974192,0.23235683084198291,0.26738267943734223,0.28401394621889153,0.3240492125195367,0.36380395142868593,0.39714663567506914,0.39830882058269546,0.1676752294313309,0.259688213842023,0.32252634953712983,0.3257323768685128,0.24930870035667055,0.3347092533963852,0.3768284374624294,0.3947020398348896,0.32553200016030137,0.37205947180699717,0.4071253957439987,0.43044924457981004,0.16847673626417664,0.2424157415941971,0.2945938364124554,0.3175970825151284,0.35061916402837334,0.4651945657836733,0.43052939526309464,0.3103835210195167,0.27363443273353905,0.4142588065563259,0.44679998396986337,0.022842944736103876,0.018632463119315597
712,0.27014787801066004,0.35534805434216327,0.3894521700797499,0.42660201178215046,0.18602973590349858,0.23416022121588587,0.2688654670781068,0.2854165831763716,0.3256923015268705,0.3648459103113854,0.3982286698994109,0.39939085480703723,0.1695988458301607,0.2616118302408528,0.3244499659359596,0.32725523985091975,0.25127239209714264,0.33627219172043443,0.37779024566184427,0.39578407405923133,0.3268544864344968,0.37374263615597325,0.4082074299683405,0.4321324089287861,0.17007974992986816,0.24357792650182342,0.2956357952951549,0.31887949344768163,0.35126036949464995,0.466957880815934,0.4308900733378752,0.3120266100268505,0.2747565422995231,0.41554121748887907,0.4480423195607743,0.023283773494169036,0.018891927762076644
713,0.2711096862100749,0.3574319721075622,0.391696389211718,0.42764397066484994,0.1869514687612712,0.23560293351500822,0.26970704925259487,0.28633831603414417,0.32717508916763516,0.36737065683484954,0.3997114575401755,0.40179537530557446,0.17260449645333226,0.2635755219813249,0.32521139742716304,0.32817697270869234,0.2538772893038913,0.33739430128641845,0.37979401274395863,0.3968260329419308,0.3289384041998958,0.37538572516330704,0.4096501422674628,0.4336151965695508,0.173125475894682,0.2475453853244099,0.2971586582775618,0.32008175369695024,0.3529836091852683,0.468079990381918,0.4321324089287861,0.31282811685969625,0.27599887789043404,0.41666332705486314,0.45008616198453094,0.023644451568949624,0.019155005555735276
714,0.2734340560253276,0.35863423235683084,0.39426121107682444,0.42816495010619965,0.18855448242696268,0.2372860978639843,0.2715505149681401,0.28934396665731577,0.32889832885825354,0.3682122390093375,0.40119424518094016,0.404239971145754,0.1737266060193163,0.265258686330301,0.3262533563098625,0.33014066444916446,0.2562417344607863,0.3377950547028413,0.3813168757263656,0.3981485192161263,0.3313429246984331,0.3773494169037791,0.4110127038833006,0.4341762513525428,0.175770448443073,0.25083156333907747,0.2986013705766842,0.323247705686691,0.3537450406764718,0.46960285336432495,0.43465715545225025,0.31383000040075343,0.2772812888229872,0.4175049092293512,0.45180940167514927,0.023764677593876488,0.019421746814890242
715,0.27371458341682364,0.36087845148879893,0.3959844507674428,0.4292469843305414,0.19003727006772733,0.23836813208832605,0.27299322726726244,0.29086682963972266,0.33050134252394503,0.3693343485753216,0.4026369574800625,0.40540215605338037,0.17609105117621127,0.2670220013625616,0.329659760349457,0.33046126718230273,0.25828557688454296,0.3391976916603214,0.3819981565342844,0.4009537931310864,0.3343886506632469,0.3786719031779746,0.4129363202821304,0.4348575321604617,0.1782551196248948,0.25311585781268786,0.3004448362922294,0.3241694385444636,0.3561094858333667,0.47120586703001643,0.43589949104316117,0.3148719592834529,0.27848354907225586,0.41798581332905865,0.45293151124113334,0.02388490361880335,0.019692202554791732
716,0.2746763916162385,0.3623612391295636,0.397547389091492,0.43044924457981004,0.19111930429206908,0.23928986494609866,0.2739951108083196,0.2929507474051216,0.3311826233318639,0.37250030056506234,0.40536208071173807,0.40732577245221013,0.1779745922333988,0.2682242616118302,0.3318639041397828,0.3325451849477017,0.26040956999158416,0.34096100669258206,0.3840820742996834,0.4027571835049894,0.33639241774536127,0.38071574560173127,0.414138580531399,0.4359796417264457,0.1808199414900012,0.25820542620125836,0.30304973349897807,0.32557207550194367,0.35751212279084676,0.47144631907987017,0.43754258005049496,0.31727647978199014,0.2798461106880936,0.4187472448202621,0.45581693583937805,0.02452610908507995,0.019966424501097934
717,0.2769206107482066,0.3647256842864585,0.40007213561495614,0.43161142948743636,0.19312307137418347,0.24105317997835932,0.27583857652386484,0.29379232957960966,0.33230473289784795,0.37430369093896526,0.4066845669859336,0.4085280327014788,0.18041918807357832,0.2718711177012784,0.333146315072336,0.3331863904139783,0.26165190558249507,0.3423636436500621,0.38616599206508234,0.40407966977918486,0.3373141506031339,0.3814371017512924,0.4155011421472368,0.43842423756662524,0.18330461267182302,0.26153167955756823,0.3044924457981004,0.32725523985091975,0.3601170199975955,0.472127599887789,0.4389852923496173,0.31948062357231594,0.28068769286258166,0.419428525628181,0.45798100428806154,0.02488678715986054,0.020244465099768016
718,0.27880415180539414,0.3653268144110929,0.4016350739390053,0.4330541417865587,0.19432533162345209,0.24217528954434336,0.2763996313068569,0.29511481585380517,0.33326654109726284,0.37654791007093336,0.40916923816775536,0.410090971025528,0.1811806195647818,0.27363443273353905,0.3337875205386126,0.3337474451969703,0.26329499458982886,0.3440468079990382,0.38804953312226986,0.4061235122029415,0.33839618482747563,0.38332064280847994,0.4164228750050094,0.4399070252073899,0.1855889071454334,0.26505830962208954,0.3062156854887188,0.3285777261251152,0.36372380074540134,0.47469242175289544,0.4401074019156013,0.32084318518815375,0.2832124393860458,0.42023003246102675,0.45978439466196447,0.025527992626137138,0.02052637752709252
719,0.27952550795495534,0.3668496773934998,0.40283733418827394,0.4343365527191119,0.19536729050615156,0.24381837855167715,0.2779625696309061,0.2969983569109927,0.33446880134653145,0.37819099907826714,0.41085240251673144,0.41153368332465035,0.18230272913076584,0.2747565422995231,0.33450887668817375,0.3356309862541578,0.26469763154730896,0.3450887668817377,0.3894922454213922,0.40792690257684444,0.33967859576002885,0.384162224982968,0.41842664208712377,0.4411894361399431,0.1878732016190438,0.26634072055464275,0.30793892517933713,0.3292990822746764,0.3659279445357272,0.4761752093936601,0.44195086763114655,0.32232597282891834,0.28461507634352584,0.42139221736865307,0.4607462028613794,0.025928746042560014,0.02081221569986337
720,0.2808079188875085,0.368132088326053,0.40403959443754256,0.43630024445958404,0.19624894802228188,0.24766561134933676,0.2797258846631668,0.2985612952350419,0.3354306095459464,0.3795936360357472,0.41269586823227666,0.4148198613393179,0.18410611950466876,0.2762393299402877,0.33515008215445036,0.3376347533362722,0.2664609465795696,0.3465715545225023,0.3900533002043842,0.4093696148759668,0.3400793491764517,0.38512403318238286,0.4203101831443113,0.4423916963892117,0.19059832485071934,0.26846471366168395,0.31102472648579327,0.33106239730693704,0.3683324650342644,0.477417544984571,0.44391455937161867,0.3227668015869835,0.28573718590950986,0.42239410090971025,0.461948463110648,0.02632949945898289,0.021102034285685967
721,0.2820903298200617,0.36897367050054103,0.40480102592874606,0.4373021280006412,0.19681000280527391,0.24838696749889794,0.2814891996954274,0.29952310343445676,0.3376347533362722,0.38227868392578046,0.413577525748407,0.4164228750050094,0.18450687292109166,0.27716106279806035,0.33571113693744237,0.3381958081192642,0.26738267943734223,0.3481745681881938,0.3911754097703683,0.41121308059151207,0.34148198613393177,0.3860056906985132,0.42183304612671824,0.4430329018554883,0.19316314671582574,0.269306295836172,0.3128681922013385,0.3331863904139783,0.3711778142908668,0.4796216887748968,0.4468400593115056,0.3240091371778944,0.28681922013385164,0.42307538171762915,0.46283012062677836,0.026569951508836613,0.021395888713434213
722,0.28389372019396464,0.37017593074980965,0.40744599847713703,0.4398669498657476,0.19805233839618483,0.2487877209153208,0.2828116859696229,0.3009658157335791,0.33899731495210994,0.3835610948583337,0.4146595599727488,0.4177453612792049,0.1856289824870757,0.2799262613713782,0.3375946779946299,0.3394381437101751,0.2694265218610989,0.34953712980403157,0.3928184987777021,0.41209473810764236,0.342764397066485,0.3878892317557007,0.42411734060032863,0.4439546347132609,0.19508676311465556,0.2715905903097824,0.31499218530837975,0.3347493287380275,0.37298120466476975,0.481184627098946,0.44764156614435135,0.3260930549432934,0.2873401995752014,0.4256402035827355,0.46495411373381956,0.027331383000040076,0.02169383518385182
723,0.2850158297599487,0.3712579649741514,0.40860818338476335,0.44090890874844707,0.19961527672023405,0.24990983048130486,0.2837734941690378,0.30349056225704324,0.34328537650783475,0.38564501262373263,0.4158618202220174,0.4193884502865387,0.18735222217769407,0.28036709012944333,0.33979882178495574,0.3412014587424358,0.27018795335230233,0.3513405201779345,0.39390053300204386,0.41269586823227666,0.3436861299242576,0.3893319440548231,0.4247986214082475,0.4462790045285136,0.19628902336392418,0.27375465875846594,0.31671542499899813,0.33687332184506874,0.3734621087644772,0.4835089969141987,0.44964533322646577,0.32749569190077343,0.2889031378992506,0.42644171041558127,0.46607622329980364,0.027812287099747524,0.021995930680300747
724,0.28709974752534767,0.3738628621809001,0.41021119705045483,0.44311305253877287,0.2004167835530798,0.25087163868071977,0.2850158297599487,0.30481304853123875,0.3451689175650222,0.3888510399551156,0.41782551196248946,0.42171282010179134,0.1881537290105398,0.2830922133611189,0.34088085600929746,0.34252394501663125,0.27207149440948986,0.3527030817937723,0.39490241654310104,0.4152206147557408,0.34492846551516854,0.3910551837454414,0.42712299122350017,0.44764156614435135,0.19889392057067287,0.27547789844908427,0.31956077425560053,0.33847633551076023,0.37434376628060756,0.48567306536288224,0.45128842223379956,0.3290586302248227,0.2908267542980804,0.42724321724842707,0.4668777301326494,0.028613793932593275,0.022302232979659366
725,0.288822987215966,0.37466436901374583,0.4118142107161464,0.445076744279245,0.2013785917524947,0.2516330701719232,0.28750050094177054,0.3061756101470765,0.345970424397868,0.39041397827916485,0.41882739550354664,0.422634552959564,0.18987696870115817,0.2865787680839979,0.3440468079990382,0.343325451849477,0.27247224782591273,0.35466677353424436,0.39610467679236966,0.41786558730413176,0.3468520819139983,0.39382038231875927,0.4280447240812728,0.44832284695227026,0.20061716026129123,0.2768805354065643,0.3210034865547229,0.3400793491764517,0.37522542379673784,0.48715585300364683,0.45385324409890593,0.32994028774095296,0.29194886386406443,0.4280847994229151,0.4671181821825031,0.0291748487155853,0.022612800663372797
726,0.2899050214403078,0.37646775938764876,0.4135374504067647,0.4463591552117982,0.20250070131847875,0.25283533042119183,0.2884222337995431,0.30797900052097943,0.3478940407966978,0.3921772933114255,0.42111168997715703,0.42423756662525547,0.19111930429206908,0.28858253516611226,0.3463711778142909,0.34540936961487595,0.27531759708251513,0.35634993788322045,0.39714663567506914,0.41962890233639244,0.3480142668216247,0.39554362200937765,0.42884623091411855,0.4502063880094578,0.20350258485953593,0.2786037750971827,0.32312747966176414,0.3424037189917044,0.3770288141706408,0.4888390173526229,0.4552959563980283,0.3308219452570833,0.2934316515048291,0.42888630625576085,0.47052458622209753,0.029214924057227587,0.022927693128656487
727,0.2917885624974953,0.378030697711698,0.41449925860617964,0.4486033743437663,0.20414379032581254,0.25379713862060677,0.29098705566464955,0.30922133611189034,0.349737506512243,0.3941009097102553,0.42247425159299484,0.4262814090490121,0.19200096180819942,0.29042600088165754,0.3487356229711858,0.34825471887147835,0.2779625696309061,0.3578728008656274,0.39959123151524867,0.42018995711938445,0.34989780787881214,0.3980683685328417,0.431972107562217,0.4508876688173767,0.20542620125836572,0.28108844627900453,0.3251312467438785,0.34452771209874566,0.37935318398589346,0.49036188033502986,0.4568188193804352,0.3320642808479942,0.2952751172203743,0.4308099226545906,0.47172684647136615,0.029735903498577326,0.023246970599856503
728,0.2936721035546828,0.3798741634272432,0.41562136817216366,0.45052699074259606,0.20542620125836572,0.25463872079509475,0.29226946659720277,0.3100629182863784,0.3516611229110728,0.39606460145072736,0.42399711457540173,0.4278042720314191,0.19324329739911034,0.2918286378391376,0.3507794653949425,0.3498176571955276,0.28036709012944333,0.3606780747805875,0.4009537931310864,0.42115176531879933,0.3514206708612191,0.4003526630064521,0.43337474451969704,0.4527311345329219,0.20823147517332585,0.2820502544784194,0.3280166713421232,0.3458501983729411,0.381236725043081,0.4915240652426562,0.4589027371458342,0.3348294794213121,0.2985612952350419,0.43341481986133934,0.4734901615036268,0.030216807598284774,0.023570694139967277
729,0.29739911032741556,0.3814371017512924,0.4168236284214323,0.4519697030417184,0.20670861219091893,0.25700316595198974,0.2936721035546828,0.3126277401514848,0.353224061235122,0.3979080671662726,0.4250791487997435,0.4292469843305414,0.19408487957359835,0.2934717268464714,0.3519817256442111,0.35242255440227627,0.2819300284534926,0.36276199254598646,0.4027171081633471,0.4219933474932874,0.35350458862661804,0.4017152246222899,0.4344567787440388,0.45453452490682483,0.21083637238007455,0.28401394621889153,0.3295395343245301,0.34829479421312065,0.38239890995070736,0.4937682843746243,0.4604656754698834,0.3379553560694105,0.30000400753416423,0.43497775818538853,0.4744118943613994,0.03089808840620366,0.02389892566231048
730,0.2987616719432533,0.38287981405041477,0.41954875165310784,0.4539333947821905,0.20747004368212238,0.2584058029094698,0.2956758706367972,0.3136696990341843,0.35410571875125235,0.4005129643730213,0.42692261451528873,0.43008856650502947,0.1949665370897287,0.2947140624373823,0.3538652667013986,0.35314391055183747,0.2834128160942572,0.3636436500621168,0.40448042319560773,0.4244780186751092,0.3554682803670901,0.40255680679677797,0.4354185869434537,0.4555764837895243,0.21324089287861178,0.28673906945056704,0.33222458221456336,0.35025848595359277,0.3834408688334068,0.4947300925740392,0.46254959323528233,0.3399991984931672,0.3014867951749289,0.436019717068088,0.4760549833687332,0.031058389772772813,0.024231727942376005
731,0.3011261171001483,0.3850438824990983,0.42143229271029536,0.45645814130565465,0.20919328337274076,0.26048972067486875,0.29671782951949666,0.3157936921412255,0.3568709173245702,0.4033583136296237,0.4276840460064922,0.43161142948743636,0.19709053019676992,0.2974792610107001,0.35566865707530154,0.3545465475093175,0.28401394621889153,0.3652867390694506,0.4059231354947301,0.4260810323408007,0.35731174608263533,0.40576283412816094,0.4366208471927223,0.45701919608864666,0.2151244339357993,0.2901454734901615,0.33386767122189714,0.35218210235242253,0.38520418386566746,0.49649340760629984,0.46387207950947784,0.3424037189917044,0.303731014306897,0.4373422033422835,0.4778583737426362,0.03214042399711457,0.0245691646298279
732,0.3022482266661323,0.38628621809000924,0.42419749128361317,0.457900853604777,0.21055584498857852,0.2620125836572757,0.297880014427123,0.31719632909870554,0.3578728008656274,0.40544223139502267,0.42828517613112654,0.43333466917805474,0.19917444796216888,0.2987616719432533,0.3572315953993508,0.35566865707530154,0.2854566585180139,0.3670500541017112,0.40872840940969024,0.4273233679317116,0.3590349857732537,0.40856810804312105,0.4381837855167715,0.4591031138540456,0.21624654350178335,0.2917084118142107,0.3355909109125155,0.3533843626016912,0.3870075742395704,0.4974151404640725,0.46535486715024243,0.3430849997996233,0.3054542539975153,0.4393058950827556,0.47813890113413215,0.03250110207189516,0.024911300260677907
733,0.3036909389652547,0.38841021119705044,0.4254799022161664,0.45926341522061476,0.211317276479782,0.26449725483909753,0.2985612952350419,0.3181180619564782,0.35987656794774175,0.40768645052699076,0.4306095459463792,0.4341762513525428,0.2012984410692101,0.30020438424237567,0.3584338556486194,0.35755219813248906,0.28810163106640485,0.36885344447561413,0.409529916242536,0.4292069089888991,0.3599967939726686,0.4101711217088126,0.44042800464873966,0.46030537410331424,0.2176892558009057,0.29439345970424396,0.3377950547028413,0.35410571875125235,0.3876888550474893,0.49873762673826794,0.4667975794493648,0.3449685408568108,0.30797900052097943,0.44082875806516253,0.4790606339919048,0.03346291027131006,0.025258200269627846
734,0.30533402797258846,0.39161623852843347,0.4268424638320042,0.4601450727367451,0.21239931070412374,0.2654189876968701,0.3004047609505871,0.3194004728890314,0.3618001843465716,0.40993066965895886,0.43221255961207067,0.43630024445958404,0.20242055063519415,0.3015268705165712,0.35979641726445716,0.3591552117981806,0.28934396665731577,0.3706167595078748,0.41089247785837374,0.43008856650502947,0.36151965695507554,0.4117340600328618,0.44199094297278885,0.4612671823027291,0.21973309822466236,0.2964373021280006,0.33839618482747563,0.355588506392017,0.39065443032901853,0.5005009417705286,0.46852081913998317,0.34645132849757543,0.3093816374784595,0.4421913196810003,0.47986214082475054,0.03370336232116379,0.025609931002584567
735,0.3071374183464914,0.3927383480944175,0.4283252514727688,0.4616278603775097,0.21408247505309982,0.26662124794613873,0.30180739790806715,0.32080310984651145,0.3636436500621168,0.4111329299082275,0.4336151965695508,0.4382639362000561,0.20398348895924337,0.3033302608904741,0.36119905422193727,0.36111890353865267,0.292309541938845,0.3727808279565583,0.4125355668657075,0.4315713541457941,0.36272191720434416,0.41433895723961045,0.44487636757103355,0.4629102713100629,0.22181701599006132,0.2985612952350419,0.33971867110167114,0.35699114334949705,0.3928184987777021,0.5023844828277161,0.47072496293030897,0.34773373943012864,0.31114495251072016,0.44315312788041517,0.48142507914879973,0.03414419107922895,0.025966559729348724
736,0.3089808840620366,0.39450166312667817,0.43008856650502947,0.46375185348455095,0.21520458461908387,0.26790365887869194,0.303731014306897,0.32208552077906466,0.3652867390694506,0.41341722438183787,0.435458662285096,0.44034785396545506,0.20578687933314632,0.30473289784795415,0.36276199254598646,0.3619204103714984,0.295235041878732,0.3741033142307538,0.41510038873081395,0.4321724842704284,0.3635634993788322,0.41510038873081395,0.44651945657836734,0.4652346411253156,0.2260249268625015,0.30176732256642486,0.3418426642087124,0.35859415701518854,0.3950627179096702,0.5042279485432614,0.4726085039874965,0.34889592433775496,0.3130284935679077,0.4449965935959604,0.4836692982807678,0.035065923937001565,0.0263281546564802
737,0.3119865346852082,0.3949825672263856,0.4321324089287861,0.46507433975874646,0.21684767362641766,0.2694265218610989,0.3049733498978079,0.3232877810283333,0.3670500541017112,0.4146996353143911,0.43658077185108,0.4416302648980083,0.20759026970704925,0.30605538412214967,0.3642447801867511,0.3632028213040516,0.29727888430248867,0.3750250470885264,0.415941970905302,0.43273353905342044,0.36556726646094656,0.4174247585460666,0.4498457099346772,0.4671181821825031,0.2280286939446159,0.303731014306897,0.3440868833406805,0.3610387528553681,0.3969061836252154,0.5059111128922374,0.47433174367811487,0.3497775818538853,0.3148318839418106,0.446198853845229,0.48459103113854046,0.035266300645213,0.026694784940343233
738,0.3135093976676151,0.3959443754258005,0.43489760750210393,0.46719833286578766,0.21784955716747487,0.2706688574520098,0.30589508275558047,0.3245701919608865,0.3681721636676953,0.4177854366208472,0.4377429567587064,0.4423916963892117,0.2102753175970825,0.30797900052097943,0.3664889993187192,0.36448523223660484,0.29800024045204987,0.37586662926301445,0.41662325171322084,0.4342564020358274,0.36664930068528834,0.4193483749448964,0.45168917565022243,0.4687612711898369,0.22979200897687652,0.30890073337875207,0.3458902737145834,0.362281088446279,0.3991103274155412,0.5075141265579289,0.4756943052939526,0.3507393900533002,0.31635474692421756,0.44776179216927825,0.4860337434376628,0.03574720474492045,0.02706652070033241
739,0.31559331543301405,0.3976275397747766,0.43714182663407203,0.46799983969863346,0.2186510640003206,0.2731535286338316,0.30697711697992225,0.3254919248186591,0.37013585540816735,0.4197491283613193,0.4387047649581213,0.4437542580050495,0.21207870797098546,0.3093816374784595,0.3676912595679878,0.3660882459022963,0.29968340480102595,0.37787039634512887,0.41826634072055463,0.43585941570151887,0.3677714102512724,0.42143229271029536,0.4531719632909871,0.47008375746403236,0.23219652947541378,0.3113052538772893,0.3492165270708933,0.3646856089448163,0.40071334108123274,0.5095579689816856,0.4790205586502625,0.3517011982527151,0.31859896605618565,0.44900412776018916,0.48787720915320804,0.03618803350298561,0.027443433032283623
740,0.3175169318318439,0.39903017673225666,0.4386246142748367,0.4694425519977558,0.22033422834929667,0.2751172203743037,0.30793892517933713,0.3280567466837655,0.37185909509878573,0.42123191600208393,0.4401074019156013,0.4457580250871639,0.214523303811165,0.3109445758025087,0.36913397186711017,0.3683725403759067,0.3020879252995632,0.37887227988618605,0.419709053019677,0.4385845389331944,0.36853284174247586,0.42303530637598685,0.4539333947821905,0.47176692181300844,0.23528233078186991,0.3125075141265579,0.3515008215445037,0.36672945136857293,0.40355869033783515,0.5111609826473771,0.48046327094938485,0.35342443794333345,0.320041678355308,0.4510078948423035,0.49024165431010297,0.036628862261050776,0.027825594022071257
741,0.31968100028052737,0.400472889031379,0.4411493607983008,0.4706448122470244,0.22133611189035388,0.2767202340399952,0.3090610347453212,0.3292189315913918,0.37422354025568066,0.42235402556806795,0.44199094297278885,0.44964533322646577,0.21684767362641766,0.3131487195928345,0.3703362321163788,0.36961487596681764,0.3042519937482467,0.3809161223099427,0.4205907105358073,0.43914559371618644,0.3696950266501022,0.42499899811645897,0.4561776139141586,0.47296918206227706,0.23844828277161062,0.31431090450046084,0.3561094858333667,0.3686530677674027,0.4055223820783072,0.5131246743878491,0.4825071133731415,0.3548671502424558,0.3222057468039915,0.45172925099186473,0.4918045926341522,0.0371899170440428,0.028213076759394707
742,0.3218049933875686,0.4021159780387128,0.4440748607381878,0.47300925740391936,0.2222177694064842,0.27848354907225586,0.31090450046086643,0.3302608904740913,0.37783032100348657,0.42415741594197093,0.44583817577044843,0.4510078948423035,0.21953272151645092,0.3160742195327215,0.3725403759067046,0.37129804031579366,0.30641606219693024,0.3825992866589188,0.42191319681000283,0.44006732657395903,0.37205947180699717,0.4268424638320042,0.45810123031298844,0.4751332505109606,0.24341762513525428,0.31563339077465635,0.3578728008656274,0.37109766360758223,0.4067647176692181,0.515328818178175,0.4844307297719713,0.35630986254157815,0.32465034264417103,0.4530517372660602,0.49424918847433175,0.0375105197771811,0.02860595535175745
743,0.32304732897847954,0.4036388410211197,0.4451969703041718,0.47405121628661884,0.22426161183024085,0.2798861860297359,0.31266781549312705,0.3327054863142708,0.3785116018114054,0.4256001282410933,0.4480423195607743,0.45345249068248306,0.22237807077305333,0.31695587704885186,0.3737827114976155,0.37374263615597325,0.30825952791247546,0.3837614715665451,0.4245180940167515,0.4412295114815854,0.37434376628060756,0.42948743638039516,0.45870236043762275,0.4767362641766521,0.2455816935839378,0.31799783593155134,0.35991664328938405,0.37370256081433095,0.40804712860177134,0.5162505510359476,0.48615396946258965,0.35755219813248906,0.32657395904300085,0.45457460024846713,0.49609265418987697,0.038031499218530836,0.029004304938639914
744,0.32497094537730936,0.40516170400352663,0.44840299763555486,0.4751733258526029,0.22646575562056667,0.28112852162064683,0.31391015108403797,0.33390774656353944,0.3801546908187392,0.4267222378070773,0.44940488117661204,0.4554562577645974,0.22418146114695628,0.3189997194726085,0.3755059511882339,0.3751452731134533,0.30930148679517494,0.38488358113252913,0.4249188474331744,0.442431771730854,0.3763876087043642,0.4313309020959404,0.4599847713701759,0.4785797298921973,0.24770568669097903,0.3202821304051617,0.3618402596882138,0.37486474572195727,0.4094898409008937,0.5180940167514928,0.48723600368693143,0.3589548350899691,0.32849757544183067,0.45569670981445115,0.49813649661363363,0.039073458101230314,0.029408201705870607
745,0.32657395904300085,0.407726525868633,0.4498457099346772,0.47693664088486354,0.22822907065282733,0.2827716106279806,0.3151925620165912,0.33523023283773495,0.3825592113172765,0.4286057788642648,0.4509678195006612,0.45794092894641925,0.2260650022041438,0.3210836372380075,0.37594677994629905,0.3756261772131607,0.31222698673506194,0.38556486194044803,0.4263214843906544,0.4430729771971306,0.3779505470284134,0.4331743678114856,0.46158778503586745,0.48102432573237686,0.250070131847874,0.3216046166793572,0.3646856089448163,0.37646775938764876,0.4117741353745041,0.52049853725003,0.49004127760189153,0.3599967939726686,0.32994028774095296,0.4577405522382078,0.5004608664288863,0.039714663567506914,0.029817722900196734
746,0.3284174247585461,0.40956999158417823,0.45092774415901893,0.4784194285256282,0.22975193363523425,0.2849356790766641,0.3165150482907867,0.33639241774536127,0.38360117019997597,0.43036909389652545,0.45257083316635277,0.4593836412455416,0.22778824189476216,0.32312747966176414,0.377750170320202,0.3770288141706408,0.3148719592834529,0.38804953312226986,0.4279645733979882,0.4444355388129684,0.3797138620606741,0.4354185869434537,0.4640724562176893,0.48218651064000323,0.25255480302969585,0.32432973991103276,0.3668096020518575,0.37767001963691743,0.41309662164869954,0.5217809481825832,0.49104316114294877,0.362000561054783,0.3314631507233599,0.45922333987897246,0.5023444074860738,0.0400753416422875,0.030232946844057765
747,0.33110247264857934,0.41157375866629264,0.4537730934156214,0.47986214082475054,0.2311946459343566,0.28637839137578647,0.3176371578567707,0.3377950547028413,0.384162224982968,0.4324530116619244,0.45453452490682483,0.4607462028613794,0.23035306375986855,0.32481064401074017,0.3789925059111129,0.3786719031779746,0.3164749729491444,0.3899731495210997,0.43004849116338717,0.4450366689376027,0.381236725043081,0.4369815252675029,0.4657556205666653,0.48398990101390615,0.25475894682002165,0.3256522261852282,0.3696950266501022,0.38055544423516213,0.41385805313990304,0.5233038111649901,0.4924858734420711,0.36284214322927105,0.3330661643890514,0.46022522342002964,0.5033062156854887,0.04043601971706809,0.030653952950565302
748,0.3337474451969703,0.41285616959884586,0.4556566344728089,0.48170560654029576,0.23267743357512122,0.2883020077746163,0.31952069891395823,0.3405201779345169,0.3865266701398629,0.43401594998597365,0.456097463230874,0.46250951789364003,0.23255720755019438,0.3258125275517974,0.38103634833486955,0.3803149921853084,0.3192401715224622,0.3926982727527752,0.43201218290385923,0.44704043601971705,0.38287981405041477,0.4395463471326093,0.46727848354907225,0.48503185989660563,0.2577645974431932,0.32881817817496894,0.3711377389492245,0.38287981405041477,0.4151805394140985,0.524666372780828,0.49424918847433175,0.3642848555283934,0.33515008215445036,0.46150763435258285,0.5046687773013265,0.04107722518334469,0.03108082173869064
749,0.3349497054462389,0.4149000120226025,0.4582214563379153,0.4853123872881016,0.23395984450767443,0.2889432132408929,0.3205225824550154,0.34200296557528154,0.3886105879052619,0.43501783352703083,0.45733979882178494,0.46471366168396583,0.234039995190959,0.32813689736705004,0.3820382318759267,0.3818378551677153,0.3205626577966577,0.3943814371017513,0.43329459383641244,0.44828277161062796,0.38404199895804114,0.44199094297278885,0.46964292870596724,0.48679517492886626,0.2607702480663648,0.3309020959403679,0.3725804512483469,0.38448282771610626,0.4168637037630746,0.5253877289303891,0.4968140103394381,0.36572756782751575,0.33571113693744237,0.4633110247264858,0.5051496814010339,0.04147797859976756,0.03151363484866476
750,0.33639241774536127,0.4170240051296437,0.4604256001282411,0.4860738187793051,0.23488157736544704,0.2900653228068769,0.3228870276119104,0.34428726004889193,0.3899330741794574,0.43714182663407203,0.45854205907105355,0.4682002164068449,0.23736624854726887,0.3298200617160261,0.38360117019997597,0.38452290305774856,0.3221656714623492,0.39610467679236966,0.4346972307938925,0.4490842784434737,0.38628621809000924,0.44363403198012263,0.4715264697631547,0.4891996954274035,0.2632549192481866,0.3325451849477017,0.3754258005049493,0.3864064441149361,0.4183464914038392,0.5262693864465194,0.49841702400512966,0.36733058149320724,0.3373141506031339,0.46503426441710416,0.5068729210916523,0.04215925940768645,0.03195247505759213
751,0.3382759588025488,0.41898769687011583,0.4617080110607943,0.4876367571033543,0.23620406363964253,0.2914278844227147,0.32368853444475615,0.3468921572556406,0.39101510840379916,0.43846431290826754,0.461948463110648,0.4700436821223901,0.2392097142628141,0.33106239730693704,0.3842824510078948,0.38556486194044803,0.32372860978639845,0.39782791648298804,0.4364204704845109,0.4502464633511001,0.3869674988979281,0.4447160662044644,0.4732096341121308,0.4906023323848836,0.2664208712379273,0.3350298561295235,0.3763876087043642,0.3878892317557007,0.4209113132689456,0.5287540576283413,0.500140263695748,0.3680118623011261,0.3385564861940448,0.4662365246663728,0.5078347292910672,0.0432813689736705,0.03239742629528195
752,0.3401995752013786,0.419989580411173,0.4635514767763395,0.48815773654470407,0.23800745401354548,0.29250991864705644,0.32497094537730936,0.3480543421632669,0.3953432453011662,0.4399471005490322,0.4635514767763395,0.4716867711297239,0.24113333066164389,0.33226465755620566,0.3863663687732938,0.3866068208231475,0.32589267823508195,0.39895002604897206,0.4372620526589989,0.4509678195006612,0.38913156734661164,0.44603855247865987,0.4754538532440989,0.4915641405842985,0.26906584378631826,0.33859656153568707,0.37783032100348657,0.3899731495210997,0.42235402556806795,0.5309181260770248,0.5013024486033744,0.3700557047248828,0.3399991984931672,0.46799983969863346,0.5093575922734741,0.04372219773173566,0.032848573660300466
753,0.34128160942572033,0.4206708612190919,0.46571554522502306,0.49036188033502986,0.23904941289624493,0.29443353504588626,0.32725523985091975,0.349456979120747,0.3985091972909069,0.4422313950226426,0.4645533603173967,0.4731695587704885,0.24289664569390454,0.33454895202981605,0.3882499098304813,0.3883300605137659,0.32769606860898487,0.40071334108123274,0.4394261211076824,0.45233038111649904,0.39137578647857973,0.4473209634112131,0.47689656554322124,0.49316715424998997,0.2718711177012784,0.34128160942572033,0.3795535606941049,0.3918566905782872,0.42367651184226346,0.5320402356430088,0.5026650102192122,0.37306135534805435,0.34196289023363924,0.47012383280567466,0.5110407566224502,0.044684005931150565,0.03330600343624588
754,0.343044924457981,0.4225544022762794,0.4673987095739991,0.4916843666092253,0.23969061836252153,0.295235041878732,0.32877810283332665,0.3510199174447962,0.4021159780387128,0.44379433334669177,0.46611629864144594,0.4751733258526029,0.2442992826513846,0.3367130204784996,0.39145593716186433,0.3911754097703683,0.3289784795415381,0.40175529996393217,0.4401074019156013,0.4542539975153288,0.3933795535606941,0.44828277161062796,0.4785797298921973,0.49553159940688496,0.27423556285817335,0.342764397066485,0.38231875926742276,0.3929387248026289,0.4255199775578087,0.5340840780667655,0.5037470444435539,0.37462429367210354,0.34316515048290785,0.4710856410050896,0.5128842223379955,0.04540536208071174,0.033769803108250875
755,0.34556967098144514,0.4248787720915321,0.46960285336432495,0.4924457981004288,0.24061235122029415,0.2971987336192041,0.3303009658157336,0.3529836091852683,0.40359876567947744,0.44551757303731016,0.4670781068408608,0.477137017593075,0.24610267302528754,0.33939806836853287,0.3922574439947101,0.39257804672784835,0.33058149320722957,0.403678916362762,0.44126958682322764,0.4554963331062397,0.39554362200937765,0.45056706608423835,0.48046327094938485,0.4973349897807879,0.2768805354065643,0.345970424397868,0.38275958802548793,0.3939406083436861,0.4274435939566385,0.5360076944655954,0.5053500581092454,0.3760670059712259,0.3453292189315914,0.4719272231795776,0.5147276880535406,0.04588626618041919,0.034240061379714255
756,0.34733298601370577,0.42692261451528873,0.471005490321805,0.49428926381597404,0.2417344607862782,0.2994429527511722,0.3319841301647097,0.3548671502424558,0.40504147797859974,0.44876367571033543,0.4686811205065523,0.47886025728369336,0.24882779625696308,0.3412415340840781,0.39382038231875927,0.39386045766040156,0.33330661643890513,0.4065643409610067,0.4433935799302689,0.4571394221135735,0.39674588225864627,0.4519697030417184,0.4834689215725564,0.49809642127199133,0.27996633671302046,0.34901615036268185,0.3859255400152286,0.3955836973510199,0.42820502544784195,0.5384522903057749,0.5064721676752294,0.378311225103194,0.34713260930549433,0.4734901615036268,0.5168116058189396,0.04656754698833807,0.034716868189265594
757,0.34893599967939726,0.42980803911353344,0.47373061355348056,0.4962529555564461,0.24393860457660402,0.3010459664168637,0.33266541097262853,0.3578327255239851,0.4065643409610067,0.4501663126678155,0.4699234560974632,0.4799823668496774,0.25091171402236206,0.34256402035827355,0.3956237726926622,0.3949825672263856,0.3350298561295235,0.4078467518935599,0.44551757303731016,0.45918326453733016,0.39903017673225666,0.45297158658277564,0.4865947982206548,0.4991784554963331,0.2819300284534926,0.35122029415300765,0.38740832765599326,0.39706648499178454,0.4307297719713061,0.5405362080711738,0.5081553320242055,0.38043521821023524,0.34837494489640525,0.4754538532440989,0.5180138660682082,0.0471286017713301,0.03520031472796683
758,0.35009818458702363,0.43173165551236325,0.4757744559772372,0.49813649661363363,0.24550154290065324,0.3039714663567507,0.3342283492966778,0.3601170199975955,0.40800705326012904,0.45156894962529553,0.4716867711297239,0.48162545585701116,0.25315593315433016,0.3450486915400954,0.3968260329419308,0.39678595760028856,0.3376748286779145,0.41049172444195087,0.44708051136135935,0.4618282370857212,0.40123432052258245,0.45477497695667857,0.48839818859455775,0.500420791087244,0.2837734941690378,0.35410571875125235,0.38909149200496934,0.3986294233158338,0.43269346371177814,0.5423395984450767,0.5103995511561736,0.381797779826073,0.3494169037791047,0.47725724361800187,0.518815372901054,0.048170560654029575,0.03569049345675229
759,0.35250270508556086,0.4341361760109005,0.47817897647577445,0.5009016951869515,0.2469041798581333,0.3054943293391576,0.33583136296236926,0.3613593555885064,0.40916923816775536,0.45465475093175167,0.4738508395784074,0.48447080511361357,0.25536007694465596,0.3481344928465515,0.39842904660762235,0.3974672384082074,0.3399591231515249,0.41317677233198413,0.44884382639362,0.46343125075141267,0.4019957520137859,0.4568188193804352,0.49076263375145274,0.501382599286659,0.2853765078347293,0.356149561175009,0.3917364645533603,0.40055303971466355,0.43525828557688456,0.5440227627940528,0.5112010579890194,0.3837614715665451,0.35065923937001564,0.478539654550555,0.5210195166913798,0.04877169077866389,0.03618749812411276
760,0.3536648899931872,0.4370616759507875,0.4796216887748968,0.5030256882939927,0.24862741954875164,0.3068168156133531,0.33743437662806075,0.3623612391295636,0.4113733819580812,0.4561375385725163,0.4761351340520178,0.48619404480423195,0.2574439947100549,0.35029856129523507,0.39955115617360637,0.3987897246824029,0.34160221215885866,0.4158618202220174,0.4508475934757344,0.46551516851681163,0.4039193684126157,0.45926341522061476,0.49324730493327457,0.502224181461147,0.28866268584939686,0.35831362962369256,0.39329940287740955,0.4016350739390053,0.4369414499258606,0.5451448723600368,0.5129242976796378,0.38620606740672464,0.3527030817937723,0.4799823668496774,0.5229431330902096,0.04981364966136336,0.036691423784024936
761,0.3552278283172364,0.43878491564140587,0.48054342163266944,0.505710736184026,0.2503105838977277,0.3083797539374023,0.3389572396104677,0.36332304732897847,0.4140985051897567,0.45802107962970384,0.4771770929347173,0.48791728449485033,0.25828557688454296,0.3520618763274957,0.4015148479140785,0.39999198493167154,0.3439666573157536,0.416503025688294,0.4526910591912796,0.46723840820742996,0.4064841902777221,0.46098665491123314,0.4950506953071775,0.5032260650022041,0.29146795976435697,0.36019717068088003,0.3959844507674428,0.40279725884663165,0.4388249909830481,0.5467078106840861,0.5142868592954755,0.3876087043642047,0.3542259447761792,0.4812247024405883,0.5243457700476897,0.050254478419428525,0.03720236681413066
762,0.35695106800785475,0.4416703402396505,0.4824670380314992,0.5067927704083677,0.2513926181220695,0.3100629182863784,0.3405201779345169,0.365206588386166,0.41566144351380596,0.4604656754698834,0.47950146274996996,0.4900012022602493,0.2608503987496493,0.3549072255840981,0.4027171081633471,0.40231635474692423,0.3457299723480143,0.4183464914038392,0.45473490161503627,0.46840059311505633,0.4078467518935599,0.4629904219933475,0.49717468841421875,0.5047088526429688,0.29491443914559373,0.3641245541618242,0.3975874644331343,0.40516170400352663,0.44030777862381276,0.5490321804993388,0.5171722838937202,0.38965254678796135,0.35695106800785475,0.48330862020598725,0.5258285576884543,0.05109606059391656,0.037720424934170015
763,0.35831362962369256,0.4427523744639923,0.48519216126317477,0.5085961607822707,0.2545184947701679,0.3122670620767042,0.3420831162585661,0.36696990341842667,0.417625135254278,0.46210876447721716,0.4813449284655152,0.4917244419508676,0.26221296036548714,0.3571113693744239,0.40472087524546146,0.40419989580411175,0.3478940407966978,0.42123191600208393,0.4560573878892318,0.4700436821223901,0.4094096902176091,0.4647537370256081,0.49825672263856047,0.5070732977998638,0.297599487035627,0.3654069650943774,0.3987496493407606,0.4071253957439987,0.44195086763114655,0.550314591431892,0.5202180098585341,0.39101510840379916,0.3587945337234,0.4844307297719713,0.5271911193042921,0.05177734140183545,0.03824569722466999
764,0.3601170199975955,0.4443553881296838,0.4871157776620046,0.5107201538893119,0.2560814330942171,0.3132689456177614,0.343325451849477,0.3682523143509798,0.41886747084518894,0.4639121548511201,0.4848715585300365,0.493447681641486,0.2651785356470164,0.3597563419228149,0.4087684847513325,0.4066845669859336,0.3503787119785196,0.4232356830841983,0.4575401755299964,0.4720875245461468,0.4114134572997235,0.4662766000080151,0.499859736304252,0.5086763114655553,0.3020478499579209,0.3676912595679878,0.40251673145513567,0.40872840940969024,0.4443954634713261,0.5518374544142989,0.5215404961327296,0.39257804672784835,0.36087845148879893,0.4863944215124434,0.5288742836532682,0.0528994509678195,0.038778284145894536
765,0.36107882819701037,0.44583817577044843,0.489400072135615,0.5117220374303691,0.2567226385604937,0.3153127880415181,0.3439666573157536,0.37021600609145194,0.4215124433935799,0.46559531920009617,0.4866749489039394,0.4962930308980884,0.26726245341241534,0.36111890353865267,0.40997074500060116,0.40920931350939765,0.35222217769406483,0.4245581693583938,0.45922333987897246,0.47308940808720396,0.41245541618242293,0.46731855889071455,0.5016631266781549,0.5099987977397508,0.303731014306897,0.3697751773333868,0.40472087524546146,0.41085240251673144,0.4453171963290987,0.5538812968380555,0.5240251673145514,0.39494249188474334,0.36272191720434416,0.48751653107842746,0.530397146635675,0.05382118382559211,0.0393182875570577
766,0.36380395142868593,0.44712058670300164,0.49128361319280245,0.514647537370256,0.2584458782511121,0.3160341441910792,0.345970424397868,0.37173886907385884,0.42295515569270226,0.4671181821825031,0.4886787159860538,0.4978960445637799,0.2689856931030337,0.36384402677032823,0.41161383400793494,0.4118542860577886,0.35418586943453695,0.4263214843906544,0.46158778503586745,0.4748927984611069,0.4148198613393179,0.4690417985813329,0.5029856129523504,0.5114815853805154,0.30589508275558047,0.37302128000641205,0.4062036628862261,0.4119344367410732,0.4476014908027091,0.556165591311666,0.5247865988057548,0.39670580691700397,0.365487115777662,0.48851841461948464,0.533442872600489,0.05446238929186872,0.039865810735804384
767,0.36628862261050776,0.4492445798100429,0.492886626858494,0.5160501743277361,0.2602893439666573,0.3177573838816976,0.3476135134052018,0.3726205265899892,0.4244780186751092,0.4697230793892518,0.4898809762353224,0.5009016951869515,0.27070893279365205,0.365767643169158,0.41345729972348017,0.4142187312146836,0.3562697871999359,0.4285657035226225,0.46250951789364003,0.4767362641766521,0.41634272432172487,0.4710455656634473,0.504468400593115,0.5137658798541258,0.30862020598725604,0.37590670460465675,0.40868833406804794,0.4129363202821304,0.4502865386927424,0.5577285296357152,0.5265098384963732,0.39890995070732976,0.36785156093455695,0.48976075021039556,0.5345249068248307,0.05542419749128361,0.0404209583979631
768,0.368412615717549,0.45092774415901893,0.4939686610828357,0.5180940167514928,0.26153167955756823,0.3192401715224622,0.3488558489961127,0.37474451969703043,0.42756381998156534,0.472127599887789,0.4918446679757945,0.5024646335110007,0.2729130765839779,0.3670099787600689,0.4148198613393179,0.41570151885544826,0.3578327255239851,0.43044924457981004,0.46371177814290865,0.47813890113413215,0.4186670941369775,0.4726485793291388,0.5066725443834409,0.5155291948863864,0.3117060072937122,0.3783913757864786,0.41045164910030857,0.41437903258125275,0.45164910030858013,0.5600128241093255,0.5291548110447641,0.39995190959002924,0.3697751773333868,0.49140383921772934,0.5366889752735142,0.05606540295756021,0.040983836717572615
769,0.3703362321163788,0.45221015509157214,0.49593235282330783,0.5205786879333146,0.26273393980683685,0.32176491804592633,0.34961728048731616,0.3762273073377951,0.4302087925299563,0.4751733258526029,0.49316715424998997,0.5040275718350499,0.2737947341001082,0.36857291708411816,0.4169037791047169,0.4176652105959203,0.36083837614715664,0.43221255961207067,0.465154490442031,0.47926101070011623,0.4204704845108805,0.4744519697030417,0.5083156333907747,0.5167715304772973,0.31403037710896486,0.38047529355187754,0.4124153408407807,0.416503025688294,0.4532921893159139,0.5605338035506753,0.5314791808600169,0.40183545064721676,0.37209954714863946,0.4928465515168517,0.5382519135975634,0.0573878892317557,0.04155455334718871
770,0.37242014988177774,0.4536929427323368,0.49765559251392616,0.5227427563819982,0.2659399671382199,0.3228068769286258,0.35126036949464995,0.3789524305694706,0.4319320322205747,0.47757784635114015,0.49493046928225065,0.5058710375505951,0.2756782751572957,0.3704564581413057,0.41902777221175813,0.41958882699475014,0.36272191720434416,0.4334949705446239,0.4670380314992185,0.48046327094938485,0.4227147036428486,0.4762152847353024,0.5098384963731816,0.5193363523424037,0.31659519897407123,0.38332064280847994,0.41385805313990304,0.41882739550354664,0.4553360317396706,0.5622169678996514,0.5331623452089929,0.4037189917044043,0.3733418827395504,0.4945297158658278,0.5399350779465395,0.05814932072295916,0.04213321743847289
771,0.37462429367210354,0.4553761070813129,0.4996593595960406,0.5247064481224702,0.26738267943734223,0.3247304933274556,0.3527431571354146,0.38067567026008897,0.43389572396104675,0.4803029695828157,0.49869755139662564,0.5081152566825632,0.27712098745641806,0.37242014988177774,0.4205105598525227,0.4216326694185068,0.36448523223660484,0.43513805955195767,0.4681601410652026,0.4825071133731415,0.4256402035827355,0.4783392778423436,0.5114815853805154,0.5207790646415261,0.321163787921292,0.38680719753135895,0.4164629503466517,0.4209113132689456,0.45758025087163867,0.5639001322486275,0.5358473930990262,0.40520177934516893,0.37646775938764876,0.49641325692301524,0.5416983929788002,0.05879052618923576,0.042719939663067766
772,0.3767883621207871,0.4566585180138661,0.5010219212118784,0.526349537129804,0.2688654670781068,0.3269346371177814,0.35474692421752896,0.38275958802548793,0.43525828557688456,0.4824670380314992,0.5006211677954554,0.5101590991063198,0.27940528193002845,0.3737827114976155,0.4221937242014988,0.42307538171762915,0.36620847192722317,0.43778303210034863,0.47016390814731696,0.484390654430329,0.4273634432733539,0.4795415380916122,0.5143269346371178,0.5236244138981285,0.32308740432012184,0.38812968380555446,0.4187472448202621,0.4225544022762794,0.4589428124874765,0.5661443513805955,0.5368492766400833,0.4066444916442913,0.37746964292870594,0.49773574319721076,0.5436220093776299,0.05971225904700837,0.043314832233764027
773,0.37871197851961685,0.4590630385124033,0.5029856129523504,0.5295154891195447,0.2705887067687252,0.32813689736705004,0.3565102392497896,0.3842824510078948,0.43750250470885266,0.4842303530637599,0.5016631266781549,0.5122430168717188,0.2815292750370697,0.3757864785797299,0.42431771730854007,0.4250791487997435,0.3682523143509798,0.4395864224742516,0.4728088806957079,0.4857932913878091,0.42940728569711056,0.48270749008135294,0.516170400352663,0.5257083316635275,0.3268945617761391,0.39357993026890553,0.4203903338275959,0.42415741594197093,0.4617881617440789,0.5684687211958482,0.5378912355227828,0.4088486354346171,0.3792730333026089,0.4986574760549834,0.5447841942852563,0.060513765879854124,0.04391800892596086
774,0.38167755380114615,0.46094657956959084,0.5049092293511802,0.5309582014186671,0.2721917204344167,0.3290185548831804,0.3572315953993508,0.38580531399030177,0.439506271790967,0.48631427082915885,0.5037871197851962,0.5136055784875566,0.2833727407526149,0.37859175249469,0.4257604296076624,0.4274035186149962,0.37077706087444395,0.4411092854566585,0.474211517653188,0.4865947982206548,0.4314511281208672,0.48435057908868673,0.5177734140183545,0.5271911193042921,0.33038111649901813,0.3959844507674428,0.4221536488598565,0.4257203542660201,0.4635514767763395,0.5703121869113934,0.5393339478219051,0.410090971025528,0.38047529355187754,0.5011421472368052,0.5465475093175169,0.061315272712699875,0.04452958509942651
775,0.3834809441750491,0.46319079870155894,0.5067526950667255,0.5325612150843586,0.27363443273353905,0.33066164389051417,0.3588746844066846,0.38740832765599326,0.4422714703642849,0.4882378872279886,0.5052699074259608,0.514647537370256,0.2854967338596561,0.3797138620606741,0.4283653268144111,0.42904660762233,0.37141826634072056,0.44379433334669177,0.47657596281008296,0.487596681761712,0.43297399110327417,0.4857131407045245,0.5203783112251031,0.5287540576283413,0.33298601370576686,0.39830882058269546,0.4233959844507674,0.42704284054021563,0.46511441510038876,0.5719552759187272,0.5411774135374504,0.41213481344928465,0.38227868392578046,0.5024245581693584,0.5479902216166392,0.06243738227868392,0.04514967772036102
776,0.38488358113252913,0.46611629864144594,0.508636236123913,0.5350859616078227,0.27647978199014145,0.33222458221456336,0.35983649260609946,0.3894120947381076,0.4443553881296838,0.4892397707690458,0.5075141265579289,0.516170400352663,0.2869795215004208,0.3821183825592113,0.43000841582174487,0.4312908267542981,0.37370256081433095,0.4462790045285136,0.4784595038672705,0.4888790926942652,0.4347373061355348,0.4893599967939727,0.5226225303570713,0.532200537009578,0.3375546026529876,0.40007213561495614,0.42531960084959725,0.42984811445517573,0.4669979561575762,0.5736384402677033,0.5421792970785076,0.414138580531399,0.3843225263495371,0.504308099226546,0.5489921051576965,0.06299843706167595,0.045778405383766166
777,0.387929307097343,0.46779946299042197,0.510599927864385,0.5363282971987337,0.27848354907225586,0.3336672945136857,0.3619204103714984,0.390574279645734,0.44651945657836734,0.49076263375145274,0.5087163868071976,0.5175329619685007,0.28902336392417743,0.38364124554161827,0.43169158017072096,0.4330541417865587,0.37530557448002244,0.44776179216927825,0.48054342163266944,0.49068248306816814,0.4363403198012263,0.49084278443473733,0.5240251673145514,0.5349657355828958,0.3408007053260129,0.40223620406363964,0.4284454774976957,0.43201218290385923,0.46848074379834087,0.5747605498336873,0.5457860778263135,0.41558129283052136,0.38744840299763555,0.5078347292910672,0.5512763996313068,0.06424077265258686,0.04641588833612782
778,0.3899731495210997,0.4703242095138861,0.5120025648218651,0.5383721396224903,0.28008656273794735,0.336071815012223,0.36368372540375904,0.39193684126157174,0.44944495651825433,0.49324730493327457,0.5105598525227427,0.5194165030256883,0.290626377589869,0.3860858413817978,0.4340961006692582,0.43521821023524226,0.3773894922454214,0.4504468400593115,0.48270749008135294,0.49252594878371336,0.4383440868833407,0.4924457981004288,0.52522742756382,0.5375305574480023,0.3446880134653148,0.40464072456217687,0.43048931992145234,0.4340560253276159,0.4703242095138861,0.5763635634993788,0.5468280367090129,0.4174648338877089,0.3899330741794574,0.5096781950066124,0.5527992626137138,0.06568348495170921,0.04706224849841282
779,0.391696389211718,0.4725684286458542,0.5149280647617521,0.5397747765799703,0.28176972708692344,0.33875686290225626,0.3654069650943774,0.3933795535606941,0.4520097783833607,0.49549152406524266,0.512683845629784,0.5212198933995912,0.2923496172804873,0.38865066324690417,0.43561896365166514,0.4375826553921372,0.3792329579609666,0.45353264136576765,0.484110127038833,0.49541137338195806,0.44066845669859334,0.49368813369133974,0.5270308179377229,0.5396946258966858,0.34837494489640525,0.40768645052699076,0.43233278563699756,0.43626016911794174,0.4722077505710736,0.5775257484070052,0.5480703722999238,0.41918807357832727,0.3929387248026289,0.5109606059391656,0.5536007694465596,0.06712619725083156,0.04771760948938741
780,0.39329940287740955,0.47401114094497654,0.516731455135655,0.5413377149040196,0.2833727407526149,0.3406003286178015,0.36696990341842667,0.39450166312667817,0.4530517372660602,0.49705446238929185,0.514487236003687,0.5223820783072176,0.2945537610708131,0.39069450567066083,0.43746242936721036,0.43838416222498294,0.3821584579008536,0.4552959563980283,0.4857131407045245,0.496934236364365,0.4421111689977157,0.4967338596561536,0.529275037069691,0.5414178655873041,0.3516611229110728,0.40993066965895886,0.43497775818538853,0.43802348415020237,0.47373061355348056,0.5791287620726967,0.55115617360638,0.4220334228349297,0.3952230192762393,0.5118422634552959,0.555484310503747,0.06844868352502705,0.04838209664925957
781,0.39654550555043483,0.47585460666052176,0.5198974071253958,0.5428605778864265,0.285055905101591,0.34228349296677757,0.3687332184506873,0.3962249028172965,0.4549352783232477,0.5000200376708211,0.5167715304772973,0.524666372780828,0.29675790486113895,0.3918166152366449,0.43970664849917845,0.44082875806516253,0.3837213962249028,0.45737987416342724,0.48739630505350057,0.49873762673826794,0.4444355388129684,0.4988979281048371,0.5308780507353825,0.5430208792529956,0.3543060954594638,0.4113333066164389,0.4373422033422835,0.4401474772572436,0.4760950587103755,0.5811325291548111,0.5531198653468521,0.4228750050094177,0.3963050535005811,0.5137658798541258,0.5576483789524306,0.06933034104115737,0.04905583706365045
782,0.39963130685689097,0.4783392778423436,0.5226626056987136,0.5454654750931752,0.28641846671742877,0.3434857532160462,0.37025608143309424,0.3980683685328417,0.45750010018835413,0.5025848595359276,0.5183344688013465,0.5265499138380154,0.2997635554843105,0.39446158778503587,0.441870716947862,0.4428325251472769,0.3860056906985132,0.4595439426121108,0.4899210515769647,0.5012623732617321,0.44708051136135935,0.500420791087244,0.5334027972588467,0.5441029134773374,0.35863423235683084,0.41317677233198413,0.4395463471326093,0.4422714703642849,0.47878010660040876,0.5824550154290066,0.5550434817456819,0.42423756662525547,0.39782791648298804,0.5154089688614596,0.5596922213761872,0.070532601290426,0.04973895958790067
783,0.4007934917645173,0.480062517532962,0.5251472768805354,0.547669618883501,0.2885023844828277,0.345970424397868,0.37145834168236286,0.40059311505630585,0.46058590149481027,0.504748927984611,0.5211397427163067,0.528713982286699,0.30220815132449,0.39654550555043483,0.44379433334669177,0.44579810042880613,0.387648779705847,0.4618282370857212,0.4916042159259408,0.5026650102192122,0.45064721676752295,0.5020638800945778,0.5349657355828958,0.5467478860257283,0.3628822185709133,0.4153007654390254,0.4412295114815854,0.4444756141546107,0.48170560654029576,0.5840179537530558,0.5573678515609346,0.4263615597322967,0.3997114575401755,0.516731455135655,0.5614555364084479,0.07281689576403638,0.050431594871713586
784,0.4033583136296237,0.48110447641566145,0.5275517973790727,0.5489119544744119,0.28974472007373864,0.34705245862220974,0.3729010539814852,0.4023965054302088,0.46274996994349377,0.5067126197250832,0.523704564581413,0.5301967699274637,0.3049733498978079,0.39895002604897206,0.4452370456458141,0.44844307297719715,0.3898529234961728,0.4628701959684206,0.49308700356670543,0.504308099226546,0.4530918126077025,0.5047088526429688,0.5370095780066525,0.5485913517412736,0.36556726646094656,0.41790566264577406,0.442992826513846,0.446198853845229,0.4829078667895644,0.5873442071093656,0.5598925980843986,0.4278443473730614,0.4008335671061596,0.5192161263174768,0.5631787760990662,0.07337795054702842,0.051133875384143206
785,0.4049212519536729,0.4829078667895644,0.5288742836532682,0.55115617360638,0.2923496172804873,0.3485753216046167,0.37466436901374583,0.4048811766120306,0.4639923055344047,0.509197290906905,0.5254678796136737,0.5325211397427163,0.3071374183464914,0.4007934917645173,0.4480823949024165,0.4502464633511001,0.3915360878451489,0.4647938123672504,0.4952911473570312,0.506271790967018,0.45469482627339397,0.507674427924498,0.5394942491884743,0.5509157215565262,0.3697351019917445,0.4210315392938725,0.44483629222939125,0.44780186751092055,0.4853925379713862,0.5895884262413337,0.5619364405081553,0.42980803911353344,0.4021560533803551,0.5212599687412335,0.5655432212559612,0.07462028613793932,0.05184593543892913
786,0.406884943694145,0.48447080511361357,0.5312788041518054,0.5530797900052098,0.2940728569711057,0.3517011982527151,0.3764276840460065,0.4059231354947301,0.466957880815934,0.5114815853805154,0.5266300645213,0.5345249068248307,0.3091011100869635,0.40283733418827394,0.4497655592513926,0.4521300044082876,0.3926982727527752,0.46611629864144594,0.49617280487316157,0.509197290906905,0.4571794974552158,0.5107602292309542,0.5405362080711738,0.5523584338556486,0.3729010539814852,0.4235162104756943,0.44671983328657877,0.44968540856810807,0.48855848996112694,0.5910712138820984,0.5641005089568388,0.43201218290385923,0.4046006492205346,0.5227427563819982,0.5678275157295716,0.07526149160421593,0.05256791122018419
787,0.4094096902176091,0.48715585300364683,0.5326814411092855,0.555484310503747,0.29603654871157775,0.3533442872600489,0.3777100949785597,0.40792690257684444,0.4690417985813329,0.5148479140784675,0.5295154891195447,0.5361679958321645,0.311265178535647,0.40480102592874606,0.4527712098745642,0.45401354546547507,0.3952230192762393,0.4681601410652026,0.49765559251392616,0.5104396264978159,0.45918326453733016,0.5126437702881417,0.542099146395223,0.5545225023043322,0.3767883621207871,0.426121107682443,0.4486033743437663,0.4511281208672304,0.49040195567667216,0.5920330220815132,0.5657836733058149,0.43337474451969704,0.40704524506071416,0.5248266741473971,0.5699515088366128,0.07698473129483428,0.05329994080844093
788,0.41121308059151207,0.48976075021039556,0.5350458862661804,0.5580892077104957,0.2980803911353344,0.3548671502424558,0.37979401274395863,0.4096501422674628,0.47180699715465074,0.5159700236444515,0.53135895483509,0.5381316875726365,0.3131887949344768,0.40644411493607985,0.4539734701238328,0.45581693583937805,0.3973069370416383,0.46964292870596724,0.500420791087244,0.5122830922133611,0.46082635354466395,0.5146074620286138,0.5437823107441991,0.5561255159700237,0.3799142387688855,0.4289664569390454,0.451488798942011,0.45225023043321444,0.4924858734420711,0.5932352823307818,0.5667855568468722,0.436019717068088,0.40872840940969024,0.526349537129804,0.5711938444275237,0.07850759427724122,0.054042164207059144
789,0.41381797779826074,0.4918045926341522,0.5363282971987337,0.561054782992025,0.2998036308259528,0.3567907666412856,0.3818779305093576,0.41145353264136575,0.4742515929948303,0.5195367290506152,0.5334829479421312,0.5410571875125235,0.316555123632429,0.4088887107762594,0.45629783993908546,0.45810123031298844,0.3987897246824029,0.47184707249629304,0.5023844828277161,0.5147677633951829,0.4629102713100629,0.5167715304772973,0.5457460024846712,0.5582895844187071,0.38328056746683764,0.43209233358714383,0.4538933194405482,0.4537330180739791,0.4946900172323969,0.5947581453131888,0.5691900773454094,0.4376628060754218,0.41033142307538173,0.5288342083116259,0.5725163307017193,0.07930910111008696,0.05479472336900281
790,0.4158618202220174,0.4937682843746243,0.5377309341562136,0.5628982487075702,0.3032901855488318,0.3591552117981806,0.3835210195166914,0.41341722438183787,0.4760549833687332,0.5219011742075101,0.5352863383160341,0.5435819340359876,0.3181581372981205,0.4101711217088126,0.4578607782631347,0.4604656754698834,0.4016350739390053,0.474211517653188,0.5050294553761071,0.516450927744159,0.46547509317516933,0.519656955075542,0.547389091492005,0.5595719953512603,0.38488358113252913,0.4344167034023965,0.4554963331062397,0.45701919608864666,0.4968140103394381,0.597282891836653,0.571514447160662,0.4389852923496173,0.4125756422073498,0.5297960165110408,0.5742796457339799,0.08059151204264016,0.055557762223988776
791,0.417625135254278,0.49581212679838094,0.5402156053380355,0.5655432212559612,0.30477297318959645,0.36087845148879893,0.38528433454895206,0.4159018955636597,0.47725724361800187,0.5233438865066324,0.537771009497856,0.5450647216767522,0.32016190438023484,0.4119745120827155,0.4600649220534605,0.46323087404320124,0.4030377108964854,0.4764156614435138,0.507674427924498,0.5178535647016391,0.467518935598926,0.5208992906664529,0.5499539133571114,0.561615837775017,0.3892517933715385,0.4372620526589989,0.4566585180138661,0.4591431891956879,0.4992586061796177,0.5989259808439867,0.5739991183424838,0.44066845669859334,0.41658317637157855,0.5325211397427163,0.576804392257444,0.0823949024165431,0.056331426706013515
792,0.41958882699475014,0.4990983048130485,0.5415781669538733,0.5679878170961408,0.3061756101470765,0.3626417665210596,0.38684727287300125,0.4181461146956278,0.47930108604175853,0.5250671261972508,0.540415982046247,0.5477497695667856,0.32176491804592633,0.4145794092894642,0.4629102713100629,0.4645533603173967,0.40572275878651864,0.47878010660040876,0.509477818298401,0.5189355989259808,0.46892157255640604,0.523704564581413,0.5520378311225104,0.5630986254157817,0.3924578207029215,0.4395864224742516,0.4599847713701759,0.4611469562778023,0.5010619965535206,0.6014507273674508,0.5756822826914599,0.4427523744639923,0.41822626537891233,0.5340039273834809,0.5789283853644852,0.08323648459103114,0.05711586478126435
793,0.4222738748847834,0.5007814691620246,0.5439426121107682,0.5700316595198974,0.30862020598725604,0.365206588386166,0.38869073858854647,0.41902777221175813,0.48170560654029576,0.527471646695788,0.542379673786719,0.5501943654069651,0.32364845910311385,0.41614234761351343,0.46539494249188473,0.466957880815934,0.4071253957439987,0.48102432573237686,0.5113613593555885,0.5200176331503226,0.4713260930549433,0.5265899891796577,0.5538412214964132,0.5650222418146115,0.39482226585981645,0.44191079228950425,0.4623892918687132,0.46250951789364003,0.5029856129523504,0.6032140423997114,0.5784074059231354,0.44475614154610665,0.420550635194165,0.5364485232236604,0.5814531318879493,0.08483949825672264,0.05791122647641758
794,0.42475854606660524,0.5028253115857813,0.5460265298761672,0.5725564060433616,0.310143068969663,0.36721035546828035,0.39033382759588026,0.4203502584859536,0.4837895243056947,0.5297559411693985,0.5443433655271911,0.5523183585140063,0.3263335069931471,0.41822626537891233,0.4671582575241454,0.4699635314391055,0.4089287861179017,0.4824269626898569,0.5131647497294914,0.5215805714743719,0.47357031218691137,0.5288742836532682,0.5564861940448043,0.5665451047970184,0.39890995070732976,0.44427523744639924,0.4661563739830882,0.4641526069009738,0.5059111128922374,0.6059391656313871,0.5803310223219653,0.4459584017953753,0.4232356830841983,0.5386526670139863,0.5832565222618523,0.08620205987256041,0.05871766390733249
795,0.42652186109886586,0.5046287019596842,0.5480703722999238,0.5745200977838336,0.31214683605177734,0.3690137458421833,0.3927383480944175,0.42139221736865307,0.4857932913878091,0.5325211397427163,0.5469081873922975,0.5537209954714863,0.3285777261251152,0.4203101831443113,0.46884142187312144,0.47188714783793534,0.4110127038833006,0.48386967498897926,0.5160100989860938,0.523424037189917,0.4758145313188795,0.5323608383761471,0.5588105638600569,0.5684687211958482,0.40247665611349337,0.44780186751092055,0.4684406684566986,0.4657956959083076,0.5084759347573438,0.6073818779305094,0.5826954674788603,0.44776179216927825,0.42471847072496294,0.5404560573878893,0.5851400633190398,0.08796537490482106,0.0595353313081437
796,0.4280447240812728,0.5065923937001563,0.5513164749729491,0.5776058990902897,0.31431090450046084,0.3706167595078748,0.39382038231875927,0.4228750050094177,0.4895603735021841,0.5347252835330422,0.5492325572075502,0.5564861940448043,0.3309020959403679,0.4225544022762794,0.47076503827195126,0.47369053821183826,0.41337714904019557,0.4863543461708011,0.5178134893599968,0.5256682563218852,0.4784595038672705,0.5341241534084078,0.560774255600529,0.5700316595198974,0.4064841902777221,0.44928465515168514,0.47020398348895925,0.4693223259728289,0.509477818298401,0.6096661724041198,0.5844988578527632,0.44884382639362,0.4268023884903619,0.542660201178215,0.5873041317677233,0.08968861459543942,0.06036438506075864
797,0.43109045004608665,0.5089568388570512,0.5536007694465596,0.5789283853644852,0.3159139181661524,0.372179697831924,0.3959043000841582,0.42495892277481667,0.49128361319280245,0.5373301807397908,0.5516771530477297,0.5592914679597644,0.33330661643890513,0.42499899811645897,0.4732497094537731,0.47689656554322124,0.41662325171322084,0.4893199214523304,0.5195768043922574,0.5277922494289263,0.48230673666493007,0.5351661122911073,0.5627780226826433,0.5722358033102232,0.41053179978359317,0.4514086482587264,0.47136616839658557,0.47144631907987017,0.5111609826473771,0.6117901655111609,0.5863022482266661,0.4503266140343846,0.42876608023083396,0.5459463791928826,0.5899891796577565,0.09157215565262694,0.06120498372476703
798,0.43333466917805474,0.5110407566224502,0.5557247625536008,0.5813729812046647,0.31795776058990904,0.37462429367210354,0.3985091972909069,0.42660201178215046,0.49428926381597404,0.5386526670139863,0.5544423516210476,0.5617360637999439,0.3354306095459464,0.42696268985693103,0.47521340119424516,0.47922093535847393,0.4180258886707009,0.49100308580130647,0.5213000440828758,0.5296757904861139,0.4847112571634673,0.5368492766400833,0.5651825431811807,0.574159419709053,0.4139382038231876,0.4542539975153288,0.474211517653188,0.47369053821183826,0.5127239209714263,0.6143549873762674,0.5886266180419188,0.4514086482587264,0.4315312788041518,0.5477497695667856,0.5925139261812207,0.09389652546787962,0.06205728806776501
799,0.4359395663848034,0.5134853524626297,0.5573678515609346,0.5839378030697712,0.3204023564300886,0.375666252554803,0.4013946218891516,0.4283252514727688,0.4962128802148038,0.5404560573878893,0.5559251392618122,0.5645814130565463,0.33803550675269506,0.42820502544784195,0.4767362641766521,0.48098425039073456,0.4206708612190919,0.49300685288342083,0.5233839618482747,0.5311986534685208,0.4863944215124434,0.538332064280848,0.5659840500140264,0.5758826593996714,0.41846671742876607,0.4565382919889392,0.47597483268544866,0.4756542299523103,0.5144471606620447,0.6160782270668858,0.591431891956879,0.4532521139742716,0.4336151965695508,0.5500741393820382,0.5938364124554162,0.09569991584178256,0.06292146109610337
800,0.4381837855167715,0.5161303250110207,0.559371618643049,0.585300364685609,0.3229271029535527,0.378311225103194,0.4032380876046968,0.42984811445517573,0.499579208912756,0.543501783352703,0.558409810443634,0.5682282691459944,0.34023965054302086,0.43040916923816774,0.4780587504508476,0.48270749008135294,0.423195607742556,0.4946098665491123,0.5253075782471046,0.5328417424758546,0.4888390173526229,0.5401755299963932,0.5683885705125636,0.5768444675990863,0.4219933474932874,0.45926341522061476,0.4777381477177093,0.477137017593075,0.5165711537690859,0.618202220173927,0.5932352823307818,0.454414298881898,0.4367009978760069,0.5515168516811606,0.5955596521460346,0.09690217609105117,0.06379766808606283
801,0.44078868272352023,0.5184146194846311,0.5614956117500902,0.5872239810844387,0.3254919248186591,0.38047529355187754,0.40584298481144554,0.43173165551236325,0.5012623732617321,0.5454253997515329,0.5611750090169518,0.5711136937442391,0.3428445477497696,0.43205225824550153,0.4813048531238729,0.48527231194645937,0.42660201178215046,0.4966937843145113,0.5271510439626498,0.5364485232236604,0.49024165431010297,0.5419789203702962,0.570111810203182,0.5789684607061275,0.42539975153288184,0.461667935719152,0.47946138740832767,0.4802228188995311,0.5191359756341922,0.6208071173806756,0.5961207069290265,0.4561776139141586,0.43918566905782874,0.5541217488879092,0.5978439466196449,0.09790405963210837,0.0646860766154632
802,0.44311305253877287,0.5208191399831683,0.5627379473410011,0.5891075221416262,0.32673426040957,0.3825992866589188,0.4083677313349096,0.433655271911193,0.5039474211517653,0.5479100709333548,0.5629783993908548,0.5732777621929227,0.3440067326573959,0.43397587464433135,0.4829479421312067,0.48751653107842746,0.42884623091411855,0.4992185308379754,0.528433454895203,0.5385324409890594,0.49292670220013624,0.5450647216767522,0.5713541457940929,0.5811325291548111,0.42764397066484994,0.46439305895082755,0.48158538051536887,0.48218651064000323,0.5212599687412335,0.622530357071294,0.5982447000360678,0.45750010018835413,0.44134973750651224,0.5565663447280889,0.6002083917765398,0.0997074500060113,0.06558685659571435
803,0.4447160662044644,0.5233038111649901,0.5653027692061074,0.5913918166152367,0.3282971987336192,0.38452290305774856,0.41117300524986977,0.43630024445958404,0.5070732977998638,0.5498737626738268,0.5655031459143189,0.5745200977838336,0.34605057508115256,0.4371819019757143,0.4844307297719713,0.48972067486875326,0.4306496212880215,0.5023844828277161,0.5304372219773174,0.5401354546547509,0.4956117500901695,0.5468681120506552,0.5737185909509879,0.5829759948703562,0.43004849116338717,0.4659159219332345,0.48394982567226386,0.48499178455496333,0.5236244138981285,0.6246543501783353,0.5997675630184748,0.46022522342002964,0.4430729771971306,0.5584899611269186,0.6020919328337274,0.10179136777141025,0.06650018030431118
804,0.44679998396986337,0.5252675029054623,0.5677874403879293,0.5932753576724241,0.33046126718230273,0.38680719753135895,0.41333707369855327,0.43794333346691783,0.509758345689897,0.5527992626137138,0.5673866869715064,0.5762032621328097,0.348615396946259,0.4389852923496173,0.4860738187793051,0.4912435378511602,0.4324930870035667,0.504468400593115,0.532481064401074,0.5417785436620847,0.49841702400512966,0.5488318037911273,0.5763234881577366,0.5848194605859015,0.4331743678114856,0.46719833286578766,0.4858734420710937,0.48787720915320804,0.5256281809802429,0.6282210555844988,0.6012503506592394,0.4610267302528754,0.4457179497455216,0.5603334268424638,0.6052979601651104,0.10375505951188234,0.06742622241778334
805,0.44992586061796175,0.5278724001122109,0.5704324129363203,0.5961207069290265,0.3325451849477017,0.38873081393018877,0.4153007654390254,0.43966657315753616,0.5123231675550034,0.5551637077706087,0.5707930910111009,0.5786077826313469,0.3523424037189917,0.4410692101150162,0.4882779625696309,0.49356790766641284,0.4340560253276159,0.5064320923335871,0.5343245301166193,0.5439826874524105,0.5006612431370977,0.5518374544142989,0.5780868031899972,0.5863022482266661,0.4366208471927223,0.4697631547308941,0.4881978118863463,0.49008135294353383,0.5281930028453492,0.6300244459584018,0.604536528673907,0.4629102713100629,0.44780186751092055,0.5622570432412937,0.6068608984891596,0.10575882659399671,0.06836516004510239
806,0.45297158658277564,0.5311185027852362,0.5719953512603695,0.598685528794133,0.3349897807878812,0.39137578647857973,0.417625135254278,0.44203101831443115,0.5150082154450367,0.5585701118102032,0.574439947100549,0.5811726044964534,0.3542660201178215,0.4433134292469843,0.48972067486875326,0.49645333226465754,0.4363403198012263,0.5096781950066124,0.5369695026650102,0.5464673586342323,0.5029054622690659,0.5545225023043322,0.5806917003967459,0.5886666933835611,0.4389051416663327,0.47252835330421195,0.4900012022602493,0.4923255720755019,0.5298761671943253,0.6319079870155893,0.6066605217809482,0.4645132849757544,0.44904420310183146,0.5641405842984811,0.6085039874964934,0.10796297038432252,0.06931717276155401
807,0.45473490161503627,0.5329619685007815,0.5739991183424838,0.6007293712178896,0.33651264377028817,0.395182943934597,0.420270107802669,0.44379433334669177,0.5176932633350699,0.5608544062838136,0.5761631867911674,0.5838977277281289,0.3561094858333667,0.4452771209874564,0.49100308580130647,0.49829679798020277,0.4382238608584138,0.5123632428966457,0.5384522903057749,0.5476295435418587,0.5059511882338797,0.556606420069731,0.5830561455536408,0.5909109125155292,0.4423115457059271,0.4744519697030417,0.4921251953672905,0.4947300925740392,0.5318398589347975,0.6339919047809882,0.609425720354266,0.4657956959083076,0.45116819620887266,0.566625255480303,0.6099466997956158,0.10928545665851801,0.07028244264308353
808,0.4571394221135735,0.5344046807999038,0.5764837895243057,0.6030136656915001,0.3378351300444836,0.39654550555043483,0.42179297078507594,0.445076744279245,0.5189355989259808,0.5636196048571314,0.578327255239851,0.5863823989099507,0.3577926501823428,0.4470003606780748,0.4938083597162666,0.5012222979200898,0.4401875525988859,0.514487236003687,0.540415982046247,0.5488718791327696,0.5084358594157016,0.5587304131767723,0.5853404400272513,0.5929547549392858,0.44599847713701757,0.477137017593075,0.49424918847433175,0.496653708972869,0.5328417424758546,0.6358353704965335,0.6120306175610147,0.467518935598926,0.45285136055784875,0.5679076664128562,0.6117901655111609,0.11080831964092494,0.07126115430111744
809,0.4594237165871839,0.5363282971987337,0.5781268785316395,0.6052178094818258,0.33931791768524827,0.3991504027571835,0.42359636115897886,0.44647938123672504,0.5218210235242255,0.5655432212559612,0.5806917003967459,0.5878651865507153,0.36047769807237606,0.4501262373261732,0.4962128802148038,0.503626818418627,0.44255199775578086,0.516731455135655,0.542379673786719,0.5512763996313068,0.5110808319640925,0.561054782992025,0.5872239810844387,0.5953993507794654,0.4490842784434737,0.4797018394581814,0.49609265418987697,0.4986574760549834,0.535406564340961,0.6373983088205827,0.6142347613513405,0.46952270268104035,0.4554161824229552,0.5700316595198974,0.6134332545184947,0.11205065523183586,0.07225349491787206
810,0.4612271069610868,0.5387328176972709,0.5811726044964534,0.6077826313469322,0.34188273955035464,0.4014747725724362,0.4254398268745241,0.448563299002124,0.5249869755139662,0.5684286458542059,0.5830561455536408,0.5898288782911875,0.36404440347853967,0.45229030577485674,0.4986174007133411,0.505710736184026,0.44495651825431815,0.5191359756341922,0.5449044203101832,0.5524385845389332,0.5141265579289064,0.5628180980242856,0.5886266180419188,0.597443193203222,0.45184947701679157,0.48238688734821467,0.49885785276319483,0.5007413938203823,0.5371298040315794,0.6397627539774776,0.6167995832164469,0.4716867711297239,0.45802107962970384,0.572195727968581,0.6156373983088206,0.11389412094738108,0.0732596542821523
811,0.4635915521179818,0.5405362080711738,0.5844587825111209,0.610387528553681,0.34432733539053423,0.40339838897126595,0.42752374463992304,0.45068729210916525,0.5275517973790727,0.5713140704524506,0.5851801386606821,0.5920330220815132,0.36789163627619925,0.4554161824229552,0.5010219212118784,0.5079950306576364,0.4473209634112131,0.5217809481825832,0.5469482627339398,0.5548431050374705,0.5170921332104356,0.5640604336151965,0.5913918166152367,0.5997274876768325,0.45445437422354024,0.48563299002123994,0.501542900653228,0.5017833527030818,0.53889311906384,0.640924938885104,0.6192041037149841,0.473930990261692,0.46082635354466395,0.5746803991504028,0.6181621448322847,0.11565743597964173,0.0742798248256491
812,0.4671582575241454,0.5430609545946379,0.5869033783513005,0.6119905422193724,0.34709253396385203,0.40576283412816094,0.42980803911353344,0.4524105317997836,0.5296357151444716,0.5746803991504028,0.5873041317677233,0.5951188233879694,0.37021600609145194,0.45701919608864666,0.5041477978599768,0.5104797018394582,0.44928465515168514,0.5243056947060474,0.5488318037911273,0.5567667214363002,0.5196168797338997,0.5667855568468722,0.5931551316474973,0.6010098986093857,0.4571794974552158,0.4876768324449966,0.5042279485432614,0.5035466677353424,0.5408968861459544,0.6430890073337875,0.6213681721636677,0.47633551076022923,0.46327094938484353,0.5772852963571514,0.6205265899891796,0.11706007293712178,0.07531420165974376
813,0.4693624013144712,0.544744118943614,0.5895884262413337,0.6140744599847714,0.3487356229711858,0.40808720394341363,0.43165150482907866,0.4542539975153288,0.5326012904260009,0.5788482346812006,0.5905101590991063,0.5973229671782952,0.3725403759067046,0.46058590149481027,0.5072736745080751,0.5119224141385805,0.4510880455255881,0.5265899891796577,0.5521981324890795,0.5589307898849838,0.5218610988658678,0.5687492485873442,0.5955596521460346,0.6028533643249309,0.45934356590389935,0.4893599967939727,0.5063519416503026,0.5057508115256683,0.5430609545946379,0.6450126237326174,0.6238929186871318,0.4778182984009939,0.46507433975874646,0.5798100428806156,0.6229311104877169,0.11874323728609787,0.07636298261282241
814,0.47140624373822787,0.5472287901254358,0.5913116659319521,0.615557247625536,0.3507393900533002,0.40993066965895886,0.4343365527191119,0.45750010018835413,0.5352061876327495,0.5815733579128762,0.5936360357472047,0.6009297479261011,0.3754658758465916,0.46266981926020917,0.5097984210315393,0.5138861058790526,0.45457460024846713,0.5286739069450567,0.5549232557207551,0.5609746323087405,0.5249469001723239,0.5719552759187272,0.598685528794133,0.6044964533322646,0.4649140383921773,0.4934877569831283,0.5083156333907747,0.5081553320242055,0.5459463791928826,0.64733699354787,0.6258966857692462,0.47946138740832767,0.4694425519977558,0.5837374263615598,0.6244539734701239,0.12082715505149681,0.07742636826811278
815,0.474211517653188,0.5491123311826234,0.5937562617721316,0.6183224461988538,0.35266300645213,0.41149360798300805,0.4364605458261532,0.45990462068689136,0.5383721396224903,0.5848194605859015,0.5958401795375305,0.6034144191079229,0.3774295675870637,0.46559531920009617,0.5113613593555885,0.5159700236444515,0.45669859335550833,0.5315593315433014,0.5581693583937803,0.5635795295154892,0.5264697631547309,0.5751212279084679,0.6012102753175971,0.6075021039554362,0.46884142187312144,0.4957319761150964,0.5118021881136536,0.5095178936400433,0.5477898449084279,0.6491003085801307,0.6281409049012143,0.4815052298320843,0.47148639442151247,0.5866228509598045,0.6264176652105959,0.12307137418346491,0.07850456200204509
816,0.47601490802709095,0.551436700997876,0.5968821384202301,0.6206067406724642,0.3545064721676752,0.413016470965415,0.43802348415020237,0.46222899050214405,0.5408968861459544,0.5873442071093656,0.5986053781108484,0.6054181861900373,0.3793131086442512,0.46759908628221053,0.513805955195768,0.5187352222177694,0.4589828878291187,0.5332825712339198,0.5611349336753095,0.5661844267222378,0.528433454895203,0.577365447040436,0.6032140423997114,0.6093054943293391,0.47240812727928505,0.49833687332184506,0.5142067086121909,0.5118422634552959,0.549633310623973,0.6506632469041799,0.6308259527912475,0.4832284695227027,0.4737706888951228,0.5881857892838537,0.6278603775097182,0.12435378511601812,0.07959777002314977
817,0.4786999559171242,0.5538812968380555,0.5996473369935479,0.6237326173205626,0.35630986254157815,0.414138580531399,0.44038792930709736,0.4635915521179818,0.5440227627940528,0.5898689536328298,0.6007694465595319,0.6083436861299243,0.3813168757263656,0.4697631547308941,0.5160100989860938,0.521179818057949,0.46090650422794854,0.536248146515449,0.5635394541738469,0.5693904540536208,0.5309181260770248,0.5794092894641927,0.605097583456899,0.6111088847032421,0.47521340119424516,0.5003005650623171,0.5161303250110207,0.513805955195768,0.5518775297559412,0.6542700276519857,0.6326694185067928,0.48555283933795534,0.47685649020157894,0.59075061114896,0.6296637678836212,0.1265980042479862,0.08070620141149507
818,0.4807437983408809,0.5568067967779425,0.6020919328337274,0.6254157816695387,0.3587544583817577,0.41658317637157855,0.44207109365607344,0.46511441510038876,0.5469482627339398,0.5926742275477899,0.6028132889832886,0.6100268504789004,0.38231875926742276,0.472127599887789,0.5186550715344849,0.5237847152646976,0.46387207950947784,0.5380916122309942,0.565663447280888,0.5720354266020118,0.5328818178174969,0.5814531318879493,0.6085440628381357,0.6138740832765599,0.47825912715905905,0.5020238047529355,0.5183745441429888,0.5152085921532481,0.5548831803791128,0.6565142467839539,0.6348334869554763,0.4870757023203623,0.47930108604175853,0.593395583697351,0.6317476856490202,0.12880214803831203,0.0818300681586739
819,0.4837494489640524,0.558409810443634,0.6038151725243458,0.6277401514847915,0.3607181501222298,0.4186670941369775,0.4445958401795375,0.46667735342443795,0.5495531599406885,0.5957199535126037,0.6054181861900373,0.6125916723440067,0.38400192361639884,0.4750130244860337,0.5208191399831683,0.5269105919127961,0.46607622329980364,0.5419388450286539,0.5688293992706288,0.574159419709053,0.5354867150242456,0.5841381797779827,0.6109886586783152,0.6160381517252435,0.48210635995671863,0.5048290786678956,0.5204183865667454,0.5166913797940127,0.5573277762192923,0.6593595960405563,0.6373582334789404,0.4891996954274035,0.48110447641566145,0.595760028854246,0.6336312267062076,0.131166593195207,0.08296958520834916
820,0.4857932913878091,0.5610147076503827,0.6058189396064602,0.6303049733498978,0.36268184186270186,0.42123191600208393,0.44671983328657877,0.46884142187312144,0.5534003927383481,0.5985252274275639,0.6079028573718591,0.616118302408528,0.3860056906985132,0.478539654550555,0.522862982406925,0.5285536809201299,0.4675590109405683,0.5448643449685409,0.5723961046767924,0.5764437141826634,0.5371698793732217,0.5852602893439667,0.6133531038352102,0.6189636516651305,0.48523223660481707,0.5077946539494249,0.5231835851400634,0.518254318118062,0.5588907145433415,0.6620045685889472,0.6402035827355428,0.4912435378511602,0.48338877088927185,0.5976836452530758,0.6351941650302568,0.13349096301045965,0.08412497049736119
821,0.4886386406444115,0.5629383240492125,0.6082635354466397,0.6325892678235082,0.36400432813689737,0.42363643650062116,0.448563299002124,0.470444435538813,0.5564861940448043,0.601490802709093,0.6103474532120386,0.6197651584979762,0.388209834488839,0.48110447641566145,0.5259487837133812,0.5320803109846511,0.47184707249629304,0.547108564100509,0.574439947100549,0.5789684607061275,0.5397747765799703,0.5873041317677233,0.6150362681841862,0.6212078707970985,0.4892798461106881,0.509758345689897,0.5249068248306816,0.5198573317837535,0.5603735021841061,0.6641285616959884,0.6425680278924378,0.49328738027491686,0.4864344968540857,0.599527110968621,0.6373181581372981,0.13549473009257404,0.08529644499741017
822,0.4908828597763796,0.5656233719392458,0.6100268504789004,0.6347132609305495,0.36596801987736943,0.42584058029094696,0.45056706608423835,0.4722478259127159,0.5596120706929026,0.6032541177413537,0.6122309942692261,0.623211637879213,0.391135334428726,0.48342884623091414,0.5276319480623572,0.5348054342163266,0.47413136696990343,0.5495531599406885,0.576804392257444,0.5822546387207951,0.5415781669538733,0.5901494810243257,0.6168396585580892,0.6237726926622049,0.4923255720755019,0.5123231675550034,0.5264296878130886,0.5220214002324369,0.5632188514407085,0.6657315753616799,0.6446519456578367,0.4952510720153889,0.4886787159860538,0.6017713301005891,0.6392818498777703,0.137859175249469,0.08648423275731726
823,0.493728209032982,0.5684687211958482,0.6122309942692261,0.6369975554041598,0.3683725403759067,0.4278042720314191,0.452610908507995,0.474211517653188,0.5630585500741394,0.6059792409730292,0.6151164188674708,0.6255360076944656,0.39434136176010903,0.4859135174127359,0.529555564461187,0.5368492766400833,0.4780587504508476,0.5518374544142989,0.5809321524465996,0.5862621728850238,0.5436620847192722,0.5923135494730093,0.6193644050815533,0.6254157816695387,0.494008736424478,0.5147276880535406,0.528152927503707,0.5235041878732016,0.5654630705726766,0.6679357191520058,0.6462950346651706,0.49653348294794214,0.49084278443473733,0.6041758505991264,0.6414459183264537,0.1407445998477137,0.08768856094587427
824,0.4962930308980884,0.5709133170360278,0.6142347613513405,0.6390814731695588,0.3704965334829479,0.42936721035546827,0.45457460024846713,0.47629543541858693,0.5658638239890995,0.6089047409129162,0.6180018434657155,0.6271790967017994,0.39670580691700397,0.48787720915320804,0.5318398589347975,0.5387328176972709,0.48050334629102714,0.5538412214964132,0.583496974311706,0.5881056386005691,0.5458662285095981,0.5944776179216927,0.6212479461387408,0.6275798501182223,0.49721476375586104,0.5174928866268584,0.5297158658277562,0.5256281809802429,0.5684286458542059,0.6698593355508355,0.6488598565302769,0.4991784554963331,0.4927263254919248,0.6066204464393059,0.6437302128000641,0.1436700997876007,0.08890965989529168
825,0.49873762673826794,0.5732777621929227,0.6167595078748046,0.6410852402516731,0.3733018073979081,0.43117060072937125,0.4570993467719312,0.478539654550555,0.5690698513204825,0.6119504668777301,0.6207670420390334,0.6306255760830362,0.39963130685689097,0.49188474331743676,0.533603173967058,0.5404560573878893,0.4830280928144912,0.5558449885785276,0.586703001643089,0.5907105358073178,0.5481104476415661,0.5972428164950107,0.6230513365126438,0.6300244459584018,0.5008616198453092,0.5200977838336072,0.5314391055183746,0.5276319480623572,0.5710736184025968,0.6723039313910151,0.6515449044203102,0.5010219212118784,0.49581212679838094,0.6085039874964934,0.6469362401314471,0.14563379152807276,0.09014776314524918
826,0.5017432773614395,0.5754418306416063,0.6187231996152768,0.6433294593836413,0.37498497174688417,0.4335751212279085,0.4591431891956879,0.4802628942411734,0.5718751252354426,0.6150763435258285,0.6236925419789203,0.6330701719232157,0.4037991423876889,0.49553159940688496,0.537209954714864,0.5424998998116459,0.48687532561215086,0.558129283052138,0.5899891796577565,0.5927143028894322,0.5505149681401034,0.5996874123351902,0.6250551035947581,0.6323488157736544,0.504748927984611,0.5231034344567788,0.5340039273834809,0.5298761671943253,0.573317837534565,0.6741874724482027,0.6539895002604897,0.5036668937602693,0.49709453773093415,0.61054782992025,0.649140383921773,0.1484791407846752,0.09140310748756224
827,0.5042279485432614,0.5782070292149241,0.6209273434056025,0.646495411373382,0.3768284374624294,0.43521821023524226,0.46098665491123314,0.4824269626898569,0.5748807758586142,0.6181621448322847,0.6252154049613273,0.6352743157135414,0.40700516971907186,0.49869755139662564,0.5396946258966858,0.5448643449685409,0.48976075021039556,0.5603334268424638,0.5926341522061476,0.5960004809040997,0.5524385845389332,0.60161102873402,0.6272191720434417,0.6344327335390534,0.5070732977998638,0.5263094617881617,0.5358073177573839,0.5314791808600169,0.5758425840580291,0.6760710135053901,0.6567146234921653,0.505710736184026,0.49905822947140627,0.6144752134011943,0.6509036989540335,0.1513244900412776,0.09267593301146883
828,0.5064320923335871,0.5806917003967459,0.6243738227868393,0.6491003085801307,0.3791127319360398,0.4370616759507875,0.4630304973349898,0.48390975033062156,0.5777261251152166,0.6217288502384483,0.6285817336592795,0.6385204183865667,0.40924938885103995,0.5023844828277161,0.541538091612231,0.5466276600008015,0.49228549673385963,0.5630585500741394,0.5949985973630425,0.5982046246944255,0.5556846872119585,0.6038552478659881,0.6299843706167595,0.6366368773293792,0.5124433935799303,0.5289544343365528,0.5384522903057749,0.5336833246503426,0.5786879333146315,0.6792369654951308,0.6608423836813209,0.5075942772412135,0.5007814691620246,0.6177213160742195,0.653749048210636,0.153328257123392,0.0939664831495469
829,0.5085961607822707,0.5842984811445517,0.6269787199935879,0.6513044523704564,0.3805955195768044,0.43878491564140587,0.4652747164669579,0.4865547228790125,0.5804111730052499,0.6240131447120587,0.6311866308660281,0.6409650142267462,0.41213481344928465,0.5060714142588065,0.5440628381356951,0.5485913517412736,0.4956919007734541,0.5654229952310343,0.5973630425199374,0.6009297479261011,0.55869033783513,0.6058590149481025,0.6325091171402236,0.6384001923616399,0.515889872961167,0.532481064401074,0.5398148519216126,0.5354466396826033,0.5804111730052499,0.6821223900933755,0.6632869795215004,0.5087564621488398,0.5038672704684808,0.6203262132809683,0.6557528152927504,0.15601330501342525,0.095275004724273
830,0.5116018114054423,0.5862621728850238,0.6299843706167595,0.6538291988939205,0.3819180058509999,0.44074860738187793,0.46719833286578766,0.4888390173526229,0.5829359195287139,0.6268584939686611,0.6341522061475574,0.6439305895082755,0.4142988818979682,0.5075942772412135,0.5467478860257283,0.5503546667735343,0.49905822947140627,0.5699915841782551,0.6009698232677434,0.6033342684246383,0.5620165911914399,0.608584138179778,0.6336312267062076,0.6404841101270389,0.5188955235843385,0.5348855848996112,0.542099146395223,0.5370496533482948,0.5831362962369254,0.6846070612751973,0.6658918767282491,0.5105197771811004,0.5061916402837334,0.6230112611710015,0.6577565823748648,0.15849797619524705,0.09660174799522644
831,0.5145673866869716,0.5884663166753497,0.6323488157736544,0.6569951508836613,0.3838416222498297,0.44371418266340723,0.47012383280567466,0.4904420310183144,0.5861018715184547,0.6288622610507755,0.6369975554041598,0.6458542059071054,0.41674347773814774,0.5108003045725965,0.5482707490081353,0.5524385845389332,0.5018234280447241,0.5732777621929227,0.6037350218410612,0.6066605217809482,0.5643008856650503,0.6121909189275838,0.6369975554041598,0.6424478018675109,0.5221416262573638,0.537771009497856,0.5445036668937603,0.53889311906384,0.5851400633190398,0.6864104516491003,0.6687773013264938,0.512683845629784,0.508355708732417,0.6253356309862541,0.6600408768484751,0.16066204464393058,0.09794696670695385
832,0.5170921332104356,0.5919929467398709,0.6339518294393459,0.6586783152326373,0.3860858413817978,0.4462790045285136,0.47176692181300844,0.49256602412535566,0.5888269947501302,0.6318679116739471,0.6394822265859816,0.6486194044804232,0.42075101190237646,0.5131246743878491,0.5515168516811606,0.5547228790125436,0.5061515649420911,0.5764837895243057,0.6054181861900373,0.6101470765038272,0.5673866869715064,0.6142347613513405,0.6396024526109085,0.6443714182663407,0.5255881056386006,0.5400553039714664,0.5457860778263135,0.5406163587544583,0.5877449605257885,0.6874524105317997,0.6719031779745922,0.5156894962529556,0.510319400472889,0.6274996994349377,0.6625656233719392,0.16294633911754097,0.099310918137498
833,0.5188554482426962,0.5946379192882619,0.6364365006211677,0.6610828357311747,0.38812968380555446,0.448002244219132,0.47308940808720396,0.4941289624494049,0.5920330220815132,0.6349136376387609,0.64260810323408,0.6514647537370256,0.42363643650062116,0.516450927744159,0.5542419749128361,0.5572476255360077,0.5079950306576364,0.5789283853644852,0.6083837614715666,0.6124714463190799,0.5699114334949705,0.6166392818498778,0.6418867470845189,0.6464152606900974,0.5282731535286338,0.5436620847192722,0.548511201057989,0.5422594477617921,0.5909910631988138,0.6902977597884022,0.6746283012062678,0.5184146194846311,0.5116418867470846,0.6300244459584018,0.6648499178455496,0.16535085961607823,0.1006938631476027
834,0.5213801947661604,0.5978439466196449,0.6385204183865667,0.6632068288382158,0.3901334508876688,0.45056706608423835,0.4748927984611069,0.49605257884823467,0.5944375425800505,0.6381196649701438,0.6454133771490402,0.6549913838015469,0.42624133370736983,0.518815372901054,0.5565663447280889,0.5600929747926101,0.5108403799142388,0.5818538853043722,0.6111489600448844,0.6152366448923977,0.5731575361679958,0.6188434256402036,0.643569911433495,0.6495812126798381,0.5312788041518054,0.5465475093175169,0.5504748927984611,0.5439826874524105,0.5927944535727168,0.6923416022121589,0.6777541778543662,0.5206187632749569,0.5146876127118983,0.6321083637238007,0.667414739710656,0.16819620887268064,0.10209606623060476
835,0.5233438865066324,0.5992866589187673,0.6412054662766,0.6662124794613874,0.3921372179697832,0.4530517372660602,0.4784595038672705,0.49825672263856047,0.5976435699114335,0.6405642608103234,0.6488197811886346,0.6577565823748648,0.4286859295475494,0.5217007974992987,0.5591311665931952,0.5617761391415862,0.5140464072456218,0.5850198372941129,0.6136336312267062,0.6185228229070653,0.5761631867911674,0.6218490762633752,0.6466957880815934,0.6524265619364406,0.5343245301166193,0.549352783232477,0.5523985091972909,0.5460265298761672,0.5947581453131888,0.6947461227106961,0.6795174928866269,0.5225023043321444,0.5168917565022242,0.6339117540977037,0.6695788081593396,0.17260449645333226,0.10351779556301763
836,0.5261491604215925,0.6029735903498578,0.6435298360918527,0.6689376026930629,0.39353985492726323,0.4556566344728089,0.4801025928746043,0.4996994349376828,0.6013705766841663,0.6431290826754298,0.6535486715024246,0.6609626097062478,0.4309301486795175,0.5244259207309743,0.5612150843585941,0.5639001322486275,0.5179337153849236,0.5878251112090731,0.6148358914759748,0.6211677954554563,0.5789283853644852,0.6246543501783353,0.6492606099466998,0.6554722879012543,0.5380916122309942,0.5515569270228029,0.5549232557207551,0.5477898449084279,0.5965615356870917,0.6974712459423716,0.6829238969262212,0.5249869755139662,0.5200977838336072,0.6363964252795256,0.6720234039995191,0.17625135254278043,0.10495932305582266
837,0.5290746603614795,0.6059792409730292,0.6459343565903899,0.6733058149320723,0.3958642247425159,0.45806115497134614,0.48266741473971064,0.5009016951869515,0.6052178094818258,0.6458942812487476,0.6577165070332225,0.6645293151124113,0.4335751212279085,0.5266300645213,0.5636596801987737,0.5665851801386607,0.5213000440828758,0.5899090289744721,0.618763274956919,0.6231715625375707,0.5819741113292991,0.627259247385084,0.6522662605698714,0.6579168837414339,0.5411774135374504,0.5546828036709013,0.556446118703162,0.5491524065242657,0.5986053781108484,0.6989540335831363,0.6848074379834088,0.5271109686210075,0.5231034344567788,0.6392016991944857,0.6740271710816335,0.179818057948944,0.10642092440647245
838,0.533322646575562,0.6087845148879895,0.6478178976475775,0.6753095820141867,0.397547389091492,0.4600649220534605,0.48455095579689816,0.5032260650022041,0.6075822546387208,0.6484991784554963,0.6593996713821986,0.6672945136857291,0.43585941570151887,0.528713982286699,0.5665451047970184,0.5689496252955556,0.5240251673145514,0.5927143028894322,0.6221296036548711,0.626577966577165,0.5850599126357552,0.6306255760830362,0.6544704043601972,0.6607622329980363,0.5446238929186872,0.55728770087765,0.55869033783513,0.5507954955315995,0.6017312547589468,0.700997876006893,0.6865707530156695,0.5289945096781951,0.5257083316635275,0.6415260690097383,0.6767923696549513,0.1827034825471887,0.10790287915161835
839,0.5358473930990262,0.6117500901695186,0.6507834729291068,0.677032821704805,0.3997916082234601,0.46254959323528233,0.4871157776620046,0.5058309622089529,0.6111088847032421,0.6510239249789604,0.6622850959804433,0.6698593355508355,0.44090890874844707,0.5307177493688133,0.5697912074700436,0.5714342964773774,0.5278323247705686,0.5950787480463271,0.6246543501783353,0.6285015829759949,0.5866629263014467,0.6326293431651505,0.6579970344247185,0.6628060754217929,0.5485512763996313,0.5607341802588867,0.560213200817537,0.5519977557808681,0.6039754738909149,0.7031218691139342,0.6891355748807758,0.531639482226586,0.5278323247705686,0.6439305895082755,0.6804392257443995,0.18623011261171002,0.10940547072057435
840,0.5394140985051897,0.6143549873762674,0.6541898769687011,0.6793571915200577,0.40235643008856653,0.4642728329259007,0.4894401474772572,0.5081152566825632,0.6153969462589669,0.6545104797018395,0.6638480343044925,0.6731455135655031,0.44431531278804154,0.533442872600489,0.5733979882178496,0.5738388169759148,0.5315994068849437,0.597443193203222,0.6276199254598646,0.6311064801827435,0.5891475974832685,0.6348334869554763,0.6608824590229632,0.6668536849276641,0.5507554201899572,0.563699755540416,0.5633390774656354,0.5537610708131286,0.6055784875566064,0.7059672183705366,0.6918606981124514,0.5347653588746845,0.5310383521019517,0.6467759387648779,0.682603294193083,0.18959644130966216,0.11092898648952228
841,0.5420189957119385,0.6176812407325772,0.6567546988338075,0.6812407325772453,0.40359876567947744,0.4663166753496574,0.49144391455937164,0.5106400032060273,0.6189636516651305,0.6568348495170921,0.6672143630024446,0.6765919929467399,0.44836292229391256,0.5355668657075302,0.5760429607662405,0.5771249949905823,0.5351661122911073,0.6005289945096782,0.630465274716467,0.6329499458982888,0.5925940768645053,0.6378792129202902,0.6631667534965736,0.6695387328176973,0.554081673546267,0.5657836733058149,0.5654630705726766,0.5557247625536008,0.6076624053220053,0.7088125676271391,0.6945858213441269,0.5367691259567988,0.5340039273834809,0.6503426441710416,0.686089848915962,0.19232156454133773,0.11247371783647507
842,0.5441429888189797,0.6208471927223179,0.6588786919408488,0.6830441229511481,0.40640403959443755,0.4690818739229752,0.49360798300805514,0.5128040716547109,0.6213280968220254,0.6617240411974512,0.6705806917003967,0.6801186230112611,0.45132849757544186,0.5375305574480023,0.5782070292149241,0.5786478579729892,0.5381717629142788,0.6049773574319721,0.6337113773894922,0.6361960485713141,0.594357391896766,0.6398829800024045,0.6661323287781028,0.6726245341241535,0.5576083036107883,0.569270228028694,0.5676271390213602,0.5600929747926101,0.6092253436460546,0.7109766360758225,0.6962289103514607,0.5382519135975634,0.5372500300565062,0.6533482947942131,0.6884943694144993,0.1962088726806396,0.1140399601970033
843,0.5470684887588667,0.6245741994950507,0.6609225343646055,0.6858493968661082,0.40916923816775536,0.4720474492045045,0.4952911473570312,0.5144471606620447,0.6246944255199776,0.6652907466036148,0.672704684807438,0.6821223900933755,0.4543341481986134,0.5398148519216126,0.5811726044964534,0.5810523784715265,0.5408968861459544,0.6084238368132089,0.6370777060874444,0.6401234320522583,0.5991664328938404,0.6427283292590069,0.6687372259848515,0.6743076984731294,0.5605738788923176,0.5709934677193123,0.5694305293952631,0.5648619404480423,0.6114695627780227,0.7139021360157095,0.6982727527752174,0.5396144752134012,0.5404560573878893,0.6562337193924578,0.6904981364966136,0.1994149000120226,0.11562801312073753
844,0.5494730092574039,0.6277000761431492,0.6637678836212079,0.6875325612150843,0.41153368332465035,0.4744118943613994,0.49837694866348736,0.5165310784274436,0.6282210555844988,0.6681360958602172,0.6772331984130164,0.684406684566986,0.45766040155492327,0.5424197491283613,0.5835370496533483,0.5841782551196248,0.5437021600609145,0.6111088847032421,0.6394421512443393,0.6427684046006492,0.60161102873402,0.6447320963411213,0.670620767042039,0.6767923696549513,0.5636196048571314,0.5741994950506953,0.5713541457940929,0.5717949745521581,0.6138740832765599,0.7162665811726044,0.7009177253236084,0.5409369614875967,0.5433815573277763,0.6589588426241334,0.6933034104115737,0.20246062597683645,0.11723818032865997
845,0.55255881056386,0.6304251993748247,0.6663727808279566,0.6894561776139142,0.41373782711497614,0.47661603815172526,0.5009417705285938,0.5190558249509077,0.6307458021079629,0.6705005410171122,0.6804392257443995,0.6888149721476375,0.4597042439786799,0.5456658518013866,0.5857411934436741,0.5873442071093656,0.5465074339758746,0.6136336312267062,0.6422875005009417,0.6448523223660482,0.6052578848234681,0.647056466156374,0.6736664930068529,0.6789163627619925,0.5658638239890995,0.5767643169158017,0.5741994950506953,0.5766841662325172,0.6160381517252435,0.7189516290626378,0.7036829238969262,0.5427804272031419,0.5461066805594518,0.6626056987135815,0.6958281569350379,0.20690898889913037,0.11887076977119032
846,0.5549232557207551,0.6339919047809882,0.6695387328176973,0.6930228830200778,0.4151805394140985,0.47922093535847393,0.5033863663687733,0.5215004207910873,0.6341522061475574,0.6733458902737146,0.6836051777341402,0.6906584378631828,0.46222899050214405,0.5493127078908348,0.5888670700917725,0.5898288782911875,0.5491924818659079,0.6162786037750971,0.6444515689496253,0.6478579729892198,0.6072215765639402,0.6504227948543261,0.6760309381637478,0.6813208832605298,0.5709934677193123,0.5788482346812006,0.576804392257444,0.5816535085961608,0.6190037270067728,0.721636676952671,0.7060072937121789,0.5447841942852563,0.5480703722999238,0.6662124794613874,0.6978319240171522,0.21111689977157055,0.12052609368708414
847,0.5585701118102032,0.6365567266460946,0.6722638560493728,0.6961487596681761,0.41798581332905865,0.48114455175730375,0.5053099827676031,0.5233438865066324,0.6376387608704365,0.6765519176050976,0.6874123351901575,0.6941449925860618,0.46539494249188473,0.552278283172364,0.5917925700316595,0.5918727207149441,0.551717228389372,0.6194445557648379,0.648178575722358,0.6517052057868793,0.6104276038953232,0.6536288221857092,0.6797980202781229,0.6830441229511481,0.573878892317557,0.5816535085961608,0.5792089127559813,0.5856209674187473,0.6208872680639602,0.724281649501062,0.7089327936520659,0.5461467559010941,0.5497936119905422,0.669779184867551,0.6999959924658358,0.21440307778623813,0.12220446866314887
848,0.5626978719993588,0.639402075902697,0.674107321764918,0.6979521500420791,0.4198693543862461,0.48338877088927185,0.5074740512162866,0.5261491604215925,0.640644411493608,0.6793972668617,0.6900973830801908,0.6967498897928105,0.4682002164068449,0.5556446118703162,0.5942371658718391,0.5947581453131888,0.5548030296958282,0.6220093776299443,0.650262493487757,0.6553119865346853,0.6147557407926902,0.656113493367531,0.6826834448763676,0.6862501502825311,0.5777261251152166,0.5842584058029094,0.5817737346210876,0.5899891796577565,0.623371939245782,0.7264457179497456,0.712579649741514,0.5477898449084279,0.55255881056386,0.6733058149320723,0.7026409650142268,0.21760910511762113,0.12390621569479157
849,0.5650623171562538,0.6420470484510881,0.6769526710215205,0.7007173486153969,0.4215925940768645,0.48555283933795534,0.5091171402236204,0.5278724001122109,0.6438504388249909,0.6826433695347253,0.691940848795736,0.7003566705406163,0.47180699715465074,0.5587704885184146,0.5970023644451569,0.597443193203222,0.5585300364685609,0.6251352542780427,0.6537089728689937,0.6586783152326373,0.6174007133410813,0.6583977878411413,0.6858894722077505,0.6900172323969062,0.5805313990301767,0.5864625495932353,0.584338556486194,0.5930349056225704,0.6260169117941731,0.7286498617400713,0.7159459784394662,0.5499939886987537,0.5551637077706087,0.6768324449965936,0.7047649581212679,0.2205346050575081,0.12563166024741215
850,0.5676271390213602,0.6452130004408287,0.6802789243778303,0.7034424718470725,0.42363643650062116,0.48787720915320804,0.5109205305975233,0.5305975233438865,0.6460145072736745,0.6862100749408889,0.6943854446359156,0.7034825471887148,0.47477257243618004,0.5620165911914399,0.599527110968621,0.5990862822105558,0.5614956117500902,0.6280607542179297,0.6574359796417264,0.6617641165390935,0.6199655352061876,0.661563739830882,0.6883340680479301,0.691940848795736,0.5834568989700637,0.589067446799984,0.5860217208351701,0.596601611028734,0.6285416583176372,0.730413176772332,0.7195126838456298,0.5518374544142989,0.5572075501943654,0.6797579449364806,0.7068088005450246,0.2237807077305334,0.12738113231864784
851,0.570672864986174,0.6485793291387809,0.6828036709012945,0.7060874443954634,0.4257203542660201,0.4893199214523304,0.512683845629784,0.5329619685007815,0.6492205346050575,0.6899771570552639,0.6984330541417866,0.7061275197371057,0.478539654550555,0.5651825431811807,0.6023724602252234,0.6021320081753697,0.564541337714904,0.6307057267663206,0.6599206508235482,0.6650502945537611,0.6235723159539935,0.6640484110127038,0.6912194926461748,0.6945858213441269,0.5865827756181622,0.5913517412735944,0.5887067687252033,0.5994870356269787,0.630184747324971,0.7337394301286418,0.7225584098104436,0.5532801667134213,0.5596120706929026,0.6830841982927904,0.7097743758265539,0.2291908788522422,0.12915496650148828
852,0.5734781389011341,0.6513445277120987,0.6858894722077505,0.7085721155772853,0.4286458542059071,0.4909229351180219,0.5148879894201098,0.5349657355828958,0.6533082194525708,0.6933835610948583,0.7016390814731696,0.7106560333426842,0.48218651064000323,0.5681080431210676,0.605097583456899,0.6046567546988338,0.5678675910712139,0.6335911513645653,0.6630064521300044,0.6675349657355829,0.6270588706768725,0.6674948903939406,0.6957480062517533,0.6977918486755099,0.5891075221416262,0.5941970905301968,0.5905101590991063,0.6023323848835811,0.6332304732897848,0.7375065122430169,0.725403759067046,0.5556846872119585,0.562457419949505,0.6862501502825311,0.712299122350018,0.23287781028333265,0.13095350204826675
853,0.576243337474452,0.654310102993628,0.6888149721476375,0.7114976155171723,0.430168717188314,0.4933274556165591,0.5176932633350699,0.5372500300565062,0.6579569590830762,0.6958682322766802,0.7059672183705366,0.7133811565743597,0.484390654430329,0.5702721115697511,0.6084639121548511,0.6077024806636476,0.5705927143028894,0.6356750691299643,0.6666132328778103,0.670340239650543,0.630465274716467,0.6696990341842665,0.6987536568749249,0.7012383280567467,0.5923135494730093,0.5967218370536609,0.5928746042560012,0.6065402957560213,0.6358353704965335,0.740031258766481,0.7291708411814211,0.5585300364685609,0.5652626938644651,0.688173766681361,0.7147437181901976,0.2378872279886186,0.13277708293554288
854,0.5796497415140464,0.6569951508836613,0.6915801707209553,0.7137017593074981,0.4325732376868513,0.4952510720153889,0.5194565783673306,0.5393740231635474,0.6616038151725243,0.6989941089247785,0.7097743758265539,0.7175489921051577,0.48855848996112694,0.5725564060433616,0.6115897888029496,0.6104676792369655,0.573598364926061,0.6395623772692662,0.670620767042039,0.6736664930068529,0.6327896445317196,0.6734260409569992,0.7006772732737546,0.7043642047048451,0.5953192000961808,0.599527110968621,0.595198974071254,0.6088245902296318,0.637718911553721,0.74211517653188,0.7315753616799583,0.5606540295756022,0.5678275157295716,0.6917003967458822,0.7173486153969463,0.2429767963771891,0.1346260579298911
855,0.5824950907706489,0.6605618562898249,0.6938644651945658,0.7167875606139542,0.43553881296838054,0.49709453773093415,0.5215805714743719,0.5413777902456618,0.6655311986534685,0.7022001362561616,0.7135815332825712,0.7210355468280367,0.4923255720755019,0.5759227347413137,0.6145954394261212,0.6140744599847714,0.5761231114495251,0.6428886306255761,0.6738668697150644,0.676471766921813,0.6353143910551837,0.6766320682883822,0.7034023965054302,0.7073698553280167,0.5985252274275639,0.6016911794173045,0.5968821384202301,0.6114294874363804,0.6401234320522583,0.7445597723720595,0.7345409369614876,0.5622169678996514,0.5700316595198974,0.6944655953192,0.719953512603695,0.24798621408247506,0.1365007806546014
856,0.5857411934436741,0.6634472808880696,0.6967899651344528,0.7193123071374183,0.4383040115416984,0.49881777742155253,0.5240652426561937,0.5437021600609145,0.6701799382839738,0.705045485512764,0.7174688414218732,0.724001122109566,0.4962930308980884,0.5791287620726967,0.617360637999439,0.6167595078748046,0.5801707209553961,0.6456137538572516,0.6767122189716668,0.6795976435699115,0.6393219252194124,0.679958321644692,0.7063679717869595,0.7095739991183425,0.602172083517012,0.6040155492325572,0.599246583577125,0.6139542339598445,0.6427283292590069,0.7464833887708893,0.7376267382679438,0.5644211116899771,0.5720755019436541,0.6978319240171522,0.724001122109566,0.2514326934637118,0.13840160965731302
857,0.5890273714583417,0.666292630144672,0.6999559171241935,0.7219172043441671,0.44026770328217046,0.5017432773614395,0.5258686330300966,0.5458261531679558,0.6733058149320723,0.7084919648940007,0.7200737386286218,0.7276479781990142,0.4996994349376828,0.5817336592794453,0.6208471927223179,0.6192041037149841,0.5833366729451368,0.6482988017472849,0.6801987736945457,0.6830841982927904,0.6420871237927304,0.684406684566986,0.709093095018635,0.7126598004247986,0.604536528673907,0.6067807478058751,0.6022121588586543,0.616238528433455,0.6450927744159018,0.7491283613192803,0.7399911834248387,0.5667054061635876,0.5750010018835411,0.7019997595479501,0.7275277521740873,0.25660241253556687,0.1403289084785873
858,0.5919528713982287,0.6690979040596321,0.7020799102312347,0.7244018755259889,0.44263214843906545,0.5040676471766922,0.5285536809201299,0.5481505229832084,0.6767923696549513,0.7121788963250911,0.7237606700597122,0.7299723480142668,0.5029455376107081,0.5836973510199175,0.6228108844627901,0.6214883981885946,0.5870236043762274,0.6521460345449445,0.6822426161183024,0.6854085681080431,0.6449725483909751,0.6878130886065804,0.7128201017913678,0.7160662044643931,0.607341802588867,0.6099466997956158,0.6055384122149642,0.619604857131407,0.6476575962810083,0.7521340119424518,0.7433174367811486,0.5688694746122711,0.5777662004568589,0.7054061635875446,0.7308139301887548,0.2606500220414379,0.1422830457214352
859,0.5953192000961808,0.6720234039995191,0.7052458622209754,0.7262052658998918,0.4443954634713261,0.5064320923335871,0.5307979000520979,0.5501542900653228,0.6808800545024646,0.7160261291227508,0.7264457179497456,0.7324570191960886,0.5068729210916523,0.5875846591592193,0.6260169117941731,0.6250951789364004,0.5911914399070252,0.6559932673426041,0.6854085681080431,0.6882138420230033,0.6480984250390734,0.6908187392297519,0.7157055263896125,0.7182703482547189,0.6097463230874043,0.6129523504187874,0.6071013505390134,0.6238528433454895,0.649981966096261,0.7547789844908428,0.7464833887708893,0.5709133170360278,0.580290946980323,0.7082114375025047,0.7328577726125115,0.26682162465435016,0.14426439512181588
860,0.5982046246944255,0.6751893559892598,0.7080912114775778,0.7288502384482828,0.4468801346531479,0.5089969141986935,0.5341241534084078,0.5509157215565262,0.6846070612751973,0.7183905742796457,0.7288903137899251,0.7356630465274716,0.5108804552558811,0.5900292549993988,0.6283412816094257,0.6273794734100108,0.5939566384803431,0.6590790686490602,0.6880535406564341,0.6915801707209553,0.651384603053741,0.6934236364365006,0.7185108003045726,0.7207950947781829,0.6127920490522182,0.6156774736504629,0.6098264737706889,0.6268985693103034,0.652346411253156,0.7576644090890875,0.7502504708852643,0.5723560293351501,0.5829759948703562,0.711738067567026,0.7357431972107562,0.27247224782591273,0.14627333562011297
861,0.6021320081753697,0.6777141025127239,0.7110167114174648,0.7318158137298121,0.4492045044684006,0.5115617360638,0.5366889752735142,0.5537610708131286,0.6882539173646456,0.7220775057107361,0.7328577726125115,0.7384683204424318,0.5142067086121909,0.593115056305855,0.6316274596240933,0.6295435418586943,0.5975634192281489,0.662525548030297,0.6914599446960286,0.6947461227106961,0.6539093495772051,0.696549513084599,0.7211557728529636,0.724001122109566,0.6155973229671783,0.6182422955155693,0.6121508435859415,0.6294233158337675,0.654310102993628,0.7601891556125516,0.7529355187752975,0.5740391936841261,0.5861820222017393,0.7145032661403439,0.7383480944175049,0.27944535727167075,0.14831025143361026
862,0.6047769807237606,0.6807197531358955,0.7139021360157095,0.7347012383280568,0.45176932633350697,0.5134452771209874,0.53889311906384,0.5558049132368853,0.6916603214042399,0.7248427042840541,0.736424478018675,0.7422354025568068,0.5174928866268584,0.5955997274876769,0.6343926581974111,0.6325091171402236,0.6020518574920851,0.6654911233118262,0.6958281569350379,0.6989540335831363,0.656394020759027,0.6993147116579169,0.7238007454013545,0.726926622049453,0.619043802348415,0.6209273434056025,0.6143950627179097,0.6319480623572316,0.6576363563499379,0.762753977477658,0.7553400392738349,0.5760830361078828,0.5898689536328298,0.7180699715465074,0.7407926902576845,0.2856570352262253,0.15037553212997384
863,0.6079028573718591,0.6851280407165471,0.7165070332224582,0.7367450807518134,0.45357271670740995,0.5156494209113133,0.5407365847793852,0.558409810443634,0.6948663487356229,0.728329259006933,0.7382679437342203,0.7460826353544664,0.5196970304171843,0.5983248507193524,0.6368773293792329,0.6355147677633952,0.6057387889231756,0.6699795615757624,0.6994349376828437,0.702400512964373,0.6595198974071254,0.7034023965054302,0.7272873001242336,0.7305734781389012,0.6231715625375707,0.6234921652707089,0.6169598845830161,0.635354466396826,0.6600408768484751,0.7651584979761953,0.7580651625055104,0.5790486113894121,0.5926341522061476,0.720514567386687,0.7433174367811486,0.28998517212359237,0.1524695727017573
864,0.6116298641445919,0.6875325612150843,0.7195928345289143,0.7396705806917004,0.45577686049773575,0.5178535647016391,0.5427804272031419,0.5607341802588867,0.6981926020919328,0.7314551356550315,0.7424357792650182,0.7497294914439145,0.5227026810403559,0.60161102873402,0.6408047128601772,0.6378792129202902,0.6092654189876968,0.6738267943734221,0.7026008896725845,0.7073698553280167,0.6624453973470124,0.7070893279365207,0.7299723480142668,0.7336592794453572,0.6260970624774577,0.6268184186270188,0.6192842543982687,0.6385204183865667,0.6623251713220856,0.7687252033823588,0.7613914158618202,0.5809722277882419,0.5949985973630425,0.7247224782591272,0.7460425600128241,0.2942732336793171,0.15459277364194784
865,0.614435138059552,0.690417985813329,0.7221175810523784,0.7419949505069531,0.45798100428806154,0.5202180098585341,0.5457860778263135,0.5632589267823508,0.7024806636476576,0.7363042519937483,0.745481505229832,0.7538572516330702,0.5262693864465194,0.6047769807237606,0.6434496854085681,0.6402837334188274,0.6148358914759748,0.6775137258045125,0.706167595078748,0.7108564100508957,0.6655311986534685,0.71005490321805,0.7325371698793732,0.7363443273353906,0.628381356951068,0.6300244459584018,0.6203262132809683,0.6410050895683885,0.6642487877209153,0.7707289704644732,0.7644772171682763,0.5832565222618523,0.5969222137618723,0.7278082795655832,0.7489680599527111,0.3003646856089448,0.1567455410205595
866,0.6172404119745121,0.693624013144712,0.7246423275758426,0.7449204504468401,0.4604256001282411,0.5227026810403559,0.5479100709333548,0.5657435979641726,0.7060072937121789,0.7395102793251312,0.7485272311946459,0.7563018474732497,0.5291948863864064,0.6092654189876968,0.6463351100068128,0.643289384041999,0.6180018434657155,0.6800384723279767,0.7090129443353504,0.7150242455816935,0.6687372259848515,0.7125395743998718,0.7355428205025448,0.7391496012503507,0.6320682883821584,0.6327094938484351,0.6228108844627901,0.6438103634833487,0.6668937602693062,0.7734540936961488,0.7678836212078708,0.5855408167354627,0.5990862822105558,0.7324970945377309,0.7520939366008095,0.305133651264377,0.15892828656229763
867,0.6210074940888871,0.6967899651344528,0.7272873001242336,0.7474451969703042,0.46319079870155894,0.5251873522221777,0.5507153448483149,0.5676271390213602,0.7095739991183425,0.7425159299483028,0.7507714503266141,0.7590269707049253,0.5322806876928626,0.6116298641445919,0.6498216647296918,0.6466557127399511,0.6220093776299443,0.6834849517092133,0.7127800264497255,0.7182302729130766,0.6718230272913076,0.7169478619805234,0.7387488478339278,0.7418747244820262,0.6351540896886146,0.6349136376387609,0.6246543501783353,0.646214883981886,0.6698192602091932,0.7767402717108164,0.7704885184146195,0.5872239810844387,0.6025327615917926,0.7344207109365607,0.7547789844908428,0.30990261691980925,0.161141427725302
868,0.6240932953953432,0.6992345609746323,0.7308139301887548,0.7511321284013946,0.46635675069129967,0.5276720234039995,0.5528393379553561,0.5695908307618323,0.7139822866989941,0.7470444435538813,0.7543381557327776,0.7625536007694466,0.5360477698072376,0.6147958161343325,0.6525868633030096,0.6492205346050575,0.6260569871358154,0.6867310543822386,0.7162265058309623,0.7220374303690938,0.6759507874804632,0.7198733619204104,0.7415941970905302,0.7452811285216207,0.6396024526109085,0.6373983088205827,0.6269787199935879,0.6486995551637078,0.6727447601490802,0.7797058469923456,0.7738147717709294,0.5893880495331223,0.6056987135815333,0.7377870396345129,0.7570232036228108,0.3141105277922494,0.16338538778098602
869,0.6266180419188073,0.7026409650142268,0.7341001082034224,0.7548190598324851,0.4692020999479021,0.5304772973189597,0.5552438584538933,0.5720755019436541,0.7184707249629303,0.7504508475934757,0.756902977597884,0.7670420390333827,0.5395343245301166,0.618202220173927,0.6553119865346853,0.6520258085200177,0.6293832404921252,0.6904580611549713,0.7204744920450447,0.7251633070171923,0.6800785476696188,0.7238007454013545,0.7449605257884824,0.7482867791447922,0.6425680278924378,0.6394421512443393,0.629222939125556,0.6520258085200177,0.6760309381637478,0.7823508195407366,0.776419668977678,0.5910712138820984,0.608023083396786,0.7410331423075381,0.7605097583456899,0.31855889071454335,0.16566059589499152
870,0.6295836172003366,0.7059672183705366,0.7373061355348054,0.7578647857972989,0.47116579168837414,0.5330821945257084,0.5581693583937803,0.5743597964172644,0.7223179577605899,0.7538171762914279,0.7601891556125516,0.7716907786638881,0.5426201258365727,0.6213681721636677,0.6580371097663608,0.655432212559612,0.6335110006812809,0.6939846912194927,0.7243217248427043,0.7288903137899251,0.6836853284174248,0.7270468480743798,0.7478058750450848,0.7510920530597524,0.6456939045405362,0.6418466717428766,0.6309862541578167,0.6539895002604897,0.6792770408367731,0.7849557167474853,0.7801066004087684,0.5926341522061476,0.610387528553681,0.7437983408808561,0.7627940528193002,0.32485071935238247,0.1679674872092653
871,0.6335110006812809,0.7098946018514808,0.7397106560333427,0.7604696830040476,0.4742515929948303,0.5353664889993187,0.5605738788923176,0.5764837895243057,0.7260449645333227,0.7575041077225183,0.7648779705846992,0.7757383881697592,0.5457860778263135,0.6249749529114735,0.6608824590229632,0.6584378631827836,0.6369975554041598,0.698352903458502,0.7280888069570793,0.733058149320723,0.6862902256241734,0.7294112932312748,0.7509718270348255,0.7542980803911353,0.6486594798220655,0.6447721716827636,0.6330701719232157,0.656674548150523,0.6814411092854566,0.7876407646375185,0.7830321003486554,0.594357391896766,0.6141946860096983,0.7480062517532962,0.7652386486594798,0.3309421712820102,0.17030650292528426
872,0.6370777060874444,0.7133410812327176,0.7432773614395063,0.7637558610187152,0.4767763395182944,0.5378912355227828,0.5630986254157817,0.5791287620726967,0.7286899370817136,0.7606700597122591,0.7694064841902777,0.7790245661844267,0.5489520298160542,0.6280607542179297,0.6635675069129965,0.6614435138059552,0.6403238087604697,0.7030417184306497,0.7321364164629504,0.7367851560934557,0.6902176091051176,0.7327375465875846,0.753416422875005,0.7577044844307298,0.6506231715625376,0.6474972949144392,0.6351540896886146,0.6591592193323448,0.6833246503426442,0.7907265659439747,0.7864785797298922,0.596040556245742,0.6169999599246584,0.7518134092093135,0.7682042239410091,0.33735422594477615,0.1726780903884356
873,0.6412054662766,0.7167074099306696,0.746723840820743,0.7660802308339678,0.4802228188995311,0.5409770368292389,0.5653428445477497,0.581413056546307,0.7325371698793732,0.7630745802107963,0.772372059471807,0.7829118743237287,0.5521179818057949,0.6313870075742396,0.6664529315112412,0.6651304452370457,0.6440508155332024,0.707129403278163,0.7353825191359756,0.7404320121829039,0.6941049172444195,0.7361439506271791,0.7563819981565343,0.7615116418867471,0.6530276920610748,0.6501422674628301,0.6374784595038673,0.6616438905141666,0.6862100749408889,0.7934116138340079,0.7900853604776981,0.5979641726445718,0.6197651584979762,0.7552999639321926,0.7713701759307499,0.3439666573157536,0.17508270317357233
874,0.6445717949745522,0.7203542660201179,0.7505309982767603,0.7688454294072857,0.4829479421312067,0.5440628381356951,0.5677874403879293,0.583496974311706,0.7371458341682363,0.7666012102753176,0.7759788402196128,0.785476696188835,0.5558049132368853,0.6343125075141266,0.6690177533763475,0.6672945136857291,0.6491003085801307,0.7118182182503106,0.7398308820582695,0.7434777381477177,0.6976315473089408,0.7389091492004969,0.7597082515128442,0.7652386486594798,0.6559932673426041,0.6523063359115137,0.6390814731695588,0.6638079589628502,0.6882939927062878,0.7963371137738949,0.7930509357592274,0.5993668096020519,0.6228910351460746,0.7586262172885024,0.7745361279204905,0.34997795856209674,0.1775208011717636
875,0.6476976716226506,0.7224381837855167,0.7536167995832165,0.7732537169879373,0.4857532160461668,0.5459063038512403,0.5699114334949705,0.5857812687853164,0.7418346491403839,0.770007614314912,0.7796256963090611,0.7885224221536489,0.5588907145433415,0.6375586101871519,0.6721035546828037,0.6696188835009819,0.6529876167194325,0.7161062798060354,0.7442792449805634,0.747284895603735,0.7011982527151044,0.7428766080230834,0.7635554843105038,0.7690458061154971,0.6591191439907025,0.6554722879012543,0.6410451649100308,0.666292630144672,0.6910591912796057,0.7986214082475053,0.7958562096741875,0.601490802709093,0.6271390213601571,0.76331503226065,0.7769406484190278,0.3565503145914319,0.17999285067824766
876,0.6514246783953833,0.7248427042840541,0.756622450206388,0.7775017032020198,0.4887588666693384,0.5483108243497776,0.5735582895844187,0.5870236043762274,0.7459223339878972,0.7741353745040677,0.782551196248948,0.7919689015348856,0.5621768925580091,0.6406844868352503,0.6745882258646255,0.6717428766080231,0.6577565823748648,0.720514567386687,0.7473650462870196,0.7506111489600449,0.7044042800464874,0.7462830120626779,0.7666813609586022,0.7734140183545065,0.6619244179056627,0.6577165070332225,0.6431290826754298,0.669218130084559,0.6929026569951509,0.8015469081873923,0.80010419588827,0.6044964533322646,0.6294633911754097,0.7667615116418868,0.7797058469923456,0.3647657596281008,0.18249932448161507
877,0.6545505550434817,0.7270869234160221,0.7595880254879173,0.7798661483589148,0.491083236484591,0.5511962489480223,0.576243337474452,0.5901094056826834,0.749929868152126,0.7778223059351581,0.7862782030216807,0.79537530557448,0.5659038993307418,0.6442111168997716,0.6781549312707891,0.6748687532561215,0.6610026850478901,0.7239610467679237,0.7510119023764678,0.7545786077826313,0.7077706087444395,0.7495691900773455,0.7696068608984892,0.7762994429527512,0.6660922534364605,0.6593996713821986,0.6449725483909751,0.6716226505830962,0.6952270268104036,0.8049132368853444,0.8031098465114415,0.6067005971225905,0.6321083637238007,0.7707289704644732,0.7829519496653708,0.3722197731735663,0.18504070195423022
878,0.658357712499499,0.7307337795054702,0.7624333747445197,0.7829519496653708,0.4945297158658278,0.5542018995711938,0.5784074059231354,0.5923536248146516,0.7538572516330702,0.781148559291468,0.791888750851601,0.799142387688855,0.5693503787119785,0.6474171442311546,0.6821223900933755,0.678275157295716,0.6643690137458422,0.7279285055905101,0.7546587584659159,0.7585861419468601,0.7115376908588146,0.7532961968500781,0.773494169037791,0.7791848675509959,0.668376547910071,0.6621648699555164,0.6469362401314471,0.6744279244980563,0.6976315473089408,0.8075982847753778,0.8067967779425319,0.6089047409129162,0.6355949184466798,0.7740952991624254,0.7858774496052578,0.37947341001082036,0.18761746914391195
879,0.6622049452971587,0.7338596561535687,0.7652787240011221,0.7869194084879574,0.4968140103394381,0.5556446118703162,0.5806115497134613,0.5954394261211077,0.7577044844307298,0.7854366208471927,0.7957760589909029,0.8025487917284495,0.5721155772852964,0.6509437742956758,0.6857291708411815,0.6814411092854566,0.6687372259848515,0.7313349096301046,0.758986895363283,0.7628341281609425,0.7141425880655633,0.7570632789644531,0.7765799703442472,0.7824309702240212,0.6715424998998116,0.664489239770769,0.6488999318719192,0.6769927463631628,0.7006371979321123,0.8107241614234761,0.8103234080070533,0.6117100148278765,0.6387207950947782,0.7764998196609626,0.7894842303530638,0.3867270468480744,0.1902301188668946
880,0.666292630144672,0.7374263615597323,0.7685649020157896,0.7900052097944135,0.4991784554963331,0.5588105638600569,0.5824950907706489,0.597282891836653,0.7612711898368933,0.7887628742035026,0.7995030657636356,0.8061956478178977,0.5767242415741595,0.6541498016270588,0.6884943694144993,0.684286458542059,0.672424157415942,0.7351019917444797,0.7623932994028774,0.7674027171081633,0.7179096701799382,0.7597483268544865,0.7789844908427844,0.7855568468721196,0.6743076984731294,0.6674948903939406,0.650823548270749,0.6794774175449846,0.7025608143309422,0.8136095860217208,0.8128080791888751,0.6135935558850639,0.6417665210595921,0.7798260730172725,0.7929307097343005,0.39374023163547467,0.19287915080207776
881,0.6698192602091932,0.7405121628661885,0.7714904019556766,0.7932112371257964,0.5018635033863663,0.5608544062838136,0.5848595359275438,0.5996874123351902,0.7663206828838216,0.7935318398589348,0.8031899971947261,0.8101631066404841,0.580571474371819,0.6577165070332225,0.6922614515288743,0.6875325612150843,0.6762713902136016,0.7397507313749849,0.7655191760509759,0.7716507033222458,0.722197731735663,0.7627139021360158,0.7820302168075983,0.788963250911714,0.6769927463631628,0.6699394862341201,0.6519456578367331,0.6816014106520258,0.7052458622209754,0.8163347092533964,0.8174568188193805,0.6159580010419589,0.6452931511241133,0.7833527030817937,0.7972588466316676,0.40127439586422475,0.1955650715865947
882,0.6735863423235683,0.7438784915641405,0.7747365046287019,0.797178695948383,0.5046287019596842,0.563699755540416,0.5868232276680159,0.6028533643249309,0.7704083677313349,0.7975393740231635,0.8065964012343205,0.8142507914879974,0.5850198372941129,0.6614835891475975,0.6949464994189075,0.6908988899130365,0.6797980202781229,0.7433174367811486,0.7684847513325052,0.7760189155612551,0.7267262453412415,0.7664008335671062,0.785196168797339,0.7925700316595199,0.6793571915200577,0.6722237807077305,0.6565943974672384,0.6846872119584819,0.7080912114775778,0.8201017913677714,0.8205025447841943,0.6176411653909349,0.6486194044804232,0.7884422714703643,0.8002644972548391,0.40932953953432455,0.19828839491270714
883,0.6774335751212279,0.7470444435538813,0.7778223059351581,0.8007053260129042,0.5073538251913597,0.5665451047970184,0.58934797419148,0.6048972067486875,0.7740952991624254,0.8023884903618803,0.8116458942812488,0.8170961407445998,0.5889872961166994,0.6645293151124113,0.6979521500420791,0.6934236364365006,0.6843666092253436,0.7487276079028574,0.7719713060553841,0.7807878812166874,0.7304532521139743,0.7697270869234161,0.7885224221536489,0.7958962850158298,0.6818418627018795,0.6744279244980563,0.6655311986534685,0.6871318077986615,0.7112170881256763,0.8224261611830241,0.8237887227988618,0.6197250831563339,0.6513044523704564,0.7914479220935359,0.8029094698032301,0.4151805394140985,0.20104964162604969
884,0.6818418627018795,0.7506512243016872,0.7809882579248988,0.8039514286859295,0.5100789484230354,0.5692301526870517,0.5912715905903098,0.606500220414379,0.7775417785436621,0.8067567026008897,0.8157335791287621,0.8209032982006171,0.5927143028894322,0.6686570753015669,0.7011982527151044,0.6963090610347453,0.6882138420230033,0.7536568749248588,0.7769406484190278,0.7847553400392738,0.7339398068368533,0.7724121348134493,0.7915681481184627,0.7992626137137819,0.6837254037590671,0.6769125956798782,0.6719432533162345,0.6899370817136216,0.7136616839658558,0.8248306816815614,0.8267542980803911,0.6223299803630826,0.6545104797018395,0.7954554562577646,0.8069570793091011,0.4233959844507674,0.20384933982524642
885,0.6856490201578969,0.754097703682924,0.7846751893559892,0.8075181340920932,0.5130044483629222,0.5722758786518655,0.5932352823307818,0.6081433094217128,0.7814691620246063,0.8103234080070533,0.8206227708091212,0.8253917364645533,0.5955997274876769,0.6729451368572917,0.704203903338276,0.6991544102913477,0.6920610748206628,0.758305614555364,0.782551196248948,0.7896846070612752,0.7375866629263015,0.7765799703442472,0.794814250791488,0.8025087163868072,0.6872921091652306,0.6798380956197652,0.6775137258045125,0.6925419789203703,0.7164669578808159,0.8277161062798061,0.8306015308780508,0.6246543501783353,0.65819741113293,0.7992225383721396,0.8091211477577847,0.4309301486795175,0.2066880249629082
886,0.6905382118382559,0.7576243337474452,0.7873201619043803,0.810844387448403,0.5152486674948904,0.5744800224421913,0.5957199535126037,0.6104676792369655,0.7853564701639082,0.8138099627299322,0.8252314350979842,0.8286779144792209,0.6008495972428165,0.6762313148719593,0.7084919648940007,0.701558930789885,0.696549513084599,0.7621127720113814,0.7869194084879574,0.7934516891756502,0.7412335190157496,0.7807878812166874,0.7988618602973591,0.8068769286258165,0.6907786638881096,0.6824830681681562,0.6836853284174248,0.6948262733939807,0.7185909509878572,0.831202661002685,0.8349697431170601,0.6268985693103034,0.6620847192722318,0.8033502985612953,0.8121668737225984,0.44070853204023563,0.20956623994804308
887,0.6935037871197852,0.7609105117621128,0.7922895042680239,0.81517252434577,0.5181340920931351,0.5767242415741595,0.5983248507193524,0.6127519737105759,0.7900052097944135,0.8171762914278844,0.8287981405041478,0.8336071815012223,0.6064601450727367,0.6793972668617,0.7112571634673186,0.7041237526549914,0.7016390814731696,0.7666813609586022,0.7918086001683164,0.7973790726565944,0.7448803751051978,0.7841141345729973,0.8029094698032301,0.8103634833486956,0.6947861980523384,0.6840059311505631,0.6875325612150843,0.6967899651344528,0.7213962249028173,0.8348895924337755,0.8388169759147197,0.6289824870757024,0.6647697671622651,0.8072376067005971,0.8153328257123392,0.44880375105197773,0.21248453524988828
888,0.6961487596681761,0.7650783472929107,0.7961768124073257,0.8185388530437222,0.5210996673746644,0.5792489880976235,0.6007694465595319,0.6155171722838937,0.7930108604175851,0.8209834488839017,0.8329659760349457,0.8373742636155973,0.6106680559451769,0.6825231435097984,0.7149040195567667,0.7064080471286017,0.7075702320362282,0.7724121348134493,0.7966577165070332,0.8010259287460426,0.7477257243618002,0.7877209153208031,0.8069971546507434,0.813489359996794,0.6977116979922254,0.6861699995992466,0.691940848795736,0.6982727527752174,0.7236805193764276,0.8381356951068007,0.8419829279044604,0.631587384282451,0.6685769246182823,0.8104436340319802,0.8194205105598525,0.45810123031298844,0.21544346900318823
889,0.6985532801667135,0.769166032140424,0.7999038191800585,0.8213441269586823,0.5246262974391857,0.5815733579128762,0.6033342684246383,0.6180819941490001,0.797459223339879,0.8257524145393339,0.8371338115657436,0.84110127038833,0.614435138059552,0.686370376307458,0.718150122229792,0.7097743758265539,0.7121788963250911,0.7762994429527512,0.8003045725964814,0.8068769286258165,0.7521740872840941,0.7922093535847393,0.8112852162064682,0.8175770448443073,0.7007574239570392,0.6882539173646456,0.696268985693103,0.7008375746403238,0.7268865467078107,0.8417024005129644,0.8445477497695668,0.6337915280727768,0.6718631026329499,0.815012222979201,0.822265859816455,0.46567546988338077,0.21844360711494282
890,0.7031218691139342,0.7723319841301647,0.804432332785637,0.8243097022402116,0.5270708932793652,0.5842183304612671,0.6054582615316796,0.6205265899891796,0.8017873602372461,0.8290385925540015,0.8404600649220535,0.8444675990862822,0.617360637999439,0.6896565543221256,0.7213160742195327,0.7137017593074981,0.7165871839057428,0.7798260730172725,0.8035907506111489,0.8105237847152647,0.7556205666653308,0.7956959083076183,0.8147717709293472,0.8210635995671863,0.7031619444555764,0.6906584378631828,0.6995551637077706,0.7038031499218531,0.7296116699394862,0.8445878251112091,0.8489961126918607,0.6360758225463872,0.6751893559892598,0.8191399831683565,0.8256722638560494,0.4755740792690258,0.2214855233726359
891,0.708251512844147,0.7770608744439547,0.8085600929747926,0.8284374624293672,0.5298761671943253,0.586422474251593,0.608023083396786,0.6224902817296517,0.8068769286258165,0.8323648459103113,0.8437863182783634,0.849036188033503,0.6206468160141065,0.6927824309702241,0.7240411974512083,0.7169478619805234,0.7215164509277442,0.7862782030216807,0.8076784354586622,0.8136496613633631,0.7591872720714944,0.7995030657636356,0.8176571955275919,0.8253917364645533,0.7069691019115938,0.6931030337033623,0.7039233759467799,0.7057267663206829,0.7329379232957961,0.8484350579088686,0.852803270147878,0.6384402677032822,0.6776740271710816,0.8227066885745201,0.8299603254117741,0.4830681681561335,0.22456979955397716
892,0.7124994990582295,0.7801466757504107,0.8124474011140945,0.8326052979601651,0.532481064401074,0.5883861659920651,0.6097863984290466,0.6250150282531158,0.8114855929146796,0.8358514006331904,0.8475534003927383,0.8529635715144471,0.6242936721035547,0.6959083076183225,0.7270468480743798,0.7202741153368333,0.7266861699995992,0.7910070933354707,0.81376988738829,0.8167354626698192,0.7638360117019998,0.8045525588105639,0.8218651064000321,0.8287580651625055,0.7098144511681962,0.6958682322766802,0.7069290265699515,0.711177012784034,0.7351019917444797,0.8516811605818939,0.8558089207710495,0.6408447882018194,0.6810002805273915,0.8262733939806837,0.8344888390173526,0.4923656474171442,0.22769702553816798
893,0.717869594838296,0.7834328537650783,0.8165350859616078,0.836212078707971,0.5356069410491724,0.591151364565383,0.6123111449525107,0.6269787199935879,0.8151324490041277,0.8386566745481505,0.8517613112651785,0.8569310303370337,0.6282611309261411,0.6988738828998518,0.7303731014306897,0.7232396906183626,0.7324570191960886,0.7946940247665611,0.8174568188193805,0.8203021680759829,0.7682442992826514,0.80763836011702,0.8254718871478379,0.8326453733018074,0.7118182182503106,0.6985933555083557,0.710495731976115,0.7170680880054503,0.7373462108764477,0.8556085440628381,0.8590550234440748,0.6426481785757223,0.6845669859335551,0.8306015308780508,0.8377349416903779,0.501542900653228,0.23086779941871674
894,0.7220775057107361,0.7876808399791608,0.8194605859014948,0.8408207429968341,0.5384923656474171,0.5932352823307818,0.6144752134011943,0.6299442952751172,0.8190197571434297,0.8426642087123792,0.8549272632549193,0.8606179617681241,0.6321885144070853,0.7032821704805033,0.7330180739790807,0.726365567266461,0.7370656834849517,0.7998637438384162,0.822265859816455,0.8249108323648459,0.7718110046888149,0.8126878531639482,0.8293591952871399,0.835931551316475,0.7142628140904901,0.7011982527151044,0.714944094898409,0.7215966016110288,0.7398709573999118,0.8588546467358634,0.8623412014587425,0.6453733018073979,0.6896565543221256,0.8350098184587024,0.8414218731214683,0.5084759347573438,0.23408272761782942
895,0.7263254919248187,0.7916883741433896,0.825191359756342,0.8445076744279245,0.5422995231034344,0.5964813850038072,0.6172003366328698,0.6326293431651505,0.8241494008736424,0.8464312908267543,0.8591752494690017,0.8637037630745802,0.6349537129804032,0.7068889512283092,0.7361840259688214,0.7296918206227708,0.7413938203823187,0.8041918807357833,0.8265939967138219,0.8286378391375786,0.7758185388530437,0.8163747845950386,0.8320442431771731,0.8393379553560694,0.7175489921051577,0.7033222458221456,0.7186711016711418,0.7258445878251112,0.7429968340480103,0.8621809000921733,0.8665090369895403,0.6474972949144392,0.6929427323367932,0.8393780306977117,0.8449485031859897,0.5174928866268584,0.23734242500238661
896,0.7293311425479903,0.7953352302328377,0.829238969262213,0.8489961126918607,0.5455055504348174,0.5991263575521981,0.6194044804231956,0.6354746924217529,0.8283573117460826,0.8500380715745601,0.8625816535085962,0.8687933314631507,0.6381597403117861,0.7098144511681962,0.7417544984570994,0.733058149320723,0.7452410531799784,0.8091211477577847,0.8314431130525388,0.8329259006933034,0.7798260730172725,0.8211036749088286,0.8358914759748327,0.8430649621288021,0.7207550194365407,0.7062477457620326,0.7217168276359556,0.7303731014306897,0.7459624093295395,0.8666292630144672,0.869394461587785,0.649981966096261,0.6967098144511682,0.8431451128120867,0.848755660642007,0.5254678796136737,0.2406475150015422
897,0.7328978479541538,0.7997835931551317,0.8337674828677915,0.8521620646816014,0.5484310503747044,0.6007293712178896,0.621688774896806,0.637718911553721,0.8329659760349457,0.8541658317637157,0.8673906945056706,0.8720795094778183,0.6428886306255761,0.7122590470083757,0.7455616559131166,0.737666813609586,0.7488879092694265,0.8124474011140945,0.8349697431170601,0.8372139622490282,0.7835931551316475,0.824510078948423,0.8395383320642809,0.846952270268104,0.7236805193764276,0.709093095018635,0.7255239850919729,0.7343405602532762,0.7484470805113613,0.8721596601611029,0.8726806396024526,0.6524265619364406,0.6999158417825512,0.8467919689015349,0.8514807838736825,0.5353664889993187,0.24399862972595504
898,0.7373462108764477,0.8051136135935559,0.8364525307578247,0.8552077906464153,0.5514767763395183,0.6043762273073378,0.624614274836693,0.6398028293191199,0.8382559211317276,0.8585340440027251,0.8718390574279645,0.8769687011581774,0.6478178976475775,0.7164669578808159,0.750210395543622,0.7407125395743999,0.7530958201418667,0.8174968941610227,0.8389372019396465,0.8414218731214683,0.7871197851961688,0.8287580651625055,0.8436660922534365,0.8506392016991945,0.7262052658998918,0.7116178415420992,0.7285697110567868,0.7377870396345129,0.7510119023764678,0.877329379232958,0.8758065162505511,0.6546307057267663,0.7039233759467799,0.8518013866068208,0.855448242696269,0.5449444956518255,0.24739641008868118
899,0.7419949505069531,0.8098825792489881,0.8398990101390614,0.8590950987857171,0.554362200937763,0.6067406724642328,0.6276600008015069,0.6420871237927304,0.8430649621288021,0.861860297359035,0.8757263655672665,0.8800144271229913,0.6515449044203102,0.7207550194365407,0.7533362721917204,0.7437582655392138,0.7583857652386486,0.8226666132328778,0.8427443593956638,0.8462709894601852,0.7926501823428045,0.8317236404440348,0.8476335510760229,0.8542459824470003,0.7284494850318599,0.7144631907987016,0.7311746082635354,0.741433895723961,0.7534564982166473,0.8814571394221136,0.8793732216567146,0.6565142467839539,0.7070893279365207,0.8556486194044804,0.85949585220214,0.554362200937763,0.2508415059277541
900,0.7472448202620927,0.8137298120466477,0.8439466196449324,0.8620606740672464,0.5574880775858614,0.609425720354266,0.6301045966416864,0.6445717949745522,0.8469121949264617,0.8665491123311826,0.8794934476816415,0.883340680479301,0.6555123632428966,0.7244820262092735,0.7567026008896726,0.7480062517532962,0.7637558610187152,0.8280367090129443,0.8472728730012423,0.8511601811405443,0.7966176411653909,0.8364124554161825,0.8502384482827716,0.8574920851200256,0.7315753616799583,0.7169879373221657,0.7351821424277643,0.7442792449805634,0.7561014707650383,0.8849837694866348,0.8847433174367811,0.6585580892077105,0.7097743758265539,0.8598164549352784,0.8631026329499459,0.5638199815653429,0.25433457613046484
901,0.7522542379673787,0.8178976475774457,0.8479541538091612,0.865907906864906,0.5608143309421713,0.6121909189275838,0.6320682883821584,0.6472167675229431,0.8504789003326253,0.8701558930789886,0.8839418106039354,0.889031378992506,0.6595198974071254,0.7282090329820061,0.7596681761712019,0.752294313309021,0.7689656554322125,0.8334468801346532,0.8516811605818939,0.8555684687211959,0.8013064561375386,0.8404199895804112,0.8544062838135695,0.8608183384763355,0.7338195808119264,0.7190718550875647,0.739349977958562,0.7472047449204504,0.7588265939967138,0.8895523584338556,0.887789043401595,0.6615236644892397,0.7138219853324249,0.8639842904660763,0.8669899410892478,0.5733579128762073,0.25787628875938035
902,0.7561816214483228,0.8219051817416744,0.8518414619484631,0.8705165711537691,0.5636196048571314,0.614996192842544,0.6349136376387609,0.6501021921211878,0.8548070372299924,0.8752855368092013,0.8876287420350258,0.8928385364485232,0.6641285616959884,0.7319360397547389,0.7627940528193002,0.7568629022562418,0.7739349977958562,0.8375345649821665,0.8553280166713422,0.8602572836933435,0.8056746683765479,0.8447080511361359,0.8586943453692942,0.8649060233238488,0.7360637999438945,0.7211156975113213,0.742275477898449,0.7502905462269066,0.761231114495251,0.893239289864946,0.891275598124474,0.6641285616959884,0.7176692181300846,0.8686731054382238,0.8709573999118343,0.5818939606460145,0.2614673211801092
903,0.7605498336873322,0.8256321885144071,0.8560493728209033,0.8735222217769406,0.5672263856049373,0.6182823708572116,0.637438384162225,0.6533482947942131,0.8585741193443674,0.8791327696068609,0.8921973309822466,0.8968861459543943,0.6689376026930629,0.7361439506271791,0.7660000801506833,0.7606299843706168,0.7789043401594998,0.842063078587745,0.860056906985132,0.8647457219572797,0.8096822025407766,0.8488758866669338,0.862982406925019,0.8676712218971667,0.7387488478339278,0.7233999919849317,0.7459223339878972,0.7537370256081433,0.7638760870436421,0.8966857692461828,0.8952029816054182,0.6664128561695989,0.7218370536608825,0.872039434136176,0.8751252354426321,0.5921933234480824,0.2651083601908536
904,0.7650783472929107,0.8304011541698393,0.8604576604015549,0.876367571033543,0.5698312828116859,0.6204865146475373,0.6392016991944857,0.6559131166593195,0.8623011261171002,0.8840620366288623,0.8966056185628982,0.9004127760189156,0.6745481505229832,0.7399511080831964,0.7689255800905703,0.7640764637518535,0.7833527030817937,0.8464312908267543,0.8642648178575723,0.8694345369294273,0.8144912435378512,0.8543261331302849,0.8672704684807439,0.8711577766200457,0.7413136696990342,0.72512323167555,0.7492886626858494,0.7564220734981766,0.7657195527591872,0.9001723239690619,0.8978479541538091,0.6694185067927704,0.7250831563339077,0.8762072696669739,0.8790526189235763,0.6017713301005891,0.2688001021537607
905,0.7691259567987817,0.8351300444836293,0.8646254959323528,0.8804552558810563,0.5725163307017193,0.6236123912956358,0.6410050895683885,0.6585580892077105,0.866188434256402,0.8884302488678716,0.900052097944135,0.904941289624494,0.6787159860537811,0.7445196970304172,0.7739349977958562,0.7675229431330902,0.7884823468120066,0.8505189756742676,0.8682322766801587,0.8739229751933635,0.8182182503105839,0.8579729892197331,0.8714383040115417,0.8748447080511361,0.7436380395142869,0.7272873001242336,0.752013785917525,0.7587063679717869,0.7688053540656434,0.9038993307417946,0.9007734540936961,0.6718631026329499,0.7285296357151445,0.8805354065643409,0.8837013585540817,0.6097463230874043,0.27254325312810274
906,0.7730533402797258,0.8402196128721997,0.8685128040716548,0.8835009818458702,0.5758425840580291,0.6264978158938805,0.6433695347252836,0.6616038151725243,0.870236043762273,0.8917164268825392,0.9042199334749329,0.909109125155292,0.6816014106520258,0.7487676832444996,0.7773414018354506,0.770969422514327,0.7923295796096662,0.8545265098384964,0.8717989820863223,0.8774095299162425,0.8221857091331704,0.8620205987256041,0.8745641806596401,0.8787720915320804,0.7454013545465475,0.7287700877649982,0.7548992105157697,0.7609105117621128,0.7712098745641807,0.9077465635394542,0.9041397827916483,0.6745080751813409,0.7314150603133892,0.8848234681200657,0.8867871598605378,0.6206067406724642,0.27633852900531725
907,0.7784234360597924,0.8446279004528514,0.871197851961688,0.8869073858854647,0.5784474812647777,0.6292630144671983,0.6459744319320322,0.6638881096461348,0.8739229751933635,0.8962449404881176,0.9079870155893079,0.9122350018033903,0.6878932392898649,0.7518935598925981,0.7819099907826714,0.7748968059952711,0.7965374904821063,0.8581733659279446,0.8766881737666814,0.8812567627139022,0.8267142227387488,0.8652667013986294,0.8787320161904381,0.8826593996713822,0.7480463270949385,0.7304933274556166,0.7571033543060954,0.7632348815773654,0.7735743197210756,0.9115537209954715,0.9077064881978119,0.6774736504628702,0.7349416903779105,0.8886707009177254,0.889872961166994,0.6306656514246783,0.28018665564591955
908,0.7835530797900052,0.849036188033503,0.8746443313429247,0.8899931871919208,0.5816134332545185,0.6323888911152967,0.6488999318719192,0.6656113493367531,0.8786518655071535,0.9002524746523464,0.910792289504268,0.9161623852843346,0.6933034104115737,0.7562216967899651,0.7855568468721196,0.7789043401594998,0.8016270588706769,0.8616198453091812,0.8806957079309101,0.8851841461948463,0.8310824349777581,0.8692742355628582,0.8829399270628782,0.886947461227107,0.7503706969101912,0.732216567146235,0.7596281008295596,0.7653588746844067,0.776419668977678,0.9150002003767083,0.910511762112772,0.6795174928866269,0.7393900533002044,0.8926381597403118,0.8946419268224262,0.6406844868352503,0.2840883690183301
909,0.7872400112210957,0.8533242495892277,0.8793732216567146,0.895042680238849,0.585300364685609,0.6351941650302568,0.6512643770288141,0.6681761712018595,0.8831002284294474,0.9035386526670139,0.913998316835651,0.919288261932433,0.6973510199174447,0.7602292309541939,0.78924377830321,0.781990141465956,0.8055945176932633,0.8664288863062558,0.8853444475614155,0.8889512283092214,0.8348495170921332,0.872319961527672,0.8865467078106841,0.8903137899250592,0.7524946900172323,0.7339398068368533,0.7622730733779506,0.767362641766521,0.7794653949424919,0.9190478098825793,0.9140383921772933,0.6816014106520258,0.7431571354145794,0.8967659199294674,0.8977277281288824,0.6501021921211878,0.28804441533962977
910,0.7935719152005771,0.8572516330701719,0.8834609065042279,0.8990101390614355,0.5887869194084879,0.638560493728209,0.6528673906945057,0.6702200136256161,0.8863062557608303,0.9071053580731776,0.9171642688253917,0.923335871438304,0.7022001362561616,0.7644772171682763,0.7923295796096662,0.7857572235803311,0.8117260449645334,0.8712780026449726,0.889872961166994,0.8937602693062958,0.8390975033062157,0.8767282491083237,0.8899130365086363,0.8942411734060033,0.7548992105157697,0.7357031218691139,0.7652386486594798,0.7695267102152046,0.781990141465956,0.922774816655312,0.9169638921171803,0.6842463832004168,0.747284895603735,0.9012944335350459,0.902015789684607,0.6588386165992065,0.2920555512182745
911,0.7985011822225785,0.8610587905261893,0.8864665571273995,0.9031378992505911,0.5910712138820984,0.6412455416182423,0.6560333426842464,0.6721837053660883,0.8899931871919208,0.9103113854045606,0.920410371498417,0.926822426161183,0.7065683484951709,0.7684446759908629,0.7955756822826915,0.7900052097944135,0.817256442111169,0.8753256121508436,0.8931992145233039,0.8984090089368012,0.8435859415701519,0.8810163106640484,0.8940808720394341,0.898248707570232,0.7571033543060954,0.737105758826594,0.7679637718911554,0.7714904019556766,0.7845148879894202,0.9264216727447602,0.9205305975233439,0.6867310543822386,0.7512924297679637,0.9047809882579249,0.9057828717989821,0.6703803149921853,0.2961225437988037
912,0.8029094698032301,0.8648258726405642,0.8907946940247665,0.9067046046567547,0.594357391896766,0.6443714182663407,0.6585981645493528,0.6748687532561215,0.8941209473810764,0.9149200496934237,0.9247385083957841,0.9300685288342083,0.7110167114174648,0.7725724361800185,0.7992626137137819,0.793131086442512,0.8216647296918206,0.8793331463150723,0.8973269747124594,0.9023363924177453,0.8477537771009498,0.8844227147036429,0.8969662966376788,0.902136015709534,0.7600689295876247,0.7390293752254238,0.7699274636316275,0.7735342443794333,0.7871999358794534,0.9305093575922735,0.9252194124954916,0.6888149721476375,0.755500340640404,0.9085881457139422,0.9091492004969343,0.6800785476696188,0.30024617090855493
913,0.808479942291508,0.8694746122710696,0.8956838857051256,0.910511762112772,0.5973229671782952,0.6470965414980163,0.6610026850478901,0.6776740271710816,0.8969662966376788,0.9178455496333107,0.9271831042359636,0.9335951588987296,0.7161062798060354,0.7760589909028974,0.802348415020238,0.798020278122871,0.8264336953472529,0.8832204544543742,0.9012944335350459,0.9065443032901855,0.8518414619484631,0.8878691940848795,0.9014948102432573,0.9060633991904781,0.7625536007694466,0.7402717108163347,0.7728930389131567,0.7760589909028974,0.7898048330862021,0.9341962890233639,0.9285857411934437,0.6915400953793132,0.7591471967298521,0.9119945497535367,0.9127559812447401,0.6907786638881096,0.30442722120642995
914,0.8135294353384362,0.8738027491684367,0.8990101390614355,0.9145192962770008,0.6006892958762473,0.6497415140464072,0.6631667534965736,0.6810403558690338,0.8998917965775658,0.9215324810644011,0.9301086041758506,0.9364805834969743,0.720234039995191,0.7812287099747526,0.8061956478178977,0.8028293191199455,0.831483188394181,0.8881497214763756,0.90522181701599,0.9102713100629183,0.855448242696269,0.8911954474411894,0.9056225704324129,0.9097904059632108,0.7658798541257564,0.7422354025568068,0.775858614194686,0.7784234360597924,0.7919288261932433,0.9378431451128121,0.932953953432453,0.6939446158778504,0.7639161623852844,0.9160020839177654,0.9162826113092614,0.700156293832405,0.30866649433372745
915,0.8175770448443073,0.8779705846992346,0.9034585019837295,0.9182062277080912,0.6038552478659881,0.6523063359115137,0.6652907466036148,0.6836051777341402,0.9035787280086562,0.9248186590790687,0.933915761631868,0.9401675149280647,0.7244419508676312,0.784354586622851,0.8110046888149721,0.8064761752093936,0.8369334348575321,0.893239289864946,0.9097503306215685,0.9144391455937162,0.8596962289103515,0.896004488438264,0.9083476936640885,0.912876207269667,0.76804392257444,0.7438384162224982,0.7780226826433695,0.7812287099747526,0.7943333466917806,0.940888871077626,0.9349977958562097,0.6968300404760951,0.7675630184747325,0.9204905221817016,0.9192081112491484,0.711738067567026,0.312964801067075
916,0.8214242776419669,0.8818578928385364,0.9074660361479582,0.9215725564060434,0.6069410491724442,0.6553119865346853,0.6680158698352904,0.6859295475493928,0.907305734781389,0.9285857411934437,0.9367210355468281,0.9434937682843746,0.7301727247224783,0.7880415180539414,0.8139702640965014,0.8101631066404841,0.8424638320041679,0.8971666733458903,0.9139181661523664,0.9184066044163026,0.8649060233238488,0.898929988378151,0.9127559812447401,0.9170841181421071,0.7697270869234161,0.7461227106961087,0.7808279565583297,0.7835530797900052,0.7972187712900253,0.9443754258005049,0.9383240492125196,0.7000360678074781,0.7708491964894001,0.924858734420711,0.9218530837975394,0.7235602933515008,0.3173229634734979
917,0.8267142227387488,0.8861860297359035,0.9107522141626258,0.9250190357872801,0.610267302528754,0.6589187672824911,0.6710215204584619,0.6884943694144993,0.9119544744118944,0.932392898649461,0.940207590269707,0.9458982887829118,0.7354225944776179,0.7912074700436821,0.8182583256522262,0.8144912435378512,0.8476335510760229,0.9012142828517613,0.9175650222418146,0.921933234480824,0.8687131807798661,0.9020959403678916,0.9171642688253917,0.9196489400072135,0.7722518334468801,0.7482066284615077,0.7839538332064281,0.7862782030216807,0.8005450246463351,0.9474612271069611,0.9414098505189756,0.7023203622810884,0.7751372580451248,0.9286658918767282,0.9252194124954916,0.7324970945377309,0.32174181506763716
918,0.831883941810604,0.8902737145834169,0.9141986935438624,0.9281449124353786,0.613473329860137,0.6613633631226706,0.6741473971065604,0.6921412255039474,0.9150402757183504,0.9361199054221937,0.9436540696509438,0.9489039394060834,0.7410732176491804,0.7956959083076183,0.8223059351580972,0.8179777982607301,0.8534845509557969,0.9059431731655513,0.9211317276479782,0.9258205426201258,0.8726004889191681,0.9063439265819742,0.9202500701318479,0.9231354947300926,0.7748567306536288,0.7503306215685489,0.7869594838295997,0.7882418947621529,0.8030697711697993,0.9500661243137097,0.9441750490922936,0.7044443553881297,0.7785436620847193,0.9326333506993147,0.9288662685849397,0.7437582655392138,0.32622220097116666
919,0.8367330581493208,0.8933995912315152,0.9173245701919609,0.9319520698913958,0.6177213160742195,0.6646896164789805,0.677032821704805,0.6948262733939807,0.9190878852242216,0.9398469121949264,0.9471406243738227,0.9519897407125396,0.7455616559131166,0.80010419588827,0.8266340720554642,0.8206227708091212,0.8587344207109365,0.9093495772051456,0.925139261812207,0.9301486795174929,0.8770889271831043,0.9098705566464954,0.9240973029295074,0.9264216727447602,0.7767001963691741,0.7569430529395264,0.7886827235202181,0.7905662645774055,0.8061956478178977,0.953031699595239,0.9469402476656114,0.7068488758866669,0.7832725523985092,0.9359195287139823,0.9318719192081113,0.7527351420670861,0.33076497807442423
920,0.8406203662886226,0.8975674267623132,0.9208111249148399,0.93587945337234,0.6214483228469523,0.668376547910071,0.6798380956197652,0.6974311706007293,0.9226145152887428,0.9438544463591552,0.949945898288783,0.9549953913357111,0.7511321284013946,0.8041117300524987,0.830361078828197,0.8255119624894802,0.8627419548751654,0.9140784675189356,0.9293070973430049,0.9327135013825993,0.8818578928385364,0.9136777141025128,0.9281449124353786,0.9293872480262895,0.7796657716507033,0.765398950026049,0.7917685248266741,0.7928505590510159,0.8095219011742075,0.9563579529515489,0.9495852202140024,0.7091331703602773,0.7878010660040877,0.9391255560453653,0.9345970424397868,0.7627940528193002,0.3353710152002929
921,0.8467118182182503,0.9019356390013225,0.9241373782711497,0.9400072135614956,0.6247345008616199,0.6710615958001042,0.6829238969262212,0.6995551637077706,0.9271430288943213,0.9476215284735302,0.952470644812247,0.9566384803430449,0.755500340640404,0.8088406203662887,0.8341682362842143,0.8296397226786358,0.8673506191640283,0.9190478098825793,0.9328738027491684,0.9362401314471206,0.8864264817857572,0.9177253236083838,0.9310303370336233,0.9325932753576724,0.7817496894161022,0.7742556005289946,0.7941329699835691,0.796898168556887,0.8114855929146796,0.9592433775497936,0.9518294393459704,0.7119785196168797,0.7916883741433896,0.941730453252114,0.937963371137739,0.7712098745641807,0.3400411932703709
922,0.8514807838736825,0.9067847553400393,0.9277842343605979,0.943133090209594,0.6277000761431492,0.6734661162986414,0.6858493968661082,0.7028814170640805,0.9311104877169077,0.9505470284134172,0.9563178776099066,0.9592433775497936,0.7607902857371859,0.8136897367050054,0.8385364485232236,0.8336071815012223,0.8715585300364685,0.9229351180218811,0.9385244259207309,0.939927062878211,0.890995070732978,0.921251953672905,0.9341562136817216,0.9367210355468281,0.7840339838897127,0.7803470524586222,0.7965374904821063,0.8011461547709694,0.81376988738829,0.9624494048811766,0.9551556927022803,0.7142227387488478,0.7948543261331303,0.9445357271670741,0.940888871077626,0.7789043401594998,0.3447764054734464
923,0.8564902015789685,0.9099907826714223,0.9316715424998998,0.9454173846832045,0.631587384282451,0.6767122189716668,0.688454294072857,0.7051657115376908,0.935037871197852,0.9535526790365888,0.9588426241333707,0.9616478980483308,0.7645974431932032,0.8180579489440147,0.8423836813208833,0.8377750170320202,0.877329379232958,0.9269025768444676,0.9423716587183906,0.943133090209594,0.8944415501142148,0.9240973029295074,0.9376026930629584,0.9391255560453653,0.7866388810964613,0.7885224221536489,0.798300805514367,0.8047930108604175,0.8171362160862421,0.9651344527712099,0.9581212679838096,0.717028012663808,0.7990221616639281,0.9474211517653188,0.9438544463591552,0.7871999358794534,0.3495775574363271
924,0.8614996192842544,0.914278844227147,0.9352382479060634,0.9493447681641486,0.6353945417384683,0.6797178695948383,0.6914599446960286,0.7070492525948784,0.9381236725043081,0.9561976515849797,0.9611269186069811,0.9648539253797138,0.7700476896565543,0.8215044283252515,0.8469121949264617,0.8417825511962489,0.8823387969382439,0.9297078507594277,0.9452971586582776,0.9472207750571073,0.898929988378151,0.9289864946098666,0.9407285697110568,0.9433735422594478,0.7885224221536489,0.7938925179337154,0.8003446479381237,0.8089608463912155,0.8195006612431371,0.9676992746363162,0.9608463912154851,0.7197531358954835,0.8041117300524987,0.9507474051216287,0.9475013024486034,0.7952150042079109,0.3544455673970436
925,0.8662285095980443,0.9175650222418146,0.938804953312227,0.952190117420751,0.6384001923616399,0.6830441229511481,0.6941049172444195,0.7102152045846191,0.9416903779104717,0.9581613433254519,0.9638520418386567,0.9676992746363162,0.7749368813369134,0.8269947501302448,0.8518013866068208,0.8455095579689816,0.8874283653268145,0.9328337274075261,0.9479020558650263,0.9505871037550595,0.9035787280086562,0.9322325972828919,0.9444555764837895,0.9468200216406845,0.7909670179938284,0.7989820863222858,0.8035907506111489,0.8119664970143871,0.8226265378912355,0.9705846992345609,0.963050535005811,0.7226385604937282,0.8079589628501583,0.9537129804031579,0.9499859736304253,0.8037911273193604,0.3593813663804626
926,0.8704364204704845,0.920971426281409,0.94201098064361,0.9553159940688495,0.6417264457179498,0.686089848915962,0.6979120747004368,0.7128601771330101,0.9454173846832045,0.9608864665571274,0.9662565623371939,0.969743117060073,0.7799062237005571,0.8314431130525388,0.8552478659880576,0.8487957359836492,0.8919969542740351,0.9363603574720475,0.9507474051216287,0.9535126036949465,0.9077465635394542,0.9358393780306977,0.947861980523384,0.949945898288783,0.7936119905422194,0.8041117300524987,0.8055544423516211,0.8150923736624854,0.8252715104396265,0.9725884663166754,0.9656554322125596,0.7256442111168998,0.8122069490642407,0.9564781789764758,0.9532721516450928,0.8119664970143871,0.3643858983763548
927,0.8751653107842744,0.9248186590790687,0.9450166312667816,0.9584418707169479,0.6453332264657556,0.6887748968059952,0.7007974992986815,0.7162665811726044,0.9489039394060834,0.9643730212800065,0.9688614595439426,0.9715865827756182,0.7858774496052578,0.8352101951669137,0.8592554001522863,0.852803270147878,0.8954835089969142,0.9396866108283574,0.9539534324530117,0.9566384803430449,0.9120747004368213,0.9391656313870076,0.951629062637759,0.9529114735703121,0.7957359836492606,0.8092012984410692,0.8071574560173126,0.8184186270187953,0.8279565583296598,0.975193363523424,0.9680198773694546,0.7279685809321524,0.8159740311786158,0.9586823227668015,0.9554362200937763,0.8212639762753977,0.36946012051993027
928,0.880254879172845,0.9281449124353786,0.947861980523384,0.9606059391656314,0.6480984250390734,0.6919007734540937,0.7032020197972187,0.7181901975714343,0.952470644812247,0.9663367130204785,0.9709053019676993,0.9734701238328056,0.7906864906023324,0.8394581813809963,0.8633030096581573,0.8564501262373262,0.9005730773854848,0.9424918847433175,0.9565984050014026,0.9592033022081513,0.9161223099426923,0.9419308299603254,0.9545144872360037,0.9557568228269147,0.7973790726565944,0.8133290586302249,0.8092814491243537,0.8216246543501783,0.8311625856610427,0.9771971306055384,0.9705446238929187,0.7303330260890474,0.8199815653428445,0.9616879733899731,0.9579208912755981,0.8302408528032702,0.37460500327489893
929,0.884302488678716,0.9310303370336233,0.9509878571714824,0.9630906103474532,0.6521861098865868,0.6951068007854767,0.7062076704203903,0.7207149440948984,0.9557568228269147,0.9681801787360237,0.9733498978078788,0.9747124594237165,0.7944936480583497,0.8439466196449324,0.8670300164308901,0.8621007494088887,0.9057427964573398,0.9453372339999199,0.9590430008415822,0.9621688774896806,0.9203302208151325,0.9448162545585701,0.9568388570512564,0.9592433775497936,0.799142387688855,0.8186590790686491,0.8112852162064682,0.8245902296317076,0.8336071815012223,0.9786799182463031,0.9721476375586102,0.7335390534204305,0.8242696268985693,0.965014226746283,0.9608864665571274,0.8382959964733699,0.37982153061907364
930,0.8882298721596602,0.935037871197852,0.9536328297198734,0.9664569390454054,0.6555524385845389,0.6982727527752174,0.7099747525347654,0.7243217248427043,0.9588426241333707,0.9707850759427724,0.9750330621568549,0.9766761511641887,0.798581332905863,0.8480743798340881,0.8709573999118343,0.8658678315232637,0.9111128922374063,0.9482627339398069,0.9615677473650462,0.9641325692301527,0.9246583577124995,0.9481024325732377,0.9589227748166553,0.9624494048811766,0.8015469081873923,0.8236684967739349,0.8133290586302249,0.8279164829880175,0.8368532841742475,0.9807237606700597,0.9747926101070011,0.7364645533603174,0.8296797980202781,0.9670580691700397,0.9627299322726727,0.8483148318839419,0.3851107002325569
931,0.8925179337153849,0.9387248026289424,0.9557968981685568,0.9692622129603655,0.6591191439907025,0.7009177253236084,0.7130605538412215,0.727207149440949,0.9622089528313229,0.9731495210996673,0.976996753897327,0.9786799182463031,0.8049132368853444,0.8518013866068208,0.8756061395423396,0.8690337835130044,0.9162024606259769,0.9518294393459704,0.9642928705967219,0.9663367130204785,0.9289864946098666,0.9514687612711898,0.9610066925820543,0.9643329459383642,0.8038312026610027,0.828958441870717,0.8153328257123392,0.8310824349777581,0.8389372019396465,0.9827275277521741,0.9760750210395543,0.7397106560333427,0.8330461267182303,0.9694225143269346,0.9654149801627059,0.8566104276038953,0.39047352368855637
932,0.8974472007373863,0.9415300765439025,0.9590830761832244,0.9711858293591953,0.6628461507634352,0.7052057868793331,0.7165471085641005,0.7297318959644131,0.9646134733298601,0.9751532881817817,0.9788802949545145,0.9806035346451328,0.8109646134733298,0.8564100508956839,0.8795735983649261,0.8727607902857372,0.9218931591391817,0.9553560694104917,0.9671782951949666,0.9691820622770809,0.9339558369735101,0.955396144752134,0.9634913637638761,0.9662565623371939,0.8053941409850519,0.8326453733018074,0.8177774215525188,0.8343285376507835,0.842063078587745,0.9844908427844348,0.978399390854807,0.7420751011902377,0.8375746403238088,0.9716266581172605,0.9683404801025929,0.865346852081914,0.39591102664684585
933,0.9017753376347534,0.9446960285336432,0.9618482747565423,0.9732697471245942,0.6669338356109485,0.7082915881857893,0.7204744920450447,0.7324169438544463,0.9672584458782512,0.9774375826553922,0.9802428565703523,0.9821263976275397,0.8158938804953312,0.861018715184547,0.8844627900452852,0.8763274956919008,0.9259006933034104,0.9587223981084438,0.9693022883020078,0.9715064320923336,0.9377629944295275,0.9574800625175329,0.9664569390454054,0.9684206307858775,0.8068769286258165,0.836773133490963,0.8224261611830241,0.8366529074660362,0.8449084278443474,0.9858133290586302,0.9800424798621408,0.7444395463471326,0.8419829279044604,0.9738708772492285,0.9698633430849998,0.8734019957520138,0.40142424904993174
934,0.905061515649421,0.9481825832565223,0.9645333226465755,0.9752334388650663,0.6699394862341201,0.7113773894922454,0.723440067326574,0.7343405602532762,0.9696629663767884,0.9794413497375065,0.9825271510439626,0.9837694866348735,0.8209433735422594,0.8662285095980443,0.8881497214763756,0.8807758586141947,0.9300685288342083,0.9614074459984772,0.9715865827756182,0.9739911032741554,0.9413697751773333,0.9600448843826394,0.96934236364365,0.9713060553841222,0.8088406203662887,0.840540215605338,0.8285977637959364,0.8398990101390614,0.8473930990261692,0.9870556646495411,0.9815252675029055,0.7480463270949385,0.8459503867270468,0.9757544183064161,0.9720674868753256,0.8810563860056907,0.40701424532194386
935,0.9088686731054382,0.9508676311465555,0.9666172404119745,0.9768765278724001,0.6733859656153569,0.7147036428485553,0.726085039874965,0.736825231435098,0.9715865827756182,0.980763836011702,0.9844908427844348,0.9852121989339959,0.8257123391976917,0.8710375505951188,0.8925179337153849,0.8849436941449926,0.9342764397066485,0.9637718911553721,0.9738308019075863,0.9755540415982046,0.9453372339999199,0.9626898569310304,0.9712659800424799,0.9733098224662365,0.8105237847152647,0.8445076744279245,0.833286578768084,0.8424638320041679,0.8503987496493408,0.9887789043401595,0.9834488839017352,0.7506912996433295,0.8505590510159099,0.9780787881216687,0.9741514046407246,0.8892317557007173,0.41268208457029515
936,0.9132368853444476,0.9531519256201659,0.969061836252154,0.9790806716627259,0.6769526710215205,0.7189115537209955,0.729291067206348,0.7399511080831964,0.9746723840820744,0.981885945577686,0.9852522742756382,0.9865747605498337,0.8308419829279045,0.8753256121508436,0.8970464473209634,0.8892718310423596,0.9378431451128121,0.9664569390454054,0.976034945697912,0.9773574319721076,0.9485833366729451,0.9651745281128522,0.9731895964413096,0.9754738909149201,0.8126077024806636,0.8477938524425921,0.8382158457900853,0.8451889552358434,0.8532440989059432,0.9904620686891356,0.985091972909069,0.7533763475333627,0.8553680920129844,0.9797619524706448,0.9763555484310503,0.8969262212960365,0.41842885079015846
937,0.9174848715585301,0.9560774255600529,0.9715465074339759,0.980763836011702,0.6810403558690338,0.7225183344688013,0.732216567146235,0.7427163066565142,0.976996753897327,0.9833687332184506,0.986895363282972,0.9878972468240291,0.8350098184587024,0.8809762353224061,0.9017352622931111,0.8927583857652387,0.9416102272271871,0.9694625896685769,0.9780787881216687,0.9794413497375065,0.9517492886626858,0.9684607061275198,0.9753536648899932,0.9777181100468881,0.8150923736624854,0.8518013866068208,0.8428245100789484,0.8474331743678115,0.8556886947461227,0.9915040275718351,0.9867350619164028,0.7562216967899651,0.8606580371097664,0.9811245140864826,0.9781589388049533,0.9031779745922334,0.4242556430717777
938,0.9216927824309702,0.9585220214002325,0.9736705005410171,0.9826874524105318,0.6853284174247586,0.7252033823588346,0.7352222177694064,0.7456418065964012,0.978960445637799,0.985091972909069,0.9883781509237366,0.9894201098064361,0.8401394621889151,0.8852642968781309,0.905061515649421,0.8977678034705245,0.9458582134412696,0.9720274115336833,0.9798020278122871,0.9807237606700597,0.9547950146274997,0.9712659800424799,0.9779184867550996,0.9795215004207911,0.8169358393780307,0.854887187913277,0.8467118182182503,0.8499979962329179,0.8584939686610829,0.9925459864545345,0.9882579248988098,0.7587464433134292,0.8648258726405642,0.9824470003606781,0.9797619524706448,0.9107522141626258,0.43016357581067904
939,0.924858734420711,0.9604055624574199,0.9755139662565624,0.9844908427844348,0.6893760269306296,0.7284094096902176,0.7375465875846592,0.7487276079028574,0.9809642127199134,0.9869354386246143,0.9895002604897207,0.9901815412976396,0.8455897086522662,0.8895924337754979,0.9085881457139422,0.902296317076103,0.950787480463271,0.9737506512243017,0.9817657195527592,0.9824069250190358,0.9582414940087364,0.9738308019075863,0.9793211237125796,0.9806035346451328,0.819340359876568,0.8578928385364485,0.8518414619484631,0.8524025167314552,0.8608984891596201,0.993307417945738,0.9892998837815092,0.7609505871037551,0.8687933314631507,0.9834088085600929,0.9820462469442552,0.9170841181421071,0.43615377892080054
940,0.9292269466597203,0.963050535005811,0.9777581853885304,0.9861339317917686,0.6927824309702241,0.7314551356550315,0.7401514847914078,0.7518935598925981,0.9829279044603855,0.988298000240452,0.9903017673225665,0.9913036508636236,0.8515208592153248,0.8944014747725725,0.9126357552198132,0.9077866388810965,0.9548751653107843,0.9766761511641887,0.9837294112932313,0.9836091852683044,0.961247144631908,0.9761952470644812,0.9814050414779786,0.982166472969182,0.821023524225544,0.8609385645012624,0.8560894481625456,0.8541257564220734,0.863262934316515,0.9943894521700798,0.9901414659559973,0.7639161623852844,0.8724001122109566,0.9850118222257844,0.9836492606099467,0.9230954193884503,0.4422273980505897
941,0.9320322205746804,0.9660161102873402,0.9794814250791488,0.9873361920410372,0.6968300404760951,0.7343405602532762,0.7439987175890674,0.7548591351741274,0.9847713701759307,0.9893800344647938,0.9913036508636236,0.9925459864545345,0.8561695988458302,0.8988097623532241,0.915801707209554,0.9118743237286098,0.9586422474251592,0.978960445637799,0.9852522742756382,0.9851320482507113,0.9642527952550796,0.9777581853885304,0.9828878291187433,0.9832885825351662,0.8229872159660161,0.8635835370496533,0.8598565302769207,0.8560894481625456,0.8657876808399791,0.9950707329779986,0.9911834248386967,0.7666012102753176,0.8777301326493808,0.986895363282972,0.9856129523504188,0.9292670220013626,0.4483855948021191
942,0.9356790766641285,0.9679798020278123,0.9815653428445478,0.9885785276319481,0.7006371979321123,0.7376267382679438,0.7469242175289544,0.7580250871638681,0.9861339317917686,0.9904219933474933,0.9924257604296076,0.9932673426040957,0.8623412014587425,0.9028974472007374,0.9204905221817016,0.916362761992546,0.9617681240732577,0.9810844387448403,0.9870957399911834,0.9865747605498337,0.9665771650703322,0.9796016511040757,0.9847713701759307,0.9850518975674267,0.8244299282651385,0.8667094136977518,0.8636236123912956,0.8605778864264818,0.8680318999719473,0.9955115617360638,0.9921452330381116,0.7696870115817738,0.8820582695467479,0.9880976235322406,0.9872560413577526,0.934757343806356,0.4546295469532399
943,0.9391656313870076,0.9702240211597803,0.9834488839017352,0.9895002604897207,0.7043642047048451,0.741433895723961,0.7502504708852643,0.7606299843706168,0.9877770207991023,0.9917444796216888,0.9933875686290226,0.9939486234120146,0.8680318999719473,0.9072255840981044,0.9254197892037029,0.9200496934236364,0.9640524185468681,0.9828878291187433,0.9885785276319481,0.9878972468240291,0.9696629663767884,0.9818057948944015,0.986053781108484,0.986214082475053,0.8264336953472529,0.8706768725203382,0.8671101671141747,0.8646655712739951,0.8701158177373463,0.996232917885625,0.9929467398709574,0.7726125115216608,0.8865867831523264,0.9895804111730052,0.9890995070732977,0.9407285697110568,0.4609604486828429
944,0.9427724121348134,0.9723079389251793,0.9847312948342885,0.9904620686891356,0.707970985452651,0.7451609024966938,0.7530557448002244,0.7647978199014147,0.9889392057067287,0.9927864385043883,0.9940287740952992,0.9947902055865027,0.8738027491684367,0.9115937963371138,0.9296277000761431,0.923896926221296,0.9665370897286899,0.9842904660762233,0.9893800344647938,0.9891796577565823,0.9723079389251793,0.9837294112932313,0.9876167194325332,0.9877770207991023,0.8283172364044403,0.8728810163106641,0.8699955917124194,0.8689937081713621,0.8732016190438023,0.996793972668617,0.9937081713621608,0.7754979361199055,0.8907946940247665,0.9907425960806315,0.9899811645894281,0.9456578367330581,0.46737951079924633
945,0.9453773093415622,0.9745120827155052,0.9858133290586302,0.9915040275718351,0.71145754017553,0.7476054983368733,0.7565022241814612,0.7677233198413016,0.9902216166392819,0.9933474932873803,0.9949505069530717,0.9954714863944215,0.8796938243898529,0.9153608784514888,0.9327135013825993,0.928064761752094,0.9694225143269346,0.9859736304251994,0.9905021440307779,0.9903017673225665,0.9753135895483509,0.9852522742756382,0.9891796577565823,0.9890594317316556,0.8302408528032702,0.8752855368092013,0.8732817697270869,0.8726004889191681,0.8765278724001122,0.9971947260850399,0.9945898288782912,0.7785436620847193,0.8956037350218411,0.9919849316715424,0.9910631988137699,0.9501462749969943,0.4738879609717651
946,0.9484631106480182,0.9763956237726926,0.9874964934076063,0.9923856850879654,0.7150242455816935,0.7516130325011021,0.7598685528794134,0.7704885184146195,0.9911433494970545,0.9943894521700798,0.9955516370777061,0.9963531439105519,0.8836212078707971,0.9188474331743678,0.9362401314471206,0.9325131246743878,0.9718671101671141,0.9870957399911834,0.9913838015469082,0.9910231234721276,0.9775978840219612,0.9866949865747605,0.9902616919809242,0.9901815412976396,0.8319640924938885,0.8775297559411694,0.8763274956919008,0.8754057628341282,0.8798541257564221,0.9974752534765359,0.9955115617360638,0.7818699154410291,0.9004127760189156,0.9926662124794614,0.9923055344046808,0.9547549392858574,0.4804870439655134
947,0.9512283092213362,0.9786398429046608,0.9884983769486635,0.9930669658958843,0.7193924578207029,0.7548591351741274,0.7631547308940809,0.7738147717709294,0.9924257604296076,0.9953913357111369,0.9963130685689096,0.9968741233519016,0.8881897968180179,0.923335871438304,0.9408087203943414,0.9358393780306977,0.9741514046407246,0.9883781509237366,0.9921853083797539,0.9921051576964693,0.9798020278122871,0.9880976235322406,0.9915841782551196,0.9912635755219813,0.83356710615958,0.8804953312226986,0.8795735983649261,0.8780507353825191,0.8830200777461628,0.9979561575762433,0.9960726165190559,0.7847553400392738,0.9057027211156975,0.9935077946539494,0.9929467398709574,0.959163226866509,0.48717802187946313
948,0.9543942612110768,0.979922253837214,0.9895002604897207,0.9936280206788762,0.7233999919849317,0.7590670460465675,0.7663206828838216,0.7771811004688814,0.9936280206788762,0.9961527672023404,0.9968340480102593,0.9973951027932513,0.8940808720394341,0.9275838576523865,0.9448162545585701,0.9398068368532841,0.9767563018474732,0.9897407125395744,0.993307417945738,0.9932272672624534,0.9816454935278324,0.9893399591231515,0.9927864385043883,0.9923856850879654,0.8349697431170601,0.8824990983048131,0.882218570913317,0.8810163106640484,0.8863463311024726,0.9983168356510239,0.9966336713020478,0.7873602372460226,0.9097503306215685,0.9947501302448604,0.99386847272873,0.9635314391055184,0.4939621743878316
949,0.9570392337594678,0.9813649661363363,0.9904219933474933,0.9944696028533643,0.7271670740993067,0.7629944295275117,0.7704484430729772,0.7815493127078909,0.9945497535366489,0.996793972668617,0.9974351781348936,0.9977557808680318,0.8987296116699395,0.9311104877169077,0.9487837133811565,0.9435338436260169,0.9785997675630185,0.9907826714222738,0.994149000120226,0.994149000120226,0.9832885825351662,0.9905422193724202,0.9937482467038031,0.9939085480703723,0.836492606099467,0.8852242215364886,0.8842223379954314,0.8841021119705046,0.8889512283092214,0.9984771370175931,0.9969141986935438,0.7902857371859096,0.9140784675189356,0.9953913357111369,0.9946699795615758,0.9672584458782512,0.5008407989848213
950,0.9596040556245742,0.9827275277521741,0.991223500180339,0.994990582294714,0.7307337795054702,0.7660802308339678,0.7738548471125717,0.7849557167474853,0.995671863102633,0.9972348014266822,0.9977557808680318,0.9981565342844547,0.9039394060834368,0.9356390013224862,0.9519897407125396,0.9469402476656114,0.9804833086202059,0.9918246303049734,0.9946699795615758,0.994990582294714,0.9847713701759307,0.9917845549633311,0.9945898288782912,0.9946699795615758,0.8382959964733699,0.8878691940848795,0.8865867831523264,0.8865867831523264,0.8930389131567347,0.9985973630425199,0.9974752534765359,0.7928505590510159,0.9188474331743678,0.9960726165190559,0.9955115617360638,0.9706247745762032,0.5078152112327671
951,0.9617280487316154,0.9840500140263696,0.992065082354827,0.9956317877609907,0.7350619164028374,0.7687652787240011,0.7768604977357432,0.7883621207870797,0.9963531439105519,0.9976756301847474,0.9980763836011702,0.9983969863343085,0.9093896525467879,0.9408087203943414,0.9552759187272072,0.9513886105879052,0.9822065483108243,0.9927062878211037,0.9953111850278523,0.9956317877609907,0.9865346852081914,0.9926662124794614,0.9953512603694946,0.9953913357111369,0.8433855648619405,0.889872961166994,0.8892718310423596,0.8895523584338556,0.896164789804833,0.9989179657756583,0.9980763836011702,0.7967779425319601,0.9224542139221736,0.9962729932272673,0.9961126918606981,0.9739510279325131,0.5148867450137498
952,0.9646134733298601,0.9852121989339959,0.9926662124794614,0.996232917885625,0.7390293752254238,0.7722117581052379,0.7803470524586222,0.7908467919689015,0.9966336713020478,0.9980763836011702,0.9985172123592354,0.9986374383841622,0.913717789444155,0.9443754258005049,0.9584819460585902,0.9549553159940688,0.9842103153929387,0.993587945337234,0.9961126918606981,0.9958722398108444,0.9879373221656714,0.9936280206788762,0.995952390494129,0.9958321644692021,0.851120105798902,0.8924778583737426,0.8916362761992546,0.892397707690458,0.8994108924778583,0.9991984931671543,0.9983168356510239,0.80010419588827,0.9266621247946139,0.9966737466436901,0.9968741233519016,0.9775177333386768,0.5220567527846975
953,0.967378671903178,0.9865346852081914,0.9937482467038031,0.9967538973269747,0.743237286097864,0.7755380114615477,0.7834328537650783,0.7940528193002845,0.9971947260850399,0.9983168356510239,0.9987175890674468,0.998877890434016,0.9189275838576524,0.9476616038151725,0.9614875966817618,0.9573197611509638,0.9855728770087765,0.9941890754618683,0.9965535206187632,0.9963531439105519,0.9894601851480784,0.9943894521700798,0.9966336713020478,0.9967138219853324,0.8587344207109365,0.8949625295555644,0.8940007213561496,0.8944014747725725,0.9022562417344608,0.9993587945337234,0.9985572877008777,0.8036709012944335,0.9298280767843546,0.9969943493768284,0.9974752534765359,0.9798821784955717,0.5293266058360555
954,0.9691019115937963,0.9876968701158177,0.9943894521700798,0.9969943493768284,0.7476455736785156,0.7794253196008496,0.7867991824630305,0.7970985452650984,0.9978760068929587,0.9985172123592354,0.9987977397507314,0.9989580411173006,0.9235362481465155,0.9506271790967018,0.9642127199134373,0.9613272953151926,0.9878170961407446,0.994990582294714,0.996793972668617,0.9967138219853324,0.9907425960806315,0.9949104316114294,0.9970344247184707,0.9974351781348936,0.8684326533883702,0.8966456939045405,0.8962048651464753,0.8963250911714022,0.9049813649661363,0.9993988698753656,0.9989179657756583,0.8063559491844668,0.9349176451729251,0.9973149521099668,0.9979561575762433,0.9831683565102393,0.5366976945540476
955,0.9709053019676993,0.9888189796818018,0.9949104316114294,0.997355027451609,0.7508516010098986,0.7823908948823789,0.7906464152606901,0.7997835931551317,0.998196609626097,0.9987576644090891,0.9991183424838697,0.999158417825512,0.928225063118663,0.954153809161223,0.9668576924618283,0.9639321925219413,0.98913958241494,0.99527110968621,0.9973149521099668,0.9969542740351861,0.9921452330381116,0.9959924658357713,0.9976756301847474,0.9977557808680318,0.8795735983649261,0.8986895363282972,0.8982086322285897,0.8988498376948664,0.9075862621728851,0.9995190959002925,0.9990381918005851,0.8100428806155573,0.9391255560453653,0.9976355548431051,0.9980763836011702,0.9856129523504188,0.5441714286865887
956,0.9727487676832445,0.9900613152727127,0.9953913357111369,0.997916082234601,0.7548591351741274,0.7867591071213882,0.794253196008496,0.8037911273193604,0.9985973630425199,0.9989580411173006,0.9993187191920812,0.9992385685087966,0.9322325972828919,0.9579609666172404,0.9695828156935038,0.9668977678034705,0.9899010139061436,0.9958722398108444,0.9975554041598205,0.9971145754017553,0.9937883220454454,0.9966336713020478,0.9979962329178856,0.9981565342844547,0.888069570793091,0.9004528513605579,0.8996513445277121,0.9007333787520538,0.9101911593796337,0.9996393219252194,0.999158417825512,0.8130485312387288,0.9433334669178055,0.997916082234601,0.9983969863343085,0.9872560413577526,0.5517492376129128
957,0.9748727607902857,0.9909830481304853,0.9958321644692021,0.9980763836011702,0.7599887789043401,0.7898449084278444,0.7987416342724322,0.8067567026008897,0.9987175890674468,0.9993187191920812,0.9993988698753656,0.9993587945337234,0.9364004328136898,0.9607662405322005,0.9721877129002525,0.9699434937682844,0.9909028974472007,0.9961527672023404,0.9977557808680318,0.9975153288181782,0.9947100549032181,0.997074500060113,0.998196609626097,0.9983969863343085,0.8986895363282972,0.902015789684607,0.9015348855848996,0.9033382759588026,0.9127960565863824,0.9996793972668617,0.9993187191920812,0.816134332545185,0.9469803230072537,0.9981164589428125,0.9986374383841622,0.9883781509237366,0.5594325706169377
958,0.9767963771891155,0.9915841782551196,0.9961527672023404,0.9983569109926662,0.7643569911433495,0.7940127439586423,0.8021079629703843,0.8099226545906304,0.9987977397507314,0.9994389452170079,0.9994790205586502,0.9994790205586502,0.940207590269707,0.963892117180299,0.9747525347653588,0.9725884663166754,0.9917044042800465,0.9964733699354787,0.9979962329178856,0.9977157055263897,0.9953913357111369,0.9975554041598205,0.9984771370175931,0.9984370616759508,0.9083076183224462,0.90381918005851,0.9036588786919408,0.9077064881978119,0.9154811044764156,0.9996793972668617,0.9995190959002925,0.8194205105598525,0.9511481585380516,0.9982767603093816,0.9987977397507314,0.9901815412976396,0.5672228971644537
959,0.9782791648298802,0.9924658357712499,0.9965535206187632,0.9987576644090891,0.768885504748928,0.7983809561976516,0.8056746683765479,0.8135294353384362,0.998877890434016,0.9996393219252194,0.9995190959002925,0.9995591712419348,0.944094898409009,0.9672584458782512,0.9769566785556847,0.9752334388650663,0.9924658357712499,0.9966737466436901,0.9982767603093816,0.9980363082595279,0.9961928425439827,0.9979561575762433,0.9989580411173006,0.9987175890674468,0.9194886386406445,0.906183625215405,0.9055023444074861,0.9114735703121869,0.9185268304412295,0.999719472608504,0.9995992465835771,0.8229070652827315,0.9549553159940688,0.9983969863343085,0.9991183424838697,0.9917845549633311,0.5751217071841613
960,0.9802829319119946,0.9931471165791689,0.9969943493768284,0.998877890434016,0.772652586863303,0.8025087163868072,0.8092814491243537,0.8171762914278844,0.9990782671422274,0.999719472608504,0.9996793972668617,0.9996793972668617,0.9487436380395143,0.969743117060073,0.9788402196128722,0.976996753897327,0.9931871919208112,0.9969542740351861,0.9983569109926662,0.9981565342844547,0.9968340480102593,0.9981164589428125,0.9991183424838697,0.998877890434016,0.9308299603254118,0.9083476936640885,0.9079870155893079,0.9147597483268545,0.9209313509397667,0.9997996232917885,0.9996793972668617,0.8264336953472529,0.959163226866509,0.9985172123592354,0.999158417825512,0.993026890554242,0.5831305113526218
961,0.9819260209193283,0.9940287740952992,0.9975153288181782,0.9990381918005851,0.7763795936360357,0.8063158738428245,0.8128481545305174,0.8202620927343406,0.9991984931671543,0.9997996232917885,0.9997595479501463,0.999719472608504,0.9525908708371739,0.9727086923416022,0.9810042880615557,0.9795215004207911,0.99386847272873,0.9971947260850399,0.9985172123592354,0.9982366849677393,0.9975153288181782,0.9984370616759508,0.9991984931671543,0.9990782671422274,0.9401675149280647,0.9103915360878452,0.9095098785717148,0.9176050975834569,0.9232156454133772,0.9998797739750731,0.9997595479501463,0.829238969262213,0.96321083637238,0.9986775137258045,0.9992786438504389,0.9943093014867952,0.5912508413831881
962,0.9838095619765158,0.994830280928145,0.997916082234601,0.9991183424838697,0.7805073538251913,0.8098825792489881,0.8162545585701119,0.8243097022402116,0.9993988698753656,0.9998396986334308,0.9997996232917885,0.9997996232917885,0.9564781789764758,0.974351781348936,0.9834088085600929,0.9813649661363363,0.9943493768284375,0.9975153288181782,0.9985973630425199,0.9983569109926662,0.9979561575762433,0.9989179657756583,0.9992786438504389,0.9991984931671543,0.948703562697872,0.9119544744118944,0.9117540977036829,0.9208912755981244,0.9258606179617681,0.9998797739750731,0.9997996232917885,0.8322045445437423,0.9662565623371939,0.9987576644090891,0.9993988698753656,0.9955115617360638,0.5994842503189408
963,0.9850118222257844,0.9953913357111369,0.9980763836011702,0.9992385685087966,0.7853965455055504,0.8134492846551516,0.8203021680759829,0.828116859696229,0.9996393219252194,0.9999198493167154,0.9998396986334308,0.9998797739750731,0.9597643569911434,0.9761551717228389,0.9851721235923536,0.983689335951589,0.9945497535366489,0.9976756301847474,0.9985973630425199,0.9983569109926662,0.998196609626097,0.9992385685087966,0.9994790205586502,0.9993187191920812,0.9559972748767683,0.9139181661523664,0.9192481865907907,0.9237767001963691,0.928225063118663,0.9998797739750731,0.9998396986334308,0.8356510239249789,0.9693022883020078,0.9987576644090891,0.9995190959002925,0.9962729932272673,0.6078323128297224
964,0.9862942331583376,0.9957920891275598,0.9983168356510239,0.9992786438504389,0.790205586502625,0.8174568188193805,0.8242696268985693,0.8318037911273194,0.999719472608504,0.9999198493167154,0.9998797739750731,0.9998797739750731,0.9628902336392418,0.978960445637799,0.9867350619164028,0.9854526509838496,0.994990582294714,0.9978359315513164,0.9987576644090891,0.9983969863343085,0.9984771370175931,0.9993988698753656,0.9995591712419348,0.9994389452170079,0.9630104596641686,0.9157616318679117,0.9243377549793612,0.9257403919368412,0.93115056305855,0.9999198493167154,0.9998797739750731,0.839137578647858,0.9727086923416022,0.9988378150923737,0.9995992465835771,0.997074500060113,0.6162966255132942
965,0.9872560413577526,0.9960726165190559,0.9985172123592354,0.9993187191920812,0.7943333466917806,0.8213441269586823,0.8286378391375786,0.8359716266581173,0.9998396986334308,0.9999198493167154,0.9999198493167154,0.9998797739750731,0.9666973910952591,0.9808039113533443,0.9881777742155252,0.9868552879413297,0.99527110968621,0.9979962329178856,0.9987977397507314,0.9985172123592354,0.9989179657756583,0.9995591712419348,0.999719472608504,0.9995190959002925,0.9694225143269346,0.9174848715585301,0.9277842343605979,0.9285456658518014,0.9333947821905182,0.9999198493167154,0.9999599246583577,0.8432252634953713,0.9755139662565624,0.998877890434016,0.9996793972668617,0.9975954795014628,0.6248788072006888
966,0.9885384522903058,0.9964733699354787,0.9986775137258045,0.9994389452170079,0.7993427643970665,0.8256722638560494,0.833006051376588,0.8398990101390614,0.9998396986334308,0.9999198493167154,0.9999198493167154,0.9998797739750731,0.9697831924017152,0.9825271510439626,0.9898609385645013,0.9884583016070212,0.9955115617360638,0.9980763836011702,0.9988378150923737,0.9985572877008777,0.999158417825512,0.9996793972668617,0.9997595479501463,0.9995992465835771,0.9750330621568549,0.9192481865907907,0.932112371257965,0.9309101110086964,0.9359596040556246,0.9999198493167154,0.9999599246583577,0.8462309141185429,0.9785596922213762,0.9989179657756583,0.9997595479501463,0.9978760068929587,0.6335804992658254
967,0.9895804111730052,0.996793972668617,0.998877890434016,0.9995591712419348,0.8041117300524987,0.828958441870717,0.8363723800745402,0.8442271470364285,0.9998396986334308,0.9999198493167154,0.9999198493167154,0.9999198493167154,0.9719472608503987,0.9841301647096542,0.9910231234721276,0.9899010139061436,0.9957520137859175,0.9981565342844547,0.9989179657756583,0.9985572877008777,0.9993187191920812,0.999719472608504,0.9997996232917885,0.9996393219252194,0.9806836853284174,0.9213721796978319,0.93587945337234,0.9331142547990222,0.9383641245541618,0.9999198493167154,0.9999599246583577,0.850438824990983,0.981044363403198,0.9989981164589428,0.9998396986334308,0.9984370616759508,0.642403365939419
968,0.9902216166392819,0.9971947260850399,0.9989981164589428,0.9995591712419348,0.807918887508516,0.83356710615958,0.8404199895804112,0.8475934757343806,0.9998797739750731,0.9999198493167154,0.9999599246583577,0.9999198493167154,0.9737105758826594,0.9856530276920611,0.9922253837213962,0.990942972788843,0.995952390494129,0.9982366849677393,0.9989580411173006,0.9986374383841622,0.9995190959002925,0.9998396986334308,0.9998396986334308,0.999719472608504,0.9843305414178656,0.9228950426802388,0.9389251793371538,0.9355989259808439,0.9406083436861299,0.9999198493167154,0.9999599246583577,0.8537250030056506,0.9834488839017352,0.9990381918005851,0.9998797739750731,0.9987977397507314,0.6513490946272796
969,0.9909830481304853,0.9975153288181782,0.9991183424838697,0.999719472608504,0.8118462709894602,0.8372540375906704,0.8442271470364285,0.8502785236244139,0.9999599246583577,0.9999198493167154,0.9999599246583577,0.9999198493167154,0.9760750210395543,0.9876567947741755,0.9931471165791689,0.992065082354827,0.9960325411774136,0.9982767603093816,0.9989580411173006,0.9986374383841622,0.9995992465835771,0.9998396986334308,0.9998396986334308,0.999719472608504,0.9877770207991023,0.9244579810042881,0.94201098064361,0.9375626177213161,0.9431731655512363,0.9999198493167154,0.9999599246583577,0.8577726125115217,0.985091972909069,0.9990782671422274,0.9999198493167154,0.9991183424838697,0.6604193962330305
970,0.991904780988258,0.9978359315513164,0.9992786438504389,0.9997996232917885,0.8163747845950386,0.841381797779826,0.8477137017593075,0.854045605738789,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9999198493167154,0.9780787881216687,0.9886987536568749,0.9938283973870877,0.9929467398709574,0.996232917885625,0.9983569109926662,0.9989981164589428,0.9986775137258045,0.9996793972668617,0.9998396986334308,0.9999198493167154,0.9997595479501463,0.9902616919809242,0.9261411453532641,0.9446960285336432,0.9398469121949264,0.9456578367330581,0.9999198493167154,0.9999599246583577,0.8615797699675389,0.9871358153328257,0.9990782671422274,0.9999599246583577,0.9993187191920812,0.6696160054853215
971,0.9925059111128922,0.9980363082595279,0.9994389452170079,0.9997996232917885,0.820742996834048,0.8457500100188354,0.8522021400232437,0.85809321524466,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9801226305454254,0.9895403358313629,0.9944696028533643,0.9939486234120146,0.996232917885625,0.9983969863343085,0.9989981164589428,0.9987576644090891,0.9998396986334308,0.9998797739750731,0.9999198493167154,0.9998797739750731,0.9923856850879654,0.936159980763836,0.9477417544984571,0.9451769326333507,0.9482627339398069,0.9999198493167154,0.9999599246583577,0.8657876808399791,0.988979281048371,0.9991183424838697,0.9999599246583577,0.9995190959002925,0.6789406812696112
972,0.993307417945738,0.9982767603093816,0.9995992465835771,0.9998396986334308,0.8254718871478379,0.8496773934997796,0.8564902015789685,0.8625415781669539,1.0,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9815252675029055,0.9907826714222738,0.99527110968621,0.994830280928145,0.9964332945938364,0.9984370616759508,0.9990381918005851,0.9987576644090891,0.9998797739750731,0.9999198493167154,0.9999198493167154,0.9999198493167154,0.9945898288782912,0.9464192682242616,0.9503867270468481,0.9485031859896605,0.9506672544383441,0.9999599246583577,0.9999599246583577,0.8689135574880776,0.9907826714222738,0.999158417825512,0.9999599246583577,0.9996393219252194,0.6883952069645496
973,0.9942692261451529,0.9985572877008777,0.999719472608504,0.9998797739750731,0.831042359636116,0.8540856810804313,0.860056906985132,0.8661483589147597,1.0,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9834889592433775,0.9913838015469082,0.9957520137859175,0.9953913357111369,0.9965535206187632,0.9984370616759508,0.9990381918005851,0.9987576644090891,0.9998797739750731,0.9999599246583577,0.9999198493167154,0.9999599246583577,0.995952390494129,0.9570392337594678,0.9525107201538893,0.9515088366128321,0.9535526790365888,0.9999599246583577,0.9999599246583577,0.8729611669939487,0.9925459864545345,0.999158417825512,0.9999599246583577,0.9997996232917885,0.6979813907830652
974,0.9949505069530717,0.9986374383841622,0.9997996232917885,0.9998797739750731,0.8366529074660362,0.8579729892197331,0.8648659479822065,0.8704364204704845,1.0,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9850518975674267,0.9925059111128922,0.9961928425439827,0.996232917885625,0.9965535206187632,0.9984771370175931,0.9990381918005851,0.998877890434016,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9968340480102593,0.9674187472448202,0.9549152406524266,0.9538732817697271,0.9560774255600529,1.0,1.0,0.8762473450086162,0.9936280206788762,0.999158417825512,0.9999599246583577,0.9997996232917885,0.707701066118189
975,0.9958722398108444,0.9988378150923737,0.9998396986334308,0.9998797739750731,0.8416222498296798,0.8625015028253116,0.8695146876127119,0.8746443313429247,1.0,1.0,0.9999599246583577,0.9999599246583577,0.986214082475053,0.9931471165791689,0.9963932192521942,0.9965935959604055,0.9965535206187632,0.9984771370175931,0.9990381918005851,0.998877890434016,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9978760068929587,0.9759147196729853,0.9567587063679718,0.9563980282931912,0.9589628501582976,1.0,1.0,0.8795335230232838,0.994830280928145,0.999158417825512,0.9999599246583577,0.9998396986334308,0.7175560918936922
976,0.9963531439105519,0.9989981164589428,0.9998797739750731,0.9999198493167154,0.8469121949264617,0.8685128040716548,0.8736424478018675,0.879012543581934,1.0,1.0,0.9999599246583577,0.9999599246583577,0.9871358153328257,0.9937482467038031,0.9965535206187632,0.9967538973269747,0.9966336713020478,0.9984771370175931,0.9990782671422274,0.998877890434016,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9983168356510239,0.9822065483108243,0.9585220214002325,0.9586823227668015,0.9614074459984772,1.0,1.0,0.8833006051376588,0.9961126918606981,0.999158417825512,0.9999599246583577,0.9998797739750731,0.7275483529196233
977,0.9967538973269747,0.9992786438504389,0.9999198493167154,0.9999198493167154,0.8524826674147397,0.8729611669939487,0.8779705846992346,0.8835009818458702,1.0,1.0,0.9999599246583577,0.9999599246583577,0.9875766440908909,0.9941089247785837,0.996793972668617,0.9970344247184707,0.9966336713020478,0.9984771370175931,0.9990782671422274,0.998877890434016,1.0,0.9999599246583577,1.0,0.9999599246583577,0.9988378150923737,0.9874163427243218,0.9598845830160702,0.9601651104075662,0.9639722678635836,1.0,1.0,0.8869875365687493,0.9967138219853324,0.999158417825512,0.9999599246583577,0.9999198493167154,0.7376797602527732
978,0.9971145754017553,0.9993988698753656,0.9999198493167154,0.9999599246583577,0.85809321524466,0.8774095299162425,0.8817777421552518,0.887508516010099,1.0,1.0,1.0,0.9999599246583577,0.9881376988738829,0.9942692261451529,0.9969141986935438,0.9972348014266822,0.9966737466436901,0.9984771370175931,0.9991183424838697,0.998877890434016,1.0,1.0,1.0,0.9999599246583577,0.9990381918005851,0.9923456097463231,0.9610467679236966,0.9621288021480383,0.965976034945698,1.0,1.0,0.8909149200496934,0.9971947260850399,0.999158417825512,0.9999599246583577,0.9999198493167154,0.7479522515621814
979,0.9975153288181782,0.9994790205586502,0.9999599246583577,0.9999599246583577,0.8631026329499459,0.8824590229631708,0.8865867831523264,0.8923175570071735,1.0,1.0,1.0,1.0,0.9884182262653789,0.9944696028533643,0.9970344247184707,0.9975153288181782,0.9966737466436901,0.9984771370175931,0.9991183424838697,0.998877890434016,1.0,1.0,1.0,0.9999599246583577,0.9992385685087966,0.9947902055865027,0.9620085761231114,0.9642127199134373,0.9681401033943814,1.0,1.0,0.8958441870716948,0.9978359315513164,0.999158417825512,1.0,0.9999198493167154,0.7583677914997191
980,0.9978760068929587,0.9995992465835771,0.9999599246583577,0.9999599246583577,0.8686330300965815,0.8882298721596602,0.8911553720995471,0.896164789804833,1.0,1.0,1.0,1.0,0.9886586783152327,0.9945898288782912,0.9971145754017553,0.9976355548431051,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.998877890434016,1.0,1.0,1.0,1.0,0.9994790205586502,0.9968741233519016,0.9637718911553721,0.9653749048210636,0.9700637197932113,1.0,1.0,0.8996914198693544,0.9981565342844547,0.9991984931671543,1.0,0.9999198493167154,0.7689283720758305
981,0.9982767603093816,0.9995992465835771,1.0,1.0,0.8744840299763555,0.8929988378150924,0.89628501582976,0.9018554883180379,1.0,1.0,1.0,1.0,0.9888991303650864,0.9947501302448604,0.9971546507433976,0.9977157055263897,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9995992465835771,0.9978760068929587,0.9652546787961367,0.9674988979281048,0.972267863583537,1.0,1.0,0.9033783513004449,0.9984370616759508,0.9991984931671543,1.0,0.9999599246583577,0.7796360130405237
982,0.9983569109926662,0.9996793972668617,1.0,1.0,0.8803751051977718,0.8980884062036629,0.8999719472608504,0.9062237005570473,1.0,1.0,1.0,1.0,0.9890995070732977,0.9947902055865027,0.9971546507433976,0.9977157055263897,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9996393219252194,0.9986374383841622,0.9667374664369014,0.9718671101671141,0.9743117060072937,1.0,1.0,0.9072656594397467,0.9986775137258045,0.9991984931671543,1.0,0.9999599246583577,0.7904927622696419
983,0.9987576644090891,0.9997595479501463,1.0,1.0,0.886266180419188,0.9015749609265419,0.9044603855247866,0.9106319881376989,1.0,1.0,1.0,1.0,0.9892197330982246,0.9947902055865027,0.9971947260850399,0.9978359315513164,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9997595479501463,0.9991183424838697,0.968901534885585,0.9745922333987898,0.9761952470644812,1.0,1.0,0.9104316114294875,0.998877890434016,0.9991984931671543,1.0,0.9999599246583577,0.8015006961565413
984,0.9989580411173006,0.9997996232917885,1.0,1.0,0.893078988498377,0.907305734781389,0.9100308580130646,0.9155211798180579,1.0,1.0,1.0,1.0,0.9892598084398669,0.9948703562697871,0.9972348014266822,0.997916082234601,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9999198493167154,0.9993988698753656,0.9798421031539294,0.9770368292389693,0.9782390894882379,1.0,1.0,0.915120426401635,0.9989981164589428,0.9991984931671543,1.0,1.0,0.8126619200091946
985,0.9991183424838697,0.9998797739750731,1.0,1.0,0.899210515769647,0.9115937963371138,0.9160421592594077,0.9194485632990022,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972348014266822,0.997916082234601,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9999198493167154,0.9995591712419348,0.9885785276319481,0.9793211237125796,0.9805233839618482,1.0,1.0,0.9194485632990022,0.9990381918005851,0.9991984931671543,1.0,1.0,0.8239785684528511
986,0.9992786438504389,0.9999599246583577,1.0,1.0,0.9041798581332906,0.9162024606259769,0.9213321043561896,0.9236965495130846,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972348014266822,0.997916082234601,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9999198493167154,0.9996793972668617,0.9947501302448604,0.981044363403198,0.982166472969182,1.0,1.0,0.925139261812207,0.9991183424838697,0.9991984931671543,1.0,1.0,0.8354528058382871
987,0.9994389452170079,0.9999599246583577,1.0,1.0,0.9109926662124794,0.9216927824309702,0.926822426161183,0.9302288302007775,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.997916082234601,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9999198493167154,0.9998396986334308,0.9975153288181782,0.9825271510439626,0.9835290345850198,1.0,1.0,0.9293872480262895,0.999158417825512,0.9991984931671543,1.0,1.0,0.8470868266557402
988,0.9995591712419348,1.0,1.0,1.0,0.9182463030497335,0.926822426161183,0.9318719192081113,0.9351981725644211,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.9979561575762433,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9999198493167154,0.9999198493167154,0.9990381918005851,0.9838496373181581,0.9856129523504188,1.0,1.0,0.9355187752975594,0.999158417825512,0.9991984931671543,1.0,1.0,0.8588828559546258
989,0.9996393219252194,1.0,1.0,1.0,0.9238568508796537,0.9317516931831844,0.93728209032982,0.9402877409529916,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.9979561575762433,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9999198493167154,0.9999198493167154,0.9995591712419348,0.985091972909069,0.9872961166993949,1.0,1.0,0.9407285697110568,0.999158417825512,0.9991984931671543,1.0,1.0,0.8708431497690724
990,0.9996393219252194,1.0,1.0,1.0,0.9307097343004849,0.9375225423796738,0.9429327135013826,0.9449765559251393,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.9979561575762433,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,0.9999599246583577,0.9999198493167154,0.999719472608504,0.9862942331583376,0.9887789043401595,1.0,1.0,0.9450166312667816,0.9991984931671543,0.9991984931671543,1.0,1.0,0.8829699955494082
991,0.9997996232917885,1.0,1.0,1.0,0.9375626177213161,0.9438945217007975,0.9480623572315954,0.9508275558049132,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.9979561575762433,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,1.0,0.9999599246583577,0.9999198493167154,0.9912635755219813,0.990381918005851,1.0,1.0,0.950106199655352,0.9991984931671543,0.9991984931671543,1.0,1.0,0.89526571259964
992,0.9998396986334308,1.0,1.0,1.0,0.9448964052418547,0.9510279325131247,0.9540335831362963,0.9557968981685568,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.9979561575762433,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,1.0,0.9999599246583577,0.9999599246583577,0.9980763836011702,0.9922654590630385,1.0,1.0,0.955957199535126,0.9991984931671543,0.9991984931671543,1.0,1.0,0.9077326525210223
993,0.9998797739750731,1.0,1.0,1.0,0.9516691379794012,0.9574399871758906,0.9604857131407045,0.9610066925820543,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.9979561575762433,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9995190959002925,0.993587945337234,1.0,1.0,0.9620486514647537,0.9991984931671543,0.9991984931671543,1.0,1.0,0.920373199661823
994,0.9999198493167154,1.0,1.0,1.0,0.9594036789163628,0.9632509117140223,0.9666172404119745,0.9672584458782512,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.9979561575762433,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9997595479501463,0.9949104316114294,1.0,1.0,0.9675790486113894,0.9991984931671543,0.9991984931671543,1.0,1.0,0.9331897715733238
995,0.9999198493167154,1.0,1.0,1.0,0.9668977678034705,0.9707049252594878,0.9720674868753256,0.972949144391456,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.9979561575762433,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999198493167154,0.9961527672023404,1.0,1.0,0.9736705005410171,0.9991984931671543,0.9991984931671543,1.0,1.0,0.9461848194721992
996,0.9999198493167154,1.0,1.0,1.0,0.9747926101070011,0.9767963771891155,0.9774375826553922,0.9785596922213762,1.0,1.0,1.0,1.0,0.9893399591231515,0.9948703562697871,0.9972748767683245,0.9979561575762433,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999599246583577,0.9973149521099668,1.0,1.0,0.9796417264457179,0.9991984931671543,0.9991984931671543,1.0,1.0,0.9593608287093147
997,1.0,1.0,1.0,1.0,0.9828878291187433,0.9833687332184506,0.9848515208592153,0.9845709934677193,1.0,1.0,1.0,1.0,0.9909028974472007,0.9954714863944215,0.9977157055263897,0.9984771370175931,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9987576644090891,1.0,1.0,0.986053781108484,0.9991984931671543,0.9991984931671543,1.0,1.0,0.9727203192450538
998,1.0,1.0,1.0,1.0,0.9905021440307779,0.9910631988137699,0.9917044042800465,0.9911433494970545,1.0,1.0,1.0,1.0,0.9941089247785837,0.9966336713020478,0.9983569109926662,0.9987576644090891,0.9966737466436901,0.9985172123592354,0.9991183424838697,0.9989179657756583,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9992786438504389,1.0,1.0,0.9926662124794614,0.9992385685087966,0.9991984931671543,1.0,1.0,0.9862658461312831
999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> data/rocs/cifar10_aug_18_num_ref_comparison_4_true_auc.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,relativeofflinesq 2,relativeofflinesq 4,relativeofflinesq 8,relativeofflinesq 16,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,reference 2,reference 4,reference 8,reference 16,reference 254,liraonline 254,relativeonline 254,liraoffline 254,relativeoffline 254,relativeofflinesq 254,relativeofflineln 254,population,random
0,0.638,0.67,0.686,0.697,0.533,0.547,0.548,0.549,0.701,0.712,0.716,0.717,0.658,0.676,0.687,0.691,0.677,0.696,0.707,0.708,0.687,0.702,0.71,0.713,0.638,0.634,0.635,0.637,0.645,0.721,0.722,0.553,0.677,0.711,0.717,0.584,0.5


==> data/rocs/cifar10_aug_18_num_ref_comparison_4_true_roc.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,relativeofflinesq 2,relativeofflinesq 4,relativeofflinesq 8,relativeofflinesq 16,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,reference 2,reference 4,reference 8,reference 16,reference 254,liraonline 254,relativeonline 254,liraoffline 254,relativeoffline 254,relativeofflinesq 254,relativeofflineln 254,population,random
0,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1e-06
1,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.0139254075588142e-06
2,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.0280447320933096e-06
3,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.0423606739764013e-06
4,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.056875971184805e-06
5,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.0715933998226711e-06
6,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.0865157746525372e-06
7,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.1016459496336568e-06
8,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.1169868184678225e-06
9,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.1325413151528126e-06
10,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.148312414543511e-06
11,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.1643031329208755e-06
12,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.1805165285688055e-06
13,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.1969557023590428e-06
14,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.2136237983442417e-06
15,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.2305240043592616e-06
16,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.2476595526308684e-06
17,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.2650337203959037e-06
18,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.2826498305280597e-06
19,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.3005112521734097e-06
20,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.3186214013947485e-06
21,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.3369837418249452e-06
22,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.355601785329369e-06
23,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.3744790926775367e-06
24,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.3936192742241435e-06
25,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.4130259905995336e-06
26,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.4327029534098296e-06
27,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.4526539259467812e-06
28,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.4728827239075016e-06
29,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.4933932161242533e-06
30,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.5141893253043518e-06
31,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.535275028780421e-06
32,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.556654359271062e-06
33,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.5783314056521166e-06
34,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.6003103137387017e-06
35,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.622595287078087e-06
36,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.6451905877536607e-06
37,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.6681005372000591e-06
38,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.691329517029647e-06
39,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.7148819698705409e-06
40,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.7387624002162504e-06
41,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.762975375287204e-06
42,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.7875255259042354e-06
43,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.8124175473742357e-06
44,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.8376562003881725e-06
45,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.8632463119315598e-06
46,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.8891927762076644e-06
47,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.915500555573528e-06
48,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.9421746814890245e-06
49,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.9692202554791733e-06
50,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.9966424501097934e-06
51,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.0244465099768015e-06
52,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.052637752709252e-06
53,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.081221569986337e-06
54,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.1102034285685966e-06
55,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.1395888713434217e-06
56,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.1693835183851824e-06
57,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.1995930680300747e-06
58,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.230223297965936e-06
59,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.2612800663372794e-06
60,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.2927693128656486e-06
61,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.3246970599856503e-06
62,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.3570694139967276e-06
63,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.389892566231048e-06
64,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.4231727942376005e-06
65,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.45691646298279e-06
66,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.491130026067791e-06
67,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.5258200269627847e-06
68,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.5609931002584565e-06
69,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.5966559729348724e-06
70,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.6328154656480197e-06
71,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.669478494034323e-06
72,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.7066520700332416e-06
73,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.744343303228363e-06
74,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.782559402207126e-06
75,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.821307675939471e-06
76,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.860595535175745e-06
77,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.9004304938639916e-06
78,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.9408201705870607e-06
79,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.9817722900196732e-06
80,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.0232946844057763e-06
81,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.0653952950565296e-06
82,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.108082173869064e-06
83,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.151363484866476e-06
84,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.1952475057592136e-06
85,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.2397426295281954e-06
86,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.2848573660300466e-06
87,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.3306003436245885e-06
88,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.376980310825088e-06
89,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.4240061379714255e-06
90,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.471686818926559e-06
91,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.5200314727966823e-06
92,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.5690493456752295e-06
93,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.6187498124112765e-06
94,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.6691423784024943e-06
95,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.720236681413066e-06
96,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.7720424934170015e-06
97,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.824569722466999e-06
98,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.877828414589453e-06
99,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.93182875570577e-06
100,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.986581073580438e-06
101,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,4.04209583979631e-06
102,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,4.098383671757261e-06
103,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,4.155455334718879e-06
104,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,4.213321743847289e-06
105,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,4.271993966306777e-06
106,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,4.331483223376403e-06
107,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,4.391800892596085e-06
108,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,4.452958509942659e-06
109,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,4.514967772036102e-06
110,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,4.577840538376616e-06
111,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,4.641588833612782e-06
112,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,4.706224849841281e-06
113,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,4.7717609489387505e-06
114,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,4.838209664925957e-06
115,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,4.905583706365045e-06
116,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,4.973895958790067e-06
117,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,5.0431594871713585e-06
118,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,5.113387538414331e-06
119,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,5.184593543892913e-06
120,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,5.256791122018419e-06
121,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,5.329994080844093e-06
122,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,5.404216420705915e-06
123,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,5.479472336900293e-06
124,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,5.5557762223988786e-06
125,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,5.633142670601352e-06
126,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,5.711586478126435e-06
127,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,5.791122647641759e-06
128,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,5.871766390733262e-06
129,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,5.95353313081437e-06
130,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,6.036438506075864e-06
131,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,6.120498372476702e-06
132,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,6.205728806776501e-06
133,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,6.2921461096103505e-06
134,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,6.379766808606282e-06
135,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,6.46860766154632e-06
136,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,6.558685659571435e-06
137,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,6.650018030431118e-06
138,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,6.742622241778349e-06
139,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,6.836516004510238e-06
140,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,6.9317172761554005e-06
141,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,7.0282442643083526e-06
142,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,7.126115430111745e-06
143,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,7.2253494917872216e-06
144,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,7.32596542821523e-06
145,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,7.427982482564911e-06
146,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,7.531420165974376e-06
147,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,7.636298261282242e-06
148,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,7.742636826811277e-06
149,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,7.85045620020451e-06
150,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,7.959777002314978e-06
151,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,8.070620141149506e-06
152,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,8.183006815867389e-06
153,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,8.296958520834915e-06
154,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,8.41249704973612e-06
155,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,8.529644499741017e-06
156,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,8.648423275731726e-06
157,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,8.768856094587425e-06
158,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,8.890965989529167e-06
159,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,9.014776314524917e-06
160,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,9.140310748756223e-06
161,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,9.267593301146882e-06
162,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,9.39664831495469e-06
163,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,9.5275004724273e-06
164,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,9.660174799522646e-06
165,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,9.794696670695386e-06
166,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,9.9310918137498e-06
167,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.0069386314760271e-05
168,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.0209606623060476e-05
169,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.0351779556301762e-05
170,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.0495932305582265e-05
171,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.0642092440647246e-05
172,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.0790287915161837e-05
173,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.0940547072057437e-05
174,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.1092898648952229e-05
175,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.124737178364751e-05
176,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.1403996019700332e-05
177,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.1562801312073755e-05
178,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.1723818032865999e-05
179,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.1887076977119032e-05
180,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.2052609368708412e-05
181,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.2220446866314887e-05
182,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.2390621569479157e-05
183,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.2563166024741215e-05
184,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.2738113231864785e-05
185,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.2915496650148827e-05
186,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.3095350204826676e-05
187,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.327770829355429e-05
188,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.346260579298911e-05
189,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.3650078065460137e-05
190,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.3840160965731302e-05
191,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.4032890847858732e-05
192,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.4228304572143519e-05
193,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.4426439512181588e-05
194,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.4627333562011299e-05
195,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.483102514336103e-05
196,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.5037553212997385e-05
197,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.5246957270175731e-05
198,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.5459277364194785e-05
199,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.567455410205595e-05
200,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.5892828656229765e-05
201,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.6114142772530196e-05
202,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.63385387780986e-05
203,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.656605958949915e-05
204,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.6796748720926532e-05
205,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.7030650292528428e-05
206,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.726780903884356e-05
207,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.7508270317357232e-05
208,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.7752080117176357e-05
209,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.7999285067824762e-05
210,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.8249932448161504e-05
211,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.850407019542302e-05
212,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.8761746914391195e-05
213,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.902301188668946e-05
214,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.9287915080207776e-05
215,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.955650715865947e-05
216,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,1.9828839491270713e-05
217,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.010496416260497e-05
218,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.038493398252464e-05
219,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.066880249629082e-05
220,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.0956623994804308e-05
221,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.1248453524988828e-05
222,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.154434690031882e-05
223,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.1844360711494287e-05
224,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.2148552337263595e-05
225,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.245697995539772e-05
226,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.27697025538168e-05
227,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.3086779941871675e-05
228,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.3408272761782944e-05
229,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.373424250023866e-05
230,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.4064751500154215e-05
231,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.43998629725955e-05
232,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.4739641008868115e-05
233,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.508415059277541e-05
234,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.543345761304648e-05
235,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.578762887593798e-05
236,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.614673211801092e-05
237,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.6510836019085362e-05
238,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.6880010215376075e-05
239,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.7254325312810276e-05
240,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.763385290053167e-05
241,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.8018665564591953e-05
242,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.840883690183301e-05
243,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.8804441533962977e-05
244,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.9205555121827452e-05
245,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,2.9612254379880316e-05
246,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.0024617090855495e-05
247,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.044272212064306e-05
248,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.0866649433372746e-05
249,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.12964801067075e-05
250,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.173229634734973e-05
251,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.2174181506763714e-05
252,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.262222009711673e-05
253,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.307649780744242e-05
254,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.353710152002929e-05
255,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.400411932703703e-05
256,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.447764054734464e-05
257,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.4957755743632785e-05
258,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.5444556739704355e-05
259,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.5938136638046256e-05
260,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.6438589837635405e-05
261,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.6946012051993025e-05
262,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.7460500327489966e-05
263,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.798215306190736e-05
264,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.8511070023255685e-05
265,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.904735236885556e-05
266,0.009452855884002243,0.003324521349034687,0.011095089321477208,0.014900264359528959,0.004245774252984058,0.003324521349034687,0.00821116718737483,0.01582151726347833,0.008531602980052871,0.011135143795561964,0.02275094128014099,0.03544820956500841,0.005407354001441961,0.008050949291035808,0.010454217736121124,0.012577104862613153,0.009853400624849795,0.00981334615076504,0.022270287591123927,0.016021789633902106,0.007690459024273011,0.011655851958663782,0.01986701914603861,0.04041496435151806,4.0054474084755265e-05,0.0005207081631018184,0.0016021789633902106,0.016542497797003924,0.012056396699511335,0.018625330449411198,0.0380517503805175,0.00973323720259553,0.004205719778899303,0.026435952895938475,0.020147400464631898,0.0,3.959110266468459e-05
267,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,4.014242490499326e-05
268,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,4.070142453219439e-05
269,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,4.1268208457029516e-05
270,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,4.1842885079015846e-05
271,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,4.242556430717777e-05
272,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,4.301635758106799e-05
273,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,4.3615377892080056e-05
274,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,4.4222739805058974e-05
275,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,4.483855948021191e-05
276,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,4.5462954695323996e-05
277,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,4.609604486828439e-05
278,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,4.673795107992464e-05
279,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,4.738879609717651e-05
280,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,4.804870439655134e-05
281,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,4.8717802187946306e-05
282,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,4.939621743878326e-05
283,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,5.008407989848212e-05
284,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,5.0781521123276707e-05
285,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,5.148867450137497e-05
286,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,5.220567527846975e-05
287,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,5.2932660583605666e-05
288,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,5.366976945540476e-05
289,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,5.441714286865887e-05
290,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,5.517492376129129e-05
291,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,5.594325706169377e-05
292,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,5.672228971644549e-05
293,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,5.751217071841614e-05
294,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,5.8313051135262185e-05
295,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,5.912508413831882e-05
296,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,5.994842503189409e-05
297,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,6.0783231282972365e-05
298,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,6.162966255132942e-05
299,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,6.248788072006888e-05
300,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,6.335804992658255e-05
301,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,6.424033659394191e-05
302,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,6.513490946272809e-05
303,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,6.604193962330305e-05
304,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,6.696160054853215e-05
305,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,6.789406812696113e-05
306,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,6.883952069645496e-05
307,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,6.979813907830666e-05
308,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,7.077010661181889e-05
309,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,7.17556091893692e-05
310,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,7.275483529196232e-05
311,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,7.37679760252773e-05
312,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,7.479522515621829e-05
313,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,7.58367791499719e-05
314,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,7.689283720758305e-05
315,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,7.796360130405237e-05
316,0.009693182728510774,0.018745493871665464,0.020708163101818472,0.02944003845229512,0.004726427942001121,0.00448610109749259,0.009412801409917487,0.01734358727869903,0.009693182728510774,0.01878554834575022,0.027517423696226867,0.04654329888648562,0.006488824801730353,0.009492910358086998,0.019306256508852038,0.016141953056156372,0.010374108787951614,0.01353841224064728,0.029800528719057917,0.0273972602739726,0.008131058239205319,0.012456941440358887,0.022310342065208683,0.04642313546423135,0.0004405992149323079,0.0055275174236962266,0.004526155571577345,0.017664023071377072,0.013418248818393014,0.0262356805255147,0.042497797003925336,0.019586637827445325,0.0106544901065449,0.032524232956821275,0.03941360249939918,0.0,7.90492762269642e-05
317,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,8.015006961565413e-05
318,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,8.126619200091945e-05
319,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,8.23978568452851e-05
320,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,8.354528058382871e-05
321,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,8.470868266557402e-05
322,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,8.588828559546258e-05
323,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,8.708431497690725e-05
324,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,8.829699955494083e-05
325,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,8.952657125996401e-05
326,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,9.077326525210224e-05
327,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,9.20373199661823e-05
328,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,9.331897715733239e-05
329,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,9.461848194721992e-05
330,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,9.593608287093147e-05
331,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,9.727203192450537e-05
332,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,9.862658461312831e-05
333,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,9.999999999999999e-05
334,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,0.00010139254075588153
335,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,0.00010280447320933097
336,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,0.0001042360673976401
337,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,0.00010568759711848039
338,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,0.0001071593399822671
339,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,0.00010865157746525384
340,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,0.0001101645949633657
341,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,0.00011169868184678226
342,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,0.00011325413151528115
343,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,0.00011483124145435111
344,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,0.00011643031329208767
345,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,0.00011805165285688056
346,0.010734599054714411,0.020347672835055675,0.028198349755667707,0.03372586717936393,0.005888007690459024,0.008050949291035808,0.009853400624849795,0.018545221501241688,0.011175198269646719,0.022630777857886725,0.028358567652006728,0.0471841704718417,0.006889369542577906,0.013979011455579587,0.023712248658175117,0.019226147560682527,0.011014980373307698,0.018224785708563646,0.03096210846751582,0.030841945045261554,0.010774653528799166,0.014339501722342385,0.043258832011535686,0.049186894176079465,0.0005607626371865737,0.005888007690459024,0.008251221661459585,0.01818473123447889,0.01818473123447889,0.032524232956821275,0.045902427301129534,0.02038772730914043,0.012056396699511335,0.04550188256028198,0.04381959464872226,0.0,0.00011969557023590428
347,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.00012136237983442405
348,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.00012305240043592616
349,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.00012476595526308696
350,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.00012650337203959038
351,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.000128264983052806
352,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.00013005112521734084
353,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.00013186214013947485
354,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.00013369837418249466
355,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.0001355601785329369
356,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.00013744790926775366
357,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.00013936192742241418
358,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.00014130259905995336
359,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.0001432702953409831
360,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.00014526539259467812
361,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.00014728827239075018
362,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.00014933932161242518
363,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.0001514189325304352
364,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.00015352750287804228
365,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.0001556654359271062
366,0.01133541616598574,0.025835135784667146,0.032604341904990786,0.044540575182247855,0.006288552431306577,0.00821116718737483,0.011495634062324761,0.019426419931106303,0.01277737723303693,0.022710886806056235,0.03376592165344869,0.047825042057197786,0.006889369542577906,0.013979011455579587,0.023832412080429383,0.019947128094208122,0.011575743010494272,0.018304894656733156,0.03248417848273652,0.04237763358167107,0.014659937515020427,0.02243050548746295,0.046222863093807576,0.04958743891692702,0.0011215252743731474,0.0061283345349675555,0.010974925899222943,0.019386365457021548,0.018985820716173996,0.034046302972041975,0.04670351678282464,0.02138908916125931,0.013258030922053993,0.04574220940479051,0.047825042057197786,8.010894816951053e-05,0.0001578331405652118
367,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,0.01970680124969959,0.04257790595209485,0.04998798365777457,0.022110069694784906,0.016983097011936232,0.0487062404870624,0.05928062164543779,8.010894816951053e-05,0.00016003103137387001
368,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,0.01970680124969959,0.04257790595209485,0.04998798365777457,0.022110069694784906,0.016983097011936232,0.0487062404870624,0.05928062164543779,8.010894816951053e-05,0.0001622595287078087
369,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,0.01970680124969959,0.04257790595209485,0.04998798365777457,0.022110069694784906,0.016983097011936232,0.0487062404870624,0.05928062164543779,8.010894816951053e-05,0.00016451905877536624
370,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,0.01970680124969959,0.04257790595209485,0.04998798365777457,0.022110069694784906,0.016983097011936232,0.0487062404870624,0.05928062164543779,8.010894816951053e-05,0.0001668100537200059
371,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,0.01970680124969959,0.04257790595209485,0.04998798365777457,0.022110069694784906,0.016983097011936232,0.0487062404870624,0.05928062164543779,8.010894816951053e-05,0.00016913295170296487
372,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,0.01970680124969959,0.04257790595209485,0.04998798365777457,0.022110069694784906,0.016983097011936232,0.0487062404870624,0.05928062164543779,8.010894816951053e-05,0.00017148819698705392
373,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,0.01970680124969959,0.04257790595209485,0.04998798365777457,0.022110069694784906,0.016983097011936232,0.0487062404870624,0.05928062164543779,8.010894816951053e-05,0.00017387624002162505
374,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,0.01970680124969959,0.04257790595209485,0.04998798365777457,0.022110069694784906,0.016983097011936232,0.0487062404870624,0.05928062164543779,8.010894816951053e-05,0.00017629753752872057
375,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,0.01970680124969959,0.04257790595209485,0.04998798365777457,0.022110069694784906,0.016983097011936232,0.0487062404870624,0.05928062164543779,8.010894816951053e-05,0.00017875255259042355
376,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,0.01970680124969959,0.04257790595209485,0.04998798365777457,0.022110069694784906,0.016983097011936232,0.0487062404870624,0.05928062164543779,8.010894816951053e-05,0.00018124175473742377
377,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,0.01970680124969959,0.04257790595209485,0.04998798365777457,0.022110069694784906,0.016983097011936232,0.0487062404870624,0.05928062164543779,8.010894816951053e-05,0.00018376562003881704
378,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,0.01970680124969959,0.04257790595209485,0.04998798365777457,0.022110069694784906,0.016983097011936232,0.0487062404870624,0.05928062164543779,8.010894816951053e-05,0.00018632463119315598
379,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,0.01970680124969959,0.04257790595209485,0.04998798365777457,0.022110069694784906,0.016983097011936232,0.0487062404870624,0.05928062164543779,8.010894816951053e-05,0.0001889192776207666
380,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,0.01970680124969959,0.04257790595209485,0.04998798365777457,0.022110069694784906,0.016983097011936232,0.0487062404870624,0.05928062164543779,8.010894816951053e-05,0.00019155005555735277
381,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,0.01970680124969959,0.04257790595209485,0.04998798365777457,0.022110069694784906,0.016983097011936232,0.0487062404870624,0.05928062164543779,8.010894816951053e-05,0.00019421746814890262
382,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,0.01970680124969959,0.04257790595209485,0.04998798365777457,0.022110069694784906,0.016983097011936232,0.0487062404870624,0.05928062164543779,8.010894816951053e-05,0.00019692202554791714
383,0.013177921973884482,0.02715693342946407,0.03408635744612673,0.045381719138027715,0.006288552431306577,0.009292637987663221,0.013778739085155811,0.021869742850276375,0.01285748618120644,0.02595529920692141,0.03753104221741568,0.048425859168469115,0.007370023231594969,0.014339501722342385,0.02419290234719218,0.03104221741568533,0.012737322758952174,0.018585275975326443,0.04049507329968757,0.04269806937434911,0.015581190418969798,0.026516061844107985,0.047424497316350234,0.050628855243130655,0.001962669230153008,0.006408715853560842,0.013338139870223503,0.02343186733958183,0.01970680124969959,0.04257790595209485,0.04998798365777457,0.022110069694784906,0.016983097011936232,0.0487062404870624,0.05928062164543779,8.010894816951053e-05,0.00019966424501097934
384,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.019826964671953856,0.06024192902347192,0.05315228711047024,0.023872466554514138,0.017543859649122806,0.04882640390931667,0.060281983497556674,0.00016021789633902106,0.00020244465099768038
385,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.019826964671953856,0.06024192902347192,0.05315228711047024,0.023872466554514138,0.017543859649122806,0.04882640390931667,0.060281983497556674,0.00016021789633902106,0.00020526377527092522
386,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.019826964671953856,0.06024192902347192,0.05315228711047024,0.023872466554514138,0.017543859649122806,0.04882640390931667,0.060281983497556674,0.00016021789633902106,0.0002081221569986339
387,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.019826964671953856,0.06024192902347192,0.05315228711047024,0.023872466554514138,0.017543859649122806,0.04882640390931667,0.060281983497556674,0.00016021789633902106,0.00021102034285685944
388,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.019826964671953856,0.06024192902347192,0.05315228711047024,0.023872466554514138,0.017543859649122806,0.04882640390931667,0.060281983497556674,0.00016021789633902106,0.00021395888713434213
389,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.019826964671953856,0.06024192902347192,0.05315228711047024,0.023872466554514138,0.017543859649122806,0.04882640390931667,0.060281983497556674,0.00016021789633902106,0.00021693835183851843
390,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.019826964671953856,0.06024192902347192,0.05315228711047024,0.023872466554514138,0.017543859649122806,0.04882640390931667,0.060281983497556674,0.00016021789633902106,0.00021995930680300746
391,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.019826964671953856,0.06024192902347192,0.05315228711047024,0.023872466554514138,0.017543859649122806,0.04882640390931667,0.060281983497556674,0.00016021789633902106,0.00022302232979659386
392,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.019826964671953856,0.06024192902347192,0.05315228711047024,0.023872466554514138,0.017543859649122806,0.04882640390931667,0.060281983497556674,0.00016021789633902106,0.00022612800663372772
393,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.019826964671953856,0.06024192902347192,0.05315228711047024,0.023872466554514138,0.017543859649122806,0.04882640390931667,0.060281983497556674,0.00016021789633902106,0.00022927693128656486
394,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.019826964671953856,0.06024192902347192,0.05315228711047024,0.023872466554514138,0.017543859649122806,0.04882640390931667,0.060281983497556674,0.00016021789633902106,0.00023246970599856477
395,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.019826964671953856,0.06024192902347192,0.05315228711047024,0.023872466554514138,0.017543859649122806,0.04882640390931667,0.060281983497556674,0.00016021789633902106,0.00023570694139967278
396,0.013498357766562524,0.027958022911159175,0.03889289433629736,0.04998798365777457,0.007650404550188256,0.01201634222542658,0.014339501722342385,0.02190979732436113,0.014219338300088119,0.02783785948890491,0.04025474645517904,0.04886645838340142,0.011135143795561964,0.014619883040935672,0.026836497636786028,0.0334855403348554,0.015621244893054553,0.0197869101978691,0.04093567251461988,0.04353921333012897,0.016342225426580148,0.03104221741568533,0.04890651285748618,0.05415364896258912,0.002443322919170071,0.00753024112793399,0.014940318833613714,0.02487382840663302,0.019826964671953856,0.06024192902347192,0.05315228711047024,0.023872466554514138,0.017543859649122806,0.04882640390931667,0.060281983497556674,0.00016021789633902106,0.00023898925662310503
397,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.021108707842666025,0.061203236401506045,0.055195065288792755,0.02511415525114155,0.019306256508852038,0.049347112072418486,0.06584955539533766,0.00016021789633902106,0.00024231727942375982
398,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.021108707842666025,0.061203236401506045,0.055195065288792755,0.02511415525114155,0.019306256508852038,0.049347112072418486,0.06584955539533766,0.00016021789633902106,0.00024569164629827903
399,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.021108707842666025,0.061203236401506045,0.055195065288792755,0.02511415525114155,0.019306256508852038,0.049347112072418486,0.06584955539533766,0.00016021789633902106,0.00024911300260677886
400,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.021108707842666025,0.061203236401506045,0.055195065288792755,0.02511415525114155,0.019306256508852038,0.049347112072418486,0.06584955539533766,0.00016021789633902106,0.0002525820026962785
401,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.021108707842666025,0.061203236401506045,0.055195065288792755,0.02511415525114155,0.019306256508852038,0.049347112072418486,0.06584955539533766,0.00016021789633902106,0.0002560993100258459
402,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.021108707842666025,0.061203236401506045,0.055195065288792755,0.02511415525114155,0.019306256508852038,0.049347112072418486,0.06584955539533766,0.00016021789633902106,0.00025966559729348693
403,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.021108707842666025,0.061203236401506045,0.055195065288792755,0.02511415525114155,0.019306256508852038,0.049347112072418486,0.06584955539533766,0.00016021789633902106,0.00026328154656480196
404,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.021108707842666025,0.061203236401506045,0.055195065288792755,0.02511415525114155,0.019306256508852038,0.049347112072418486,0.06584955539533766,0.00016021789633902106,0.0002669478494034321
405,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.021108707842666025,0.061203236401506045,0.055195065288792755,0.02511415525114155,0.019306256508852038,0.049347112072418486,0.06584955539533766,0.00016021789633902106,0.0002706652070033241
406,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.021108707842666025,0.061203236401506045,0.055195065288792755,0.02511415525114155,0.019306256508852038,0.049347112072418486,0.06584955539533766,0.00016021789633902106,0.0002744343303228365
407,0.013738684611071056,0.028118240807498196,0.039533765921653446,0.052070816310181844,0.007810622446527277,0.012737322758952174,0.015020427781783224,0.02503404630297204,0.017023151486020988,0.028879275815108546,0.044019867019146036,0.04914683970199471,0.011896178803172314,0.015020427781783224,0.027196987903548825,0.033805976127533444,0.017383641752783785,0.020067291516462388,0.044460466234078344,0.0441400304414003,0.017223423856444764,0.03316510454217736,0.05142994472482576,0.05583593687414884,0.003484739245373708,0.00829127613554434,0.015300809100376511,0.02495393735480253,0.021108707842666025,0.061203236401506045,0.055195065288792755,0.02511415525114155,0.019306256508852038,0.049347112072418486,0.06584955539533766,0.00016021789633902106,0.0002782559402207126
408,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.023311703917327564,0.06576944644716815,0.058920131378674995,0.025394536569734838,0.020668108627733717,0.04958743891692702,0.0676920612032364,0.00016021789633902106,0.0002821307675939471
409,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.023311703917327564,0.06576944644716815,0.058920131378674995,0.025394536569734838,0.020668108627733717,0.04958743891692702,0.0676920612032364,0.00016021789633902106,0.0002860595535175742
410,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.023311703917327564,0.06576944644716815,0.058920131378674995,0.025394536569734838,0.020668108627733717,0.04958743891692702,0.0676920612032364,0.00016021789633902106,0.00029004304938639913
411,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.023311703917327564,0.06576944644716815,0.058920131378674995,0.025394536569734838,0.020668108627733717,0.04958743891692702,0.0676920612032364,0.00016021789633902106,0.00029408201705870637
412,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.023311703917327564,0.06576944644716815,0.058920131378674995,0.025394536569734838,0.020668108627733717,0.04958743891692702,0.0676920612032364,0.00016021789633902106,0.00029817722900196735
413,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.023311703917327564,0.06576944644716815,0.058920131378674995,0.025394536569734838,0.020668108627733717,0.04958743891692702,0.0676920612032364,0.00016021789633902106,0.0003023294684405776
414,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.023311703917327564,0.06576944644716815,0.058920131378674995,0.025394536569734838,0.020668108627733717,0.04958743891692702,0.0676920612032364,0.00016021789633902106,0.00030653952950565264
415,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.023311703917327564,0.06576944644716815,0.058920131378674995,0.025394536569734838,0.020668108627733717,0.04958743891692702,0.0676920612032364,0.00016021789633902106,0.00031080821738690636
416,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.023311703917327564,0.06576944644716815,0.058920131378674995,0.025394536569734838,0.020668108627733717,0.04958743891692702,0.0676920612032364,0.00016021789633902106,0.0003151363484866479
417,0.013979011455579587,0.029720419770888407,0.04125610830729792,0.05287190579187695,0.008571657454137627,0.013338139870223503,0.016222062004325882,0.026275734999599454,0.018665384923495953,0.0319634703196347,0.049707602339181284,0.04950732996875751,0.012136505647680845,0.01574140831530882,0.0277577505407354,0.0384122406472803,0.017704077545461827,0.020748217575903227,0.045301610189858205,0.053072178162300726,0.01742369622686854,0.0334855403348554,0.05859969558599695,0.05871985900825122,0.004125610830729792,0.008531602980052871,0.01566129936713931,0.025074100777056796,0.023311703917327564,0.06576944644716815,0.058920131378674995,0.025394536569734838,0.020668108627733717,0.04958743891692702,0.0676920612032364,0.00016021789633902106,0.00031952475057592136
418,0.01514059120403749,0.03088199951934631,0.04389970359689177,0.05475446607386045,0.008571657454137627,0.013498357766562524,0.016542497797003924,0.027717696066650643,0.02022750941280141,0.036409516943042536,0.05263157894736842,0.051309781302571494,0.013017704077545461,0.016101898582071617,0.029720419770888407,0.03881278538812785,0.019065929664343506,0.02106865336858127,0.04586237282704478,0.053072178162300726,0.019586637827445325,0.03364575823119442,0.06032203797164143,0.05956100296403108,0.004726427942001121,0.008531602980052871,0.015701353841224064,0.028478731074260993,0.023912521028598893,0.06625010013618521,0.06272530641672674,0.026195626051429943,0.020708163101818472,0.05030841945045261,0.06949451253705038,0.00016021789633902106,0.00032397426295281955
419,0.01514059120403749,0.03088199951934631,0.04389970359689177,0.05475446607386045,0.008571657454137627,0.013498357766562524,0.016542497797003924,0.027717696066650643,0.02022750941280141,0.036409516943042536,0.05263157894736842,0.051309781302571494,0.013017704077545461,0.016101898582071617,0.029720419770888407,0.03881278538812785,0.019065929664343506,0.02106865336858127,0.04586237282704478,0.053072178162300726,0.019586637827445325,0.03364575823119442,0.06032203797164143,0.05956100296403108,0.004726427942001121,0.008531602980052871,0.015701353841224064,0.028478731074260993,0.023912521028598893,0.06625010013618521,0.06272530641672674,0.026195626051429943,0.020708163101818472,0.05030841945045261,0.06949451253705038,0.00016021789633902106,0.00032848573660300434
420,0.01514059120403749,0.03088199951934631,0.04389970359689177,0.05475446607386045,0.008571657454137627,0.013498357766562524,0.016542497797003924,0.027717696066650643,0.02022750941280141,0.036409516943042536,0.05263157894736842,0.051309781302571494,0.013017704077545461,0.016101898582071617,0.029720419770888407,0.03881278538812785,0.019065929664343506,0.02106865336858127,0.04586237282704478,0.053072178162300726,0.019586637827445325,0.03364575823119442,0.06032203797164143,0.05956100296403108,0.004726427942001121,0.008531602980052871,0.015701353841224064,0.028478731074260993,0.023912521028598893,0.06625010013618521,0.06272530641672674,0.026195626051429943,0.020708163101818472,0.05030841945045261,0.06949451253705038,0.00016021789633902106,0.00033306003436245883
421,0.01514059120403749,0.03088199951934631,0.04389970359689177,0.05475446607386045,0.008571657454137627,0.013498357766562524,0.016542497797003924,0.027717696066650643,0.02022750941280141,0.036409516943042536,0.05263157894736842,0.051309781302571494,0.013017704077545461,0.016101898582071617,0.029720419770888407,0.03881278538812785,0.019065929664343506,0.02106865336858127,0.04586237282704478,0.053072178162300726,0.019586637827445325,0.03364575823119442,0.06032203797164143,0.05956100296403108,0.004726427942001121,0.008531602980052871,0.015701353841224064,0.028478731074260993,0.023912521028598893,0.06625010013618521,0.06272530641672674,0.026195626051429943,0.020708163101818472,0.05030841945045261,0.06949451253705038,0.00016021789633902106,0.0003376980310825091
422,0.01514059120403749,0.03088199951934631,0.04389970359689177,0.05475446607386045,0.008571657454137627,0.013498357766562524,0.016542497797003924,0.027717696066650643,0.02022750941280141,0.036409516943042536,0.05263157894736842,0.051309781302571494,0.013017704077545461,0.016101898582071617,0.029720419770888407,0.03881278538812785,0.019065929664343506,0.02106865336858127,0.04586237282704478,0.053072178162300726,0.019586637827445325,0.03364575823119442,0.06032203797164143,0.05956100296403108,0.004726427942001121,0.008531602980052871,0.015701353841224064,0.028478731074260993,0.023912521028598893,0.06625010013618521,0.06272530641672674,0.026195626051429943,0.020708163101818472,0.05030841945045261,0.06949451253705038,0.00016021789633902106,0.00034240061379714254
423,0.01514059120403749,0.03088199951934631,0.04389970359689177,0.05475446607386045,0.008571657454137627,0.013498357766562524,0.016542497797003924,0.027717696066650643,0.02022750941280141,0.036409516943042536,0.05263157894736842,0.051309781302571494,0.013017704077545461,0.016101898582071617,0.029720419770888407,0.03881278538812785,0.019065929664343506,0.02106865336858127,0.04586237282704478,0.053072178162300726,0.019586637827445325,0.03364575823119442,0.06032203797164143,0.05956100296403108,0.004726427942001121,0.008531602980052871,0.015701353841224064,0.028478731074260993,0.023912521028598893,0.06625010013618521,0.06272530641672674,0.026195626051429943,0.020708163101818472,0.05030841945045261,0.06949451253705038,0.00016021789633902106,0.00034716868189265597
424,0.01514059120403749,0.03088199951934631,0.04389970359689177,0.05475446607386045,0.008571657454137627,0.013498357766562524,0.016542497797003924,0.027717696066650643,0.02022750941280141,0.036409516943042536,0.05263157894736842,0.051309781302571494,0.013017704077545461,0.016101898582071617,0.029720419770888407,0.03881278538812785,0.019065929664343506,0.02106865336858127,0.04586237282704478,0.053072178162300726,0.019586637827445325,0.03364575823119442,0.06032203797164143,0.05956100296403108,0.004726427942001121,0.008531602980052871,0.015701353841224064,0.028478731074260993,0.023912521028598893,0.06625010013618521,0.06272530641672674,0.026195626051429943,0.020708163101818472,0.05030841945045261,0.06949451253705038,0.00016021789633902106,0.00035200314727966794
425,0.01514059120403749,0.03088199951934631,0.04389970359689177,0.05475446607386045,0.008571657454137627,0.013498357766562524,0.016542497797003924,0.027717696066650643,0.02022750941280141,0.036409516943042536,0.05263157894736842,0.051309781302571494,0.013017704077545461,0.016101898582071617,0.029720419770888407,0.03881278538812785,0.019065929664343506,0.02106865336858127,0.04586237282704478,0.053072178162300726,0.019586637827445325,0.03364575823119442,0.06032203797164143,0.05956100296403108,0.004726427942001121,0.008531602980052871,0.015701353841224064,0.028478731074260993,0.023912521028598893,0.06625010013618521,0.06272530641672674,0.026195626051429943,0.020708163101818472,0.05030841945045261,0.06949451253705038,0.00016021789633902106,0.000356904934567523
426,0.015300809100376511,0.03200352479371946,0.045141392293519184,0.05559561002964031,0.00905231114315469,0.014099174877833853,0.01750380517503805,0.027877913962989664,0.02182968837619162,0.03873267643995834,0.0547945205479452,0.05243130657694464,0.013658575662901545,0.016983097011936232,0.0350076103500761,0.04313866858928142,0.019065929664343506,0.022550668909717214,0.049787711287350794,0.05467435712569094,0.019947128094208122,0.0350076103500761,0.06076263718657374,0.060362092445726184,0.005126972682848674,0.008651766402307137,0.017063205960105743,0.028959384763278057,0.024673556036209243,0.066610590402948,0.06376672274293038,0.026876552110870783,0.02182968837619162,0.05235119762877513,0.06949451253705038,0.00020027237042377632,0.00036187498124112805
427,0.015300809100376511,0.03200352479371946,0.045141392293519184,0.05559561002964031,0.00905231114315469,0.014099174877833853,0.01750380517503805,0.027877913962989664,0.02182968837619162,0.03873267643995834,0.0547945205479452,0.05243130657694464,0.013658575662901545,0.016983097011936232,0.0350076103500761,0.04313866858928142,0.019065929664343506,0.022550668909717214,0.049787711287350794,0.05467435712569094,0.019947128094208122,0.0350076103500761,0.06076263718657374,0.060362092445726184,0.005126972682848674,0.008651766402307137,0.017063205960105743,0.028959384763278057,0.024673556036209243,0.066610590402948,0.06376672274293038,0.026876552110870783,0.02182968837619162,0.05235119762877513,0.06949451253705038,0.00020027237042377632,0.0003669142378402494
428,0.015300809100376511,0.03200352479371946,0.045141392293519184,0.05559561002964031,0.00905231114315469,0.014099174877833853,0.01750380517503805,0.027877913962989664,0.02182968837619162,0.03873267643995834,0.0547945205479452,0.05243130657694464,0.013658575662901545,0.016983097011936232,0.0350076103500761,0.04313866858928142,0.019065929664343506,0.022550668909717214,0.049787711287350794,0.05467435712569094,0.019947128094208122,0.0350076103500761,0.06076263718657374,0.060362092445726184,0.005126972682848674,0.008651766402307137,0.017063205960105743,0.028959384763278057,0.024673556036209243,0.066610590402948,0.06376672274293038,0.026876552110870783,0.02182968837619162,0.05235119762877513,0.06949451253705038,0.00020027237042377632,0.0003720236681413066
429,0.015300809100376511,0.03200352479371946,0.045141392293519184,0.05559561002964031,0.00905231114315469,0.014099174877833853,0.01750380517503805,0.027877913962989664,0.02182968837619162,0.03873267643995834,0.0547945205479452,0.05243130657694464,0.013658575662901545,0.016983097011936232,0.0350076103500761,0.04313866858928142,0.019065929664343506,0.022550668909717214,0.049787711287350794,0.05467435712569094,0.019947128094208122,0.0350076103500761,0.06076263718657374,0.060362092445726184,0.005126972682848674,0.008651766402307137,0.017063205960105743,0.028959384763278057,0.024673556036209243,0.066610590402948,0.06376672274293038,0.026876552110870783,0.02182968837619162,0.05235119762877513,0.06949451253705038,0.00020027237042377632,0.0003772042493416997
430,0.015300809100376511,0.03200352479371946,0.045141392293519184,0.05559561002964031,0.00905231114315469,0.014099174877833853,0.01750380517503805,0.027877913962989664,0.02182968837619162,0.03873267643995834,0.0547945205479452,0.05243130657694464,0.013658575662901545,0.016983097011936232,0.0350076103500761,0.04313866858928142,0.019065929664343506,0.022550668909717214,0.049787711287350794,0.05467435712569094,0.019947128094208122,0.0350076103500761,0.06076263718657374,0.060362092445726184,0.005126972682848674,0.008651766402307137,0.017063205960105743,0.028959384763278057,0.024673556036209243,0.066610590402948,0.06376672274293038,0.026876552110870783,0.02182968837619162,0.05235119762877513,0.06949451253705038,0.00020027237042377632,0.0003824569722466999
431,0.015300809100376511,0.03200352479371946,0.045141392293519184,0.05559561002964031,0.00905231114315469,0.014099174877833853,0.01750380517503805,0.027877913962989664,0.02182968837619162,0.03873267643995834,0.0547945205479452,0.05243130657694464,0.013658575662901545,0.016983097011936232,0.0350076103500761,0.04313866858928142,0.019065929664343506,0.022550668909717214,0.049787711287350794,0.05467435712569094,0.019947128094208122,0.0350076103500761,0.06076263718657374,0.060362092445726184,0.005126972682848674,0.008651766402307137,0.017063205960105743,0.028959384763278057,0.024673556036209243,0.066610590402948,0.06376672274293038,0.026876552110870783,0.02182968837619162,0.05235119762877513,0.06949451253705038,0.00020027237042377632,0.0003877828414589457
432,0.015300809100376511,0.03200352479371946,0.045141392293519184,0.05559561002964031,0.00905231114315469,0.014099174877833853,0.01750380517503805,0.027877913962989664,0.02182968837619162,0.03873267643995834,0.0547945205479452,0.05243130657694464,0.013658575662901545,0.016983097011936232,0.0350076103500761,0.04313866858928142,0.019065929664343506,0.022550668909717214,0.049787711287350794,0.05467435712569094,0.019947128094208122,0.0350076103500761,0.06076263718657374,0.060362092445726184,0.005126972682848674,0.008651766402307137,0.017063205960105743,0.028959384763278057,0.024673556036209243,0.066610590402948,0.06376672274293038,0.026876552110870783,0.02182968837619162,0.05235119762877513,0.06949451253705038,0.00020027237042377632,0.000393182875570577
433,0.015300809100376511,0.03200352479371946,0.045141392293519184,0.05559561002964031,0.00905231114315469,0.014099174877833853,0.01750380517503805,0.027877913962989664,0.02182968837619162,0.03873267643995834,0.0547945205479452,0.05243130657694464,0.013658575662901545,0.016983097011936232,0.0350076103500761,0.04313866858928142,0.019065929664343506,0.022550668909717214,0.049787711287350794,0.05467435712569094,0.019947128094208122,0.0350076103500761,0.06076263718657374,0.060362092445726184,0.005126972682848674,0.008651766402307137,0.017063205960105743,0.028959384763278057,0.024673556036209243,0.066610590402948,0.06376672274293038,0.026876552110870783,0.02182968837619162,0.05235119762877513,0.06949451253705038,0.00020027237042377632,0.00039865810735804387
434,0.015420972522630777,0.03272450532724505,0.04738444284226548,0.05811904189697989,0.009452855884002243,0.014539774092766161,0.017543859649122806,0.02952014740046463,0.022390451013378193,0.03897300328446687,0.05575582792597933,0.05243130657694464,0.014019065929664343,0.01742369622686854,0.03584875430585596,0.04474084755267163,0.01954658335336057,0.022991268124649522,0.050108147080028836,0.05475446607386045,0.020347672835055675,0.03508771929824561,0.0612432908755908,0.06745173435872787,0.005287190579187695,0.008811984298646158,0.018585275975326443,0.03180325242329568,0.02519426419931106,0.06861331410718577,0.06881358647760955,0.029079548185532322,0.022270287591123927,0.05323239605863975,0.07133701834494913,0.00020027237042377632,0.0004042095839796306
435,0.015420972522630777,0.03272450532724505,0.04738444284226548,0.05811904189697989,0.009452855884002243,0.014539774092766161,0.017543859649122806,0.02952014740046463,0.022390451013378193,0.03897300328446687,0.05575582792597933,0.05243130657694464,0.014019065929664343,0.01742369622686854,0.03584875430585596,0.04474084755267163,0.01954658335336057,0.022991268124649522,0.050108147080028836,0.05475446607386045,0.020347672835055675,0.03508771929824561,0.0612432908755908,0.06745173435872787,0.005287190579187695,0.008811984298646158,0.018585275975326443,0.03180325242329568,0.02519426419931106,0.06861331410718577,0.06881358647760955,0.029079548185532322,0.022270287591123927,0.05323239605863975,0.07133701834494913,0.00020027237042377632,0.0004098383671757261
436,0.015420972522630777,0.03272450532724505,0.04738444284226548,0.05811904189697989,0.009452855884002243,0.014539774092766161,0.017543859649122806,0.02952014740046463,0.022390451013378193,0.03897300328446687,0.05575582792597933,0.05243130657694464,0.014019065929664343,0.01742369622686854,0.03584875430585596,0.04474084755267163,0.01954658335336057,0.022991268124649522,0.050108147080028836,0.05475446607386045,0.020347672835055675,0.03508771929824561,0.0612432908755908,0.06745173435872787,0.005287190579187695,0.008811984298646158,0.018585275975326443,0.03180325242329568,0.02519426419931106,0.06861331410718577,0.06881358647760955,0.029079548185532322,0.022270287591123927,0.05323239605863975,0.07133701834494913,0.00020027237042377632,0.0004155455334718875
437,0.015420972522630777,0.03272450532724505,0.04738444284226548,0.05811904189697989,0.009452855884002243,0.014539774092766161,0.017543859649122806,0.02952014740046463,0.022390451013378193,0.03897300328446687,0.05575582792597933,0.05243130657694464,0.014019065929664343,0.01742369622686854,0.03584875430585596,0.04474084755267163,0.01954658335336057,0.022991268124649522,0.050108147080028836,0.05475446607386045,0.020347672835055675,0.03508771929824561,0.0612432908755908,0.06745173435872787,0.005287190579187695,0.008811984298646158,0.018585275975326443,0.03180325242329568,0.02519426419931106,0.06861331410718577,0.06881358647760955,0.029079548185532322,0.022270287591123927,0.05323239605863975,0.07133701834494913,0.00020027237042377632,0.0004213321743847289
438,0.015420972522630777,0.03272450532724505,0.04738444284226548,0.05811904189697989,0.009452855884002243,0.014539774092766161,0.017543859649122806,0.02952014740046463,0.022390451013378193,0.03897300328446687,0.05575582792597933,0.05243130657694464,0.014019065929664343,0.01742369622686854,0.03584875430585596,0.04474084755267163,0.01954658335336057,0.022991268124649522,0.050108147080028836,0.05475446607386045,0.020347672835055675,0.03508771929824561,0.0612432908755908,0.06745173435872787,0.005287190579187695,0.008811984298646158,0.018585275975326443,0.03180325242329568,0.02519426419931106,0.06861331410718577,0.06881358647760955,0.029079548185532322,0.022270287591123927,0.05323239605863975,0.07133701834494913,0.00020027237042377632,0.00042719939663067764
439,0.015420972522630777,0.03272450532724505,0.04738444284226548,0.05811904189697989,0.009452855884002243,0.014539774092766161,0.017543859649122806,0.02952014740046463,0.022390451013378193,0.03897300328446687,0.05575582792597933,0.05243130657694464,0.014019065929664343,0.01742369622686854,0.03584875430585596,0.04474084755267163,0.01954658335336057,0.022991268124649522,0.050108147080028836,0.05475446607386045,0.020347672835055675,0.03508771929824561,0.0612432908755908,0.06745173435872787,0.005287190579187695,0.008811984298646158,0.018585275975326443,0.03180325242329568,0.02519426419931106,0.06861331410718577,0.06881358647760955,0.029079548185532322,0.022270287591123927,0.05323239605863975,0.07133701834494913,0.00020027237042377632,0.0004331483223376398
440,0.015420972522630777,0.03272450532724505,0.04738444284226548,0.05811904189697989,0.009452855884002243,0.014539774092766161,0.017543859649122806,0.02952014740046463,0.022390451013378193,0.03897300328446687,0.05575582792597933,0.05243130657694464,0.014019065929664343,0.01742369622686854,0.03584875430585596,0.04474084755267163,0.01954658335336057,0.022991268124649522,0.050108147080028836,0.05475446607386045,0.020347672835055675,0.03508771929824561,0.0612432908755908,0.06745173435872787,0.005287190579187695,0.008811984298646158,0.018585275975326443,0.03180325242329568,0.02519426419931106,0.06861331410718577,0.06881358647760955,0.029079548185532322,0.022270287591123927,0.05323239605863975,0.07133701834494913,0.00020027237042377632,0.0004391800892596086
441,0.01582151726347833,0.03352559480894016,0.048265641272130094,0.058319314267403666,0.010374108787951614,0.01750380517503805,0.01870543939758071,0.02952014740046463,0.02327164944324281,0.03901305775855163,0.05759833373387807,0.05371304974765681,0.014099174877833853,0.017664023071377072,0.03753104221741568,0.04570215493070576,0.01970680124969959,0.023111431546903788,0.050468637346791634,0.058759913482335974,0.020507890731394696,0.04053512777377233,0.0612432908755908,0.06817271489225346,0.005727789794120003,0.00905231114315469,0.018745493871665464,0.03204357926780421,0.025594808940158614,0.06893374989986381,0.07061603781142353,0.029720419770888407,0.02503404630297204,0.053753104221741566,0.07185772650805095,0.00020027237042377632,0.0004452958509942655
442,0.01582151726347833,0.03352559480894016,0.048265641272130094,0.058319314267403666,0.010374108787951614,0.01750380517503805,0.01870543939758071,0.02952014740046463,0.02327164944324281,0.03901305775855163,0.05759833373387807,0.05371304974765681,0.014099174877833853,0.017664023071377072,0.03753104221741568,0.04570215493070576,0.01970680124969959,0.023111431546903788,0.050468637346791634,0.058759913482335974,0.020507890731394696,0.04053512777377233,0.0612432908755908,0.06817271489225346,0.005727789794120003,0.00905231114315469,0.018745493871665464,0.03204357926780421,0.025594808940158614,0.06893374989986381,0.07061603781142353,0.029720419770888407,0.02503404630297204,0.053753104221741566,0.07185772650805095,0.00020027237042377632,0.0004514967772036102
443,0.01582151726347833,0.03352559480894016,0.048265641272130094,0.058319314267403666,0.010374108787951614,0.01750380517503805,0.01870543939758071,0.02952014740046463,0.02327164944324281,0.03901305775855163,0.05759833373387807,0.05371304974765681,0.014099174877833853,0.017664023071377072,0.03753104221741568,0.04570215493070576,0.01970680124969959,0.023111431546903788,0.050468637346791634,0.058759913482335974,0.020507890731394696,0.04053512777377233,0.0612432908755908,0.06817271489225346,0.005727789794120003,0.00905231114315469,0.018745493871665464,0.03204357926780421,0.025594808940158614,0.06893374989986381,0.07061603781142353,0.029720419770888407,0.02503404630297204,0.053753104221741566,0.07185772650805095,0.00020027237042377632,0.00045778405383766163
444,0.01582151726347833,0.03352559480894016,0.048265641272130094,0.058319314267403666,0.010374108787951614,0.01750380517503805,0.01870543939758071,0.02952014740046463,0.02327164944324281,0.03901305775855163,0.05759833373387807,0.05371304974765681,0.014099174877833853,0.017664023071377072,0.03753104221741568,0.04570215493070576,0.01970680124969959,0.023111431546903788,0.050468637346791634,0.058759913482335974,0.020507890731394696,0.04053512777377233,0.0612432908755908,0.06817271489225346,0.005727789794120003,0.00905231114315469,0.018745493871665464,0.03204357926780421,0.025594808940158614,0.06893374989986381,0.07061603781142353,0.029720419770888407,0.02503404630297204,0.053753104221741566,0.07185772650805095,0.00020027237042377632,0.00046415888336127773
445,0.01582151726347833,0.03352559480894016,0.048265641272130094,0.058319314267403666,0.010374108787951614,0.01750380517503805,0.01870543939758071,0.02952014740046463,0.02327164944324281,0.03901305775855163,0.05759833373387807,0.05371304974765681,0.014099174877833853,0.017664023071377072,0.03753104221741568,0.04570215493070576,0.01970680124969959,0.023111431546903788,0.050468637346791634,0.058759913482335974,0.020507890731394696,0.04053512777377233,0.0612432908755908,0.06817271489225346,0.005727789794120003,0.00905231114315469,0.018745493871665464,0.03204357926780421,0.025594808940158614,0.06893374989986381,0.07061603781142353,0.029720419770888407,0.02503404630297204,0.053753104221741566,0.07185772650805095,0.00020027237042377632,0.0004706224849841282
446,0.01582151726347833,0.03352559480894016,0.048265641272130094,0.058319314267403666,0.010374108787951614,0.01750380517503805,0.01870543939758071,0.02952014740046463,0.02327164944324281,0.03901305775855163,0.05759833373387807,0.05371304974765681,0.014099174877833853,0.017664023071377072,0.03753104221741568,0.04570215493070576,0.01970680124969959,0.023111431546903788,0.050468637346791634,0.058759913482335974,0.020507890731394696,0.04053512777377233,0.0612432908755908,0.06817271489225346,0.005727789794120003,0.00905231114315469,0.018745493871665464,0.03204357926780421,0.025594808940158614,0.06893374989986381,0.07061603781142353,0.029720419770888407,0.02503404630297204,0.053753104221741566,0.07185772650805095,0.00020027237042377632,0.0004771760948938746
447,0.01606184410798686,0.03508771929824561,0.048586077064808136,0.058920131378674995,0.010454217736121124,0.01750380517503805,0.020267563886886164,0.029640310822718896,0.023471921813666585,0.04281823279660338,0.05767844268204758,0.05371304974765681,0.014419610670511895,0.017864295441800848,0.040735400144196104,0.04578226387887527,0.019987182568292877,0.027597532644396378,0.0509492910358087,0.05932067611952255,0.020587999679564206,0.04121605383321317,0.06156372666826884,0.06881358647760955,0.005928062164543779,0.009693182728510774,0.01910598413842826,0.032283906112312744,0.025674917888328125,0.07281903388608507,0.07101658255227108,0.030161018985820714,0.025234318673395817,0.05395337659216534,0.07237843467115276,0.00020027237042377632,0.00048382096649259574
448,0.01606184410798686,0.03508771929824561,0.048586077064808136,0.058920131378674995,0.010454217736121124,0.01750380517503805,0.020267563886886164,0.029640310822718896,0.023471921813666585,0.04281823279660338,0.05767844268204758,0.05371304974765681,0.014419610670511895,0.017864295441800848,0.040735400144196104,0.04578226387887527,0.019987182568292877,0.027597532644396378,0.0509492910358087,0.05932067611952255,0.020587999679564206,0.04121605383321317,0.06156372666826884,0.06881358647760955,0.005928062164543779,0.009693182728510774,0.01910598413842826,0.032283906112312744,0.025674917888328125,0.07281903388608507,0.07101658255227108,0.030161018985820714,0.025234318673395817,0.05395337659216534,0.07237843467115276,0.00020027237042377632,0.0004905583706365045
449,0.01606184410798686,0.03508771929824561,0.048586077064808136,0.058920131378674995,0.010454217736121124,0.01750380517503805,0.020267563886886164,0.029640310822718896,0.023471921813666585,0.04281823279660338,0.05767844268204758,0.05371304974765681,0.014419610670511895,0.017864295441800848,0.040735400144196104,0.04578226387887527,0.019987182568292877,0.027597532644396378,0.0509492910358087,0.05932067611952255,0.020587999679564206,0.04121605383321317,0.06156372666826884,0.06881358647760955,0.005928062164543779,0.009693182728510774,0.01910598413842826,0.032283906112312744,0.025674917888328125,0.07281903388608507,0.07101658255227108,0.030161018985820714,0.025234318673395817,0.05395337659216534,0.07237843467115276,0.00020027237042377632,0.0004973895958790063
450,0.01606184410798686,0.03508771929824561,0.048586077064808136,0.058920131378674995,0.010454217736121124,0.01750380517503805,0.020267563886886164,0.029640310822718896,0.023471921813666585,0.04281823279660338,0.05767844268204758,0.05371304974765681,0.014419610670511895,0.017864295441800848,0.040735400144196104,0.04578226387887527,0.019987182568292877,0.027597532644396378,0.0509492910358087,0.05932067611952255,0.020587999679564206,0.04121605383321317,0.06156372666826884,0.06881358647760955,0.005928062164543779,0.009693182728510774,0.01910598413842826,0.032283906112312744,0.025674917888328125,0.07281903388608507,0.07101658255227108,0.030161018985820714,0.025234318673395817,0.05395337659216534,0.07237843467115276,0.00020027237042377632,0.0005043159487171359
451,0.01606184410798686,0.03508771929824561,0.048586077064808136,0.058920131378674995,0.010454217736121124,0.01750380517503805,0.020267563886886164,0.029640310822718896,0.023471921813666585,0.04281823279660338,0.05767844268204758,0.05371304974765681,0.014419610670511895,0.017864295441800848,0.040735400144196104,0.04578226387887527,0.019987182568292877,0.027597532644396378,0.0509492910358087,0.05932067611952255,0.020587999679564206,0.04121605383321317,0.06156372666826884,0.06881358647760955,0.005928062164543779,0.009693182728510774,0.01910598413842826,0.032283906112312744,0.025674917888328125,0.07281903388608507,0.07101658255227108,0.030161018985820714,0.025234318673395817,0.05395337659216534,0.07237843467115276,0.00020027237042377632,0.0005113387538414326
452,0.01606184410798686,0.03508771929824561,0.048586077064808136,0.058920131378674995,0.010454217736121124,0.01750380517503805,0.020267563886886164,0.029640310822718896,0.023471921813666585,0.04281823279660338,0.05767844268204758,0.05371304974765681,0.014419610670511895,0.017864295441800848,0.040735400144196104,0.04578226387887527,0.019987182568292877,0.027597532644396378,0.0509492910358087,0.05932067611952255,0.020587999679564206,0.04121605383321317,0.06156372666826884,0.06881358647760955,0.005928062164543779,0.009693182728510774,0.01910598413842826,0.032283906112312744,0.025674917888328125,0.07281903388608507,0.07101658255227108,0.030161018985820714,0.025234318673395817,0.05395337659216534,0.07237843467115276,0.00020027237042377632,0.0005184593543892912
453,0.016262116478410638,0.03508771929824561,0.04930705759833373,0.060882800608828,0.010774653528799166,0.018585275975326443,0.021028598894496514,0.029720419770888407,0.023912521028598893,0.0429784506929424,0.05920051269726828,0.06016182007530241,0.014900264359528959,0.01886565729391973,0.040895618040535126,0.04586237282704478,0.02038772730914043,0.028719057918769525,0.05126972682848674,0.06004165665304814,0.021869742850276375,0.04253785147801009,0.06168389009052311,0.06973483938155892,0.006689097172154129,0.009853400624849795,0.019666746775614835,0.032604341904990786,0.025835135784667146,0.07366017784186493,0.07313946967876311,0.031522871104702394,0.026676279740447006,0.05447408475526716,0.07374028679003444,0.00028038131859328685,0.0005256791122018424
454,0.016262116478410638,0.03508771929824561,0.04930705759833373,0.060882800608828,0.010774653528799166,0.018585275975326443,0.021028598894496514,0.029720419770888407,0.023912521028598893,0.0429784506929424,0.05920051269726828,0.06016182007530241,0.014900264359528959,0.01886565729391973,0.040895618040535126,0.04586237282704478,0.02038772730914043,0.028719057918769525,0.05126972682848674,0.06004165665304814,0.021869742850276375,0.04253785147801009,0.06168389009052311,0.06973483938155892,0.006689097172154129,0.009853400624849795,0.019666746775614835,0.032604341904990786,0.025835135784667146,0.07366017784186493,0.07313946967876311,0.031522871104702394,0.026676279740447006,0.05447408475526716,0.07374028679003444,0.00028038131859328685,0.0005329994080844088
455,0.016262116478410638,0.03508771929824561,0.04930705759833373,0.060882800608828,0.010774653528799166,0.018585275975326443,0.021028598894496514,0.029720419770888407,0.023912521028598893,0.0429784506929424,0.05920051269726828,0.06016182007530241,0.014900264359528959,0.01886565729391973,0.040895618040535126,0.04586237282704478,0.02038772730914043,0.028719057918769525,0.05126972682848674,0.06004165665304814,0.021869742850276375,0.04253785147801009,0.06168389009052311,0.06973483938155892,0.006689097172154129,0.009853400624849795,0.019666746775614835,0.032604341904990786,0.025835135784667146,0.07366017784186493,0.07313946967876311,0.031522871104702394,0.026676279740447006,0.05447408475526716,0.07374028679003444,0.00028038131859328685,0.0005404216420705915
456,0.016262116478410638,0.03508771929824561,0.04930705759833373,0.060882800608828,0.010774653528799166,0.018585275975326443,0.021028598894496514,0.029720419770888407,0.023912521028598893,0.0429784506929424,0.05920051269726828,0.06016182007530241,0.014900264359528959,0.01886565729391973,0.040895618040535126,0.04586237282704478,0.02038772730914043,0.028719057918769525,0.05126972682848674,0.06004165665304814,0.021869742850276375,0.04253785147801009,0.06168389009052311,0.06973483938155892,0.006689097172154129,0.009853400624849795,0.019666746775614835,0.032604341904990786,0.025835135784667146,0.07366017784186493,0.07313946967876311,0.031522871104702394,0.026676279740447006,0.05447408475526716,0.07374028679003444,0.00028038131859328685,0.0005479472336900287
457,0.016262116478410638,0.03508771929824561,0.04930705759833373,0.060882800608828,0.010774653528799166,0.018585275975326443,0.021028598894496514,0.029720419770888407,0.023912521028598893,0.0429784506929424,0.05920051269726828,0.06016182007530241,0.014900264359528959,0.01886565729391973,0.040895618040535126,0.04586237282704478,0.02038772730914043,0.028719057918769525,0.05126972682848674,0.06004165665304814,0.021869742850276375,0.04253785147801009,0.06168389009052311,0.06973483938155892,0.006689097172154129,0.009853400624849795,0.019666746775614835,0.032604341904990786,0.025835135784667146,0.07366017784186493,0.07313946967876311,0.031522871104702394,0.026676279740447006,0.05447408475526716,0.07374028679003444,0.00028038131859328685,0.0005555776222398878
458,0.01758391412320756,0.035408155090923654,0.05263157894736842,0.06164383561643835,0.010974925899222943,0.020427781783225185,0.02190979732436113,0.029800528719057917,0.02479371945846351,0.045141392293519184,0.05944083954177681,0.06016182007530241,0.015020427781783224,0.01954658335336057,0.040975726988704636,0.04990787470960506,0.020708163101818472,0.02875911239285428,0.05243130657694464,0.06024192902347192,0.02251061443563246,0.04281823279660338,0.06228470720179444,0.07069614675959304,0.0067291516462388845,0.009933509573019306,0.01986701914603861,0.03316510454217736,0.025995353681006167,0.07466153969398381,0.07345990547144116,0.032364015060482254,0.02723704237763358,0.056116318192742126,0.07390050468637346,0.00028038131859328685,0.0005633142670601357
459,0.01758391412320756,0.035408155090923654,0.05263157894736842,0.06164383561643835,0.010974925899222943,0.020427781783225185,0.02190979732436113,0.029800528719057917,0.02479371945846351,0.045141392293519184,0.05944083954177681,0.06016182007530241,0.015020427781783224,0.01954658335336057,0.040975726988704636,0.04990787470960506,0.020708163101818472,0.02875911239285428,0.05243130657694464,0.06024192902347192,0.02251061443563246,0.04281823279660338,0.06228470720179444,0.07069614675959304,0.0067291516462388845,0.009933509573019306,0.01986701914603861,0.03316510454217736,0.025995353681006167,0.07466153969398381,0.07345990547144116,0.032364015060482254,0.02723704237763358,0.056116318192742126,0.07390050468637346,0.00028038131859328685,0.0005711586478126428
460,0.01758391412320756,0.035408155090923654,0.05263157894736842,0.06164383561643835,0.010974925899222943,0.020427781783225185,0.02190979732436113,0.029800528719057917,0.02479371945846351,0.045141392293519184,0.05944083954177681,0.06016182007530241,0.015020427781783224,0.01954658335336057,0.040975726988704636,0.04990787470960506,0.020708163101818472,0.02875911239285428,0.05243130657694464,0.06024192902347192,0.02251061443563246,0.04281823279660338,0.06228470720179444,0.07069614675959304,0.0067291516462388845,0.009933509573019306,0.01986701914603861,0.03316510454217736,0.025995353681006167,0.07466153969398381,0.07345990547144116,0.032364015060482254,0.02723704237763358,0.056116318192742126,0.07390050468637346,0.00028038131859328685,0.0005791122647641758
461,0.01758391412320756,0.035408155090923654,0.05263157894736842,0.06164383561643835,0.010974925899222943,0.020427781783225185,0.02190979732436113,0.029800528719057917,0.02479371945846351,0.045141392293519184,0.05944083954177681,0.06016182007530241,0.015020427781783224,0.01954658335336057,0.040975726988704636,0.04990787470960506,0.020708163101818472,0.02875911239285428,0.05243130657694464,0.06024192902347192,0.02251061443563246,0.04281823279660338,0.06228470720179444,0.07069614675959304,0.0067291516462388845,0.009933509573019306,0.01986701914603861,0.03316510454217736,0.025995353681006167,0.07466153969398381,0.07345990547144116,0.032364015060482254,0.02723704237763358,0.056116318192742126,0.07390050468637346,0.00028038131859328685,0.0005871766390733255
462,0.01758391412320756,0.035408155090923654,0.05263157894736842,0.06164383561643835,0.010974925899222943,0.020427781783225185,0.02190979732436113,0.029800528719057917,0.02479371945846351,0.045141392293519184,0.05944083954177681,0.06016182007530241,0.015020427781783224,0.01954658335336057,0.040975726988704636,0.04990787470960506,0.020708163101818472,0.02875911239285428,0.05243130657694464,0.06024192902347192,0.02251061443563246,0.04281823279660338,0.06228470720179444,0.07069614675959304,0.0067291516462388845,0.009933509573019306,0.01986701914603861,0.03316510454217736,0.025995353681006167,0.07466153969398381,0.07345990547144116,0.032364015060482254,0.02723704237763358,0.056116318192742126,0.07390050468637346,0.00028038131859328685,0.000595353313081437
463,0.018905711768004485,0.03544820956500841,0.053592886325402544,0.06176399903869262,0.011375470640070495,0.020427781783225185,0.02335175839141232,0.030161018985820714,0.025074100777056796,0.04762476968677401,0.06012176560121765,0.06108307297925178,0.015180645678122245,0.020147400464631898,0.04133621725546743,0.05030841945045261,0.021949851798445885,0.02875911239285428,0.05267163342145317,0.06096290955699751,0.023391812865497075,0.042938396218857644,0.06408715853560842,0.0726988704638308,0.0067291516462388845,0.010974925899222943,0.02138908916125931,0.03324521349034687,0.026275734999599454,0.07466153969398381,0.07490186653849235,0.03364575823119442,0.027637587118481133,0.06216454377954017,0.07418088600496675,0.0004806536890170632,0.0006036438506075869
464,0.018905711768004485,0.03544820956500841,0.053592886325402544,0.06176399903869262,0.011375470640070495,0.020427781783225185,0.02335175839141232,0.030161018985820714,0.025074100777056796,0.04762476968677401,0.06012176560121765,0.06108307297925178,0.015180645678122245,0.020147400464631898,0.04133621725546743,0.05030841945045261,0.021949851798445885,0.02875911239285428,0.05267163342145317,0.06096290955699751,0.023391812865497075,0.042938396218857644,0.06408715853560842,0.0726988704638308,0.0067291516462388845,0.010974925899222943,0.02138908916125931,0.03324521349034687,0.026275734999599454,0.07466153969398381,0.07490186653849235,0.03364575823119442,0.027637587118481133,0.06216454377954017,0.07418088600496675,0.0004806536890170632,0.0006120498372476697
465,0.018905711768004485,0.03544820956500841,0.053592886325402544,0.06176399903869262,0.011375470640070495,0.020427781783225185,0.02335175839141232,0.030161018985820714,0.025074100777056796,0.04762476968677401,0.06012176560121765,0.06108307297925178,0.015180645678122245,0.020147400464631898,0.04133621725546743,0.05030841945045261,0.021949851798445885,0.02875911239285428,0.05267163342145317,0.06096290955699751,0.023391812865497075,0.042938396218857644,0.06408715853560842,0.0726988704638308,0.0067291516462388845,0.010974925899222943,0.02138908916125931,0.03324521349034687,0.026275734999599454,0.07466153969398381,0.07490186653849235,0.03364575823119442,0.027637587118481133,0.06216454377954017,0.07418088600496675,0.0004806536890170632,0.0006205728806776501
466,0.018905711768004485,0.03544820956500841,0.053592886325402544,0.06176399903869262,0.011375470640070495,0.020427781783225185,0.02335175839141232,0.030161018985820714,0.025074100777056796,0.04762476968677401,0.06012176560121765,0.06108307297925178,0.015180645678122245,0.020147400464631898,0.04133621725546743,0.05030841945045261,0.021949851798445885,0.02875911239285428,0.05267163342145317,0.06096290955699751,0.023391812865497075,0.042938396218857644,0.06408715853560842,0.0726988704638308,0.0067291516462388845,0.010974925899222943,0.02138908916125931,0.03324521349034687,0.026275734999599454,0.07466153969398381,0.07490186653849235,0.03364575823119442,0.027637587118481133,0.06216454377954017,0.07418088600496675,0.0004806536890170632,0.0006292146109610344
467,0.018905711768004485,0.03544820956500841,0.053592886325402544,0.06176399903869262,0.011375470640070495,0.020427781783225185,0.02335175839141232,0.030161018985820714,0.025074100777056796,0.04762476968677401,0.06012176560121765,0.06108307297925178,0.015180645678122245,0.020147400464631898,0.04133621725546743,0.05030841945045261,0.021949851798445885,0.02875911239285428,0.05267163342145317,0.06096290955699751,0.023391812865497075,0.042938396218857644,0.06408715853560842,0.0726988704638308,0.0067291516462388845,0.010974925899222943,0.02138908916125931,0.03324521349034687,0.026275734999599454,0.07466153969398381,0.07490186653849235,0.03364575823119442,0.027637587118481133,0.06216454377954017,0.07418088600496675,0.0004806536890170632,0.0006379766808606282
468,0.019506528879275814,0.03797164143234799,0.053592886325402544,0.06176399903869262,0.011655851958663782,0.020668108627733717,0.02335175839141232,0.030601618200753022,0.026435952895938475,0.04806536890170632,0.06152367219418409,0.06264519746855723,0.015220700152207,0.020788272049987983,0.04321877753745093,0.05050869182087639,0.024633501562124488,0.029840583193142672,0.05267163342145317,0.06116318192742129,0.023552030761836096,0.043619322278298484,0.06448770327645598,0.07398061363454297,0.006809260594408395,0.011215252743731474,0.02207001522070015,0.03372586717936393,0.02655611631819274,0.07674437234639109,0.07498197548666186,0.03416646639429624,0.02815829528158295,0.06244492509813346,0.07522230233117039,0.0005207081631018184,0.0006468607661546328
469,0.019506528879275814,0.03797164143234799,0.053592886325402544,0.06176399903869262,0.011655851958663782,0.020668108627733717,0.02335175839141232,0.030601618200753022,0.026435952895938475,0.04806536890170632,0.06152367219418409,0.06264519746855723,0.015220700152207,0.020788272049987983,0.04321877753745093,0.05050869182087639,0.024633501562124488,0.029840583193142672,0.05267163342145317,0.06116318192742129,0.023552030761836096,0.043619322278298484,0.06448770327645598,0.07398061363454297,0.006809260594408395,0.011215252743731474,0.02207001522070015,0.03372586717936393,0.02655611631819274,0.07674437234639109,0.07498197548666186,0.03416646639429624,0.02815829528158295,0.06244492509813346,0.07522230233117039,0.0005207081631018184,0.0006558685659571428
470,0.019506528879275814,0.03797164143234799,0.053592886325402544,0.06176399903869262,0.011655851958663782,0.020668108627733717,0.02335175839141232,0.030601618200753022,0.026435952895938475,0.04806536890170632,0.06152367219418409,0.06264519746855723,0.015220700152207,0.020788272049987983,0.04321877753745093,0.05050869182087639,0.024633501562124488,0.029840583193142672,0.05267163342145317,0.06116318192742129,0.023552030761836096,0.043619322278298484,0.06448770327645598,0.07398061363454297,0.006809260594408395,0.011215252743731474,0.02207001522070015,0.03372586717936393,0.02655611631819274,0.07674437234639109,0.07498197548666186,0.03416646639429624,0.02815829528158295,0.06244492509813346,0.07522230233117039,0.0005207081631018184,0.0006650018030431117
471,0.019506528879275814,0.03797164143234799,0.053592886325402544,0.06176399903869262,0.011655851958663782,0.020668108627733717,0.02335175839141232,0.030601618200753022,0.026435952895938475,0.04806536890170632,0.06152367219418409,0.06264519746855723,0.015220700152207,0.020788272049987983,0.04321877753745093,0.05050869182087639,0.024633501562124488,0.029840583193142672,0.05267163342145317,0.06116318192742129,0.023552030761836096,0.043619322278298484,0.06448770327645598,0.07398061363454297,0.006809260594408395,0.011215252743731474,0.02207001522070015,0.03372586717936393,0.02655611631819274,0.07674437234639109,0.07498197548666186,0.03416646639429624,0.02815829528158295,0.06244492509813346,0.07522230233117039,0.0005207081631018184,0.0006742622241778342
472,0.019586637827445325,0.038372186173195544,0.05483457502202996,0.06192421693503164,0.011816069855002803,0.020828326524072738,0.023792357606344627,0.03204357926780421,0.027116878955379314,0.052311143154690376,0.06260514299447248,0.06480813906913402,0.015300809100376511,0.02090843547224225,0.04409997596731555,0.050548746294961144,0.024713610510294,0.03104221741568533,0.05455419370343667,0.061203236401506045,0.023552030761836096,0.04498117439718016,0.06488824801730353,0.07418088600496675,0.006969478490747416,0.013177921973884482,0.022310342065208683,0.034727229031482815,0.02699671553312505,0.07994873027317151,0.07602339181286549,0.03424657534246575,0.028438676600176238,0.06272530641672674,0.0787070415765441,0.0006809260594408395,0.0006836516004510238
473,0.019586637827445325,0.038372186173195544,0.05483457502202996,0.06192421693503164,0.011816069855002803,0.020828326524072738,0.023792357606344627,0.03204357926780421,0.027116878955379314,0.052311143154690376,0.06260514299447248,0.06480813906913402,0.015300809100376511,0.02090843547224225,0.04409997596731555,0.050548746294961144,0.024713610510294,0.03104221741568533,0.05455419370343667,0.061203236401506045,0.023552030761836096,0.04498117439718016,0.06488824801730353,0.07418088600496675,0.006969478490747416,0.013177921973884482,0.022310342065208683,0.034727229031482815,0.02699671553312505,0.07994873027317151,0.07602339181286549,0.03424657534246575,0.028438676600176238,0.06272530641672674,0.0787070415765441,0.0006809260594408395,0.0006931717276155408
474,0.019586637827445325,0.038372186173195544,0.05483457502202996,0.06192421693503164,0.011816069855002803,0.020828326524072738,0.023792357606344627,0.03204357926780421,0.027116878955379314,0.052311143154690376,0.06260514299447248,0.06480813906913402,0.015300809100376511,0.02090843547224225,0.04409997596731555,0.050548746294961144,0.024713610510294,0.03104221741568533,0.05455419370343667,0.061203236401506045,0.023552030761836096,0.04498117439718016,0.06488824801730353,0.07418088600496675,0.006969478490747416,0.013177921973884482,0.022310342065208683,0.034727229031482815,0.02699671553312505,0.07994873027317151,0.07602339181286549,0.03424657534246575,0.028438676600176238,0.06272530641672674,0.0787070415765441,0.0006809260594408395,0.0007028244264308346
475,0.019586637827445325,0.038372186173195544,0.05483457502202996,0.06192421693503164,0.011816069855002803,0.020828326524072738,0.023792357606344627,0.03204357926780421,0.027116878955379314,0.052311143154690376,0.06260514299447248,0.06480813906913402,0.015300809100376511,0.02090843547224225,0.04409997596731555,0.050548746294961144,0.024713610510294,0.03104221741568533,0.05455419370343667,0.061203236401506045,0.023552030761836096,0.04498117439718016,0.06488824801730353,0.07418088600496675,0.006969478490747416,0.013177921973884482,0.022310342065208683,0.034727229031482815,0.02699671553312505,0.07994873027317151,0.07602339181286549,0.03424657534246575,0.028438676600176238,0.06272530641672674,0.0787070415765441,0.0006809260594408395,0.0007126115430111746
476,0.019666746775614835,0.04037490987743331,0.05491468397019947,0.0624048706240487,0.014139229351918609,0.02182968837619162,0.02411279339902267,0.03276455980132981,0.029199711607786588,0.05259152447328366,0.06292557878715052,0.06488824801730353,0.01658255227108868,0.02106865336858127,0.04426019386365457,0.05106945445806296,0.02519426419931106,0.03512777377233037,0.05539533765921653,0.0612432908755908,0.025434591043819593,0.045381719138027715,0.06548906512857486,0.0756629015461027,0.007209805335255948,0.013298085396138748,0.023151486020988543,0.034887446927821836,0.027717696066650643,0.08018905711768004,0.07662420892413682,0.034727229031482815,0.030000801089481693,0.06280541536489626,0.07926780421373067,0.0007209805335255948,0.0007225349491787215
477,0.019666746775614835,0.04037490987743331,0.05491468397019947,0.0624048706240487,0.014139229351918609,0.02182968837619162,0.02411279339902267,0.03276455980132981,0.029199711607786588,0.05259152447328366,0.06292557878715052,0.06488824801730353,0.01658255227108868,0.02106865336858127,0.04426019386365457,0.05106945445806296,0.02519426419931106,0.03512777377233037,0.05539533765921653,0.0612432908755908,0.025434591043819593,0.045381719138027715,0.06548906512857486,0.0756629015461027,0.007209805335255948,0.013298085396138748,0.023151486020988543,0.034887446927821836,0.027717696066650643,0.08018905711768004,0.07662420892413682,0.034727229031482815,0.030000801089481693,0.06280541536489626,0.07926780421373067,0.0007209805335255948,0.000732596542821523
478,0.019666746775614835,0.04037490987743331,0.05491468397019947,0.0624048706240487,0.014139229351918609,0.02182968837619162,0.02411279339902267,0.03276455980132981,0.029199711607786588,0.05259152447328366,0.06292557878715052,0.06488824801730353,0.01658255227108868,0.02106865336858127,0.04426019386365457,0.05106945445806296,0.02519426419931106,0.03512777377233037,0.05539533765921653,0.0612432908755908,0.025434591043819593,0.045381719138027715,0.06548906512857486,0.0756629015461027,0.007209805335255948,0.013298085396138748,0.023151486020988543,0.034887446927821836,0.027717696066650643,0.08018905711768004,0.07662420892413682,0.034727229031482815,0.030000801089481693,0.06280541536489626,0.07926780421373067,0.0007209805335255948,0.0007427982482564919
479,0.019666746775614835,0.04037490987743331,0.05491468397019947,0.0624048706240487,0.014139229351918609,0.02182968837619162,0.02411279339902267,0.03276455980132981,0.029199711607786588,0.05259152447328366,0.06292557878715052,0.06488824801730353,0.01658255227108868,0.02106865336858127,0.04426019386365457,0.05106945445806296,0.02519426419931106,0.03512777377233037,0.05539533765921653,0.0612432908755908,0.025434591043819593,0.045381719138027715,0.06548906512857486,0.0756629015461027,0.007209805335255948,0.013298085396138748,0.023151486020988543,0.034887446927821836,0.027717696066650643,0.08018905711768004,0.07662420892413682,0.034727229031482815,0.030000801089481693,0.06280541536489626,0.07926780421373067,0.0007209805335255948,0.0007531420165974368
480,0.01970680124969959,0.04085556356645037,0.05583593687414884,0.06444764880237122,0.014499719618681406,0.02182968837619162,0.02495393735480253,0.03520788272049988,0.029239766081871343,0.053672995273572055,0.06352639589842185,0.06665064487703276,0.016782824641512456,0.021869742850276375,0.044700793078586876,0.05106945445806296,0.025915244732836656,0.03580869983177121,0.05623648161499639,0.06176399903869262,0.03012096451173596,0.04562204598253625,0.06552911960265961,0.07630377313145878,0.007410077705679724,0.014539774092766161,0.024473283665785467,0.03596891772811023,0.027797805014820154,0.0803092205399343,0.0768244812945606,0.034887446927821836,0.030241127933990225,0.06512857486181206,0.08143074581430745,0.0007209805335255948,0.0007636298261282241
481,0.01970680124969959,0.04085556356645037,0.05583593687414884,0.06444764880237122,0.014499719618681406,0.02182968837619162,0.02495393735480253,0.03520788272049988,0.029239766081871343,0.053672995273572055,0.06352639589842185,0.06665064487703276,0.016782824641512456,0.021869742850276375,0.044700793078586876,0.05106945445806296,0.025915244732836656,0.03580869983177121,0.05623648161499639,0.06176399903869262,0.03012096451173596,0.04562204598253625,0.06552911960265961,0.07630377313145878,0.007410077705679724,0.014539774092766161,0.024473283665785467,0.03596891772811023,0.027797805014820154,0.0803092205399343,0.0768244812945606,0.034887446927821836,0.030241127933990225,0.06512857486181206,0.08143074581430745,0.0007209805335255948,0.000774263682681127
482,0.01970680124969959,0.04085556356645037,0.05583593687414884,0.06444764880237122,0.014499719618681406,0.02182968837619162,0.02495393735480253,0.03520788272049988,0.029239766081871343,0.053672995273572055,0.06352639589842185,0.06665064487703276,0.016782824641512456,0.021869742850276375,0.044700793078586876,0.05106945445806296,0.025915244732836656,0.03580869983177121,0.05623648161499639,0.06176399903869262,0.03012096451173596,0.04562204598253625,0.06552911960265961,0.07630377313145878,0.007410077705679724,0.014539774092766161,0.024473283665785467,0.03596891772811023,0.027797805014820154,0.0803092205399343,0.0768244812945606,0.034887446927821836,0.030241127933990225,0.06512857486181206,0.08143074581430745,0.0007209805335255948,0.0007850456200204508
483,0.01970680124969959,0.04085556356645037,0.05583593687414884,0.06444764880237122,0.014499719618681406,0.02182968837619162,0.02495393735480253,0.03520788272049988,0.029239766081871343,0.053672995273572055,0.06352639589842185,0.06665064487703276,0.016782824641512456,0.021869742850276375,0.044700793078586876,0.05106945445806296,0.025915244732836656,0.03580869983177121,0.05623648161499639,0.06176399903869262,0.03012096451173596,0.04562204598253625,0.06552911960265961,0.07630377313145878,0.007410077705679724,0.014539774092766161,0.024473283665785467,0.03596891772811023,0.027797805014820154,0.0803092205399343,0.0768244812945606,0.034887446927821836,0.030241127933990225,0.06512857486181206,0.08143074581430745,0.0007209805335255948,0.0007959777002314986
484,0.0197869101978691,0.0410958904109589,0.0563165905631659,0.06612993671393094,0.014539774092766161,0.021869742850276375,0.025594808940158614,0.035328046142754144,0.03104221741568533,0.05439397580709765,0.06420732195786269,0.06757189778098213,0.017103260434190498,0.02259072338380197,0.049947929183689815,0.052831851317792194,0.026155571577345188,0.03604902667627974,0.05623648161499639,0.06228470720179444,0.03028118240807498,0.048185532323960584,0.06568933749899863,0.07678442682047584,0.007730513498357766,0.015220700152207,0.02563486341424337,0.0365296803652968,0.02807818633341344,0.08091003765120564,0.07686453576864535,0.03552831851317792,0.031602980052871904,0.06512857486181206,0.08247216214051109,0.0007209805335255948,0.0008070620141149499
485,0.0197869101978691,0.0410958904109589,0.0563165905631659,0.06612993671393094,0.014539774092766161,0.021869742850276375,0.025594808940158614,0.035328046142754144,0.03104221741568533,0.05439397580709765,0.06420732195786269,0.06757189778098213,0.017103260434190498,0.02259072338380197,0.049947929183689815,0.052831851317792194,0.026155571577345188,0.03604902667627974,0.05623648161499639,0.06228470720179444,0.03028118240807498,0.048185532323960584,0.06568933749899863,0.07678442682047584,0.007730513498357766,0.015220700152207,0.02563486341424337,0.0365296803652968,0.02807818633341344,0.08091003765120564,0.07686453576864535,0.03552831851317792,0.031602980052871904,0.06512857486181206,0.08247216214051109,0.0007209805335255948,0.000818300681586739
486,0.0197869101978691,0.0410958904109589,0.0563165905631659,0.06612993671393094,0.014539774092766161,0.021869742850276375,0.025594808940158614,0.035328046142754144,0.03104221741568533,0.05439397580709765,0.06420732195786269,0.06757189778098213,0.017103260434190498,0.02259072338380197,0.049947929183689815,0.052831851317792194,0.026155571577345188,0.03604902667627974,0.05623648161499639,0.06228470720179444,0.03028118240807498,0.048185532323960584,0.06568933749899863,0.07678442682047584,0.007730513498357766,0.015220700152207,0.02563486341424337,0.0365296803652968,0.02807818633341344,0.08091003765120564,0.07686453576864535,0.03552831851317792,0.031602980052871904,0.06512857486181206,0.08247216214051109,0.0007209805335255948,0.0008296958520834907
487,0.01986701914603861,0.04205719778899303,0.05948089401586157,0.06657053592886325,0.014900264359528959,0.0228310502283105,0.027277096851718335,0.03544820956500841,0.03144276215653288,0.05575582792597933,0.06484819354321877,0.06757189778098213,0.01734358727869903,0.022871104702395256,0.05066890971721541,0.05303212368821597,0.026435952895938475,0.03636946246895778,0.05779860610430185,0.06288552431306577,0.030561563726668267,0.04838580469438436,0.06568933749899863,0.0768244812945606,0.00837138508371385,0.015260754626291756,0.02563486341424337,0.0365296803652968,0.02883922134102379,0.08107025554754466,0.07686453576864535,0.03636946246895778,0.03284466874949932,0.06669069935111752,0.08263238003685011,0.0007209805335255948,0.0008412497049736118
488,0.01986701914603861,0.04205719778899303,0.05948089401586157,0.06657053592886325,0.014900264359528959,0.0228310502283105,0.027277096851718335,0.03544820956500841,0.03144276215653288,0.05575582792597933,0.06484819354321877,0.06757189778098213,0.01734358727869903,0.022871104702395256,0.05066890971721541,0.05303212368821597,0.026435952895938475,0.03636946246895778,0.05779860610430185,0.06288552431306577,0.030561563726668267,0.04838580469438436,0.06568933749899863,0.0768244812945606,0.00837138508371385,0.015260754626291756,0.02563486341424337,0.0365296803652968,0.02883922134102379,0.08107025554754466,0.07686453576864535,0.03636946246895778,0.03284466874949932,0.06669069935111752,0.08263238003685011,0.0007209805335255948,0.0008529644499741025
489,0.01986701914603861,0.04205719778899303,0.05948089401586157,0.06657053592886325,0.014900264359528959,0.0228310502283105,0.027277096851718335,0.03544820956500841,0.03144276215653288,0.05575582792597933,0.06484819354321877,0.06757189778098213,0.01734358727869903,0.022871104702395256,0.05066890971721541,0.05303212368821597,0.026435952895938475,0.03636946246895778,0.05779860610430185,0.06288552431306577,0.030561563726668267,0.04838580469438436,0.06568933749899863,0.0768244812945606,0.00837138508371385,0.015260754626291756,0.02563486341424337,0.0365296803652968,0.02883922134102379,0.08107025554754466,0.07686453576864535,0.03636946246895778,0.03284466874949932,0.06669069935111752,0.08263238003685011,0.0007209805335255948,0.0008648423275731717
490,0.01986701914603861,0.04205719778899303,0.05948089401586157,0.06657053592886325,0.014900264359528959,0.0228310502283105,0.027277096851718335,0.03544820956500841,0.03144276215653288,0.05575582792597933,0.06484819354321877,0.06757189778098213,0.01734358727869903,0.022871104702395256,0.05066890971721541,0.05303212368821597,0.026435952895938475,0.03636946246895778,0.05779860610430185,0.06288552431306577,0.030561563726668267,0.04838580469438436,0.06568933749899863,0.0768244812945606,0.00837138508371385,0.015260754626291756,0.02563486341424337,0.0365296803652968,0.02883922134102379,0.08107025554754466,0.07686453576864535,0.03636946246895778,0.03284466874949932,0.06669069935111752,0.08263238003685011,0.0007209805335255948,0.0008768856094587427
491,0.020147400464631898,0.04466073860450212,0.06080269166065849,0.06721140751421933,0.015100536729952735,0.023231594969158054,0.027357205799887846,0.036930225106144354,0.032684450853160296,0.058239205319234155,0.06520868380998157,0.06821276936633822,0.01878554834575022,0.023872466554514138,0.050789073139469676,0.05315228711047024,0.02647600737002323,0.03672995273572058,0.05859969558599695,0.06328606905391332,0.032684450853160296,0.05042858287270688,0.06641031803252423,0.0768244812945606,0.008411439557798606,0.016382279900664903,0.02671633421453176,0.036850116157974844,0.03020107345990547,0.0817511816069855,0.07930785868781542,0.0368901706320596,0.033044941119923094,0.06789233357366017,0.0833533605703757,0.0007209805335255948,0.0008890965989529158
492,0.020147400464631898,0.04466073860450212,0.06080269166065849,0.06721140751421933,0.015100536729952735,0.023231594969158054,0.027357205799887846,0.036930225106144354,0.032684450853160296,0.058239205319234155,0.06520868380998157,0.06821276936633822,0.01878554834575022,0.023872466554514138,0.050789073139469676,0.05315228711047024,0.02647600737002323,0.03672995273572058,0.05859969558599695,0.06328606905391332,0.032684450853160296,0.05042858287270688,0.06641031803252423,0.0768244812945606,0.008411439557798606,0.016382279900664903,0.02671633421453176,0.036850116157974844,0.03020107345990547,0.0817511816069855,0.07930785868781542,0.0368901706320596,0.033044941119923094,0.06789233357366017,0.0833533605703757,0.0007209805335255948,0.0009014776314524918
493,0.020147400464631898,0.04466073860450212,0.06080269166065849,0.06721140751421933,0.015100536729952735,0.023231594969158054,0.027357205799887846,0.036930225106144354,0.032684450853160296,0.058239205319234155,0.06520868380998157,0.06821276936633822,0.01878554834575022,0.023872466554514138,0.050789073139469676,0.05315228711047024,0.02647600737002323,0.03672995273572058,0.05859969558599695,0.06328606905391332,0.032684450853160296,0.05042858287270688,0.06641031803252423,0.0768244812945606,0.008411439557798606,0.016382279900664903,0.02671633421453176,0.036850116157974844,0.03020107345990547,0.0817511816069855,0.07930785868781542,0.0368901706320596,0.033044941119923094,0.06789233357366017,0.0833533605703757,0.0007209805335255948,0.0009140310748756232
494,0.020267563886886164,0.0448610109749259,0.06096290955699751,0.06801249699591444,0.01574140831530882,0.024313065769446446,0.028318513177921972,0.03705038852839862,0.033445485860770646,0.059080349275014016,0.0661699911880157,0.06845309621084675,0.020147400464631898,0.02563486341424337,0.05102939998397821,0.054353921333012895,0.027116878955379314,0.03721060642473764,0.05944083954177681,0.0635664503725066,0.034046302972041975,0.052911960265961705,0.06693102619562605,0.07786589762076424,0.008611711928222382,0.01650244332291917,0.027437314748057356,0.037611151165585194,0.03104221741568533,0.08239205319234158,0.08203156292557878,0.03733076984699191,0.03476728350556757,0.06893374989986381,0.08659777297124088,0.0008411439557798606,0.0009267593301146883
495,0.020267563886886164,0.0448610109749259,0.06096290955699751,0.06801249699591444,0.01574140831530882,0.024313065769446446,0.028318513177921972,0.03705038852839862,0.033445485860770646,0.059080349275014016,0.0661699911880157,0.06845309621084675,0.020147400464631898,0.02563486341424337,0.05102939998397821,0.054353921333012895,0.027116878955379314,0.03721060642473764,0.05944083954177681,0.0635664503725066,0.034046302972041975,0.052911960265961705,0.06693102619562605,0.07786589762076424,0.008611711928222382,0.01650244332291917,0.027437314748057356,0.037611151165585194,0.03104221741568533,0.08239205319234158,0.08203156292557878,0.03733076984699191,0.03476728350556757,0.06893374989986381,0.08659777297124088,0.0008411439557798606,0.0009396648314954692
496,0.020267563886886164,0.0448610109749259,0.06096290955699751,0.06801249699591444,0.01574140831530882,0.024313065769446446,0.028318513177921972,0.03705038852839862,0.033445485860770646,0.059080349275014016,0.0661699911880157,0.06845309621084675,0.020147400464631898,0.02563486341424337,0.05102939998397821,0.054353921333012895,0.027116878955379314,0.03721060642473764,0.05944083954177681,0.0635664503725066,0.034046302972041975,0.052911960265961705,0.06693102619562605,0.07786589762076424,0.008611711928222382,0.01650244332291917,0.027437314748057356,0.037611151165585194,0.03104221741568533,0.08239205319234158,0.08203156292557878,0.03733076984699191,0.03476728350556757,0.06893374989986381,0.08659777297124088,0.0008411439557798606,0.0009527500472427291
497,0.02038772730914043,0.04518144676760394,0.06192421693503164,0.06941440358888087,0.016382279900664903,0.024713610510294,0.028879275815108546,0.03733076984699191,0.03360570375710967,0.06004165665304814,0.06621004566210045,0.07301930625650885,0.020147400464631898,0.02563486341424337,0.05259152447328366,0.055355283185131776,0.02731715132580309,0.03749098774333093,0.05996154770487863,0.0650084114395578,0.035568372987262675,0.05475446607386045,0.06709124409196507,0.07842666025795081,0.0091324200913242,0.017664023071377072,0.027437314748057356,0.03821196827685652,0.031162380837939596,0.08387406873347752,0.08415445005207081,0.03789153248417848,0.03512777377233037,0.07161739966354241,0.08663782744532564,0.0008411439557798606,0.0009660174799522646
498,0.02038772730914043,0.04518144676760394,0.06192421693503164,0.06941440358888087,0.016382279900664903,0.024713610510294,0.028879275815108546,0.03733076984699191,0.03360570375710967,0.06004165665304814,0.06621004566210045,0.07301930625650885,0.020147400464631898,0.02563486341424337,0.05259152447328366,0.055355283185131776,0.02731715132580309,0.03749098774333093,0.05996154770487863,0.0650084114395578,0.035568372987262675,0.05475446607386045,0.06709124409196507,0.07842666025795081,0.0091324200913242,0.017664023071377072,0.027437314748057356,0.03821196827685652,0.031162380837939596,0.08387406873347752,0.08415445005207081,0.03789153248417848,0.03512777377233037,0.07161739966354241,0.08663782744532564,0.0008411439557798606,0.0009794696670695395
499,0.02038772730914043,0.04518144676760394,0.06192421693503164,0.06941440358888087,0.016382279900664903,0.024713610510294,0.028879275815108546,0.03733076984699191,0.03360570375710967,0.06004165665304814,0.06621004566210045,0.07301930625650885,0.020147400464631898,0.02563486341424337,0.05259152447328366,0.055355283185131776,0.02731715132580309,0.03749098774333093,0.05996154770487863,0.0650084114395578,0.035568372987262675,0.05475446607386045,0.06709124409196507,0.07842666025795081,0.0091324200913242,0.017664023071377072,0.027437314748057356,0.03821196827685652,0.031162380837939596,0.08387406873347752,0.08415445005207081,0.03789153248417848,0.03512777377233037,0.07161739966354241,0.08663782744532564,0.0008411439557798606,0.00099310918137498
500,0.02114876231675078,0.0460225907233838,0.06192421693503164,0.0695746214852199,0.01642233437474966,0.02519426419931106,0.02952014740046463,0.03829207722502603,0.03428662981655051,0.06072258271248898,0.06665064487703276,0.07337979652327165,0.020427781783225185,0.026435952895938475,0.05343266842906352,0.05607626371865737,0.027717696066650643,0.039533765921653446,0.06032203797164143,0.06528879275815108,0.03568853640951694,0.05475446607386045,0.06761195225506689,0.07842666025795081,0.009212529039493711,0.0182648401826484,0.028719057918769525,0.038772730914043096,0.03180325242329568,0.08471521268925739,0.08475526716334214,0.038372186173195544,0.03580869983177121,0.07177761755988143,0.08671793639349515,0.0009212529039493711,0.001006938631476027
501,0.02114876231675078,0.0460225907233838,0.06192421693503164,0.0695746214852199,0.01642233437474966,0.02519426419931106,0.02952014740046463,0.03829207722502603,0.03428662981655051,0.06072258271248898,0.06665064487703276,0.07337979652327165,0.020427781783225185,0.026435952895938475,0.05343266842906352,0.05607626371865737,0.027717696066650643,0.039533765921653446,0.06032203797164143,0.06528879275815108,0.03568853640951694,0.05475446607386045,0.06761195225506689,0.07842666025795081,0.009212529039493711,0.0182648401826484,0.028719057918769525,0.038772730914043096,0.03180325242329568,0.08471521268925739,0.08475526716334214,0.038372186173195544,0.03580869983177121,0.07177761755988143,0.08671793639349515,0.0009212529039493711,0.0010209606623060464
502,0.02114876231675078,0.0460225907233838,0.06192421693503164,0.0695746214852199,0.01642233437474966,0.02519426419931106,0.02952014740046463,0.03829207722502603,0.03428662981655051,0.06072258271248898,0.06665064487703276,0.07337979652327165,0.020427781783225185,0.026435952895938475,0.05343266842906352,0.05607626371865737,0.027717696066650643,0.039533765921653446,0.06032203797164143,0.06528879275815108,0.03568853640951694,0.05475446607386045,0.06761195225506689,0.07842666025795081,0.009212529039493711,0.0182648401826484,0.028719057918769525,0.038772730914043096,0.03180325242329568,0.08471521268925739,0.08475526716334214,0.038372186173195544,0.03580869983177121,0.07177761755988143,0.08671793639349515,0.0009212529039493711,0.001035177955630176
503,0.022190178642954417,0.048185532323960584,0.06232476167587919,0.06973483938155892,0.017063205960105743,0.025234318673395817,0.03020107345990547,0.03933349355122967,0.03484739245373708,0.060882800608828,0.06853320515901626,0.07386045021228871,0.021188816790835535,0.02663622526636225,0.05347272290314828,0.056556917407674434,0.02851878554834575,0.04049507329968757,0.0624048706240487,0.06572939197308339,0.035728590883601696,0.055155010814708,0.06777217015140591,0.07866698710245934,0.009693182728510774,0.018465112553072177,0.028719057918769525,0.03885283986221261,0.032283906112312744,0.08815989746054634,0.08491548505968116,0.03973403829207722,0.03628935352078827,0.07285908836016983,0.08683809981574941,0.0009212529039493711,0.0010495932305582276
504,0.022190178642954417,0.048185532323960584,0.06232476167587919,0.06973483938155892,0.017063205960105743,0.025234318673395817,0.03020107345990547,0.03933349355122967,0.03484739245373708,0.060882800608828,0.06853320515901626,0.07386045021228871,0.021188816790835535,0.02663622526636225,0.05347272290314828,0.056556917407674434,0.02851878554834575,0.04049507329968757,0.0624048706240487,0.06572939197308339,0.035728590883601696,0.055155010814708,0.06777217015140591,0.07866698710245934,0.009693182728510774,0.018465112553072177,0.028719057918769525,0.03885283986221261,0.032283906112312744,0.08815989746054634,0.08491548505968116,0.03973403829207722,0.03628935352078827,0.07285908836016983,0.08683809981574941,0.0009212529039493711,0.0010642092440647246
505,0.022790995754225746,0.04862613153889289,0.06384683169109989,0.07165745413762717,0.017103260434190498,0.025394536569734838,0.03112232636385484,0.03973403829207722,0.03520788272049988,0.062124489305455416,0.06853320515901626,0.07430104942722102,0.021268925739005046,0.026676279740447006,0.05407354001441961,0.057237843467115274,0.02867900344468477,0.04061523672194184,0.06308579668348954,0.06657053592886325,0.0365296803652968,0.055715773451894574,0.06917407674437234,0.0791476407914764,0.00973323720259553,0.018505167027156932,0.029159657133701833,0.03901305775855163,0.03292477769766883,0.08876071457181767,0.08587679243771529,0.03977409276616198,0.036930225106144354,0.07301930625650885,0.08755908034927501,0.0009613073780341264,0.0010790287915161836
506,0.022790995754225746,0.04862613153889289,0.06384683169109989,0.07165745413762717,0.017103260434190498,0.025394536569734838,0.03112232636385484,0.03973403829207722,0.03520788272049988,0.062124489305455416,0.06853320515901626,0.07430104942722102,0.021268925739005046,0.026676279740447006,0.05407354001441961,0.057237843467115274,0.02867900344468477,0.04061523672194184,0.06308579668348954,0.06657053592886325,0.0365296803652968,0.055715773451894574,0.06917407674437234,0.0791476407914764,0.00973323720259553,0.018505167027156932,0.029159657133701833,0.03901305775855163,0.03292477769766883,0.08876071457181767,0.08587679243771529,0.03977409276616198,0.036930225106144354,0.07301930625650885,0.08755908034927501,0.0009613073780341264,0.0010940547072057424
507,0.022790995754225746,0.04862613153889289,0.06384683169109989,0.07165745413762717,0.017103260434190498,0.025394536569734838,0.03112232636385484,0.03973403829207722,0.03520788272049988,0.062124489305455416,0.06853320515901626,0.07430104942722102,0.021268925739005046,0.026676279740447006,0.05407354001441961,0.057237843467115274,0.02867900344468477,0.04061523672194184,0.06308579668348954,0.06657053592886325,0.0365296803652968,0.055715773451894574,0.06917407674437234,0.0791476407914764,0.00973323720259553,0.018505167027156932,0.029159657133701833,0.03901305775855163,0.03292477769766883,0.08876071457181767,0.08587679243771529,0.03977409276616198,0.036930225106144354,0.07301930625650885,0.08755908034927501,0.0009613073780341264,0.0011092898648952228
508,0.023151486020988543,0.04958743891692702,0.06448770327645598,0.07241848914523752,0.01742369622686854,0.025674917888328125,0.03144276215653288,0.04041496435151806,0.036169190098534004,0.0627653608908115,0.06877353200352479,0.07606344628695025,0.0213089802130898,0.02707682448129456,0.054273812384843384,0.05795882400064087,0.028799166866939035,0.040655291196026594,0.0642874309060322,0.07081631018184731,0.03672995273572058,0.057478170311623805,0.06917407674437234,0.07946807658415445,0.010093727469358327,0.01870543939758071,0.029199711607786588,0.03905311223263638,0.033205159016262115,0.089361531683089,0.08623728270447809,0.039974365136585754,0.037931586958263236,0.0742209404790515,0.08795962509012256,0.0009613073780341264,0.0011247371783647518
509,0.023151486020988543,0.04958743891692702,0.06448770327645598,0.07241848914523752,0.01742369622686854,0.025674917888328125,0.03144276215653288,0.04041496435151806,0.036169190098534004,0.0627653608908115,0.06877353200352479,0.07606344628695025,0.0213089802130898,0.02707682448129456,0.054273812384843384,0.05795882400064087,0.028799166866939035,0.040655291196026594,0.0642874309060322,0.07081631018184731,0.03672995273572058,0.057478170311623805,0.06917407674437234,0.07946807658415445,0.010093727469358327,0.01870543939758071,0.029199711607786588,0.03905311223263638,0.033205159016262115,0.089361531683089,0.08623728270447809,0.039974365136585754,0.037931586958263236,0.0742209404790515,0.08795962509012256,0.0009613073780341264,0.001140399601970033
510,0.023151486020988543,0.04958743891692702,0.06448770327645598,0.07241848914523752,0.01742369622686854,0.025674917888328125,0.03144276215653288,0.04041496435151806,0.036169190098534004,0.0627653608908115,0.06877353200352479,0.07606344628695025,0.0213089802130898,0.02707682448129456,0.054273812384843384,0.05795882400064087,0.028799166866939035,0.040655291196026594,0.0642874309060322,0.07081631018184731,0.03672995273572058,0.057478170311623805,0.06917407674437234,0.07946807658415445,0.010093727469358327,0.01870543939758071,0.029199711607786588,0.03905311223263638,0.033205159016262115,0.089361531683089,0.08623728270447809,0.039974365136585754,0.037931586958263236,0.0742209404790515,0.08795962509012256,0.0009613073780341264,0.0011562801312073752
511,0.0231915404950733,0.04982776576143555,0.0650084114395578,0.07329968757510213,0.017704077545461827,0.02699671553312505,0.03284466874949932,0.04041496435151806,0.03656973483938156,0.06332612352799807,0.06909396779620283,0.07622366418328927,0.021949851798445885,0.027717696066650643,0.05463430265160618,0.05928062164543779,0.029039493711447567,0.042858287270688133,0.06552911960265961,0.07121685492269486,0.03677000720980533,0.05827925979331891,0.07021549307057598,0.0802291115917648,0.010173836417527837,0.01910598413842826,0.029319875030040854,0.03949371144756869,0.033285267964431625,0.09180485460225907,0.08655771849715613,0.04125610830729792,0.03813185932868701,0.07438115837539053,0.08795962509012256,0.0011215252743731474,0.0011723818032865986
512,0.0231915404950733,0.04982776576143555,0.0650084114395578,0.07329968757510213,0.017704077545461827,0.02699671553312505,0.03284466874949932,0.04041496435151806,0.03656973483938156,0.06332612352799807,0.06909396779620283,0.07622366418328927,0.021949851798445885,0.027717696066650643,0.05463430265160618,0.05928062164543779,0.029039493711447567,0.042858287270688133,0.06552911960265961,0.07121685492269486,0.03677000720980533,0.05827925979331891,0.07021549307057598,0.0802291115917648,0.010173836417527837,0.01910598413842826,0.029319875030040854,0.03949371144756869,0.033285267964431625,0.09180485460225907,0.08655771849715613,0.04125610830729792,0.03813185932868701,0.07438115837539053,0.08795962509012256,0.0011215252743731474,0.0011887076977119032
513,0.023912521028598893,0.05050869182087639,0.06645037250660898,0.0734198509973564,0.017744132019546582,0.028638948970600014,0.03332532243851638,0.04053512777377233,0.036850116157974844,0.06388688616518465,0.0695746214852199,0.07650404550188256,0.022190178642954417,0.0277577505407354,0.05507490186653849,0.05980132980853961,0.029199711607786588,0.04305855964111191,0.06568933749899863,0.07129696387086437,0.0368901706320596,0.05924056717135304,0.07101658255227108,0.08050949291035808,0.0106544901065449,0.019386365457021548,0.029480092926379875,0.04025474645517904,0.03364575823119442,0.09180485460225907,0.08799967956420732,0.04189697989265401,0.0384122406472803,0.07558279259793318,0.08928142273491949,0.001201634222542658,0.0012052609368708425
514,0.023912521028598893,0.05050869182087639,0.06645037250660898,0.0734198509973564,0.017744132019546582,0.028638948970600014,0.03332532243851638,0.04053512777377233,0.036850116157974844,0.06388688616518465,0.0695746214852199,0.07650404550188256,0.022190178642954417,0.0277577505407354,0.05507490186653849,0.05980132980853961,0.029199711607786588,0.04305855964111191,0.06568933749899863,0.07129696387086437,0.0368901706320596,0.05924056717135304,0.07101658255227108,0.08050949291035808,0.0106544901065449,0.019386365457021548,0.029480092926379875,0.04025474645517904,0.03364575823119442,0.09180485460225907,0.08799967956420732,0.04189697989265401,0.0384122406472803,0.07558279259793318,0.08928142273491949,0.001201634222542658,0.0012220446866314887
515,0.02403268445085316,0.05151005367299527,0.06649042698069374,0.07454137627172955,0.017864295441800848,0.028879275815108546,0.03356564928302491,0.04085556356645037,0.03733076984699191,0.06512857486181206,0.06993511175198269,0.07710486261315389,0.022350396539293438,0.027797805014820154,0.05507490186653849,0.06020187454938716,0.030080910037651204,0.043859649122807015,0.06576944644716815,0.07221821677481374,0.03729071537290715,0.060882800608828,0.07149723624128815,0.08163101818473123,0.011175198269646719,0.019746855723784346,0.029480092926379875,0.04033485540334855,0.03428662981655051,0.09220539934310662,0.08932147720900424,0.0426179604261796,0.03865256749178883,0.07558279259793318,0.09000240326844508,0.001201634222542658,0.0012390621569479156
516,0.02403268445085316,0.05151005367299527,0.06649042698069374,0.07454137627172955,0.017864295441800848,0.028879275815108546,0.03356564928302491,0.04085556356645037,0.03733076984699191,0.06512857486181206,0.06993511175198269,0.07710486261315389,0.022350396539293438,0.027797805014820154,0.05507490186653849,0.06020187454938716,0.030080910037651204,0.043859649122807015,0.06576944644716815,0.07221821677481374,0.03729071537290715,0.060882800608828,0.07149723624128815,0.08163101818473123,0.011175198269646719,0.019746855723784346,0.029480092926379875,0.04033485540334855,0.03428662981655051,0.09220539934310662,0.08932147720900424,0.0426179604261796,0.03865256749178883,0.07558279259793318,0.09000240326844508,0.001201634222542658,0.00125631660247412
517,0.02403268445085316,0.05151005367299527,0.06649042698069374,0.07454137627172955,0.017864295441800848,0.028879275815108546,0.03356564928302491,0.04085556356645037,0.03733076984699191,0.06512857486181206,0.06993511175198269,0.07710486261315389,0.022350396539293438,0.027797805014820154,0.05507490186653849,0.06020187454938716,0.030080910037651204,0.043859649122807015,0.06576944644716815,0.07221821677481374,0.03729071537290715,0.060882800608828,0.07149723624128815,0.08163101818473123,0.011175198269646719,0.019746855723784346,0.029480092926379875,0.04033485540334855,0.03428662981655051,0.09220539934310662,0.08932147720900424,0.0426179604261796,0.03865256749178883,0.07558279259793318,0.09000240326844508,0.001201634222542658,0.0012738113231864784
518,0.02487382840663302,0.05227108868060562,0.06649042698069374,0.07594328286469598,0.01834494913081791,0.028959384763278057,0.03452695666105904,0.040895618040535126,0.03741087879516142,0.06552911960265961,0.07021549307057598,0.0776255707762557,0.022390451013378193,0.02875911239285428,0.05507490186653849,0.060522310342065205,0.030761836097092043,0.045982536249299044,0.06576944644716815,0.07229832572298325,0.03829207722502603,0.06096290955699751,0.07209805335255948,0.08207161739966354,0.011375470640070495,0.02098854442041176,0.029760474244973162,0.04057518224785708,0.03560842746134743,0.09236561723944564,0.08976207642393655,0.0426179604261796,0.03885283986221261,0.0757430104942722,0.09000240326844508,0.001201634222542658,0.001291549665014884
519,0.02487382840663302,0.05227108868060562,0.06649042698069374,0.07594328286469598,0.01834494913081791,0.028959384763278057,0.03452695666105904,0.040895618040535126,0.03741087879516142,0.06552911960265961,0.07021549307057598,0.0776255707762557,0.022390451013378193,0.02875911239285428,0.05507490186653849,0.060522310342065205,0.030761836097092043,0.045982536249299044,0.06576944644716815,0.07229832572298325,0.03829207722502603,0.06096290955699751,0.07209805335255948,0.08207161739966354,0.011375470640070495,0.02098854442041176,0.029760474244973162,0.04057518224785708,0.03560842746134743,0.09236561723944564,0.08976207642393655,0.0426179604261796,0.03885283986221261,0.0757430104942722,0.09000240326844508,0.001201634222542658,0.0013095350204826676
520,0.025074100777056796,0.05279179684370744,0.06681086277337178,0.07598333733878074,0.01834494913081791,0.029560201874549386,0.034727229031482815,0.04133621725546743,0.03765120563966995,0.06592966434350717,0.07061603781142353,0.0776255707762557,0.022390451013378193,0.029560201874549386,0.05591604582231835,0.060682528238404226,0.031162380837939596,0.045982536249299044,0.0669710806697108,0.07293919730833934,0.038532404069534565,0.06096290955699751,0.07237843467115276,0.08207161739966354,0.011375470640070495,0.021589361531683088,0.029920692141312183,0.04061523672194184,0.03749098774333093,0.0928462709284627,0.09064327485380116,0.04409997596731555,0.0395738203957382,0.07594328286469598,0.09056316590563165,0.0013217976447969237,0.001327770829355429
521,0.025074100777056796,0.05279179684370744,0.06681086277337178,0.07598333733878074,0.01834494913081791,0.029560201874549386,0.034727229031482815,0.04133621725546743,0.03765120563966995,0.06592966434350717,0.07061603781142353,0.0776255707762557,0.022390451013378193,0.029560201874549386,0.05591604582231835,0.060682528238404226,0.031162380837939596,0.045982536249299044,0.0669710806697108,0.07293919730833934,0.038532404069534565,0.06096290955699751,0.07237843467115276,0.08207161739966354,0.011375470640070495,0.021589361531683088,0.029920692141312183,0.04061523672194184,0.03749098774333093,0.0928462709284627,0.09064327485380116,0.04409997596731555,0.0395738203957382,0.07594328286469598,0.09056316590563165,0.0013217976447969237,0.0013462605792989096
522,0.025234318673395817,0.05423375791075863,0.06745173435872787,0.07670431787230633,0.018585275975326443,0.029720419770888407,0.034887446927821836,0.04137627172955219,0.03933349355122967,0.06621004566210045,0.07197788993030521,0.07814627893935752,0.022470559961547704,0.0308018905711768,0.056036209244572616,0.061043018505167024,0.03248417848273652,0.04734438836818072,0.06817271489225346,0.0730593607305936,0.03909316670672114,0.06140350877192982,0.07253865256749178,0.08215172634783305,0.01141552511415525,0.022110069694784906,0.030641672674837778,0.040655291196026594,0.037611151165585194,0.09404790515100536,0.09208523592085235,0.0445005207081631,0.04101578146278939,0.07706480813906913,0.09144436433549627,0.0013217976447969237,0.0013650078065460137
523,0.025234318673395817,0.05423375791075863,0.06745173435872787,0.07670431787230633,0.018585275975326443,0.029720419770888407,0.034887446927821836,0.04137627172955219,0.03933349355122967,0.06621004566210045,0.07197788993030521,0.07814627893935752,0.022470559961547704,0.0308018905711768,0.056036209244572616,0.061043018505167024,0.03248417848273652,0.04734438836818072,0.06817271489225346,0.0730593607305936,0.03909316670672114,0.06140350877192982,0.07253865256749178,0.08215172634783305,0.01141552511415525,0.022110069694784906,0.030641672674837778,0.040655291196026594,0.037611151165585194,0.09404790515100536,0.09208523592085235,0.0445005207081631,0.04101578146278939,0.07706480813906913,0.09144436433549627,0.0013217976447969237,0.0013840160965731317
524,0.02579508131058239,0.054273812384843384,0.06929424016662661,0.07974845790274773,0.018745493871665464,0.03004085556356645,0.03576864535768645,0.041496435151806454,0.03981414724024673,0.06685091724745654,0.07209805335255948,0.07966834895457822,0.02327164944324281,0.03096210846751582,0.05623648161499639,0.061043018505167024,0.033285267964431625,0.047584715212689255,0.06905391332211808,0.07321957862693262,0.03925338460306016,0.06164383561643835,0.07253865256749178,0.08351357846671473,0.011695906432748537,0.022550668909717214,0.030681727148922533,0.040815509092365615,0.037851478010093725,0.09440839541776816,0.09224545381719138,0.044540575182247855,0.04113594488504366,0.07850676920612032,0.09180485460225907,0.001361852118881679,0.0014032890847858733
525,0.02579508131058239,0.054273812384843384,0.06929424016662661,0.07974845790274773,0.018745493871665464,0.03004085556356645,0.03576864535768645,0.041496435151806454,0.03981414724024673,0.06685091724745654,0.07209805335255948,0.07966834895457822,0.02327164944324281,0.03096210846751582,0.05623648161499639,0.061043018505167024,0.033285267964431625,0.047584715212689255,0.06905391332211808,0.07321957862693262,0.03925338460306016,0.06164383561643835,0.07253865256749178,0.08351357846671473,0.011695906432748537,0.022550668909717214,0.030681727148922533,0.040815509092365615,0.037851478010093725,0.09440839541776816,0.09224545381719138,0.044540575182247855,0.04113594488504366,0.07850676920612032,0.09180485460225907,0.001361852118881679,0.001422830457214352
526,0.026355843947768964,0.05439397580709765,0.06969478490747416,0.08070976528078186,0.019346310982936793,0.030481454778498757,0.03588880877994072,0.041496435151806454,0.04185692541856925,0.06685091724745654,0.07229832572298325,0.08091003765120564,0.02343186733958183,0.03204357926780421,0.057478170311623805,0.0612432908755908,0.033365376912601136,0.047664824160858765,0.06925418569254185,0.07426099495313626,0.039293439077144915,0.062044380357285905,0.07337979652327165,0.08355363294079948,0.01201634222542658,0.022550668909717214,0.03120243531202435,0.04085556356645037,0.037851478010093725,0.09444844989185291,0.09324681566931026,0.04482095650084114,0.04129616278138268,0.07910758631739165,0.0920451814467676,0.001361852118881679,0.0014426439512181574
527,0.026355843947768964,0.05439397580709765,0.06969478490747416,0.08070976528078186,0.019346310982936793,0.030481454778498757,0.03588880877994072,0.041496435151806454,0.04185692541856925,0.06685091724745654,0.07229832572298325,0.08091003765120564,0.02343186733958183,0.03204357926780421,0.057478170311623805,0.0612432908755908,0.033365376912601136,0.047664824160858765,0.06925418569254185,0.07426099495313626,0.039293439077144915,0.062044380357285905,0.07337979652327165,0.08355363294079948,0.01201634222542658,0.022550668909717214,0.03120243531202435,0.04085556356645037,0.037851478010093725,0.09444844989185291,0.09324681566931026,0.04482095650084114,0.04129616278138268,0.07910758631739165,0.0920451814467676,0.001361852118881679,0.00146273335620113
528,0.027116878955379314,0.05455419370343667,0.07033565649283025,0.08074981975486661,0.01970680124969959,0.030641672674837778,0.03612913562444925,0.04161659857406072,0.04205719778899303,0.06741167988464311,0.07289914283425458,0.08115036449571417,0.023471921813666585,0.03212368821597372,0.058759913482335974,0.0612432908755908,0.0334855403348554,0.04794520547945205,0.06933429464071136,0.07526235680525514,0.03985420171433149,0.06228470720179444,0.07382039573820395,0.08491548505968116,0.0121765601217656,0.023311703917327564,0.031242489786109107,0.0410958904109589,0.0384122406472803,0.09480894015861571,0.0935672514619883,0.045381719138027715,0.0414563806777217,0.07946807658415445,0.09280621645437795,0.0014019065929664343,0.0014831025143361043
529,0.027116878955379314,0.05455419370343667,0.07033565649283025,0.08074981975486661,0.01970680124969959,0.030641672674837778,0.03612913562444925,0.04161659857406072,0.04205719778899303,0.06741167988464311,0.07289914283425458,0.08115036449571417,0.023471921813666585,0.03212368821597372,0.058759913482335974,0.0612432908755908,0.0334855403348554,0.04794520547945205,0.06933429464071136,0.07526235680525514,0.03985420171433149,0.06228470720179444,0.07382039573820395,0.08491548505968116,0.0121765601217656,0.023311703917327564,0.031242489786109107,0.0410958904109589,0.0384122406472803,0.09480894015861571,0.0935672514619883,0.045381719138027715,0.0414563806777217,0.07946807658415445,0.09280621645437795,0.0014019065929664343,0.0015037553212997384
530,0.0277577505407354,0.054594248177521426,0.07085636465593206,0.08082992870303612,0.019826964671953856,0.030721781623007288,0.03697027958022911,0.042858287270688133,0.04265801490026436,0.06741167988464311,0.07317952415284787,0.08167107265881599,0.02367219418409036,0.03360570375710967,0.059080349275014016,0.0612432908755908,0.03368581270527918,0.04814547784987583,0.0695746214852199,0.07582311944244172,0.03985420171433149,0.0624048706240487,0.07402066810862773,0.0851558119041897,0.012256669069935111,0.023712248658175117,0.03140270768244813,0.04125610830729792,0.03897300328446687,0.09484899463270047,0.09372746935832732,0.04558199150845149,0.041496435151806454,0.07974845790274773,0.09388768725466634,0.0014019065929664343,0.0015246957270175728
531,0.0277577505407354,0.054594248177521426,0.07085636465593206,0.08082992870303612,0.019826964671953856,0.030721781623007288,0.03697027958022911,0.042858287270688133,0.04265801490026436,0.06741167988464311,0.07317952415284787,0.08167107265881599,0.02367219418409036,0.03360570375710967,0.059080349275014016,0.0612432908755908,0.03368581270527918,0.04814547784987583,0.0695746214852199,0.07582311944244172,0.03985420171433149,0.0624048706240487,0.07402066810862773,0.0851558119041897,0.012256669069935111,0.023712248658175117,0.03140270768244813,0.04125610830729792,0.03897300328446687,0.09484899463270047,0.09372746935832732,0.04558199150845149,0.041496435151806454,0.07974845790274773,0.09388768725466634,0.0014019065929664343,0.001545927736419477
532,0.0277577505407354,0.05547544660738604,0.07093647360410157,0.08147080028839221,0.02054794520547945,0.03088199951934631,0.03745093326924617,0.0433389409597052,0.04357926780421373,0.06913402227028759,0.07337979652327165,0.08187134502923976,0.02367219418409036,0.03448690218697428,0.059080349275014016,0.06184410798686213,0.03400624849795722,0.04886645838340142,0.06969478490747416,0.07606344628695025,0.04001441961067051,0.06296563326123528,0.07438115837539053,0.08583673796363053,0.012817431707121685,0.023872466554514138,0.03144276215653288,0.04133621725546743,0.03941360249939918,0.09528959384763278,0.09721220860370103,0.04558199150845149,0.04169670752223023,0.07990867579908675,0.09420812304734438,0.0014820155411359448,0.001567455410205595
533,0.0277577505407354,0.05547544660738604,0.07093647360410157,0.08147080028839221,0.02054794520547945,0.03088199951934631,0.03745093326924617,0.0433389409597052,0.04357926780421373,0.06913402227028759,0.07337979652327165,0.08187134502923976,0.02367219418409036,0.03448690218697428,0.059080349275014016,0.06184410798686213,0.03400624849795722,0.04886645838340142,0.06969478490747416,0.07606344628695025,0.04001441961067051,0.06296563326123528,0.07438115837539053,0.08583673796363053,0.012817431707121685,0.023872466554514138,0.03144276215653288,0.04133621725546743,0.03941360249939918,0.09528959384763278,0.09721220860370103,0.04558199150845149,0.04169670752223023,0.07990867579908675,0.09420812304734438,0.0014820155411359448,0.001589282865622978
534,0.027877913962989664,0.05547544660738604,0.07101658255227108,0.08267243451093487,0.020748217575903227,0.03144276215653288,0.03745093326924617,0.04426019386365457,0.04562204598253625,0.07017543859649122,0.07337979652327165,0.0821917808219178,0.024713610510294,0.0350076103500761,0.059080349275014016,0.062044380357285905,0.034126411920211486,0.04890651285748618,0.06969478490747416,0.07634382760554353,0.04045501882560282,0.06316590563165905,0.07582311944244172,0.0863975006008171,0.013017704077545461,0.023992629976768404,0.03212368821597372,0.041576544099975965,0.03941360249939918,0.09597051990707361,0.0981334615076504,0.046142754145638065,0.04185692541856925,0.0803092205399343,0.09520948489946326,0.0016021789633902106,0.0016114142772530198
535,0.027877913962989664,0.05547544660738604,0.07101658255227108,0.08267243451093487,0.020748217575903227,0.03144276215653288,0.03745093326924617,0.04426019386365457,0.04562204598253625,0.07017543859649122,0.07337979652327165,0.0821917808219178,0.024713610510294,0.0350076103500761,0.059080349275014016,0.062044380357285905,0.034126411920211486,0.04890651285748618,0.06969478490747416,0.07634382760554353,0.04045501882560282,0.06316590563165905,0.07582311944244172,0.0863975006008171,0.013017704077545461,0.023992629976768404,0.03212368821597372,0.041576544099975965,0.03941360249939918,0.09597051990707361,0.0981334615076504,0.046142754145638065,0.04185692541856925,0.0803092205399343,0.09520948489946326,0.0016021789633902106,0.001633853877809862
536,0.02791796843707442,0.0555155010814708,0.07145718176720339,0.08319314267403669,0.020828326524072738,0.031683089001041415,0.037771369061924215,0.04506128334534967,0.04578226387887527,0.07065609228550829,0.0749419210125771,0.08235199871825682,0.024753664984378754,0.03580869983177121,0.05940078506769206,0.062204598253624926,0.03444684771288953,0.0490667307538252,0.06989505727789794,0.0771849715613234,0.04061523672194184,0.06316590563165905,0.07586317391652647,0.08655771849715613,0.013137867499799727,0.024152847873107425,0.033125050068092604,0.04237763358167107,0.03949371144756869,0.09597051990707361,0.0981334615076504,0.04650324441240086,0.04185692541856925,0.08195145397740927,0.0954498117439718,0.0016021789633902106,0.0016566059589499134
537,0.028318513177921972,0.05559561002964031,0.07169750861171192,0.08339341504446046,0.020948489946327004,0.03172314347512617,0.038011695906432746,0.04506128334534967,0.04610269967155331,0.07081631018184731,0.07518224785708563,0.08283265240727389,0.024833773932548264,0.03672995273572058,0.060442201393895695,0.06232476167587919,0.03444684771288953,0.04954738444284226,0.07009532964832171,0.07786589762076424,0.04197708884082352,0.06420732195786269,0.07622366418328927,0.08771929824561403,0.013137867499799727,0.024673556036209243,0.03340543138668589,0.04245774252984058,0.03949371144756869,0.09645117359609068,0.09941520467836257,0.046663462308739884,0.042497797003925336,0.08315308819995193,0.09565008411439557,0.0016422334374749659,0.001679674872092653
538,0.028318513177921972,0.05559561002964031,0.07169750861171192,0.08339341504446046,0.020948489946327004,0.03172314347512617,0.038011695906432746,0.04506128334534967,0.04610269967155331,0.07081631018184731,0.07518224785708563,0.08283265240727389,0.024833773932548264,0.03672995273572058,0.060442201393895695,0.06232476167587919,0.03444684771288953,0.04954738444284226,0.07009532964832171,0.07786589762076424,0.04197708884082352,0.06420732195786269,0.07622366418328927,0.08771929824561403,0.013137867499799727,0.024673556036209243,0.03340543138668589,0.04245774252984058,0.03949371144756869,0.09645117359609068,0.09941520467836257,0.046663462308739884,0.042497797003925336,0.08315308819995193,0.09565008411439557,0.0016422334374749659,0.0017030650292528442
539,0.028398622126091483,0.05563566450372506,0.07177761755988143,0.08339341504446046,0.0213089802130898,0.031923415845549946,0.0384122406472803,0.04518144676760394,0.04634302651606184,0.07101658255227108,0.07582311944244172,0.08299287030361291,0.024833773932548264,0.03697027958022911,0.06064247376431947,0.06232476167587919,0.03460706560922855,0.05038852839862212,0.070375710966915,0.07882720499879836,0.04209725226307778,0.06536890170632059,0.07674437234639109,0.0879195706160378,0.013177921973884482,0.02631578947368421,0.0338460306016182,0.04253785147801009,0.04045501882560282,0.09649122807017543,0.09989585836737963,0.047504606264519744,0.04269806937434911,0.08347352399262997,0.09593046543298886,0.0016422334374749659,0.0017267809038843558
540,0.028398622126091483,0.05563566450372506,0.07177761755988143,0.08339341504446046,0.0213089802130898,0.031923415845549946,0.0384122406472803,0.04518144676760394,0.04634302651606184,0.07101658255227108,0.07582311944244172,0.08299287030361291,0.024833773932548264,0.03697027958022911,0.06064247376431947,0.06232476167587919,0.03460706560922855,0.05038852839862212,0.070375710966915,0.07882720499879836,0.04209725226307778,0.06536890170632059,0.07674437234639109,0.0879195706160378,0.013177921973884482,0.02631578947368421,0.0338460306016182,0.04253785147801009,0.04045501882560282,0.09649122807017543,0.09989585836737963,0.047504606264519744,0.04269806937434911,0.08347352399262997,0.09593046543298886,0.0016422334374749659,0.001750827031735725
541,0.029480092926379875,0.05583593687414884,0.07273892493791556,0.08339341504446046,0.0213089802130898,0.0323239605863975,0.03849234959544981,0.04534166466394296,0.04654329888648562,0.0711768004486101,0.076103500761035,0.0833533605703757,0.025074100777056796,0.0384122406472803,0.06108307297925178,0.06300568773532003,0.034727229031482815,0.05239125210285989,0.07125690939677962,0.07966834895457822,0.04257790595209485,0.06600977329167668,0.07694464471681486,0.08848033325322438,0.013217976447969237,0.026596170792277496,0.033966194023872465,0.04253785147801009,0.04045501882560282,0.09917487783385404,0.10009613073780341,0.04762476968677401,0.043258832011535686,0.08451494031883361,0.09649122807017543,0.0016822879115597211,0.0017752080117176341
542,0.02968036529680365,0.05615637266682688,0.07325963310101738,0.08399423215573179,0.0213089802130898,0.03332532243851638,0.03909316670672114,0.046062645197468555,0.046823680205078905,0.0715372907153729,0.076103500761035,0.0833533605703757,0.02511415525114155,0.038452295121365054,0.06116318192742129,0.06320596010574381,0.03504766482416086,0.052831851317792194,0.07133701834494913,0.079868621325002,0.043859649122807015,0.06645037250660898,0.07710486261315389,0.08976207642393655,0.014740046463189937,0.026676279740447006,0.03492750140190659,0.04277817832251862,0.04057518224785708,0.09925498678202355,0.10009613073780341,0.048946567331570934,0.04349915885604422,0.08511575743010494,0.0969718817591925,0.0016822879115597211,0.0017999285067824763
543,0.02968036529680365,0.05615637266682688,0.07325963310101738,0.08399423215573179,0.0213089802130898,0.03332532243851638,0.03909316670672114,0.046062645197468555,0.046823680205078905,0.0715372907153729,0.076103500761035,0.0833533605703757,0.02511415525114155,0.038452295121365054,0.06116318192742129,0.06320596010574381,0.03504766482416086,0.052831851317792194,0.07133701834494913,0.079868621325002,0.043859649122807015,0.06645037250660898,0.07710486261315389,0.08976207642393655,0.014740046463189937,0.026676279740447006,0.03492750140190659,0.04277817832251862,0.04057518224785708,0.09925498678202355,0.10009613073780341,0.048946567331570934,0.04349915885604422,0.08511575743010494,0.0969718817591925,0.0016822879115597211,0.0018249932448161524
544,0.03012096451173596,0.0566770808299287,0.07366017784186493,0.08415445005207081,0.021349034687174556,0.03340543138668589,0.03985420171433149,0.046142754145638065,0.04730433389409597,0.07185772650805095,0.07626371865737402,0.08391412320756228,0.025314427621565327,0.039213330128975404,0.062124489305455416,0.06320596010574381,0.03504766482416086,0.053833213169911076,0.07133701834494913,0.07990867579908675,0.04422013938956981,0.06717135304013458,0.07778578867259472,0.09036289353520788,0.014740046463189937,0.02707682448129456,0.03568853640951694,0.043018505167027155,0.04057518224785708,0.09997596731554914,0.10025634863414243,0.049347112072418486,0.04418008491548506,0.08531602980052871,0.0974124809741248,0.0016822879115597211,0.0018504070195423021
545,0.03012096451173596,0.0566770808299287,0.07366017784186493,0.08415445005207081,0.021349034687174556,0.03340543138668589,0.03985420171433149,0.046142754145638065,0.04730433389409597,0.07185772650805095,0.07626371865737402,0.08391412320756228,0.025314427621565327,0.039213330128975404,0.062124489305455416,0.06320596010574381,0.03504766482416086,0.053833213169911076,0.07133701834494913,0.07990867579908675,0.04422013938956981,0.06717135304013458,0.07778578867259472,0.09036289353520788,0.014740046463189937,0.02707682448129456,0.03568853640951694,0.043018505167027155,0.04057518224785708,0.09997596731554914,0.10025634863414243,0.049347112072418486,0.04418008491548506,0.08531602980052871,0.0974124809741248,0.0016822879115597211,0.0018761746914391214
546,0.030521509252583512,0.05695746214852199,0.07386045021228871,0.08447488584474885,0.02138908916125931,0.0334855403348554,0.04017463750700953,0.046302972041977086,0.047584715212689255,0.07281903388608507,0.07730513498357766,0.0847953216374269,0.025354482095650083,0.039213330128975404,0.06236481614996395,0.06324601457982856,0.03520788272049988,0.05407354001441961,0.07133701834494913,0.08018905711768004,0.044780902026756386,0.06993511175198269,0.0779860610430185,0.09112392854281823,0.014820155411359448,0.02715693342946407,0.03620924457261876,0.043619322278298484,0.04069534567011135,0.10077705679724425,0.10105743811583753,0.049347112072418486,0.04498117439718016,0.08535608427461347,0.09785308018905711,0.0017223423856444764,0.0019023011886689439
547,0.031242489786109107,0.05904029480092926,0.07478170311623808,0.08463510374108787,0.021469198109428822,0.037010334054313865,0.041496435151806454,0.04670351678282464,0.047664824160858765,0.07297925178242409,0.07774573419850997,0.08587679243771529,0.02563486341424337,0.03941360249939918,0.0627653608908115,0.0634863414243371,0.03568853640951694,0.05411359448850436,0.07217816230072899,0.08062965633261235,0.044780902026756386,0.06997516622606745,0.07806616999118801,0.09112392854281823,0.015180645678122245,0.027357205799887846,0.036329407994873025,0.04418008491548506,0.040815509092365615,0.10097732916766802,0.10105743811583753,0.05006809260594408,0.045221501241688694,0.08611711928222382,0.09861411519666746,0.0017223423856444764,0.0019287915080207778
548,0.031242489786109107,0.05904029480092926,0.07478170311623808,0.08463510374108787,0.021469198109428822,0.037010334054313865,0.041496435151806454,0.04670351678282464,0.047664824160858765,0.07297925178242409,0.07774573419850997,0.08587679243771529,0.02563486341424337,0.03941360249939918,0.0627653608908115,0.0634863414243371,0.03568853640951694,0.05411359448850436,0.07217816230072899,0.08062965633261235,0.044780902026756386,0.06997516622606745,0.07806616999118801,0.09112392854281823,0.015180645678122245,0.027357205799887846,0.036329407994873025,0.04418008491548506,0.040815509092365615,0.10097732916766802,0.10105743811583753,0.05006809260594408,0.045221501241688694,0.08611711928222382,0.09861411519666746,0.0017223423856444764,0.001955650715865949
549,0.03332532243851638,0.05944083954177681,0.07482175759032283,0.08499559400785067,0.021549307057598333,0.03765120563966995,0.04161659857406072,0.04678362573099415,0.047664824160858765,0.07297925178242409,0.07866698710245934,0.08615717375630857,0.025674917888328125,0.03961387486982296,0.06280541536489626,0.06384683169109989,0.036169190098534004,0.05423375791075863,0.07245854361932227,0.08078987422895137,0.04502122887126492,0.07013538412240647,0.07814627893935752,0.09120403749098774,0.015541135944885043,0.027637587118481133,0.036489625891212046,0.044700793078586876,0.04093567251461988,0.10277978050148201,0.10181847312344788,0.050468637346791634,0.045381719138027715,0.0866778819194104,0.09877433309300648,0.0017223423856444764,0.001982883949127071
550,0.03372586717936393,0.06004165665304814,0.0749419210125771,0.08575662901546102,0.021709524953937354,0.03817191380277177,0.04201714331490827,0.046823680205078905,0.049106785227909955,0.07506208443483137,0.0795081310582392,0.08627733717856284,0.0258751902587519,0.039934310662501,0.06288552431306577,0.06404710406152367,0.03628935352078827,0.055195065288792755,0.07277897941200032,0.08123047344388368,0.04506128334534967,0.07137707281903388,0.07814627893935752,0.09120403749098774,0.015621244893054553,0.028719057918769525,0.036930225106144354,0.045221501241688694,0.04193703436673876,0.10338059761275334,0.10225907233838019,0.050869182087639186,0.04618280861972282,0.08719859008251221,0.10033645758231194,0.0017223423856444764,0.0020104964162604992
551,0.033966194023872465,0.06020187454938716,0.07578306496835696,0.08647760954898662,0.022110069694784906,0.03873267643995834,0.04237763358167107,0.04710406152367219,0.04950732996875751,0.07510213890891612,0.07970840342866298,0.08775935271969879,0.02647600737002323,0.04057518224785708,0.06288552431306577,0.06424737643194744,0.037010334054313865,0.05523511976287751,0.07309941520467836,0.08191139950332452,0.04562204598253625,0.07209805335255948,0.07850676920612032,0.09156452775775054,0.015621244893054553,0.028879275815108546,0.03789153248417848,0.045221501241688694,0.04237763358167107,0.10378114235360089,0.10326043419049907,0.05118961788031723,0.04634302651606184,0.08763918929744452,0.1003765120563967,0.001802451333813987,0.002038493398252462
552,0.033966194023872465,0.06020187454938716,0.07578306496835696,0.08647760954898662,0.022110069694784906,0.03873267643995834,0.04237763358167107,0.04710406152367219,0.04950732996875751,0.07510213890891612,0.07970840342866298,0.08775935271969879,0.02647600737002323,0.04057518224785708,0.06288552431306577,0.06424737643194744,0.037010334054313865,0.05523511976287751,0.07309941520467836,0.08191139950332452,0.04562204598253625,0.07209805335255948,0.07850676920612032,0.09156452775775054,0.015621244893054553,0.028879275815108546,0.03789153248417848,0.045221501241688694,0.04237763358167107,0.10378114235360089,0.10326043419049907,0.05118961788031723,0.04634302651606184,0.08763918929744452,0.1003765120563967,0.001802451333813987,0.002066880249629082
553,0.034887446927821836,0.06048225586798045,0.07626371865737402,0.08699831771208844,0.022110069694784906,0.03873267643995834,0.043779540174637505,0.04714411599775695,0.04950732996875751,0.07654409997596731,0.08054954738444284,0.08832011535688536,0.027116878955379314,0.04077545461828086,0.06340623247616758,0.06440759432828647,0.03753104221741568,0.05539533765921653,0.07309941520467836,0.0821116718737483,0.04570215493070576,0.07233838019706801,0.07874709605062885,0.09176480012817431,0.015781462789393574,0.0289193302891933,0.038011695906432746,0.045221501241688694,0.043258832011535686,0.10474244973163502,0.10418168709444844,0.051389890250741005,0.04662340783465513,0.0881999519346311,0.100817111271329,0.001802451333813987,0.002095662399480433
554,0.036249299046703515,0.060602419290234716,0.07642393655371305,0.08719859008251221,0.022310342065208683,0.03885283986221261,0.043939758070976526,0.04770487863494352,0.04990787470960506,0.07786589762076424,0.08074981975486661,0.08832011535688536,0.027277096851718335,0.04085556356645037,0.06388688616518465,0.06452775775054073,0.037771369061924215,0.05575582792597933,0.07309941520467836,0.08247216214051109,0.04634302651606184,0.07293919730833934,0.07998878474725626,0.09260594408395417,0.016141953056156372,0.029800528719057917,0.0380517503805175,0.04542177361211247,0.04353921333012897,0.1053833213169911,0.10450212288712649,0.05203076183609709,0.04722422494592646,0.08876071457181767,0.1011776015380918,0.001802451333813987,0.0021248453524988827
555,0.036249299046703515,0.060602419290234716,0.07642393655371305,0.08719859008251221,0.022310342065208683,0.03885283986221261,0.043939758070976526,0.04770487863494352,0.04990787470960506,0.07786589762076424,0.08074981975486661,0.08832011535688536,0.027277096851718335,0.04085556356645037,0.06388688616518465,0.06452775775054073,0.037771369061924215,0.05575582792597933,0.07309941520467836,0.08247216214051109,0.04634302651606184,0.07293919730833934,0.07998878474725626,0.09260594408395417,0.016141953056156372,0.029800528719057917,0.0380517503805175,0.04542177361211247,0.04353921333012897,0.1053833213169911,0.10450212288712649,0.05203076183609709,0.04722422494592646,0.08876071457181767,0.1011776015380918,0.001802451333813987,0.0021544346900318847
556,0.036930225106144354,0.06080269166065849,0.07694464471681486,0.08775935271969879,0.022550668909717214,0.04017463750700953,0.04422013938956981,0.04802531442762156,0.050108147080028836,0.07802611551710326,0.08127052791796843,0.08896098694224144,0.027277096851718335,0.041416326203636944,0.06556917407674437,0.06532884723223584,0.037771369061924215,0.056116318192742126,0.0734198509973564,0.0833533605703757,0.046743571256909394,0.07337979652327165,0.08010894816951053,0.09272610750620844,0.016222062004325882,0.031602980052871904,0.0380517503805175,0.04558199150845149,0.043699431226467994,0.10594408395417768,0.10542337579107586,0.05219097973243611,0.04846591364255387,0.08960185852759753,0.1011776015380918,0.001802451333813987,0.0021844360711494263
557,0.038011695906432746,0.06108307297925178,0.07778578867259472,0.08815989746054634,0.023151486020988543,0.040294800929263797,0.044540575182247855,0.04810542337579107,0.05090923656172394,0.07902747736922214,0.0821116718737483,0.08932147720900424,0.0273972602739726,0.042497797003925336,0.06556917407674437,0.06540895618040535,0.03781142353600897,0.05627653608908115,0.0737803412641192,0.08423455900024032,0.046823680205078905,0.07337979652327165,0.08074981975486661,0.0932067611952255,0.016382279900664903,0.031763197949210925,0.03829207722502603,0.04582231835296002,0.04373948570055275,0.10602419290234719,0.1057438115837539,0.05235119762877513,0.04914683970199471,0.08988223984619081,0.10169830970119362,0.001802451333813987,0.0022148552337263594
558,0.03821196827685652,0.0612432908755908,0.07802611551710326,0.08840022430505487,0.0231915404950733,0.04041496435151806,0.044540575182247855,0.048185532323960584,0.051309781302571494,0.07990867579908675,0.08383401425939277,0.09004245774252984,0.027557478170311622,0.04253785147801009,0.06596971881759192,0.06596971881759192,0.037851478010093725,0.0578386605783866,0.07382039573820395,0.08431466794840983,0.046823680205078905,0.07534246575342465,0.08143074581430745,0.09348714251381879,0.016862933589681967,0.03204357926780421,0.03829207722502603,0.04610269967155331,0.043779540174637505,0.10730593607305935,0.10594408395417768,0.05279179684370744,0.04958743891692702,0.09020267563886886,0.1018985820716174,0.001802451333813987,0.002245697995539774
559,0.03829207722502603,0.061283345349675555,0.07886725947288312,0.08856044220139389,0.0231915404950733,0.04077545461828086,0.04474084755267163,0.048345750220299605,0.052070816310181844,0.07990867579908675,0.08507570295602018,0.09072338380197068,0.027637587118481133,0.04373948570055275,0.06629015461026996,0.06625010013618521,0.037851478010093725,0.059000240326844505,0.07446126732356004,0.08431466794840983,0.047064007049587436,0.07578306496835696,0.08283265240727389,0.09380757830649683,0.017303532804614274,0.03248417848273652,0.038372186173195544,0.04626291756789233,0.043859649122807015,0.10730593607305935,0.10678522790995754,0.05303212368821597,0.050028038131859326,0.09076343827605543,0.10205879996795642,0.001802451333813987,0.00227697025538168
560,0.03829207722502603,0.061283345349675555,0.07886725947288312,0.08856044220139389,0.0231915404950733,0.04077545461828086,0.04474084755267163,0.048345750220299605,0.052070816310181844,0.07990867579908675,0.08507570295602018,0.09072338380197068,0.027637587118481133,0.04373948570055275,0.06629015461026996,0.06625010013618521,0.037851478010093725,0.059000240326844505,0.07446126732356004,0.08431466794840983,0.047064007049587436,0.07578306496835696,0.08283265240727389,0.09380757830649683,0.017303532804614274,0.03248417848273652,0.038372186173195544,0.04626291756789233,0.043859649122807015,0.10730593607305935,0.10678522790995754,0.05303212368821597,0.050028038131859326,0.09076343827605543,0.10205879996795642,0.001802451333813987,0.0023086779941871695
561,0.03889289433629736,0.06292557878715052,0.07906753184330689,0.08912120483858046,0.023231594969158054,0.04085556356645037,0.04534166466394296,0.048345750220299605,0.05271168789553793,0.08078987422895137,0.08531602980052871,0.09100376512056396,0.027797805014820154,0.04389970359689177,0.06645037250660898,0.06773211567732115,0.03817191380277177,0.059160458223183526,0.07502202996074661,0.0852359208523592,0.04726427942001121,0.07670431787230633,0.08323319714812144,0.09380757830649683,0.017864295441800848,0.032684450853160296,0.038372186173195544,0.046302972041977086,0.04405992149323079,0.10742609949531362,0.10678522790995754,0.05323239605863975,0.05026836497636786,0.0908836016983097,0.1030601618200753,0.001802451333813987,0.002340827276178292
562,0.039373548025314425,0.06324601457982856,0.08018905711768004,0.0894416406312585,0.023391812865497075,0.04093567251461988,0.04534166466394296,0.04878634943523191,0.052911960265961705,0.08127052791796843,0.08579668348954578,0.09100376512056396,0.027958022911159175,0.04426019386365457,0.066610590402948,0.06793238804774493,0.038532404069534565,0.05920051269726828,0.07662420892413682,0.08543619322278298,0.04746455179043499,0.07674437234639109,0.08375390531122326,0.09432828646959865,0.017864295441800848,0.03340543138668589,0.03849234959544981,0.04686373467916366,0.04474084755267163,0.10766642633982215,0.10786669871024593,0.05331250500680926,0.0505888007690459,0.0908836016983097,0.10318032524232956,0.0018825602819834975,0.002373424250023866
563,0.03941360249939918,0.06420732195786269,0.08026916606584955,0.08960185852759753,0.023992629976768404,0.0410958904109589,0.045381719138027715,0.04890651285748618,0.05371304974765681,0.08151085476247696,0.08663782744532564,0.09112392854281823,0.028118240807498196,0.04430024833773932,0.06753184330689738,0.0684931506849315,0.03941360249939918,0.05948089401586157,0.07674437234639109,0.085596411119122,0.04770487863494352,0.07714491708723864,0.08383401425939277,0.09448850436593767,0.018144676760394135,0.0338460306016182,0.03889289433629736,0.04694384362733317,0.045221501241688694,0.10814708002883922,0.10846751582151726,0.05403348554033485,0.050869182087639186,0.09148441880958103,0.10358086998317712,0.0018825602819834975,0.002406475150015424
564,0.03941360249939918,0.06504846591364255,0.0803092205399343,0.09020267563886886,0.023992629976768404,0.04117599935912841,0.045902427301129534,0.04898662180565569,0.05379315869582632,0.08151085476247696,0.08683809981574941,0.09112392854281823,0.028438676600176238,0.04430024833773932,0.0676920612032364,0.06873347752944003,0.03977409276616198,0.05948089401586157,0.0772650805094929,0.08563646559320676,0.04830569574621485,0.07730513498357766,0.08383401425939277,0.09484899463270047,0.018144676760394135,0.03452695666105904,0.03909316670672114,0.04702395257550268,0.04578226387887527,0.10850757029560201,0.10942882319955138,0.05423375791075863,0.05118961788031723,0.09148441880958103,0.10398141472402467,0.0018825602819834975,0.00243998629725955
565,0.03941360249939918,0.06504846591364255,0.0803092205399343,0.09020267563886886,0.023992629976768404,0.04117599935912841,0.045902427301129534,0.04898662180565569,0.05379315869582632,0.08151085476247696,0.08683809981574941,0.09112392854281823,0.028438676600176238,0.04430024833773932,0.0676920612032364,0.06873347752944003,0.03977409276616198,0.05948089401586157,0.0772650805094929,0.08563646559320676,0.04830569574621485,0.07730513498357766,0.08383401425939277,0.09484899463270047,0.018144676760394135,0.03452695666105904,0.03909316670672114,0.04702395257550268,0.04578226387887527,0.10850757029560201,0.10942882319955138,0.05423375791075863,0.05118961788031723,0.09148441880958103,0.10398141472402467,0.0018825602819834975,0.002473964100886814
566,0.03985420171433149,0.06552911960265961,0.08054954738444284,0.09140430986141151,0.024473283665785467,0.04153648962589121,0.046062645197468555,0.049347112072418486,0.053833213169911076,0.08319314267403669,0.08743891692702074,0.09264599855803893,0.02883922134102379,0.04434030281182408,0.06777217015140591,0.06873347752944003,0.04009452855884002,0.06032203797164143,0.0772650805094929,0.08571657454137627,0.04838580469438436,0.07782584314667948,0.08447488584474885,0.09516943042537851,0.018585275975326443,0.0350076103500761,0.03969398381799247,0.047664824160858765,0.04578226387887527,0.1087879516141953,0.11010974925899222,0.054954738444284223,0.05118961788031723,0.09164463670592005,0.10418168709444844,0.001962669230153008,0.0025084150592775386
567,0.039894256188416244,0.06552911960265961,0.08115036449571417,0.09140430986141151,0.024473283665785467,0.04177681647039974,0.04642313546423135,0.04938716654650324,0.05415364896258912,0.08319314267403669,0.08787951614195305,0.09416806857325963,0.028879275815108546,0.04458062965633261,0.06785227909957542,0.06937434911479612,0.040134583032924775,0.06056236481614996,0.07738524393174717,0.08583673796363053,0.04838580469438436,0.07802611551710326,0.08483537611151165,0.09573019306256508,0.018585275975326443,0.03596891772811023,0.039974365136585754,0.04810542337579107,0.04578226387887527,0.1087879516141953,0.11010974925899222,0.055034847392453734,0.05167027156933429,0.09212529039493711,0.10430185051670271,0.001962669230153008,0.002543345761304648
568,0.040134583032924775,0.06596971881759192,0.08115036449571417,0.09148441880958103,0.024833773932548264,0.042417688055755826,0.04678362573099415,0.04998798365777457,0.05415364896258912,0.08347352399262997,0.08811984298646158,0.09440839541776816,0.029199711607786588,0.04550188256028198,0.0681326604181687,0.06961467595930465,0.04053512777377233,0.061123127453336534,0.07754546182808619,0.08627733717856284,0.050548746294961144,0.07942802211006969,0.0859569013858848,0.09593046543298886,0.018985820716173996,0.03600897220219498,0.040294800929263797,0.049026676279740444,0.045902427301129534,0.10890811503644957,0.1111111111111111,0.055114956340623245,0.05195065288792758,0.09212529039493711,0.10438195946487222,0.001962669230153008,0.002578762887593801
569,0.04017463750700953,0.06612993671393094,0.08159096371064647,0.09188496355042858,0.025514699991989104,0.04273812384843387,0.04686373467916366,0.04998798365777457,0.05419370343667387,0.08347352399262997,0.08904109589041095,0.09476888568453096,0.029319875030040854,0.04570215493070576,0.06833293278859248,0.0696547304333894,0.04093567251461988,0.06116318192742129,0.07778578867259472,0.08763918929744452,0.050708964191300165,0.0803092205399343,0.08627733717856284,0.09621084675158215,0.019346310982936793,0.037170551950652886,0.0414563806777217,0.049106785227909955,0.045982536249299044,0.10898822398461908,0.11119122005928062,0.05567571897780982,0.052150925258351355,0.09232556276536089,0.10486261315388928,0.0020427781783225185,0.002614673211801092
570,0.0410958904109589,0.06621004566210045,0.0821116718737483,0.09256588960986942,0.02555475446607386,0.04281823279660338,0.04710406152367219,0.04998798365777457,0.054353921333012895,0.08399423215573179,0.08932147720900424,0.09520948489946326,0.029920692141312183,0.04578226387887527,0.06845309621084675,0.06993511175198269,0.040975726988704636,0.06148361772009933,0.07830649683569654,0.08763918929744452,0.05114956340623247,0.08078987422895137,0.0866778819194104,0.09717215412961627,0.019586637827445325,0.037250660898822396,0.042177361211247294,0.049267003124248976,0.04658335336057037,0.10918849635504285,0.11135143795561964,0.05591604582231835,0.05239125210285989,0.09364736041015781,0.1049427221020588,0.0020427781783225185,0.002651083601908539
571,0.04161659857406072,0.06633020908435472,0.08235199871825682,0.09300648882480173,0.025915244732836656,0.04349915885604422,0.047504606264519744,0.05026836497636786,0.054954738444284223,0.08463510374108787,0.08932147720900424,0.09556997516622606,0.029920692141312183,0.04734438836818072,0.06845309621084675,0.07193783545622046,0.04105583593687415,0.06184410798686213,0.07838660578386605,0.08771929824561403,0.05118961788031723,0.08099014659937515,0.08679804534166466,0.09721220860370103,0.020107345990547143,0.03809180485460226,0.04269806937434911,0.04938716654650324,0.04678362573099415,0.10982936794039894,0.11135143795561964,0.05643675398542017,0.05279179684370744,0.09520948489946326,0.10498277657614355,0.0020427781783225185,0.0026880010215376044
572,0.041736761996314986,0.06773211567732115,0.08243210766642634,0.09340703356564928,0.02631578947368421,0.04389970359689177,0.0475446607386045,0.05066890971721541,0.05583593687414884,0.08543619322278298,0.08992229432027557,0.09556997516622606,0.029920692141312183,0.04762476968677401,0.0695746214852199,0.07197788993030521,0.04185692541856925,0.06264519746855723,0.07862693262837459,0.0879195706160378,0.051309781302571494,0.08099014659937515,0.08727869903068172,0.0981334615076504,0.020187454938716654,0.038532404069534565,0.042858287270688133,0.04950732996875751,0.04702395257550268,0.1106705118961788,0.11187214611872145,0.05659697188175919,0.05395337659216534,0.09669150044059921,0.10506288552431306,0.0020427781783225185,0.0027254325312810277
573,0.04209725226307778,0.0680525514699992,0.08247216214051109,0.09348714251381879,0.026676279740447006,0.04389970359689177,0.048265641272130094,0.05090923656172394,0.05695746214852199,0.08567652006729151,0.08992229432027557,0.09585035648481935,0.029920692141312183,0.047744933109028276,0.06973483938155892,0.07217816230072899,0.04273812384843387,0.06352639589842185,0.07910758631739165,0.08884082351998718,0.05159016262116478,0.08163101818473123,0.0878394616678683,0.09817351598173515,0.020267563886886164,0.038532404069534565,0.0429784506929424,0.04962749339101177,0.04710406152367219,0.11091083874068733,0.11203236401506048,0.05659697188175919,0.05407354001441961,0.09713209965553152,0.10518304894656733,0.0020427781783225185,0.00276338529005317
574,0.04221741568533205,0.06821276936633822,0.08339341504446046,0.09412801409917487,0.026956661059040293,0.04418008491548506,0.0487062404870624,0.0509492910358087,0.05695746214852199,0.08567652006729151,0.0901626211647841,0.09585035648481935,0.030000801089481693,0.04778498758311303,0.07057598333733878,0.07398061363454297,0.04277817832251862,0.06352639589842185,0.07910758631739165,0.08924136826083473,0.05179043499158856,0.0817511816069855,0.08803973403829207,0.09905471441159977,0.020427781783225185,0.038772730914043096,0.0433389409597052,0.04962749339101177,0.047664824160858765,0.11107105663702635,0.11203236401506048,0.056797244252182966,0.054594248177521426,0.09757269887046383,0.10566370263558439,0.0020427781783225185,0.0028018665564591956
575,0.042417688055755826,0.06865336858127052,0.08347352399262997,0.09532964832171753,0.027357205799887846,0.04418008491548506,0.04878634943523191,0.05110950893214772,0.05759833373387807,0.08723864455659697,0.09144436433549627,0.09621084675158215,0.030000801089481693,0.04786509653128254,0.07057598333733878,0.07438115837539053,0.042858287270688133,0.06432748538011696,0.07998878474725626,0.08952174957942802,0.05183048946567331,0.08179123608107025,0.08807978851237683,0.09925498678202355,0.020868380998157493,0.03889289433629736,0.04345910438195946,0.04990787470960506,0.04838580469438436,0.11107105663702635,0.11203236401506048,0.058078987422895134,0.055034847392453734,0.09789313466314187,0.10606424737643194,0.0021629416005767843,0.0028408836901833044
576,0.04245774252984058,0.06873347752944003,0.08351357846671473,0.09536970279580229,0.027597532644396378,0.04422013938956981,0.049026676279740444,0.05142994472482576,0.05775855163021709,0.08723864455659697,0.09232556276536089,0.09717215412961627,0.03004085556356645,0.04802531442762156,0.07085636465593206,0.07438115837539053,0.043018505167027155,0.06432748538011696,0.08026916606584955,0.08964191300168228,0.05239125210285989,0.08203156292557878,0.08815989746054634,0.09925498678202355,0.021028598894496514,0.039133221180805894,0.04345910438195946,0.05006809260594408,0.048425859168469115,0.11127132900745013,0.1126331811263318,0.058159096371064645,0.055195065288792755,0.09797324361131138,0.10666506448770327,0.0021629416005767843,0.002880444153396298
577,0.04265801490026436,0.06929424016662661,0.08383401425939277,0.09561002964031082,0.027877913962989664,0.04442041175999359,0.049026676279740444,0.05151005367299527,0.05787871505247136,0.08767924377152927,0.09232556276536089,0.09753264439637907,0.030922053993431065,0.04802531442762156,0.07197788993030521,0.07442121284947528,0.043018505167027155,0.06456781222462549,0.08086998317712088,0.09160458223183529,0.05323239605863975,0.08243210766642634,0.08852038772730914,0.09937515020427781,0.02122887126492029,0.03941360249939918,0.04357926780421373,0.050108147080028836,0.04862613153889289,0.11391492429704397,0.11327405271168789,0.058319314267403666,0.05559561002964031,0.0981334615076504,0.10666506448770327,0.002243050548746295,0.002920555512182745
578,0.04277817832251862,0.07013538412240647,0.08383401425939277,0.0958103020107346,0.02791796843707442,0.044620684130417365,0.049186894176079465,0.051630217095249537,0.05791876952655611,0.08787951614195305,0.09404790515100536,0.09853400624849795,0.03132259873427862,0.04802531442762156,0.07253865256749178,0.07474164864215332,0.04397981254506128,0.06468797564687975,0.08247216214051109,0.09196507249859809,0.05371304974765681,0.0825522710886806,0.08872066009773291,0.09949531362653208,0.021268925739005046,0.03941360249939918,0.044700793078586876,0.050108147080028836,0.04866618601297765,0.11423536008972202,0.11347432508211167,0.05835936874148842,0.055715773451894574,0.09865416967075222,0.10758631739165264,0.002243050548746295,0.0029612254379880344
579,0.04305855964111191,0.07021549307057598,0.08427461347432508,0.0958904109589041,0.028198349755667707,0.04494111992309541,0.049186894176079465,0.05171032604341905,0.0581991508451494,0.0881999519346311,0.09476888568453096,0.09877433309300648,0.03148281663061764,0.048505968116638626,0.07329968757510213,0.07590322839061123,0.04422013938956981,0.06472803012096451,0.08283265240727389,0.09272610750620844,0.05543539213330129,0.08267243451093487,0.0890010414163262,0.10025634863414243,0.021268925739005046,0.04017463750700953,0.045141392293519184,0.0502283105022831,0.04914683970199471,0.11439557798606104,0.11363454297845069,0.05835936874148842,0.05599615477048786,0.09865416967075222,0.1080669710806697,0.00228310502283105,0.0030024617090855495
580,0.04434030281182408,0.07041576544099976,0.08455499479291836,0.0958904109589041,0.02883922134102379,0.04494111992309541,0.04938716654650324,0.052831851317792194,0.058239205319234155,0.089361531683089,0.09516943042537851,0.09877433309300648,0.03148281663061764,0.04898662180565569,0.07333974204918689,0.07650404550188256,0.04422013938956981,0.06556917407674437,0.08307297925178242,0.09288632540254746,0.05547544660738604,0.08303292477769766,0.0905231114315469,0.10053672995273571,0.021629416005767843,0.04037490987743331,0.04534166466394296,0.050789073139469676,0.04966754786509653,0.11495634062324761,0.11399503324521348,0.058840022430505484,0.056797244252182966,0.09901465993751501,0.10954898662180565,0.002403268445085316,0.0030442722120643025
581,0.04442041175999359,0.07041576544099976,0.08455499479291836,0.09593046543298886,0.02883922134102379,0.04494111992309541,0.04962749339101177,0.05343266842906352,0.058239205319234155,0.08984218537210606,0.0958904109589041,0.09913482335976928,0.031522871104702394,0.04914683970199471,0.07349995994552591,0.07678442682047584,0.044380357285908834,0.06637026355843947,0.08339341504446046,0.09312665224705599,0.05575582792597933,0.08331330609629095,0.09060322037971641,0.10137787390851558,0.022110069694784906,0.04205719778899303,0.04578226387887527,0.05110950893214772,0.04974765681326604,0.11503644957141712,0.11435552351197628,0.05888007690459024,0.056877353200352476,0.10133781943443082,0.11014980373307698,0.002443322919170071,0.0030866649433372744
582,0.044700793078586876,0.07057598333733878,0.08499559400785067,0.09593046543298886,0.029480092926379875,0.04618280861972282,0.04962749339101177,0.053592886325402544,0.05904029480092926,0.09080349275014019,0.09633101017383641,0.09941520467836257,0.03188336137146519,0.04966754786509653,0.07349995994552591,0.07686453576864535,0.0445005207081631,0.06669069935111752,0.08359368741488424,0.09312665224705599,0.055875991348233595,0.08331330609629095,0.0909637106464792,0.10137787390851558,0.022230233117039172,0.04213730673716254,0.046823680205078905,0.051229672354401984,0.049787711287350794,0.11515661299367139,0.1145157414083153,0.059160458223183526,0.05691740767443723,0.10141792838260033,0.1106705118961788,0.002443322919170071,0.0031296480106707504
583,0.04474084755267163,0.07081631018184731,0.08511575743010494,0.09633101017383641,0.029840583193142672,0.04618280861972282,0.04962749339101177,0.05391332211808059,0.059841384282624366,0.09108387406873347,0.09657133701834494,0.09973564047104061,0.03200352479371946,0.0505888007690459,0.07354001441961067,0.07710486261315389,0.04518144676760394,0.06793238804774493,0.08383401425939277,0.09348714251381879,0.05615637266682688,0.08395417768164704,0.0909637106464792,0.10161820075302411,0.022310342065208683,0.04237763358167107,0.04794520547945205,0.05126972682848674,0.049787711287350794,0.11591764800128174,0.11491628614916286,0.05924056717135304,0.05711768004486101,0.10181847312344788,0.11095089321477208,0.002443322919170071,0.003173229634734976
584,0.045221501241688694,0.07093647360410157,0.0851558119041897,0.09641111912200592,0.029960746615396938,0.04618280861972282,0.04966754786509653,0.05411359448850436,0.06040214691981094,0.09208523592085235,0.09657133701834494,0.09973564047104061,0.032524232956821275,0.05066890971721541,0.07434110390130577,0.07714491708723864,0.045221501241688694,0.06801249699591444,0.0848754305855964,0.09404790515100536,0.05635664503725066,0.08439477689657934,0.09144436433549627,0.1019786910197869,0.022550668909717214,0.04245774252984058,0.04802531442762156,0.05183048946567331,0.05042858287270688,0.11631819274212929,0.1152367219418409,0.05932067611952255,0.05759833373387807,0.10213890891612593,0.11115116558519586,0.0025234318673395817,0.0032174181506763717
585,0.04562204598253625,0.07105663702635584,0.08527597532644396,0.09657133701834494,0.030080910037651204,0.046302972041977086,0.05018825602819835,0.05411359448850436,0.06064247376431947,0.09236561723944564,0.09725226307778578,0.09973564047104061,0.03272450532724505,0.05074901866538492,0.07470159416806857,0.0772650805094929,0.045381719138027715,0.06873347752944003,0.08543619322278298,0.09404790515100536,0.056556917407674434,0.08475526716334214,0.09144436433549627,0.1019786910197869,0.0228310502283105,0.042497797003925336,0.04838580469438436,0.05183048946567331,0.050628855243130655,0.11679884643114635,0.11647841063846831,0.05932067611952255,0.05759833373387807,0.1023391812865497,0.11195225506689097,0.002723704237763358,0.00326222200971167
586,0.0463830809901466,0.07137707281903388,0.08543619322278298,0.0969718817591925,0.030561563726668267,0.046302972041977086,0.05030841945045261,0.05419370343667387,0.06092285508291276,0.09252583513578466,0.09725226307778578,0.1000160217896339,0.03272450532724505,0.05074901866538492,0.07514219338300088,0.07802611551710326,0.04542177361211247,0.0688536409516943,0.085596411119122,0.09416806857325963,0.05683729872626772,0.08475526716334214,0.09368741488424256,0.10209885444204117,0.022991268124649522,0.04257790595209485,0.048505968116638626,0.05239125210285989,0.050708964191300165,0.11683890090523111,0.11703917327565488,0.05932067611952255,0.05759833373387807,0.10257950813105823,0.11283345349675558,0.002723704237763358,0.0033076497807442424
587,0.04658335336057037,0.07141712729311864,0.08707842666025795,0.09769286229271809,0.030561563726668267,0.04642313546423135,0.050468637346791634,0.05431386685892814,0.06132339982376031,0.09280621645437795,0.09841384282624369,0.10057678442682047,0.03300488664583834,0.050869182087639186,0.07558279259793318,0.07814627893935752,0.0460225907233838,0.06913402227028759,0.08583673796363053,0.09500921252903949,0.056877353200352476,0.08475526716334214,0.09448850436593767,0.10265961707922774,0.022991268124649522,0.0426179604261796,0.04886645838340142,0.05239125210285989,0.051229672354401984,0.11759993591284146,0.11751982696467195,0.0593607305936073,0.05851958663782744,0.10257950813105823,0.11343427060802691,0.002723704237763358,0.0033537101520029287
588,0.04662340783465513,0.07173756308579668,0.08799967956420732,0.09913482335976928,0.0308018905711768,0.04686373467916366,0.050548746294961144,0.05455419370343667,0.06216454377954017,0.09336697909156452,0.09941520467836257,0.1011776015380918,0.03332532243851638,0.05171032604341905,0.0757430104942722,0.07902747736922214,0.04618280861972282,0.06945445806296563,0.08651766402307137,0.09577024753664984,0.05771849715613234,0.0863975006008171,0.09504926700312424,0.1026996715533125,0.02327164944324281,0.043098614115196665,0.0490667307538252,0.05315228711047024,0.05203076183609709,0.11780020828326523,0.11796042617960426,0.06032203797164143,0.05944083954177681,0.1030601618200753,0.11347432508211167,0.0028038131859328685,0.003400411932703706
589,0.04726427942001121,0.07273892493791556,0.08815989746054634,0.09977569494512536,0.0308018905711768,0.047064007049587436,0.05106945445806296,0.05463430265160618,0.06280541536489626,0.09376752383241208,0.0996555315228711,0.10145798285668509,0.03352559480894016,0.05179043499158856,0.07634382760554353,0.07978851237683249,0.04618280861972282,0.06969478490747416,0.08655771849715613,0.09577024753664984,0.057998878474725624,0.0863975006008171,0.09637106464792117,0.10326043419049907,0.023311703917327564,0.04337899543378995,0.0490667307538252,0.05323239605863975,0.05203076183609709,0.11820075302411279,0.11808058960185852,0.060602419290234716,0.059601057438115834,0.10402146919810942,0.11403508771929824,0.0028038131859328685,0.0034477640547344642
590,0.047424497316350234,0.07297925178242409,0.08844027877913962,0.09989585836737963,0.031002162941600575,0.047424497316350234,0.05179043499158856,0.05463430265160618,0.06304574220940479,0.09376752383241208,0.1000160217896339,0.1018985820716174,0.03376592165344869,0.05187054393975807,0.07650404550188256,0.07994873027317151,0.04634302651606184,0.06985500280381318,0.08687815428983417,0.09617079227749739,0.05835936874148842,0.08663782744532564,0.09645117359609068,0.10346070656092285,0.02351197628775134,0.04341904990787471,0.049186894176079465,0.05335255948089401,0.052070816310181844,0.11824080749819754,0.11808058960185852,0.060882800608828,0.059921493230793876,0.10454217736121124,0.11467595930465432,0.0028038131859328685,0.0034957755743632753
591,0.04746455179043499,0.07358006889369542,0.08868060562364816,0.10053672995273571,0.03104221741568533,0.047424497316350234,0.05187054393975807,0.05475446607386045,0.06364655932067612,0.09380757830649683,0.10049667547865096,0.10225907233838019,0.033805976127533444,0.05323239605863975,0.07706480813906913,0.07998878474725626,0.04646318993831611,0.07021549307057598,0.08763918929744452,0.09649122807017543,0.05847953216374269,0.08663782744532564,0.09753264439637907,0.10346070656092285,0.023552030761836096,0.04373948570055275,0.049347112072418486,0.05371304974765681,0.0521108707842666,0.1186413522390451,0.11848113434270607,0.06116318192742129,0.059921493230793876,0.10470239525755026,0.1148762316750781,0.0028038131859328685,0.0035444556739704356
592,0.0475446607386045,0.07394055916045822,0.08876071457181767,0.10089722021949851,0.03132259873427862,0.047664824160858765,0.05187054393975807,0.05499479291836898,0.06400704958743891,0.09516943042537851,0.10057678442682047,0.10265961707922774,0.033805976127533444,0.05391332211808059,0.07706480813906913,0.07998878474725626,0.04702395257550268,0.07021549307057598,0.08787951614195305,0.09673155491468396,0.05847953216374269,0.08663782744532564,0.0977729712408876,0.10346070656092285,0.02367219418409036,0.04389970359689177,0.049427221020588,0.05379315869582632,0.052150925258351355,0.1194424417207402,0.11848113434270607,0.061203236401506045,0.0600817111271329,0.10554353921333012,0.11543699431226467,0.0028038131859328685,0.0035938136638046254
593,0.048265641272130094,0.0745814307458143,0.0901626211647841,0.10101738364175278,0.03172314347512617,0.04862613153889289,0.05195065288792758,0.05559561002964031,0.06512857486181206,0.0954498117439718,0.10089722021949851,0.10330048866458383,0.03432668429063526,0.05419370343667387,0.0776255707762557,0.08099014659937515,0.04714411599775695,0.07105663702635584,0.08787951614195305,0.09681166386285348,0.05920051269726828,0.08731875350476648,0.09781302571497236,0.10398141472402467,0.023912521028598893,0.044780902026756386,0.04966754786509653,0.05415364896258912,0.05219097973243611,0.12000320435792677,0.11896178803172314,0.06152367219418409,0.060362092445726184,0.10586397500600817,0.11595770247536649,0.002843867660017624,0.0036438589837635444
594,0.04854602259072338,0.07518224785708563,0.0905231114315469,0.10217896339021068,0.0319634703196347,0.04866618601297765,0.05219097973243611,0.05575582792597933,0.06548906512857486,0.0954498117439718,0.10089722021949851,0.10330048866458383,0.03444684771288953,0.055034847392453734,0.07770567972442521,0.08107025554754466,0.04714411599775695,0.07113674597452535,0.08787951614195305,0.09689177281102299,0.05924056717135304,0.08815989746054634,0.09821357045581991,0.10410157814627893,0.024313065769446446,0.04498117439718016,0.049707602339181284,0.054514139229351916,0.05331250500680926,0.12008331330609628,0.11976287751341824,0.06156372666826884,0.06056236481614996,0.10586397500600817,0.11611792037170551,0.002843867660017624,0.0036946012051993025
595,0.0487062404870624,0.07542257470159416,0.09112392854281823,0.10245934470880397,0.03240406953456701,0.04958743891692702,0.05219097973243611,0.05591604582231835,0.06621004566210045,0.09573019306256508,0.10105743811583753,0.10330048866458383,0.03476728350556757,0.055034847392453734,0.07786589762076424,0.08179123608107025,0.04746455179043499,0.07201794440438997,0.0882800608828006,0.09725226307778578,0.06080269166065849,0.08876071457181767,0.09821357045581991,0.10446206841304173,0.024633501562124488,0.04502122887126492,0.049787711287350794,0.054514139229351916,0.05387326764399583,0.12040374909877433,0.12004325883201153,0.061804053512777374,0.061043018505167024,0.10606424737643194,0.1171993911719939,0.002843867660017624,0.003746050032748993
596,0.04914683970199471,0.07606344628695025,0.09148441880958103,0.10289994392373628,0.03288472322358407,0.04998798365777457,0.05263157894736842,0.057398061363454295,0.06641031803252423,0.09701193623327725,0.10209885444204117,0.10358086998317712,0.03580869983177121,0.056036209244572616,0.07858687815428983,0.08263238003685011,0.0475446607386045,0.07257870704157654,0.0894416406312585,0.09833373387807418,0.061203236401506045,0.08968196747576704,0.1011776015380918,0.10486261315388928,0.02487382840663302,0.04534166466394296,0.05006809260594408,0.05455419370343667,0.054353921333012895,0.12152527437314747,0.12004325883201153,0.061964271409116395,0.06184410798686213,0.10682528238404229,0.11788031723143474,0.0030841945045261554,0.0037982153061907366
597,0.04966754786509653,0.076103500761035,0.09176480012817431,0.10298005287190579,0.03300488664583834,0.05014820155411359,0.05319234158455499,0.05751822478570856,0.06641031803252423,0.0973323720259553,0.1023391812865497,0.10390130577585516,0.03592886325402547,0.056116318192742126,0.07862693262837459,0.08279259793318913,0.04802531442762156,0.0726187615156613,0.08956180405351277,0.09901465993751501,0.061283345349675555,0.08996234879436033,0.1015380918048546,0.10490266762797404,0.025074100777056796,0.04534166466394296,0.05006809260594408,0.05455419370343667,0.05471441159977569,0.12204598253624929,0.1201634222542658,0.062124489305455416,0.06184410798686213,0.10758631739165264,0.11832091644636705,0.0031242489786109107,0.003851107002325569
598,0.0509492910358087,0.07622366418328927,0.09216534486902186,0.10310021629416005,0.033125050068092604,0.05018825602819835,0.05323239605863975,0.05751822478570856,0.06713129856604982,0.0973323720259553,0.1026996715533125,0.10466234078346551,0.036329407994873025,0.05639669951133541,0.07958824000640871,0.08303292477769766,0.048425859168469115,0.07289914283425458,0.0912440919650725,0.09901465993751501,0.06148361772009933,0.09000240326844508,0.10229912681246495,0.10514299447248257,0.025074100777056796,0.045381719138027715,0.05026836497636786,0.055114956340623245,0.05471441159977569,0.12204598253624929,0.1201634222542658,0.06260514299447248,0.062044380357285905,0.10786669871024593,0.11892173355763838,0.0031242489786109107,0.00390473523688556
599,0.05191059841384282,0.07678442682047584,0.09256588960986942,0.10382119682768565,0.033365376912601136,0.05066890971721541,0.05371304974765681,0.05811904189697989,0.06717135304013458,0.09781302571497236,0.10370103340543138,0.10562364816149963,0.036329407994873025,0.057317952415284784,0.07974845790274773,0.08347352399262997,0.0487062404870624,0.07349995994552591,0.09164463670592005,0.09957542257470159,0.06168389009052311,0.09008251221661459,0.10257950813105823,0.10650484659136425,0.025434591043819593,0.045541937034366736,0.05034847392453737,0.05559561002964031,0.05539533765921653,0.12236641832892733,0.12072418489145237,0.06260514299447248,0.06248497957221821,0.10846751582151726,0.11912200592806216,0.003324521349034687,0.0039591102664684585
600,0.05219097973243611,0.0772650805094929,0.0927661619802932,0.10414163262036369,0.03400624849795722,0.0509492910358087,0.0539934310662501,0.058399423215573176,0.06757189778098213,0.09781302571497236,0.10370103340543138,0.10630457422094047,0.036329407994873025,0.05775855163021709,0.07974845790274773,0.08347352399262997,0.049707602339181284,0.07358006889369542,0.09256588960986942,0.09969558599695585,0.06192421693503164,0.09008251221661459,0.10261956260514299,0.10650484659136425,0.025594808940158614,0.0460225907233838,0.05038852839862212,0.05559561002964031,0.05583593687414884,0.12264679964752062,0.12072418489145237,0.06280541536489626,0.06252503404630297,0.10846751582151726,0.11924216935031642,0.003324521349034687,0.004014242490499322
601,0.05255146999919891,0.07758551630217095,0.09360730593607305,0.10430185051670271,0.03408635744612673,0.05114956340623247,0.05411359448850436,0.05843947768965793,0.06757189778098213,0.09789313466314187,0.10370103340543138,0.10630457422094047,0.03660978931346631,0.0578386605783866,0.079868621325002,0.08351357846671473,0.049707602339181284,0.07394055916045822,0.09292637987663221,0.10009613073780341,0.06248497957221821,0.09008251221661459,0.10261956260514299,0.1069053913322118,0.02563486341424337,0.0460225907233838,0.050789073139469676,0.055875991348233595,0.05615637266682688,0.12272690859569013,0.12072418489145237,0.06316590563165905,0.0627653608908115,0.10874789714011054,0.11956260514299447,0.0034046302972041975,0.004070142453219439
602,0.05315228711047024,0.07774573419850997,0.09420812304734438,0.1049427221020588,0.034567011135143794,0.051389890250741005,0.05463430265160618,0.059681166386285345,0.06841304173676199,0.09801329808539613,0.10414163262036369,0.1069053913322118,0.03660978931346631,0.05896018585275975,0.08119041896979892,0.08387406873347752,0.05014820155411359,0.07466153969398381,0.09340703356564928,0.10093727469358327,0.06316590563165905,0.09048305695746214,0.10334054313866858,0.10738604502122887,0.025755026836497635,0.04634302651606184,0.05098934550989345,0.055875991348233595,0.05643675398542017,0.12392854281823279,0.12252663622526636,0.0634863414243371,0.06308579668348954,0.10934871425138187,0.12036369462468957,0.003444684771288953,0.004126820845702951
603,0.05347272290314828,0.07782584314667948,0.09456861331410718,0.10542337579107586,0.03468717455739806,0.05179043499158856,0.054954738444284223,0.0597212208603701,0.06873347752944003,0.09801329808539613,0.10522310342065208,0.10786669871024593,0.03677000720980533,0.05904029480092926,0.08203156292557878,0.08387406873347752,0.05034847392453737,0.07538252022750941,0.09340703356564928,0.10105743811583753,0.06360650484659136,0.09068332932788592,0.10358086998317712,0.10790675318433068,0.025915244732836656,0.0463830809901466,0.05142994472482576,0.05623648161499639,0.05643675398542017,0.12448930545541936,0.12272690859569013,0.0635664503725066,0.06332612352799807,0.1095089321477209,0.12036369462468957,0.0035247937194584633,0.00418428850790158
604,0.05411359448850436,0.07846671473203556,0.0954498117439718,0.10550348473924537,0.03600897220219498,0.052311143154690376,0.055155010814708,0.06004165665304814,0.06929424016662661,0.09833373387807418,0.10522310342065208,0.10846751582151726,0.036850116157974844,0.06076263718657374,0.0821917808219178,0.08415445005207081,0.05118961788031723,0.07638388207962829,0.09520948489946326,0.1015380918048546,0.06388688616518465,0.09116398301690298,0.1038612513017704,0.1080669710806697,0.027357205799887846,0.04650324441240086,0.052150925258351355,0.056877353200352476,0.056556917407674434,0.12492990467035167,0.12304734438836817,0.0635664503725066,0.06396699511335416,0.11010974925899222,0.12056396699511335,0.0037250660898822396,0.004242556430717776
605,0.05447408475526716,0.07890731394696787,0.09629095569975166,0.10554353921333012,0.036089081150364494,0.052311143154690376,0.05543539213330129,0.06012176560121765,0.06929424016662661,0.09865416967075222,0.10522310342065208,0.10846751582151726,0.036930225106144354,0.060882800608828,0.08227188977008731,0.08451494031883361,0.05171032604341905,0.07722502603540815,0.0962509012256669,0.10169830970119362,0.06408715853560842,0.0912440919650725,0.10434190499078747,0.1084274613474325,0.027357205799887846,0.04686373467916366,0.05251141552511415,0.0570375710966915,0.056637026355843945,0.12492990467035167,0.12340783465513097,0.06380677721701514,0.06400704958743891,0.110310021629416,0.12056396699511335,0.0038452295121365054,0.004301635758106795
606,0.05463430265160618,0.07946807658415445,0.09645117359609068,0.10618441079868621,0.03620924457261876,0.05295201474004646,0.055715773451894574,0.060442201393895695,0.07013538412240647,0.10049667547865096,0.10598413842826243,0.10942882319955138,0.037250660898822396,0.06096290955699751,0.08263238003685011,0.0848754305855964,0.05239125210285989,0.07746535287991668,0.0977729712408876,0.10318032524232956,0.064647921172795,0.09176480012817431,0.10702555475446607,0.10902827845870383,0.0277577505407354,0.04746455179043499,0.052751742369622684,0.05719778899303052,0.05695746214852199,0.12529039493711447,0.12444925098133461,0.06420732195786269,0.06468797564687975,0.11163181927421292,0.12108467515821517,0.003925338460306016,0.004361537789208006
607,0.05463430265160618,0.07974845790274773,0.09645117359609068,0.106544901065449,0.036329407994873025,0.05319234158455499,0.056556917407674434,0.06084274613474325,0.07125690939677962,0.10109749258992229,0.10630457422094047,0.10970920451814467,0.03729071537290715,0.061203236401506045,0.08323319714812144,0.08495553953376592,0.05243130657694464,0.07754546182808619,0.09797324361131138,0.10318032524232956,0.064647921172795,0.09208523592085235,0.10730593607305935,0.10926860530321236,0.02791796843707442,0.0475446607386045,0.052831851317792194,0.05719778899303052,0.05759833373387807,0.12593126652247055,0.1250901225666907,0.06432748538011696,0.0650885203877273,0.11199230954097572,0.12152527437314747,0.003925338460306016,0.004422273980505897
608,0.054954738444284223,0.08078987422895137,0.0966113914924297,0.10678522790995754,0.036329407994873025,0.05323239605863975,0.056717135304013455,0.06092285508291276,0.07197788993030521,0.10121765601217655,0.10670511896178803,0.11119122005928062,0.03749098774333093,0.06152367219418409,0.08339341504446046,0.08543619322278298,0.05267163342145317,0.07814627893935752,0.09921493230793879,0.10334054313866858,0.06532884723223584,0.09300648882480173,0.10850757029560201,0.10974925899222943,0.028638948970600014,0.0487062404870624,0.0536329407994873,0.05727789794120003,0.05775855163021709,0.12641192021148762,0.12533044941119922,0.06504846591364255,0.06576944644716815,0.11275334454858607,0.12216614595850356,0.0040054474084755265,0.004483855948021186
609,0.055155010814708,0.08115036449571417,0.0973323720259553,0.10702555475446607,0.03656973483938156,0.053592886325402544,0.05699751662260674,0.06100296403108227,0.07229832572298325,0.1015380918048546,0.1069053913322118,0.11119122005928062,0.037931586958263236,0.06176399903869262,0.08339341504446046,0.08579668348954578,0.05279179684370744,0.07814627893935752,0.09933509573019306,0.10382119682768565,0.06556917407674437,0.09340703356564928,0.10882800608828005,0.11006969478490747,0.028999439237362812,0.049106785227909955,0.053753104221741566,0.05727789794120003,0.05779860610430185,0.12649202915965713,0.1266923015300809,0.06560922855082912,0.06592966434350717,0.11287350797084034,0.12240647280301209,0.0040054474084755265,0.004546295469532399
610,0.05563566450372506,0.08167107265881599,0.09789313466314187,0.10730593607305935,0.03733076984699191,0.054353921333012895,0.05727789794120003,0.06156372666826884,0.07313946967876311,0.10229912681246495,0.10786669871024593,0.11163181927421292,0.03917327565489065,0.06232476167587919,0.08367379636305375,0.0859569013858848,0.05279179684370744,0.07874709605062885,0.09981574941921012,0.10402146919810942,0.06576944644716815,0.09412801409917487,0.10910838740687334,0.11039013057758551,0.029039493711447567,0.04938716654650324,0.053753104221741566,0.05751822478570856,0.0585596411119122,0.1282143715453016,0.12689257390050468,0.06612993671393094,0.0665304814547785,0.11411519666746775,0.12264679964752062,0.0040054474084755265,0.004609604486828433
611,0.05583593687414884,0.0821917808219178,0.09833373387807418,0.10738604502122887,0.0380517503805175,0.054514139229351916,0.05779860610430185,0.06200432588320115,0.07390050468637346,0.10281983497556677,0.10830729792517824,0.11195225506689097,0.03933349355122967,0.06248497957221821,0.08423455900024032,0.08623728270447809,0.05287190579187695,0.07890731394696787,0.09993591284146439,0.10470239525755026,0.06657053592886325,0.09464872226227669,0.10990947688856845,0.11379476087478971,0.029239766081871343,0.04990787470960506,0.05423375791075863,0.05851958663782744,0.059000240326844505,0.12833453496755587,0.1277737723303693,0.06681086277337178,0.06777217015140591,0.11423536008972202,0.12276696306977489,0.004245774252984058,0.004673795107992464
612,0.05599615477048786,0.0825522710886806,0.0984939517744132,0.10754626291756789,0.03809180485460226,0.054594248177521426,0.058078987422895134,0.06252503404630297,0.07442121284947528,0.10314027076824481,0.10830729792517824,0.11231274533365376,0.03933349355122967,0.06260514299447248,0.0844348313706641,0.0863975006008171,0.052992069214131216,0.07946807658415445,0.10009613073780341,0.10470239525755026,0.06785227909957542,0.09492910358086998,0.10990947688856845,0.11495634062324761,0.029239766081871343,0.049947929183689815,0.054273812384843384,0.058840022430505484,0.05904029480092926,0.1289353520788272,0.12809420812304734,0.06761195225506689,0.0680525514699992,0.1148762316750781,0.12336778018104622,0.004245774252984058,0.004738879609717651
613,0.056476808459504924,0.08367379636305375,0.09881438756709124,0.10838740687334775,0.03893294881038212,0.054594248177521426,0.05847953216374269,0.06352639589842185,0.07446126732356004,0.10374108787951614,0.10906833293278859,0.11327405271168789,0.03985420171433149,0.06332612352799807,0.08463510374108787,0.08643755507490186,0.05315228711047024,0.0795081310582392,0.10065689337498998,0.10498277657614355,0.06893374989986381,0.09556997516622606,0.11039013057758551,0.11587759352719698,0.02960025634863414,0.05006809260594408,0.05463430265160618,0.0593607305936073,0.05912040374909877,0.12921573339742048,0.12825442601938636,0.06889369542577906,0.06821276936633822,0.11543699431226467,0.12372827044780901,0.004365937675238324,0.004804870439655128
614,0.05659697188175919,0.08399423215573179,0.098854442041176,0.10930865977729712,0.039133221180805894,0.05463430265160618,0.05896018585275975,0.06352639589842185,0.07446126732356004,0.10374108787951614,0.10906833293278859,0.11327405271168789,0.039934310662501,0.06376672274293038,0.0848754305855964,0.08647760954898662,0.053672995273572055,0.08062965633261235,0.10073700232315949,0.10550348473924537,0.06893374989986381,0.09577024753664984,0.11059040294800929,0.1167587919570616,0.029960746615396938,0.05026836497636786,0.05475446607386045,0.05948089401586157,0.059160458223183526,0.12989665945686132,0.1289353520788272,0.06925418569254185,0.06853320515901626,0.11543699431226467,0.12372827044780901,0.004365937675238324,0.004871780218794631
615,0.056797244252182966,0.0844348313706641,0.09889449651526075,0.10978931346631418,0.039533765921653446,0.054954738444284223,0.05896018585275975,0.06408715853560842,0.0756629015461027,0.104582231835296,0.10962909556997516,0.11327405271168789,0.04153648962589121,0.06444764880237122,0.0851558119041897,0.0866778819194104,0.05491468397019947,0.0806697108066971,0.10109749258992229,0.10582392053192341,0.06913402227028759,0.09681166386285348,0.11087078426660257,0.11707922774973964,0.030080910037651204,0.05042858287270688,0.055795882400064084,0.060281983497556674,0.05956100296403108,0.1305375310422174,0.12917567892333573,0.06933429464071136,0.06889369542577906,0.1155972122086037,0.12537050388528398,0.00448610109749259,0.004939621743878321
616,0.0570375710966915,0.08615717375630857,0.09969558599695585,0.11002964031082271,0.03973403829207722,0.05523511976287751,0.05904029480092926,0.06432748538011696,0.07634382760554353,0.104582231835296,0.11055034847392453,0.11403508771929824,0.04221741568533205,0.06480813906913402,0.08555635664503725,0.08703837218617319,0.055155010814708,0.08127052791796843,0.10185852759753264,0.10634462869502523,0.07009532964832171,0.0973323720259553,0.11211247296322999,0.11727950012016342,0.0308018905711768,0.0505888007690459,0.056476808459504924,0.06080269166065849,0.060522310342065205,0.13109829367940398,0.12933589681967475,0.06945445806296563,0.06997516622606745,0.11635824721621404,0.12585115757430104,0.0046062645197468555,0.005008407989848212
617,0.05735800688936954,0.08655771849715613,0.09989585836737963,0.11018985820716173,0.04033485540334855,0.056476808459504924,0.05924056717135304,0.06444764880237122,0.07642393655371305,0.10582392053192341,0.11095089321477208,0.11403508771929824,0.04237763358167107,0.06520868380998157,0.08611711928222382,0.08719859008251221,0.055275174236962266,0.08147080028839221,0.1019786910197869,0.10662501001361852,0.07089641913001682,0.09845389730032844,0.11339421613394216,0.11856124329087558,0.031082271889770086,0.05074901866538492,0.05659697188175919,0.06164383561643835,0.06076263718657374,0.13121845710165825,0.13013698630136986,0.06969478490747416,0.07041576544099976,0.11699911880157013,0.1269726828486742,0.0046062645197468555,0.0050781521123276704
618,0.057398061363454295,0.08655771849715613,0.10017623968597292,0.11039013057758551,0.04057518224785708,0.056717135304013455,0.0597212208603701,0.06456781222462549,0.0771849715613234,0.10626451974685572,0.11127132900745013,0.11427541456380677,0.042417688055755826,0.06540895618040535,0.08611711928222382,0.08723864455659697,0.05531522871104702,0.0817511816069855,0.10273972602739725,0.10694544580629656,0.07105663702635584,0.09897460546343026,0.1137146519266202,0.11856124329087558,0.031242489786109107,0.051309781302571494,0.056637026355843945,0.06164383561643835,0.06076263718657374,0.13145878394616678,0.13029720419770888,0.07017543859649122,0.07049587438916927,0.11735960906833293,0.127333173115437,0.0046062645197468555,0.005148867450137492
619,0.05835936874148842,0.08703837218617319,0.10109749258992229,0.11123127453336537,0.04105583593687415,0.05695746214852199,0.06004165665304814,0.0650885203877273,0.07766562525034046,0.10730593607305935,0.11163181927421292,0.1145157414083153,0.04277817832251862,0.06584955539533766,0.0867579908675799,0.08763918929744452,0.05559561002964031,0.08311303372586717,0.10310021629416005,0.10734599054714411,0.07133701834494913,0.09985580389329488,0.1141552511415525,0.11912200592806216,0.03164303452695666,0.05167027156933429,0.05691740767443723,0.06172394456460786,0.06084274613474325,0.1319794921092686,0.13121845710165825,0.07045581991508451,0.07081631018184731,0.11751982696467195,0.127493391011776,0.0046062645197468555,0.005220567527846975
620,0.05863975006008171,0.08735880797885123,0.10141792838260033,0.11163181927421292,0.04117599935912841,0.05735800688936954,0.06056236481614996,0.06641031803252423,0.07906753184330689,0.10754626291756789,0.11283345349675558,0.11647841063846831,0.042938396218857644,0.0661699911880157,0.08703837218617319,0.08807978851237683,0.055715773451894574,0.08403428662981655,0.1035007610350076,0.1079868621325002,0.07169750861171192,0.10017623968597292,0.11467595930465432,0.11988304093567251,0.031843306897380436,0.05219097973243611,0.05707762557077625,0.06224465272770968,0.06152367219418409,0.13266041816870944,0.13141872947208202,0.07069614675959304,0.07085636465593206,0.11820075302411279,0.12781382680445405,0.0046062645197468555,0.005293266058360561
621,0.058759913482335974,0.08775935271969879,0.10201874549387166,0.1118320916446367,0.04133621725546743,0.05759833373387807,0.0612432908755908,0.06645037250660898,0.07942802211006969,0.10794680765841544,0.11327405271168789,0.1175598814387567,0.042938396218857644,0.06625010013618521,0.08759913482335976,0.08868060562364816,0.05607626371865737,0.08423455900024032,0.10446206841304173,0.10830729792517824,0.07237843467115276,0.10033645758231194,0.11495634062324761,0.12040374909877433,0.0323239605863975,0.05239125210285989,0.05711768004486101,0.06256508852038772,0.06156372666826884,0.13266041816870944,0.1316190018425058,0.07113674597452535,0.07141712729311864,0.11904189697989265,0.12817431707121685,0.0047664824160858765,0.005366976945540476
622,0.05879996795642073,0.08811984298646158,0.10237923576063446,0.11223263638548425,0.04185692541856925,0.05771849715613234,0.062124489305455416,0.06665064487703276,0.07954818553232396,0.10854762476968677,0.11431546903789153,0.1175598814387567,0.0433389409597052,0.06689097172154129,0.08811984298646158,0.08880076904590242,0.056116318192742126,0.08499559400785067,0.1049427221020588,0.10834735239926299,0.07297925178242409,0.10121765601217655,0.11515661299367139,0.12144516542497796,0.03272450532724505,0.0524713610510294,0.05759833373387807,0.06288552431306577,0.06164383561643835,0.13302090843547223,0.13185932868701433,0.07165745413762717,0.07233838019706801,0.12020347672835055,0.12889529760474244,0.0047664824160858765,0.005441714286865892
623,0.058920131378674995,0.08840022430505487,0.10302010734599054,0.1125530721781623,0.04197708884082352,0.05779860610430185,0.06236481614996395,0.06673075382520227,0.07970840342866298,0.10906833293278859,0.11475606825282383,0.11824080749819754,0.043619322278298484,0.06729151646238885,0.08888087799407193,0.08888087799407193,0.05623648161499639,0.08599695585996955,0.10566370263558439,0.10846751582151726,0.07358006889369542,0.10173836417527837,0.11543699431226467,0.12156532884723223,0.03292477769766883,0.05523511976287751,0.05767844268204758,0.06340623247616758,0.061964271409116395,0.13390210686533685,0.1327004726427942,0.07245854361932227,0.07281903388608507,0.1206040214691981,0.12897540655291195,0.004966754786509653,0.005517492376129122
624,0.05920051269726828,0.08932147720900424,0.10330048866458383,0.11259312665224705,0.04237763358167107,0.058759913482335974,0.06264519746855723,0.06749178883281262,0.08070976528078186,0.10938876872546663,0.116037811423536,0.11924216935031642,0.04405992149323079,0.06777217015140591,0.08916125931266522,0.08904109589041095,0.05675718977809821,0.08619722823039333,0.10622446527277096,0.10910838740687334,0.0737803412641192,0.10213890891612593,0.1156773211567732,0.12164543779540174,0.03372586717936393,0.05539533765921653,0.05775855163021709,0.06380677721701514,0.06236481614996395,0.13414243370984538,0.1331410718577265,0.0730593607305936,0.07321957862693262,0.1216854922694865,0.12953616919009853,0.005046863734679163,0.005594325706169378
625,0.05924056717135304,0.0898021308980213,0.10358086998317712,0.11279339902267083,0.0426179604261796,0.058920131378674995,0.06280541536489626,0.06801249699591444,0.08070976528078186,0.10938876872546663,0.11663862853480733,0.11924216935031642,0.04405992149323079,0.06809260594408395,0.08916125931266522,0.0894416406312585,0.05695746214852199,0.0863173916526476,0.10622446527277096,0.10926860530321236,0.07482175759032283,0.10237923576063446,0.1156773211567732,0.12192581911399503,0.0338460306016182,0.05539533765921653,0.05791876952655611,0.06384683169109989,0.06256508852038772,0.13418248818393014,0.13346150765040454,0.0734198509973564,0.07370023231594969,0.12196587358807978,0.1297364415605223,0.00524713610510294,0.005672228971644544
626,0.05924056717135304,0.09012256669069935,0.10378114235360089,0.11403508771929824,0.04357926780421373,0.0597212208603701,0.06336617800208283,0.06861331410718577,0.08127052791796843,0.10938876872546663,0.11723944564607866,0.11960265961707922,0.04434030281182408,0.06845309621084675,0.08952174957942802,0.08952174957942802,0.05707762557077625,0.0866778819194104,0.10634462869502523,0.10926860530321236,0.07502202996074661,0.10261956260514299,0.11631819274212929,0.12256669069935111,0.03424657534246575,0.05591604582231835,0.05835936874148842,0.0639269406392694,0.06280541536489626,0.13482335976928622,0.13406232476167587,0.07374028679003444,0.07386045021228871,0.12296723544019866,0.1300969318272851,0.00532724505327245,0.005751217071841614
627,0.059681166386285345,0.09044300248337739,0.10382119682768565,0.114075142193383,0.043859649122807015,0.06012176560121765,0.0639269406392694,0.06897380437394857,0.0817511816069855,0.10986942241448369,0.11747977249058719,0.11960265961707922,0.044620684130417365,0.0684931506849315,0.08956180405351277,0.08984218537210606,0.05727789794120003,0.08775935271969879,0.1091484418809581,0.10946887767363614,0.07510213890891612,0.10358086998317712,0.11695906432748537,0.12312745333653768,0.03592886325402547,0.056036209244572616,0.059080349275014016,0.06444764880237122,0.06288552431306577,0.13530401345830328,0.13502363213971,0.07398061363454297,0.07410077705679724,0.12408876071457181,0.13065769446447167,0.005407354001441961,0.005831305113526225
628,0.060602419290234716,0.09140430986141151,0.10446206841304173,0.11455579588240006,0.0445005207081631,0.06024192902347192,0.064647921172795,0.06909396779620283,0.08251221661459585,0.10986942241448369,0.11832091644636705,0.12112472963229992,0.04506128334534967,0.06909396779620283,0.08996234879436033,0.09044300248337739,0.05775855163021709,0.08811984298646158,0.11163181927421292,0.10966915004405992,0.07534246575342465,0.10390130577585516,0.11808058960185852,0.12368821597372426,0.03612913562444925,0.05639669951133541,0.05956100296403108,0.06496835696547304,0.06320596010574381,0.1365457021549307,0.13562444925098133,0.0742209404790515,0.07450132179764479,0.12444925098133461,0.13137867499799727,0.005607626371865737,0.005912508413831875
629,0.06108307297925178,0.09288632540254746,0.10462228630938075,0.11475606825282383,0.04498117439718016,0.060362092445726184,0.06520868380998157,0.06925418569254185,0.08263238003685011,0.11043018505167027,0.11876151566129936,0.12156532884723223,0.04586237282704478,0.06993511175198269,0.09008251221661459,0.09104381959464872,0.05859969558599695,0.08832011535688536,0.11187214611872145,0.11127132900745013,0.07594328286469598,0.10442201393895698,0.11888167908355363,0.12384843387006328,0.03620924457261876,0.056877353200352476,0.06048225586798045,0.0650885203877273,0.06360650484659136,0.13686613794760874,0.13670592005126972,0.07442121284947528,0.07486181206440759,0.1254506128334535,0.13209965553152286,0.005687735320035248,0.005994842503189409
630,0.061283345349675555,0.09288632540254746,0.10474244973163502,0.11499639509733237,0.045221501241688694,0.060522310342065205,0.06560922855082912,0.06937434911479612,0.08319314267403669,0.11043018505167027,0.11876151566129936,0.12156532884723223,0.045902427301129534,0.07009532964832171,0.09036289353520788,0.09120403749098774,0.05888007690459024,0.08912120483858046,0.11207241848914523,0.11267323560041656,0.07642393655371305,0.10506288552431306,0.1194424417207402,0.12392854281823279,0.03660978931346631,0.05767844268204758,0.061283345349675555,0.0654490106544901,0.0639269406392694,0.13686613794760874,0.136986301369863,0.0745814307458143,0.07510213890891612,0.12593126652247055,0.13282063606504846,0.005767844268204758,0.00607832312829723
631,0.06152367219418409,0.09292637987663221,0.10514299447248257,0.11627813826804453,0.045301610189858205,0.06092285508291276,0.06592966434350717,0.06993511175198269,0.08351357846671473,0.1106705118961788,0.11972282303933349,0.12216614595850356,0.0463830809901466,0.07145718176720339,0.0905231114315469,0.09224545381719138,0.0593607305936073,0.08952174957942802,0.11231274533365376,0.11303372586717936,0.07706480813906913,0.10566370263558439,0.11972282303933349,0.12428903308499559,0.037250660898822396,0.057998878474725624,0.06152367219418409,0.06604982776576143,0.06472803012096451,0.13758711848113434,0.13766722742930385,0.07474164864215332,0.07562284707201794,0.12593126652247055,0.1335015621244893,0.005888007690459024,0.006162966255132942
632,0.061884162460946884,0.09376752383241208,0.10650484659136425,0.11683890090523111,0.04578226387887527,0.0616037811423536,0.06637026355843947,0.07013538412240647,0.08383401425939277,0.11135143795561964,0.11972282303933349,0.12272690859569013,0.04658335336057037,0.07185772650805095,0.09160458223183529,0.09224545381719138,0.05940078506769206,0.08996234879436033,0.1126331811263318,0.11367459745253544,0.07754546182808619,0.10582392053192341,0.11976287751341824,0.12444925098133461,0.03813185932868701,0.058078987422895134,0.062204598253624926,0.0665304814547785,0.06588960986942241,0.13786749979972762,0.13766722742930385,0.07514219338300088,0.0764639910277978,0.12621164784106384,0.13354161659857405,0.00600817111271329,0.006248788072006894
633,0.062124489305455416,0.09412801409917487,0.10670511896178803,0.11739966354241768,0.04578226387887527,0.06192421693503164,0.06677080829928703,0.07025554754466073,0.08439477689657934,0.11207241848914523,0.12124489305455419,0.1232075622847072,0.046903789153248415,0.07213810782664423,0.09228550829127613,0.09264599855803893,0.05988143875670912,0.09028278458703837,0.11327405271168789,0.11403508771929824,0.07858687815428983,0.10590402948009292,0.12084434831370663,0.12456941440358887,0.038372186173195544,0.05843947768965793,0.06224465272770968,0.06725146198830409,0.06657053592886325,0.1380677721701514,0.13794760874789713,0.07550268364976367,0.07694464471681486,0.12645197468557237,0.13374188896899783,0.00600817111271329,0.006335804992658248
634,0.06224465272770968,0.09452855884002243,0.1069053913322118,0.1175598814387567,0.04578226387887527,0.06208443483137066,0.06737162541055836,0.07025554754466073,0.08455499479291836,0.11251301770407754,0.12160538332131698,0.12408876071457181,0.04702395257550268,0.07245854361932227,0.09328687014339501,0.09288632540254746,0.060882800608828,0.09080349275014019,0.11447568693423055,0.11511655851958663,0.07886725947288312,0.10614435632460145,0.1221260914844188,0.1247296322999279,0.03885283986221261,0.058759913482335974,0.06268525194264199,0.06757189778098213,0.0669710806697108,0.13898902507410077,0.13838820796282944,0.07606344628695025,0.07706480813906913,0.1269726828486742,0.13410237923576063,0.00600817111271329,0.00642403365939419
635,0.06260514299447248,0.09484899463270047,0.10718577265080509,0.11880157013538412,0.046823680205078905,0.06236481614996395,0.06761195225506689,0.07057598333733878,0.08575662901546102,0.11351437955619642,0.12244652727709684,0.12501001361852118,0.04714411599775695,0.07281903388608507,0.09348714251381879,0.09332692461747977,0.061123127453336534,0.0916846911800048,0.11499639509733237,0.11583753905311223,0.08018905711768004,0.10714571817672033,0.12224625490667307,0.1251702315148602,0.039133221180805894,0.05948089401586157,0.0631258511575743,0.06785227909957542,0.06749178883281262,0.13983016902988063,0.13866858928142273,0.07622366418328927,0.07758551630217095,0.12729311864135223,0.13490346871745573,0.0061283345349675555,0.0065134909462728026
636,0.0627653608908115,0.09488904910678522,0.10746615396939838,0.1190819514539774,0.046903789153248415,0.06248497957221821,0.06793238804774493,0.07069614675959304,0.0859569013858848,0.11387486982295922,0.12292718096611391,0.12549066730753825,0.0471841704718417,0.07285908836016983,0.09432828646959865,0.09380757830649683,0.061363454297845066,0.09200512697268284,0.1163983016902988,0.11743971801650244,0.08050949291035808,0.10750620844348313,0.12260674517343587,0.1258912120483858,0.03961387486982296,0.05980132980853961,0.06364655932067612,0.06785227909957542,0.06781222462549066,0.14063125851157574,0.13926940639269406,0.07638388207962829,0.07802611551710326,0.12797404470079307,0.13534406793238804,0.006168389009052311,0.006604193962330305
637,0.0631258511575743,0.09516943042537851,0.1076263718657374,0.1190819514539774,0.0471841704718417,0.06292557878715052,0.06833293278859248,0.07093647360410157,0.0867579908675799,0.11403508771929824,0.12292718096611391,0.1258912120483858,0.04726427942001121,0.07329968757510213,0.09496915805495473,0.09412801409917487,0.062204598253624926,0.09244572618761515,0.11643835616438356,0.11768004486101097,0.08095009212529039,0.10758631739165264,0.12268685412160538,0.12601137547064006,0.03969398381799247,0.060442201393895695,0.06396699511335416,0.06825282384042297,0.06781222462549066,0.14075142193383,0.1399503324521349,0.07638388207962829,0.07822638788752703,0.1297364415605223,0.13550428582872706,0.006168389009052311,0.006696160054853221
638,0.06336617800208283,0.09573019306256508,0.10802691660658495,0.11972282303933349,0.04770487863494352,0.06352639589842185,0.06877353200352479,0.07157734518945766,0.08703837218617319,0.11447568693423055,0.12324761675879195,0.12621164784106384,0.04738444284226548,0.07349995994552591,0.09569013858848033,0.09432828646959865,0.06232476167587919,0.09256588960986942,0.1171993911719939,0.11860129776496034,0.08115036449571417,0.10810702555475446,0.12340783465513097,0.1262517023151486,0.039974365136585754,0.06096290955699751,0.06492830249138828,0.06857325963310101,0.06865336858127052,0.14115196667467755,0.14011055034847392,0.07650404550188256,0.07822638788752703,0.1297364415605223,0.1366258111031002,0.006328606905391332,0.006789406812696105
639,0.06380677721701514,0.09629095569975166,0.10902827845870383,0.12052391252102859,0.04838580469438436,0.0635664503725066,0.06953456701113514,0.07205799887847472,0.08904109589041095,0.11483617720099334,0.12348794360330048,0.12621164784106384,0.047664824160858765,0.07398061363454297,0.09593046543298886,0.0947288312104462,0.06268525194264199,0.09364736041015781,0.11776015380918048,0.11892173355763838,0.08171112713290074,0.1087879516141953,0.12380837939597852,0.1263318112633181,0.040214691981094286,0.06164383561643835,0.06528879275815108,0.06861331410718577,0.06913402227028759,0.14275414563806776,0.14131218457101657,0.0768244812945606,0.07854682368020507,0.13061763999038692,0.13746695505888007,0.006328606905391332,0.0068839520696454964
640,0.06404710406152367,0.0973323720259553,0.10982936794039894,0.1213250020027237,0.048425859168469115,0.06372666826884563,0.06973483938155892,0.07237843467115276,0.08948169510534326,0.11527677641592565,0.12416886966274132,0.12745333653769125,0.0479051510053673,0.07418088600496675,0.09613073780341264,0.0954498117439718,0.06304574220940479,0.09408795962509012,0.11808058960185852,0.12044380357285908,0.08199150845149403,0.10906833293278859,0.12412881518865657,0.12641192021148762,0.0410958904109589,0.06192421693503164,0.06572939197308339,0.06873347752944003,0.06929424016662661,0.1434350716975086,0.1414724024673556,0.07778578867259472,0.0787070415765441,0.13101818473123447,0.13846831691099895,0.006528879275815108,0.00697981390783066
641,0.06460786669871024,0.09797324361131138,0.11055034847392453,0.12164543779540174,0.04898662180565569,0.0639269406392694,0.07021549307057598,0.07241848914523752,0.09076343827605543,0.11591764800128174,0.12549066730753825,0.12933589681967475,0.04882640390931667,0.07486181206440759,0.0962509012256669,0.09609068332932788,0.06432748538011696,0.09420812304734438,0.11948249619482496,0.12160538332131698,0.08391412320756228,0.10942882319955138,0.12488985019626692,0.12721300969318272,0.0414563806777217,0.06216454377954017,0.06596971881759192,0.06893374989986381,0.06981494832972843,0.14355523511976287,0.1422734919490507,0.07810622446527277,0.07942802211006969,0.13137867499799727,0.13898902507410077,0.006649042698069374,0.0070770106611818895
642,0.06516862933589682,0.09857406072258271,0.11079067531843306,0.12208603701033405,0.049106785227909955,0.0639269406392694,0.07021549307057598,0.07321957862693262,0.09140430986141151,0.11715933669790915,0.12649202915965713,0.12977649603460706,0.0490667307538252,0.0749419210125771,0.0969718817591925,0.09633101017383641,0.06496835696547304,0.09452855884002243,0.11964271409116398,0.12160538332131698,0.08423455900024032,0.1099495313626532,0.12541055835936873,0.12797404470079307,0.04169670752223023,0.06224465272770968,0.06608988223984619,0.06913402227028759,0.07005527517423696,0.14359528959384762,0.14287430906032203,0.07850676920612032,0.07954818553232396,0.13185932868701433,0.13902907954818552,0.006689097172154129,0.007175560918936928
643,0.06556917407674437,0.09925498678202355,0.11135143795561964,0.12272690859569013,0.049267003124248976,0.06416726748377793,0.07053592886325402,0.07345990547144116,0.09172474565408956,0.11780020828326523,0.12725306416726748,0.13013698630136986,0.049707602339181284,0.076103500761035,0.09753264439637907,0.09677160938876872,0.06516862933589682,0.09528959384763278,0.12008331330609628,0.12276696306977489,0.08459504926700312,0.11083072979251782,0.12565088520387727,0.12841464391572538,0.04193703436673876,0.0635664503725066,0.06629015461026996,0.06949451253705038,0.07089641913001682,0.1442361611792037,0.1433549627493391,0.07886725947288312,0.07990867579908675,0.1323399823760314,0.13918929744452455,0.007049587438916927,0.007275483529196225
644,0.06576944644716815,0.09953536810061683,0.11139149242970439,0.1232876712328767,0.04946727549467275,0.06432748538011696,0.07057598333733878,0.07362012336778018,0.09280621645437795,0.11804053512777377,0.12781382680445405,0.13069774893855643,0.050628855243130655,0.07630377313145878,0.09761275334454858,0.09693182728510774,0.06552911960265961,0.09637106464792117,0.12028358567652006,0.1228470720179444,0.0848754305855964,0.11123127453336537,0.12649202915965713,0.1288552431306577,0.04205719778899303,0.06372666826884563,0.06633020908435472,0.0695746214852199,0.07145718176720339,0.14443643354962749,0.1438756709124409,0.07930785868781542,0.08014900264359529,0.13262036369462468,0.1395898421853721,0.007129696387086437,0.007376797602527731
645,0.06621004566210045,0.09977569494512536,0.11187214611872145,0.12380837939597852,0.049787711287350794,0.06516862933589682,0.0707362012336778,0.07426099495313626,0.09412801409917487,0.11888167908355363,0.12825442601938636,0.1313386205239125,0.05098934550989345,0.07734518945766242,0.09785308018905711,0.09753264439637907,0.06612993671393094,0.09689177281102299,0.12032364015060482,0.12332772570696146,0.08555635664503725,0.11123127453336537,0.1271329007450132,0.1301770407754546,0.04253785147801009,0.06432748538011696,0.06669069935111752,0.07061603781142353,0.07217816230072899,0.14491708723864455,0.14443643354962749,0.07990867579908675,0.08135063686613794,0.1328606905391332,0.14051109508932147,0.007209805335255948,0.007479522515621821
646,0.06645037250660898,0.10057678442682047,0.11187214611872145,0.12444925098133461,0.049867820235520305,0.06572939197308339,0.07085636465593206,0.07446126732356004,0.09524953937354802,0.11888167908355363,0.12909556997516622,0.1316991107906753,0.05114956340623247,0.07750540735400144,0.09793318913722662,0.09825362492990466,0.0661699911880157,0.09689177281102299,0.12108467515821517,0.1240086517664023,0.08607706480813906,0.11131138348153488,0.12737322758952174,0.13025714972362412,0.04273812384843387,0.06468797564687975,0.0669710806697108,0.07173756308579668,0.07273892493791556,0.1453176319794921,0.14443643354962749,0.08038932948810382,0.08187134502923976,0.13330128975406552,0.14203316510454217,0.007370023231594969,0.007583677914997191
647,0.06673075382520227,0.10173836417527837,0.11283345349675558,0.1254506128334535,0.05030841945045261,0.06604982776576143,0.07125690939677962,0.0745814307458143,0.09637106464792117,0.11984298646158775,0.12969638708643755,0.13282063606504846,0.051389890250741005,0.07810622446527277,0.09853400624849795,0.09877433309300648,0.06665064487703276,0.09701193623327725,0.12216614595850356,0.1247296322999279,0.0866778819194104,0.11203236401506048,0.12833453496755587,0.1315388928943363,0.04313866858928142,0.06484819354321877,0.06717135304013458,0.07197788993030521,0.07329968757510213,0.14635904830569574,0.14491708723864455,0.08046943843627333,0.08207161739966354,0.13362172554674356,0.14283425458623727,0.007410077705679724,0.007689283720758314
648,0.06737162541055836,0.10193863654570215,0.11363454297845069,0.1259713209965553,0.050468637346791634,0.06629015461026996,0.07133701834494913,0.07534246575342465,0.09685171833693823,0.12068413041736761,0.13093807578306496,0.133060962909557,0.05159016262116478,0.07858687815428983,0.09917487783385404,0.09937515020427781,0.06689097172154129,0.09717215412961627,0.12280701754385964,0.12521028598894496,0.08759913482335976,0.11259312665224705,0.12941600576784426,0.1315388928943363,0.04321877753745093,0.06532884723223584,0.06729151646238885,0.07233838019706801,0.07402066810862773,0.14671953857245854,0.14515741408315308,0.08054954738444284,0.08251221661459585,0.13418248818393014,0.14303452695666105,0.007410077705679724,0.00779636013040523
649,0.06757189778098213,0.10193863654570215,0.11383481534887446,0.12609148441880957,0.050789073139469676,0.06649042698069374,0.07173756308579668,0.07602339181286549,0.09753264439637907,0.12116478410638468,0.13093807578306496,0.133060962909557,0.05179043499158856,0.07926780421373067,0.09945525915244732,0.0996555315228711,0.06749178883281262,0.09725226307778578,0.12344788912921573,0.12549066730753825,0.08771929824561403,0.11275334454858607,0.1298165505086918,0.13173916526476007,0.04349915885604422,0.0654490106544901,0.06753184330689738,0.07249859809340703,0.07434110390130577,0.14671953857245854,0.14547784987583112,0.08062965633261235,0.08267243451093487,0.13602499399182888,0.14323479932708483,0.0074901866538492345,0.00790492762269642
650,0.06789233357366017,0.10221901786429544,0.11435552351197628,0.1266121925819114,0.051229672354401984,0.0669710806697108,0.0726187615156613,0.07634382760554353,0.0981334615076504,0.12144516542497796,0.13229992790194664,0.13354161659857405,0.05183048946567331,0.08034927501401906,0.09989585836737963,0.10013618521188816,0.06777217015140591,0.09833373387807418,0.12380837939597852,0.12613153889289433,0.08872066009773291,0.11327405271168789,0.13033725867179363,0.13225987342786188,0.04426019386365457,0.066610590402948,0.06845309621084675,0.0726988704638308,0.07526235680525514,0.14732035568372986,0.1456781222462549,0.081831290555155,0.08351357846671473,0.1364655932067612,0.14455659697188175,0.007650404550188256,0.008015006961565405
651,0.06913402227028759,0.1034206520868381,0.11503644957141712,0.1270527917968437,0.05134983577665625,0.06761195225506689,0.07285908836016983,0.07658415445005207,0.09865416967075222,0.12200592806216454,0.13334134422815028,0.1342225426580149,0.05227108868060562,0.08074981975486661,0.10005607626371865,0.10061683890090523,0.06841304173676199,0.09905471441159977,0.12448930545541936,0.1267724104782504,0.08904109589041095,0.11363454297845069,0.1303773131458784,0.1328606905391332,0.044380357285908834,0.06713129856604982,0.06889369542577906,0.07321957862693262,0.07534246575342465,0.1475606825282384,0.1461187214611872,0.08235199871825682,0.08399423215573179,0.1372666826884563,0.1452375230313226,0.007650404550188256,0.008126619200091945
652,0.06929424016662661,0.10402146919810942,0.11515661299367139,0.12805415364896258,0.05203076183609709,0.06829287831450773,0.07313946967876311,0.07674437234639109,0.09997596731554914,0.12256669069935111,0.13410237923576063,0.13506368661379475,0.05259152447328366,0.08159096371064647,0.10057678442682047,0.100817111271329,0.06953456701113514,0.09985580389329488,0.12521028598894496,0.12709284627092846,0.08924136826083473,0.11483617720099334,0.13201954658335335,0.13290074501321797,0.045221501241688694,0.06725146198830409,0.0695746214852199,0.07454137627172955,0.07562284707201794,0.14788111832091644,0.14663942962428902,0.08263238003685011,0.08455499479291836,0.1380677721701514,0.14583834014259392,0.007770567972442521,0.008239785684528518
653,0.06941440358888087,0.10418168709444844,0.11595770247536649,0.1284947528638949,0.052831851317792194,0.06877353200352479,0.07329968757510213,0.07766562525034046,0.10077705679724425,0.12340783465513097,0.13462308739886245,0.13506368661379475,0.05303212368821597,0.08195145397740927,0.100817111271329,0.10149803733076984,0.06969478490747416,0.10145798285668509,0.12565088520387727,0.12745333653769125,0.08964191300168228,0.11579748457902747,0.1323399823760314,0.1335015621244893,0.04582231835296002,0.06741167988464311,0.06997516622606745,0.07498197548666186,0.07698469919089962,0.14888248017303532,0.14724024673556035,0.08311303372586717,0.08495553953376592,0.13934951534086357,0.14595850356484819,0.007810622446527277,0.008354528058382863
654,0.0700152207001522,0.10506288552431306,0.11611792037170551,0.12917567892333573,0.05347272290314828,0.06889369542577906,0.07386045021228871,0.07822638788752703,0.100817111271329,0.1236481614996395,0.13554434030281182,0.1354642313546423,0.05335255948089401,0.08243210766642634,0.10149803733076984,0.1019786910197869,0.06977489385564367,0.10185852759753264,0.12585115757430104,0.12805415364896258,0.09068332932788592,0.11671873748297684,0.13282063606504846,0.13426259713209965,0.04634302651606184,0.06825282384042297,0.07041576544099976,0.07606344628695025,0.07742529840583193,0.14948329728430665,0.14768084595049266,0.08343346951854522,0.08531602980052871,0.1395097332372026,0.14623888488344147,0.007890731394696787,0.008470868266557402
655,0.07061603781142353,0.10542337579107586,0.11647841063846831,0.12941600576784426,0.05371304974765681,0.0692141312184571,0.07446126732356004,0.07830649683569654,0.10093727469358327,0.12541055835936873,0.13554434030281182,0.1357446126732356,0.05347272290314828,0.08367379636305375,0.10221901786429544,0.10245934470880397,0.07029560201874549,0.10245934470880397,0.1267724104782504,0.12825442601938636,0.09104381959464872,0.11768004486101097,0.13354161659857405,0.1343026516061844,0.047584715212689255,0.06861331410718577,0.07125690939677962,0.07618360970920451,0.07758551630217095,0.1498037330769847,0.14932307938796763,0.083633741888969,0.08547624769686774,0.1400304414003044,0.14699991989105182,0.008050949291035808,0.00858882855954625
656,0.07145718176720339,0.10598413842826243,0.11703917327565488,0.12993671393094608,0.05387326764399583,0.06989505727789794,0.07470159416806857,0.07850676920612032,0.10237923576063446,0.12577104862613153,0.13602499399182888,0.13606504846591364,0.05387326764399583,0.08471521268925739,0.10249939918288872,0.10289994392373628,0.07061603781142353,0.10354081550909236,0.127333173115437,0.12957622366418328,0.09116398301690298,0.1186413522390451,0.13378194344308258,0.13454297845069293,0.048586077064808136,0.0692141312184571,0.07241848914523752,0.07634382760554353,0.07794600656893375,0.15048465913642553,0.14932307938796763,0.08399423215573179,0.08575662901546102,0.14099174877833853,0.14752062805415364,0.008171112713290074,0.008708431497690725
657,0.07205799887847472,0.10722582712488984,0.11731955459424817,0.13057758551630216,0.05467435712569094,0.07061603781142353,0.07522230233117039,0.0787070415765441,0.10402146919810942,0.12681246495233517,0.13674597452535447,0.13714651926620203,0.05391332211808059,0.08519586637827445,0.10281983497556677,0.1038612513017704,0.07093647360410157,0.10390130577585516,0.12773371785628454,0.13005687735320035,0.09224545381719138,0.1187214611872146,0.13450292397660818,0.13602499399182888,0.04886645838340142,0.06973483938155892,0.0726988704638308,0.07698469919089962,0.07854682368020507,0.15120563966995113,0.15004405992149322,0.08431466794840983,0.08587679243771529,0.14115196667467755,0.14788111832091644,0.008251221661459585,0.008829699955494092
658,0.07281903388608507,0.10758631739165264,0.11768004486101097,0.1311784026275735,0.05483457502202996,0.07097652807818633,0.07618360970920451,0.07906753184330689,0.10426179604261795,0.1269726828486742,0.13730673716254105,0.13774733637747336,0.05403348554033485,0.0863173916526476,0.10281983497556677,0.10394136024993991,0.07137707281903388,0.10462228630938075,0.1281342625971321,0.13021709524953937,0.09268605303212368,0.11888167908355363,0.13570455819915084,0.13642553873267643,0.04950732996875751,0.06993511175198269,0.07309941520467836,0.07746535287991668,0.0787871505247136,0.15204678362573099,0.15004405992149322,0.08499559400785067,0.0859569013858848,0.14171272931186413,0.1483617720099335,0.008251221661459585,0.008952657125996391
659,0.07313946967876311,0.10778658976207642,0.11848113434270607,0.13221981895377713,0.05491468397019947,0.07121685492269486,0.07634382760554353,0.07938796763598494,0.10462228630938075,0.1269726828486742,0.13782744532564287,0.13870864375550748,0.054434030281182405,0.08687815428983417,0.10410157814627893,0.10434190499078747,0.07197788993030521,0.10490266762797404,0.12877513418248818,0.13041736761996314,0.0932067611952255,0.11968276856524873,0.13634542978450692,0.13678602899943923,0.0505888007690459,0.07025554754466073,0.07345990547144116,0.07802611551710326,0.07978851237683249,0.1524873828406633,0.15100536729952735,0.0852359208523592,0.08671793639349515,0.14171272931186413,0.14888248017303532,0.00837138508371385,0.009077326525210223
660,0.07358006889369542,0.10850757029560201,0.11972282303933349,0.13262036369462468,0.055195065288792755,0.07145718176720339,0.07666426339822158,0.08002883922134102,0.10506288552431306,0.12841464391572538,0.1385083713850837,0.13870864375550748,0.05575582792597933,0.08719859008251221,0.10438195946487222,0.10478250420571977,0.07329968757510213,0.10518304894656733,0.12913562444925097,0.13057758551630216,0.0943683409436834,0.12000320435792677,0.13666586557718496,0.1373467916366258,0.051309781302571494,0.07077625570776255,0.07366017784186493,0.07858687815428983,0.07994873027317151,0.15348874469278218,0.15120563966995113,0.08587679243771529,0.08755908034927501,0.1422734919490507,0.14896258912120483,0.008451494031883361,0.00920373199661822
661,0.07362012336778018,0.10906833293278859,0.12100456621004566,0.13266041816870944,0.055956100296403105,0.07169750861171192,0.0772650805094929,0.08046943843627333,0.10586397500600817,0.12841464391572538,0.1391492429704398,0.13926940639269406,0.05639669951133541,0.0874789714011055,0.10470239525755026,0.10526315789473684,0.07418088600496675,0.10638468316910998,0.1298165505086918,0.1316190018425058,0.09464872226227669,0.12028358567652006,0.13758711848113434,0.1373467916366258,0.05171032604341905,0.07105663702635584,0.07406072258271248,0.07890731394696787,0.08062965633261235,0.15477048786349434,0.15188656572939196,0.08615717375630857,0.08771929824561403,0.14251381879355923,0.14932307938796763,0.008451494031883361,0.009331897715733239
662,0.07402066810862773,0.10966915004405992,0.12136505647680845,0.13366178002082832,0.05627653608908115,0.0726187615156613,0.07754546182808619,0.08058960185852759,0.10662501001361852,0.12905551550108146,0.13962989665945685,0.13999038692621965,0.05675718977809821,0.08763918929744452,0.10506288552431306,0.10554353921333012,0.07442121284947528,0.1072658815989746,0.13057758551630216,0.13217976447969237,0.09565008411439557,0.12164543779540174,0.13810782664423615,0.13754706400704958,0.0521108707842666,0.07145718176720339,0.07470159416806857,0.07942802211006969,0.08078987422895137,0.15537130497476567,0.15304814547784987,0.0867579908675799,0.08795962509012256,0.14323479932708483,0.14976367860289994,0.008451494031883361,0.009461848194722
663,0.07434110390130577,0.110310021629416,0.12272690859569013,0.13478330529520147,0.05691740767443723,0.07321957862693262,0.0776255707762557,0.08131058239205319,0.10662501001361852,0.12957622366418328,0.14007049587438916,0.14139229351918609,0.05727789794120003,0.08924136826083473,0.10550348473924537,0.10622446527277096,0.07462148521989906,0.10898822398461908,0.13085796683489545,0.13326123527998077,0.09601057438115837,0.12196587358807978,0.1388688616518465,0.13866858928142273,0.05255146999919891,0.07205799887847472,0.07522230233117039,0.07966834895457822,0.08143074581430745,0.15657293919730833,0.1540895618040535,0.08715853560842746,0.08960185852759753,0.14391572538652567,0.1503244412400865,0.008651766402307137,0.009593608287093146
664,0.07466153969398381,0.1114716013778739,0.12452935992950412,0.13490346871745573,0.057638388207962826,0.07333974204918689,0.07814627893935752,0.08147080028839221,0.10766642633982215,0.13105823920531923,0.14095169430425378,0.14239365537130497,0.057478170311623805,0.08968196747576704,0.10606424737643194,0.10666506448770327,0.0756629015461027,0.10974925899222943,0.13085796683489545,0.13378194344308258,0.09645117359609068,0.12240647280301209,0.1393094608667788,0.13934951534086357,0.05259152447328366,0.07213810782664423,0.0753024112793399,0.0803092205399343,0.08231194424417207,0.15681326604181686,0.15440999759673155,0.08795962509012256,0.09008251221661459,0.1440759432828647,0.15196667467756148,0.008731875350476648,0.009727203192450537
665,0.07490186653849235,0.11163181927421292,0.125530721781623,0.13594488504365937,0.05775855163021709,0.07354001441961067,0.07822638788752703,0.08227188977008731,0.10782664423616117,0.1313386205239125,0.1419130016822879,0.14283425458623727,0.05779860610430185,0.09020267563886886,0.10678522790995754,0.1069053913322118,0.07598333733878074,0.10998958583673796,0.13177921973884482,0.1338620523912521,0.09677160938876872,0.12280701754385964,0.1396699511335416,0.13971000560762636,0.05311223263638548,0.07245854361932227,0.07546262917567892,0.08050949291035808,0.08279259793318913,0.15753424657534246,0.1552511415525114,0.08803973403829207,0.09048305695746214,0.14443643354962749,0.15316830890010413,0.009012256669069935,0.00986265846131282
666,0.07534246575342465,0.11211247296322999,0.12601137547064006,0.13686613794760874,0.057998878474725624,0.07386045021228871,0.0787070415765441,0.08235199871825682,0.1080669710806697,0.13165905631659056,0.14283425458623727,0.14331490827525434,0.058239205319234155,0.09104381959464872,0.10730593607305935,0.10774653528799166,0.07730513498357766,0.11107105663702635,0.13254025474645517,0.13482335976928622,0.09737242650004005,0.12312745333653768,0.14027076824481294,0.14051109508932147,0.053753104221741566,0.07337979652327165,0.07550268364976367,0.08107025554754466,0.0833533605703757,0.1582952815829528,0.1563326123527998,0.0882800608828006,0.0912440919650725,0.14599855803893294,0.15380918048546022,0.0091324200913242,0.01
667,0.0757430104942722,0.11239285428182327,0.1263318112633181,0.13742690058479531,0.058159096371064645,0.07418088600496675,0.07918769526556116,0.08267243451093487,0.1084274613474325,0.13238003685011615,0.1437154530161019,0.1438756709124409,0.05924056717135304,0.09112392854281823,0.10746615396939838,0.10810702555475446,0.07754546182808619,0.1111111111111111,0.1328606905391332,0.13522390451013377,0.09745253544820956,0.1247296322999279,0.14035087719298245,0.1411920211487623,0.0539934310662501,0.07366017784186493,0.07618360970920451,0.08115036449571417,0.08355363294079948,0.15837539053112232,0.15645277577505406,0.08872066009773291,0.09128414643915725,0.14708002883922133,0.1545301610189858,0.009252583513578466,0.010139254075588142
668,0.0768244812945606,0.1125530721781623,0.12753344548586076,0.13782744532564287,0.058840022430505484,0.07466153969398381,0.07930785868781542,0.0832732516222062,0.10862773371785628,0.1327004726427942,0.1440759432828647,0.1453977409276616,0.05996154770487863,0.09176480012817431,0.10898822398461908,0.1087879516141953,0.07858687815428983,0.11215252743731474,0.1338620523912521,0.13674597452535447,0.09785308018905711,0.12541055835936873,0.14091163983016902,0.14247376431947448,0.055034847392453734,0.07402066810862773,0.07674437234639109,0.08143074581430745,0.0837138508371385,0.15869582632380036,0.15693342946407113,0.08892093246815669,0.09200512697268284,0.14804133621725546,0.15529119602659616,0.009292637987663221,0.010280447320933098
669,0.07730513498357766,0.11347432508211167,0.12841464391572538,0.13826804454057517,0.05912040374909877,0.07506208443483137,0.07954818553232396,0.08359368741488424,0.10930865977729712,0.13302090843547223,0.144516542497797,0.1472001922614756,0.06016182007530241,0.09232556276536089,0.11043018505167027,0.10886806056236481,0.07898742289513738,0.1129936713930946,0.13402227028759112,0.13738684611071056,0.09837378835215893,0.1259713209965553,0.1410318032524233,0.1429944724825763,0.055956100296403105,0.07410077705679724,0.07742529840583193,0.08155090923656172,0.08387406873347752,0.15917648001281742,0.15693342946407113,0.08956180405351277,0.0924056717135304,0.1488023712248658,0.1555315228711047,0.009292637987663221,0.01042360673976401
670,0.07858687815428983,0.11463590483056957,0.12921573339742048,0.13894897060001601,0.05928062164543779,0.07542257470159416,0.0803092205399343,0.08399423215573179,0.11010974925899222,0.13462308739886245,0.14491708723864455,0.14780100937274693,0.06064247376431947,0.09328687014339501,0.1110310021629416,0.1095890410958904,0.07918769526556116,0.11323399823760313,0.13506368661379475,0.13758711848113434,0.09933509573019306,0.12637186573740286,0.14171272931186413,0.14323479932708483,0.05675718977809821,0.07486181206440759,0.07786589762076424,0.08207161739966354,0.08447488584474885,0.16041816870944484,0.15813506368661379,0.08996234879436033,0.09288632540254746,0.15012416886966273,0.15637266682688455,0.009492910358086998,0.01056875971184805
671,0.07926780421373067,0.11511655851958663,0.12993671393094608,0.14059120403749098,0.0593607305936073,0.07554273812384843,0.08054954738444284,0.08491548505968116,0.11079067531843306,0.13534406793238804,0.14591844909076343,0.14860209885444203,0.06172394456460786,0.09416806857325963,0.11163181927421292,0.11035007610350075,0.079868621325002,0.11455579588240006,0.1357446126732356,0.13834815348874469,0.10029640310822718,0.12665224705599615,0.14267403668989825,0.14395577986061042,0.05735800688936954,0.0757430104942722,0.07806616999118801,0.08239205319234158,0.08527597532644396,0.16085876792437714,0.15877593527196987,0.09000240326844508,0.09332692461747977,0.1503244412400865,0.15745413762717295,0.009573019306256508,0.01071593399822671
672,0.07978851237683249,0.11539693983817992,0.13005687735320035,0.14123207562284706,0.05948089401586157,0.07598333733878074,0.08058960185852759,0.0852359208523592,0.11127132900745013,0.13566450372506608,0.14635904830569574,0.14860209885444203,0.062204598253624926,0.09448850436593767,0.11167187374829768,0.11051029399983978,0.08074981975486661,0.11503644957141712,0.1362653208363374,0.13870864375550748,0.10089722021949851,0.12769366338219978,0.14283425458623727,0.14411599775694944,0.05803893294881038,0.07622366418328927,0.07826644236161179,0.08283265240727389,0.08543619322278298,0.16258111031002162,0.16013778739085155,0.09004245774252984,0.09360730593607305,0.15072498598093406,0.157774573419851,0.00981334615076504,0.010865157746525371
673,0.08026916606584955,0.11615797484579027,0.1303773131458784,0.14143234799327084,0.059761275334454855,0.07634382760554353,0.08203156292557878,0.08571657454137627,0.11199230954097572,0.1366258111031002,0.1475606825282384,0.14964351518064567,0.06248497957221821,0.09460866778819194,0.11179203717055194,0.1114716013778739,0.08115036449571417,0.11575743010494272,0.1366258111031002,0.13902907954818552,0.10141792838260033,0.12873507970840342,0.1437955619642714,0.1448770327645598,0.05888007690459024,0.07694464471681486,0.07926780421373067,0.08355363294079948,0.08587679243771529,0.16274132820636064,0.16117920371705519,0.0905231114315469,0.09420812304734438,0.15228711047023952,0.15817511816069854,0.00989345509893455,0.011016459496336568
674,0.08082992870303612,0.11627813826804453,0.13061763999038692,0.14211327405271168,0.060442201393895695,0.07734518945766242,0.08207161739966354,0.08619722823039333,0.11239285428182327,0.13746695505888007,0.1475606825282384,0.14964351518064567,0.0634863414243371,0.09532964832171753,0.11351437955619642,0.11199230954097572,0.08143074581430745,0.11627813826804453,0.13730673716254105,0.13987022350396539,0.10209885444204117,0.12949611471601377,0.14383561643835616,0.14623888488344147,0.06072258271248898,0.07782584314667948,0.08014900264359529,0.0837138508371385,0.08751902587519025,0.1640230713770728,0.16258111031002162,0.09068332932788592,0.09468877673636145,0.1524873828406633,0.1600977329167668,0.010293999839782103,0.011169868184678227
675,0.0810302010734599,0.11647841063846831,0.1308980213089802,0.14279420011215252,0.06076263718657374,0.0776255707762557,0.08251221661459585,0.08627733717856284,0.11435552351197628,0.13866858928142273,0.14808139069134021,0.1501642233437475,0.0642874309060322,0.09569013858848033,0.11495634062324761,0.11323399823760313,0.08263238003685011,0.11651846511255307,0.13834815348874469,0.14063125851157574,0.10289994392373628,0.12997676840503083,0.14443643354962749,0.14748057358006889,0.06100296403108227,0.07890731394696787,0.08070976528078186,0.08399423215573179,0.08904109589041095,0.16542497797003924,0.16338219979171673,0.09156452775775054,0.09516943042537851,0.15276776415925658,0.16077865897620763,0.01049427221020588,0.011325413151528128
676,0.0821116718737483,0.11743971801650244,0.1315388928943363,0.14399583433469518,0.06092285508291276,0.07806616999118801,0.08267243451093487,0.08679804534166466,0.11435552351197628,0.13866858928142273,0.14884242569895056,0.1506048225586798,0.06452775775054073,0.09593046543298886,0.11495634062324761,0.11387486982295922,0.0832732516222062,0.11715933669790915,0.13866858928142273,0.14099174877833853,0.10310021629416005,0.13085796683489545,0.1455980132980854,0.1476407914764079,0.06156372666826884,0.07898742289513738,0.08082992870303612,0.08455499479291836,0.0894416406312585,0.16586557718497155,0.16398301690298805,0.09200512697268284,0.09685171833693823,0.15312825442601938,0.16165985740607225,0.01057438115837539,0.011483124145435113
677,0.08243210766642634,0.11780020828326523,0.13185932868701433,0.1441560522310342,0.06152367219418409,0.07906753184330689,0.08323319714812144,0.0874789714011055,0.11483617720099334,0.13926940639269406,0.15020427781783224,0.1514860209885444,0.06496835696547304,0.09593046543298886,0.11519666746775614,0.11431546903789153,0.0833533605703757,0.11824080749819754,0.13946967876311783,0.14139229351918609,0.10402146919810942,0.1313386205239125,0.14635904830569574,0.14812144516542497,0.06284546983898101,0.079868621325002,0.08147080028839221,0.08575662901546102,0.08960185852759753,0.16594568613314106,0.16446367059200512,0.09212529039493711,0.09765280781863334,0.15388928943362973,0.16282143715453015,0.0106544901065449,0.011643031329208756
678,0.08287270688135864,0.11856124329087558,0.13201954658335335,0.1445966514459665,0.06168389009052311,0.07958824000640871,0.08359368741488424,0.08763918929744452,0.1163983016902988,0.1406713129856605,0.15144596651445966,0.15196667467756148,0.06540895618040535,0.09749258992229431,0.11583753905311223,0.1145157414083153,0.08447488584474885,0.1187214611872146,0.13999038692621965,0.14163262036369462,0.104582231835296,0.1319794921092686,0.14699991989105182,0.14904269806937434,0.06324601457982856,0.08046943843627333,0.08283265240727389,0.08635744612673235,0.0912440919650725,0.1666266121925819,0.16586557718497155,0.09288632540254746,0.09809340703356564,0.154009452855884,0.16342225426580148,0.010854762476968677,0.011805165285688056
679,0.08383401425939277,0.11896178803172314,0.13290074501321797,0.14543779540174637,0.06192421693503164,0.07982856685091724,0.08419450452615557,0.0879195706160378,0.11687895537931586,0.1406713129856605,0.15224705599615476,0.1525674917888328,0.06576944644716815,0.09845389730032844,0.11659857406072258,0.11479612272690859,0.08531602980052871,0.11948249619482496,0.14023071377072818,0.14179283826003364,0.10490266762797404,0.1324200913242009,0.14776095489866217,0.14968356965473043,0.0635664503725066,0.08050949291035808,0.08307297925178242,0.08707842666025795,0.09196507249859809,0.1670672114075142,0.16614595850356484,0.09368741488424256,0.09861411519666746,0.15477048786349434,0.16482416085876792,0.011175198269646719,0.011969557023590429
680,0.0847953216374269,0.11996314988384202,0.1343827605543539,0.14583834014259392,0.06244492509813346,0.08006889369542577,0.0848754305855964,0.0882800608828006,0.11731955459424817,0.1411119122005928,0.15324841784827364,0.1525674917888328,0.06673075382520227,0.09889449651526075,0.11699911880157013,0.1152367219418409,0.0859569013858848,0.12000320435792677,0.14059120403749098,0.1422734919490507,0.10562364816149963,0.13266041816870944,0.14856204438035728,0.1499639509733237,0.06396699511335416,0.08074981975486661,0.08331330609629095,0.0874789714011055,0.09228550829127613,0.16738764720019225,0.1669069935111752,0.0939277417287511,0.09913482335976928,0.15593206761195225,0.1651846511255307,0.01141552511415525,0.012136237983442417
681,0.08567652006729151,0.12056396699511335,0.1353841224064728,0.14619883040935672,0.06352639589842185,0.08070976528078186,0.08531602980052871,0.08868060562364816,0.11788031723143474,0.14139229351918609,0.15396939838179924,0.1544500520708163,0.0673315709364736,0.09981574941921012,0.11820075302411279,0.11635824721621404,0.0867579908675799,0.12116478410638468,0.14195305615637266,0.14391572538652567,0.1061043018505167,0.1327004726427942,0.14928302491388287,0.1506849315068493,0.06472803012096451,0.08235199871825682,0.08367379636305375,0.0878394616678683,0.09280621645437795,0.16798846431146358,0.1677080829928703,0.09444844989185291,0.09989585836737963,0.15729391973083393,0.16602579508131057,0.011735960906833293,0.012305240043592616
682,0.08579668348954578,0.12120483858046943,0.13590483056957461,0.14667948409837378,0.06364655932067612,0.08159096371064647,0.08651766402307137,0.08884082351998718,0.11824080749819754,0.14203316510454217,0.15513097813025714,0.15485059681166385,0.0680525514699992,0.1003765120563967,0.11904189697989265,0.11695906432748537,0.08759913482335976,0.12232636385484258,0.14243370984538972,0.14443643354962749,0.1064647921172795,0.13318112633181126,0.1501642233437475,0.15128574861812064,0.0650084114395578,0.08263238003685011,0.08415445005207081,0.0882800608828006,0.09380757830649683,0.16910998958583673,0.16810862773371785,0.09492910358086998,0.1003765120563967,0.1578546823680205,0.16666666666666666,0.011976287751341824,0.012476595526308684
683,0.08615717375630857,0.12164543779540174,0.1369061924216935,0.14687975646879756,0.06420732195786269,0.08203156292557878,0.08719859008251221,0.08916125931266522,0.1190819514539774,0.1426339822158135,0.15621244893054553,0.1555315228711047,0.06877353200352479,0.10129776496034607,0.12004325883201153,0.11743971801650244,0.08787951614195305,0.12300728991428342,0.14323479932708483,0.14499719618681406,0.10686533685812705,0.1334214531763198,0.15128574861812064,0.15144596651445966,0.06584955539533766,0.08275254345910438,0.08455499479291836,0.08856044220139389,0.09460866778819194,0.16939037090443002,0.16830890010414162,0.0955299206921413,0.10053672995273571,0.1590162621164784,0.167267483777938,0.012296723544019866,0.012650337203959038
684,0.0866778819194104,0.12188576463991027,0.13810782664423615,0.1472001922614756,0.06436753985420171,0.08243210766642634,0.08795962509012256,0.08960185852759753,0.11988304093567251,0.14391572538652567,0.15673315709364735,0.15617239445646078,0.06933429464071136,0.10161820075302411,0.12100456621004566,0.1186413522390451,0.08924136826083473,0.12404870624048706,0.14419610670511895,0.14615877593527196,0.10730593607305935,0.1338620523912521,0.15164623888488343,0.15192662020347672,0.06604982776576143,0.08347352399262997,0.08603701033405431,0.08908115036449571,0.09536970279580229,0.17015140591204037,0.16890971721541295,0.09609068332932788,0.10089722021949851,0.1601778418649363,0.16774813746695505,0.012376832492189377,0.012826498305280598
685,0.08699831771208844,0.12260674517343587,0.13946967876311783,0.14784106384683168,0.06444764880237122,0.08315308819995193,0.08807978851237683,0.09020267563886886,0.12056396699511335,0.14443643354962749,0.15673315709364735,0.15653288472322358,0.07005527517423696,0.10205879996795642,0.12144516542497796,0.11884162460946887,0.08968196747576704,0.12428903308499559,0.14483697829047504,0.1463991027797805,0.10790675318433068,0.13442281502843867,0.15204678362573099,0.15228711047023952,0.06673075382520227,0.08375390531122326,0.08687815428983417,0.08964191300168228,0.0955299206921413,0.17167347592726107,0.1695906432748538,0.09637106464792117,0.10097732916766802,0.16077865897620763,0.1685091724745654,0.012456941440358887,0.013005112521734098
686,0.0874789714011055,0.12308739886245293,0.14011055034847392,0.14832171753584875,0.064647921172795,0.08355363294079948,0.0882800608828006,0.09072338380197068,0.121765601217656,0.14479692381639028,0.1574941921012577,0.15717375630857966,0.07093647360410157,0.10241929023471921,0.12204598253624929,0.11904189697989265,0.09008251221661459,0.1247296322999279,0.1452375230313226,0.14808139069134021,0.10850757029560201,0.13554434030281182,0.15268765521108707,0.1529279820555956,0.06745173435872787,0.0844348313706641,0.08707842666025795,0.09024273011295361,0.09609068332932788,0.1726347833052952,0.16987102459344708,0.09765280781863334,0.10149803733076984,0.16141953056156372,0.16890971721541295,0.012577104862613153,0.013186214013947484
687,0.08832011535688536,0.12336778018104622,0.14035087719298245,0.14892253464712008,0.06484819354321877,0.08375390531122326,0.0886405511495634,0.09148441880958103,0.12252663622526636,0.14563806777217014,0.15805495473844428,0.15845549947929183,0.07121685492269486,0.10326043419049907,0.12264679964752062,0.11956260514299447,0.09092365617239445,0.12549066730753825,0.1456781222462549,0.1494432428102219,0.10898822398461908,0.13558439477689657,0.15316830890010413,0.15348874469278218,0.06793238804774493,0.08451494031883361,0.08751902587519025,0.09068332932788592,0.09721220860370103,0.17323560041656652,0.1708323319714812,0.09805335255948089,0.10169830970119362,0.16218056556917407,0.16963069774893855,0.012817431707121685,0.013369837418249451
688,0.08872066009773291,0.12372827044780901,0.14079147640791476,0.15044460466234078,0.06520868380998157,0.0840743411039013,0.08892093246815669,0.09224545381719138,0.12376832492189377,0.14615877593527196,0.15869582632380036,0.15845549947929183,0.07181767203396619,0.1042217415685332,0.12304734438836817,0.12068413041736761,0.09152447328366578,0.1267724104782504,0.1457582311944244,0.14976367860289994,0.10938876872546663,0.13658575662901545,0.154009452855884,0.1545301610189858,0.06869342305535528,0.08499559400785067,0.08844027877913962,0.09100376512056396,0.09793318913722662,0.1746775614836177,0.17151325803092204,0.09909476888568453,0.10193863654570215,0.16382279900664903,0.16971080669710806,0.012897540655291195,0.01355601785329369
689,0.09032283906112312,0.1240086517664023,0.1411920211487623,0.15152607546262917,0.06560922855082912,0.08431466794840983,0.08916125931266522,0.09252583513578466,0.12408876071457181,0.14687975646879756,0.15949691580549546,0.16021789633902106,0.07201794440438997,0.10510293999839782,0.12356805255146999,0.12100456621004566,0.09188496355042858,0.127333173115437,0.14647921172795,0.15056476808459504,0.10998958583673796,0.13682608347352399,0.1547304333894096,0.15493070575983336,0.06905391332211808,0.0866778819194104,0.08912120483858046,0.09188496355042858,0.09933509573019306,0.1748778338540415,0.17203396619402386,0.09949531362653208,0.10249939918288872,0.16434350716975085,0.17015140591204037,0.013177921973884482,0.013744790926775366
690,0.09092365617239445,0.12476968677401265,0.1415525114155251,0.15188656572939196,0.06564928302491388,0.08459504926700312,0.08956180405351277,0.09264599855803893,0.12432908755908034,0.1476407914764079,0.15949691580549546,0.16085876792437714,0.07229832572298325,0.1053833213169911,0.1240086517664023,0.12192581911399503,0.09224545381719138,0.1282143715453016,0.14699991989105182,0.15092525835135784,0.11075062084434831,0.1376271729552191,0.15541135944885043,0.1563326123527998,0.06985500280381318,0.08719859008251221,0.09032283906112312,0.09252583513578466,0.09969558599695585,0.1753184330689738,0.1723544019867019,0.09973564047104061,0.10277978050148201,0.16522470559961547,0.17067211407514218,0.013418248818393014,0.013936192742241435
691,0.09152447328366578,0.1254506128334535,0.14211327405271168,0.15224705599615476,0.06600977329167668,0.08459504926700312,0.0901626211647841,0.09384763278058159,0.12533044941119922,0.14824160858767924,0.16041816870944484,0.1616198029319875,0.07354001441961067,0.106544901065449,0.12420892413682608,0.1224865817511816,0.09300648882480173,0.12877513418248818,0.14796122726908595,0.15152607546262917,0.1110310021629416,0.138788752703677,0.1560522310342065,0.15733397420491868,0.07077625570776255,0.08771929824561403,0.09112392854281823,0.09272610750620844,0.100817111271329,0.17547865096531282,0.172995273572058,0.10009613073780341,0.10334054313866858,0.1662661219258191,0.1711127132900745,0.013738684611071056,0.014130259905995337
692,0.09220539934310662,0.12601137547064006,0.14283425458623727,0.15312825442601938,0.0661699911880157,0.08499559400785067,0.09068332932788592,0.09408795962509012,0.12621164784106384,0.14876231675078105,0.16041816870944484,0.1623407834655131,0.07434110390130577,0.10742609949531362,0.1248097412480974,0.12272690859569013,0.09388768725466634,0.12989665945686132,0.14868220780261154,0.15200672915164623,0.11199230954097572,0.13942962428903308,0.15661299367139309,0.1582151726347833,0.07137707281903388,0.08844027877913962,0.09244572618761515,0.0932067611952255,0.10173836417527837,0.1757590322839061,0.17411679884643114,0.10097732916766802,0.10410157814627893,0.16694704798525994,0.17211407514219337,0.013818793559240566,0.014327029534098295
693,0.0928462709284627,0.12665224705599615,0.14311463590483056,0.1544500520708163,0.06693102619562605,0.08535608427461347,0.09116398301690298,0.09424817752142914,0.12725306416726748,0.15020427781783224,0.161699911880157,0.16310181847312344,0.07438115837539053,0.10854762476968677,0.12521028598894496,0.12332772570696146,0.09420812304734438,0.1303773131458784,0.14928302491388287,0.1524873828406633,0.11235279980773852,0.14079147640791476,0.1570535928863254,0.15921653448690218,0.07233838019706801,0.0897220219498518,0.09272610750620844,0.09380757830649683,0.10245934470880397,0.17643995834334694,0.1746775614836177,0.10165825522710886,0.10430185051670271,0.16834895457822638,0.17251461988304093,0.014219338300088119,0.014526539259467812
694,0.09384763278058159,0.12753344548586076,0.1437955619642714,0.15549146839701994,0.06753184330689738,0.08647760954898662,0.09212529039493711,0.09444844989185291,0.12761355443403027,0.15088520387727308,0.16258111031002162,0.16450372506608987,0.07470159416806857,0.10926860530321236,0.12617159336697908,0.12380837939597852,0.09516943042537851,0.13113834815348874,0.15080509492910357,0.1532083633741889,0.11275334454858607,0.14139229351918609,0.15809500921252903,0.1608988223984619,0.07329968757510213,0.09100376512056396,0.09352719698790354,0.09404790515100536,0.10253945365697348,0.17712088440278778,0.17535848754305855,0.1026996715533125,0.10534326684290635,0.16939037090443002,0.17323560041656652,0.01445966514459665,0.014728827239075018
695,0.09484899463270047,0.12909556997516622,0.1445966514459665,0.15581190418969798,0.06777217015140591,0.08723864455659697,0.09292637987663221,0.09500921252903949,0.12793399022670832,0.15144596651445966,0.16310181847312344,0.16558519586637827,0.07486181206440759,0.10978931346631418,0.1266923015300809,0.12444925098133461,0.09573019306256508,0.1324200913242009,0.15172634783305294,0.15449010654490106,0.11319394376351838,0.14175278378594888,0.1590963710646479,0.16178002082832652,0.07434110390130577,0.09140430986141151,0.09412801409917487,0.0947288312104462,0.10326043419049907,0.17776175598814387,0.17664023071377072,0.10354081550909236,0.1064647921172795,0.1699511335416166,0.1735159817351598,0.014619883040935672,0.014933932161242534
696,0.09532964832171753,0.1304574220940479,0.14499719618681406,0.15693342946407113,0.06817271489225346,0.0881999519346311,0.09328687014339501,0.09520948489946326,0.12925578787150524,0.15240727389249378,0.1638628534807338,0.1661860129776496,0.07554273812384843,0.11035007610350075,0.12717295521909797,0.1250901225666907,0.09673155491468396,0.1327805815909637,0.15252743731474805,0.15585195866378274,0.11419530561563726,0.14327485380116958,0.16013778739085155,0.16262116478410638,0.07454137627172955,0.09188496355042858,0.09444844989185291,0.09540975726988704,0.10394136024993991,0.17904349915885603,0.17816230072899142,0.10390130577585516,0.10746615396939838,0.17063205960105743,0.1742369622686854,0.014860209885444203,0.01514189325304352
697,0.0958904109589041,0.13085796683489545,0.14543779540174637,0.157774573419851,0.06825282384042297,0.08852038772730914,0.0935672514619883,0.09613073780341264,0.1298165505086918,0.15288792758151085,0.16462388848834414,0.16686693903709043,0.07558279259793318,0.11059040294800929,0.12841464391572538,0.12593126652247055,0.09757269887046383,0.1339421613394216,0.1532884723223584,0.15709364736041015,0.11499639509733237,0.14367539854201714,0.1613394216133942,0.16458383401425938,0.07562284707201794,0.09220539934310662,0.09488904910678522,0.09621084675158215,0.104582231835296,0.17956420732195785,0.17848273652166946,0.1049427221020588,0.10774653528799166,0.17099254986782023,0.1745173435872787,0.015340863574461266,0.015352750287804213
698,0.09601057438115837,0.13141872947208202,0.14599855803893294,0.15845549947929183,0.06889369542577906,0.08892093246815669,0.09396779620283585,0.09633101017383641,0.13033725867179363,0.1533685812705279,0.16506448770327645,0.16762797404470078,0.07638388207962829,0.11207241848914523,0.12869502523431867,0.12673235600416566,0.09853400624849795,0.13470319634703196,0.1548105423375791,0.15849555395337658,0.11571737563085796,0.1449571417127293,0.16173996635424176,0.16610590402948008,0.07586317391652647,0.09288632540254746,0.0954498117439718,0.09681166386285348,0.1049427221020588,0.18044540575182247,0.1790835536329408,0.10546343026516061,0.10802691660658495,0.17159336697909156,0.1753985420171433,0.01566129936713931,0.01556654359271062
699,0.09673155491468396,0.13217976447969237,0.14631899383161098,0.15969718817591924,0.06925418569254185,0.08948169510534326,0.09456861331410718,0.0966113914924297,0.13085796683489545,0.15376912601137546,0.16566530481454778,0.1688696627413282,0.07698469919089962,0.11303372586717936,0.12933589681967475,0.12845469838981013,0.09993591284146439,0.13522390451013377,0.15569174076744371,0.15933669790915644,0.11655851958663782,0.14631899383161098,0.16230072899142833,0.16722742930385323,0.07586317391652647,0.09324681566931026,0.09633101017383641,0.09725226307778578,0.1057438115837539,0.18172714892253464,0.18012496995914443,0.10590402948009292,0.10830729792517824,0.17215412961627813,0.17615957702475366,0.01598173515981735,0.015783314056521166
700,0.09793318913722662,0.13238003685011615,0.14663942962428902,0.16109909476888568,0.06973483938155892,0.08996234879436033,0.09512937595129375,0.09705199070736201,0.13109829367940398,0.15529119602659616,0.16566530481454778,0.1696707522230233,0.07794600656893375,0.11367459745253544,0.1308980213089802,0.12941600576784426,0.10021629416005767,0.13570455819915084,0.1564127213009693,0.15953697027958022,0.11784026275734999,0.14647921172795,0.1628614916286149,0.16746775614836176,0.07618360970920451,0.0943683409436834,0.09717215412961627,0.09785308018905711,0.10638468316910998,0.18208763918929743,0.18072578707041576,0.10666506448770327,0.10922855082912761,0.17251461988304093,0.17652006729151645,0.016182007530241127,0.016003103137387016
701,0.098854442041176,0.13290074501321797,0.14708002883922133,0.16157974845790274,0.06997516622606745,0.09040294800929263,0.09573019306256508,0.09737242650004005,0.13246014579828566,0.15649283024913882,0.16610590402948008,0.1711127132900745,0.0791476407914764,0.11403508771929824,0.1318993831610991,0.12953616919009853,0.100817111271329,0.1365457021549307,0.15737402867900344,0.16041816870944484,0.11920211487623167,0.14695986541696707,0.1638628534807338,0.16838900905231113,0.07702475366498437,0.09452855884002243,0.09801329808539613,0.09821357045581991,0.10674517343587278,0.18324921893775534,0.18224785708563646,0.10710566370263558,0.10982936794039894,0.173155491468397,0.17788191941039813,0.016462388848834414,0.01622595287078087
702,0.09941520467836257,0.13338139870223503,0.14780100937274693,0.16258111031002162,0.07013538412240647,0.09108387406873347,0.09593046543298886,0.09833373387807418,0.13362172554674356,0.15689337498998637,0.1666266121925819,0.1711127132900745,0.07962829448049347,0.1148762316750781,0.13213971000560762,0.12997676840503083,0.10209885444204117,0.1373467916366258,0.15801490026435952,0.16077865897620763,0.12012336778018104,0.14748057358006889,0.1642233437474966,0.16882960826724344,0.0776255707762557,0.09496915805495473,0.0989345509893455,0.09853400624849795,0.10774653528799166,0.1838099815749419,0.1825682928783145,0.10790675318433068,0.11018985820716173,0.17383641752783785,0.17856284546983897,0.01658255227108868,0.016451905877536605
703,0.0996555315228711,0.1343026516061844,0.14808139069134021,0.16382279900664903,0.0707362012336778,0.09188496355042858,0.09653128254426019,0.0989345509893455,0.13398221581350636,0.15733397420491868,0.1666266121925819,0.17175358487543058,0.08070976528078186,0.11519666746775614,0.13274052711687895,0.13101818473123447,0.10310021629416005,0.13790755427381238,0.15953697027958022,0.16141953056156372,0.12072418489145237,0.14912280701754385,0.16478410638468316,0.17099254986782023,0.07818633341344228,0.09593046543298886,0.09949531362653208,0.09917487783385404,0.10838740687334775,0.18473123447889128,0.1830088920932468,0.10826724345109348,0.11063045742209404,0.17455739806136344,0.17876311784026275,0.016702715693342945,0.01668100537200059
704,0.10041656653048145,0.13490346871745573,0.1490827525434591,0.16490426980693743,0.0711768004486101,0.09212529039493711,0.09729231755187054,0.09953536810061683,0.13482335976928622,0.15733397420491868,0.167267483777938,0.17283505567571897,0.08086998317712088,0.116037811423536,0.13330128975406552,0.1323399823760314,0.10410157814627893,0.13866858928142273,0.16025795081310582,0.1623407834655131,0.12084434831370663,0.15000400544740847,0.16514459665144596,0.17251461988304093,0.0791476407914764,0.09657133701834494,0.1000160217896339,0.1004566210045662,0.10894816951053432,0.1853320515901626,0.1833693823600096,0.10922855082912761,0.11131138348153488,0.17519826964671953,0.18044540575182247,0.016782824641512456,0.01691329517029647
705,0.10121765601217655,0.13586477609548986,0.14948329728430665,0.1657454137627173,0.07141712729311864,0.09280621645437795,0.09773291676680285,0.10021629416005767,0.13634542978450692,0.15845549947929183,0.16798846431146358,0.1738764720019226,0.08143074581430745,0.11627813826804453,0.1343026516061844,0.13294079948730272,0.10594408395417768,0.13898902507410077,0.16137947608747896,0.16418328927341183,0.12156532884723223,0.15044460466234078,0.1659056316590563,0.17371625410558358,0.07998878474725626,0.0973323720259553,0.10073700232315949,0.10069694784907474,0.1099495313626532,0.18645357686453576,0.1840903628935352,0.10966915004405992,0.11167187374829768,0.17635984939517743,0.18100616838900904,0.016902988063766722,0.01714881969870541
706,0.10177841864936313,0.13670592005126972,0.15028438676600175,0.1665465032444124,0.07193783545622046,0.09348714251381879,0.09817351598173515,0.10101738364175278,0.13714651926620203,0.1590963710646479,0.16898982616358246,0.17439718016502442,0.0821917808219178,0.11707922774973964,0.1346631418729472,0.13378194344308258,0.10714571817672033,0.1395898421853721,0.1619802931987503,0.16490426980693743,0.12260674517343587,0.15108547624769686,0.1667067211407514,0.17427701674277016,0.08070976528078186,0.09769286229271809,0.10149803733076984,0.1015380918048546,0.11043018505167027,0.18701433950172233,0.1848914523752303,0.1099495313626532,0.11275334454858607,0.1765601217656012,0.1819274212929584,0.017023151486020988,0.017387624002162504
707,0.10217896339021068,0.13802771769606664,0.15144596651445966,0.16694704798525994,0.07221821677481374,0.09368741488424256,0.09865416967075222,0.10121765601217655,0.13810782664423615,0.1590963710646479,0.1697508611711928,0.174957942802211,0.08323319714812144,0.11763999038692621,0.1353841224064728,0.1339421613394216,0.10754626291756789,0.14043098614115196,0.16290154610269966,0.16570535928863253,0.12332772570696146,0.15112553072178161,0.16714732035568372,0.17471761595770247,0.08163101818473123,0.09869422414483697,0.10237923576063446,0.10265961707922774,0.11171192822238243,0.1878554834575022,0.18581270527917967,0.11047023952575502,0.11303372586717936,0.1777217015140591,0.18224785708563646,0.01718336938236001,0.01762975375287204
708,0.10281983497556677,0.13862853480733797,0.15196667467756148,0.16794840983737883,0.07309941520467836,0.09396779620283585,0.09897460546343026,0.10141792838260033,0.13874869822959224,0.16021789633902106,0.17067211407514218,0.17579908675799086,0.08375390531122326,0.11844107986862132,0.13642553873267643,0.1349435231915405,0.10850757029560201,0.14163262036369462,0.16346230873988624,0.16766802851878554,0.12376832492189377,0.15200672915164623,0.1677881919410398,0.17523832412080428,0.08247216214051109,0.09909476888568453,0.10273972602739725,0.10374108787951614,0.11279339902267083,0.18809581030201072,0.18681406713129856,0.1111111111111111,0.11455579588240006,0.1788031723143475,0.18252823840422974,0.01742369622686854,0.017875255259042353
709,0.10310021629416005,0.1388688616518465,0.1525674917888328,0.16830890010414162,0.07370023231594969,0.0942882319955139,0.0992950412561083,0.10225907233838019,0.13934951534086357,0.16085876792437714,0.1715533125050068,0.1765601217656012,0.08503564848193543,0.1186413522390451,0.136986301369863,0.1353841224064728,0.10866778819194103,0.14211327405271168,0.16434350716975085,0.1688696627413282,0.12505006809260594,0.15280781863334134,0.1687895537931587,0.17587919570616037,0.08283265240727389,0.09985580389329488,0.10366097893134663,0.10434190499078747,0.11339421613394216,0.188215973724265,0.18737482976848513,0.11143154690378915,0.11515661299367139,0.17980453416646638,0.18348954578226387,0.017664023071377072,0.018124175473742357
710,0.10382119682768565,0.1395097332372026,0.15380918048546022,0.16906993511175197,0.07402066810862773,0.09500921252903949,0.09973564047104061,0.10285988944965152,0.14043098614115196,0.16137947608747896,0.17359609068332932,0.17812224625490666,0.08583673796363053,0.119802931987503,0.13882880717776175,0.13658575662901545,0.10946887767363614,0.14363534406793238,0.16566530481454778,0.1707522230233117,0.12629175678923335,0.1536489625891212,0.16935031643034526,0.17587919570616037,0.08355363294079948,0.10101738364175278,0.10486261315388928,0.10482255867980453,0.11471601377873908,0.18905711768004485,0.18813586477609548,0.11187214611872145,0.11535688536409516,0.18152687655211086,0.18485139790114555,0.017984458864055114,0.018376562003881724
711,0.10402146919810942,0.14047104061523671,0.15412961627813826,0.1695906432748538,0.07446126732356004,0.09593046543298886,0.1004566210045662,0.10358086998317712,0.14127213009693182,0.16266121925819113,0.1746775614836177,0.17912360810702554,0.0863173916526476,0.12064407594328286,0.14027076824481294,0.13674597452535447,0.10974925899222943,0.14435632460145797,0.16598574060722582,0.17135304013458302,0.12681246495233517,0.1547304333894096,0.1708323319714812,0.17788191941039813,0.08423455900024032,0.10209885444204117,0.10582392053192341,0.10514299447248257,0.11547704878634943,0.1898181526876552,0.18853640951694303,0.11251301770407754,0.11607786589762076,0.1825682928783145,0.18557237843467114,0.018064567812224624,0.018632463119315597
712,0.10486261315388928,0.14099174877833853,0.15449010654490106,0.17023151486020988,0.07454137627172955,0.0962509012256669,0.10069694784907474,0.10374108787951614,0.14187294720820315,0.16302170952495393,0.17547865096531282,0.18120644075943282,0.08723864455659697,0.12112472963229992,0.1410318032524233,0.13730673716254105,0.11010974925899222,0.1453977409276616,0.16650644877032764,0.17243451093487142,0.1271329007450132,0.15485059681166385,0.1712729311864135,0.17848273652166946,0.08579668348954578,0.10293999839782103,0.1069053913322118,0.106544901065449,0.11619802931987502,0.19077946006568933,0.18961788031723142,0.11287350797084034,0.11715933669790915,0.18493150684931506,0.18625330449411198,0.018304894656733156,0.018891927762076644
713,0.10526315789473684,0.1419130016822879,0.1560522310342065,0.17087238644556596,0.07502202996074661,0.09657133701834494,0.10121765601217655,0.10418168709444844,0.142714091163983,0.16302170952495393,0.1761195225506689,0.18216774813746694,0.08779940719378354,0.12144516542497796,0.14211327405271168,0.13846831691099895,0.11107105663702635,0.14571817672033965,0.16722742930385323,0.1738764720019226,0.1281342625971321,0.15545141392293518,0.17207402066810862,0.17948409837378834,0.08683809981574941,0.10438195946487222,0.10858767924377152,0.10714571817672033,0.11659857406072258,0.19174076744372345,0.19077946006568933,0.11363454297845069,0.11816069855002803,0.18557237843467114,0.18681406713129856,0.018745493871665464,0.019155005555735276
714,0.10594408395417768,0.14267403668989825,0.15709364736041015,0.17159336697909156,0.07622366418328927,0.09745253544820956,0.10157814627893935,0.10474244973163502,0.14395577986061042,0.16410318032524232,0.1761195225506689,0.18288872867099254,0.08803973403829207,0.12172554674357125,0.142714091163983,0.13934951534086357,0.11155171032604341,0.14615877593527196,0.1682287911559721,0.17515821517263477,0.12933589681967475,0.1571337018344949,0.17223423856444764,0.18080589601858527,0.08719859008251221,0.10518304894656733,0.1091484418809581,0.10770648081390691,0.11731955459424817,0.19254185692541856,0.1910598413842826,0.11439557798606104,0.11952255066890971,0.18629335896819674,0.18733477529440037,0.01894576624208924,0.019421746814890242
715,0.10698550028038131,0.14367539854201714,0.15837539053112232,0.17215412961627813,0.07686453576864535,0.09773291676680285,0.10209885444204117,0.10526315789473684,0.1453176319794921,0.16530481454778498,0.17680044861010974,0.18368981815268765,0.08872066009773291,0.12232636385484258,0.14383561643835616,0.1399503324521349,0.11215252743731474,0.1472803012096451,0.16862933589681967,0.17579908675799086,0.13013698630136986,0.15849555395337658,0.17291516462388848,0.1809661139149243,0.0878394616678683,0.10570375710966914,0.10930865977729712,0.10866778819194103,0.1179203717055195,0.19310261956260513,0.19190098534006247,0.116037811423536,0.11996314988384202,0.18653368581270527,0.1878554834575022,0.019065929664343506,0.019692202554791732
716,0.10822718897700873,0.14427621565328846,0.1589361531683089,0.17275494672754946,0.0771849715613234,0.09825362492990466,0.10245934470880397,0.1057438115837539,0.14607866698710245,0.16594568613314106,0.1784426820475847,0.18437074421212848,0.08976207642393655,0.12296723544019866,0.14435632460145797,0.14063125851157574,0.11311383481534887,0.14852198990627252,0.16971080669710806,0.1772811022991268,0.13069774893855643,0.1598173515981735,0.1748778338540415,0.18120644075943282,0.0890010414163262,0.106544901065449,0.10966915004405992,0.10946887767363614,0.11904189697989265,0.19406392694063926,0.19266202034767282,0.11627813826804453,0.12108467515821517,0.18797564687975646,0.1885764639910278,0.019266202034767282,0.019966424501097934
717,0.10898822398461908,0.14475686934230553,0.15961707922774973,0.17339581831290554,0.07782584314667948,0.09897460546343026,0.10314027076824481,0.10622446527277096,0.14695986541696707,0.16674677561483617,0.17932388047744932,0.18437074421212848,0.09024273011295361,0.12352799807738524,0.14479692381639028,0.14179283826003364,0.11391492429704397,0.14936313386205238,0.17027156933429463,0.17784186493631338,0.13113834815348874,0.1601778418649363,0.17523832412080428,0.18200753024112792,0.08948169510534326,0.10766642633982215,0.11002964031082271,0.110310021629416,0.11972282303933349,0.1948249619482496,0.19418409036289352,0.1171192822238244,0.12200592806216454,0.1885764639910278,0.1898181526876552,0.01962669230153008,0.020244465099768016
718,0.11014980373307698,0.14551790434991588,0.1601778418649363,0.17471761595770247,0.07850676920612032,0.09969558599695585,0.10358086998317712,0.1069053913322118,0.14752062805415364,0.16854922694865015,0.1802451333813987,0.18577265080509492,0.09148441880958103,0.12404870624048706,0.14563806777217014,0.14203316510454217,0.11555715773451894,0.15040455018825602,0.17091244091965072,0.17848273652166946,0.13157894736842105,0.1609789313466314,0.17591925018024512,0.18252823840422974,0.08996234879436033,0.10870784266602579,0.11051029399983978,0.11139149242970439,0.12036369462468957,0.19522550668909716,0.19570616037811422,0.11739966354241768,0.12292718096611391,0.18905711768004485,0.19085956901385884,0.01970680124969959,0.02052637752709252
719,0.11099094768885684,0.14615877593527196,0.16069855002803812,0.17599935912841463,0.07886725947288312,0.10065689337498998,0.10390130577585516,0.10694544580629656,0.14780100937274693,0.16927020748217575,0.18160698550028037,0.1866939037090443,0.09288632540254746,0.1250901225666907,0.14708002883922133,0.14259392774172874,0.11595770247536649,0.15112553072178161,0.17171353040134582,0.178723063366178,0.13258030922053993,0.16182007530241127,0.17664023071377072,0.1840903628935352,0.09120403749098774,0.10930865977729712,0.1110310021629416,0.11195225506689097,0.12156532884723223,0.1967075222302331,0.19646719538572457,0.11768004486101097,0.12368821597372426,0.1900985340062485,0.1917007129696387,0.020147400464631898,0.02081221569986337
720,0.11143154690378915,0.1467595930465433,0.16141953056156372,0.1772009933509573,0.07970840342866298,0.10141792838260033,0.10426179604261795,0.10730593607305935,0.14820155411359448,0.1699511335416166,0.18224785708563646,0.18761515661299366,0.09344708803973403,0.12569093967796202,0.14748057358006889,0.14399583433469518,0.11715933669790915,0.15188656572939196,0.17207402066810862,0.17920371705519506,0.1338620523912521,0.1627813826804454,0.17760153809180484,0.1849715613233998,0.0916846911800048,0.10974925899222943,0.11155171032604341,0.11239285428182327,0.12296723544019866,0.19846991908996234,0.19774893855643674,0.11832091644636705,0.12432908755908034,0.190178642954418,0.1924216935031643,0.020507890731394696,0.021102034285685967
721,0.11171192822238243,0.14708002883922133,0.1619802931987503,0.17824240967716093,0.08014900264359529,0.10209885444204117,0.1049427221020588,0.10822718897700873,0.14948329728430665,0.17123287671232876,0.1830088920932468,0.1882960826724345,0.09464872226227669,0.12689257390050468,0.1486421533285268,0.14463670592005126,0.1182808619722823,0.15260754626291756,0.1734358727869903,0.17940398942561883,0.13502363213971,0.16318192742129295,0.17856284546983897,0.18573259633101016,0.09224545381719138,0.11018985820716173,0.11259312665224705,0.11303372586717936,0.12416886966274132,0.19951133541616597,0.1985900825122166,0.11884162460946887,0.12537050388528398,0.19057918769526555,0.1943843627333173,0.020587999679564206,0.021395888713434213
722,0.11243290875590803,0.14784106384683168,0.16266121925819113,0.1792437715292798,0.08082992870303612,0.10253945365697348,0.10546343026516061,0.10910838740687334,0.1499639509733237,0.17243451093487142,0.18421052631578946,0.18913722662821436,0.09520948489946326,0.12809420812304734,0.14956340623247616,0.1453176319794921,0.11912200592806216,0.15356885364095169,0.17435712569093967,0.17984458864055114,0.13522390451013377,0.16434350716975085,0.17948409837378834,0.1866939037090443,0.09304654329888648,0.11083072979251782,0.11315388928943362,0.11359448850436593,0.12488985019626692,0.20035247937194584,0.1988704638308099,0.1194424417207402,0.125530721781623,0.1917808219178082,0.19514539774092765,0.02106865336858127,0.02169383518385182
723,0.11283345349675558,0.14888248017303532,0.16362252663622526,0.17976447969238163,0.0813906913402227,0.10318032524232956,0.10614435632460145,0.11002964031082271,0.15144596651445966,0.17375630857966834,0.1849715613233998,0.18985820716173996,0.09569013858848033,0.12833453496755587,0.15000400544740847,0.14647921172795,0.11960265961707922,0.15432988864856204,0.17455739806136344,0.18084595049267002,0.1358247216214051,0.1658255227108868,0.18020507890731394,0.18729472082031562,0.0935672514619883,0.11159176480012817,0.11347432508211167,0.11411519666746775,0.12537050388528398,0.2008331330609629,0.20015220700152206,0.11988304093567251,0.1263318112633181,0.19222142113274052,0.19610670511896178,0.021589361531683088,0.021995930680300747
724,0.11379476087478971,0.14948329728430665,0.16410318032524232,0.18016502443322918,0.081831290555155,0.10366097893134663,0.10682528238404229,0.1106705118961788,0.15188656572939196,0.17427701674277016,0.18529199711607786,0.19085956901385884,0.09693182728510774,0.12941600576784426,0.15028438676600175,0.14663942962428902,0.12052391252102859,0.1548906512857486,0.17523832412080428,0.18144676760394135,0.13678602899943923,0.16738764720019225,0.1807658415445005,0.18809581030201072,0.0939277417287511,0.11259312665224705,0.11387486982295922,0.11503644957141712,0.12629175678923335,0.20179444043899702,0.20071296963870863,0.12036369462468957,0.12717295521909797,0.19318272851077464,0.1975086117119282,0.021949851798445885,0.022302232979659366
725,0.11447568693423055,0.14972362412881518,0.1655451413922935,0.18164703997436513,0.08235199871825682,0.10434190499078747,0.10778658976207642,0.11123127453336537,0.15232716494432427,0.17571897780982135,0.18621325002002723,0.19190098534006247,0.09805335255948089,0.1301770407754546,0.15108547624769686,0.14768084595049266,0.12232636385484258,0.15593206761195225,0.17664023071377072,0.18260834735239925,0.1376271729552191,0.1681486822078026,0.18188736681887366,0.18905711768004485,0.09492910358086998,0.11303372586717936,0.11443563246014579,0.11543699431226467,0.12769366338219978,0.20263558439477689,0.20239525755026835,0.12076423936553712,0.1282944804934711,0.1946647440519106,0.19826964671953856,0.02215012416886966,0.022612800663372797
726,0.1152367219418409,0.15000400544740847,0.1669871024593447,0.1822078026115517,0.08267243451093487,0.10490266762797404,0.10830729792517824,0.11167187374829768,0.15340863574461266,0.17635984939517743,0.18621325002002723,0.19190098534006247,0.09909476888568453,0.13065769446447167,0.15192662020347672,0.14812144516542497,0.1228470720179444,0.1567732115677321,0.17752142914363533,0.18449090763438275,0.1379876632219819,0.16910998958583673,0.18224785708563646,0.18965793479131618,0.09585035648481935,0.11411519666746775,0.11483617720099334,0.11575743010494272,0.12853480733797965,0.20367700072098052,0.20283585676520066,0.1213250020027237,0.12925578787150524,0.19526556116318192,0.1993110630457422,0.02259072338380197,0.022927693128656487
727,0.11587759352719698,0.1506048225586798,0.16782824641512456,0.18368981815268765,0.08307297925178242,0.10562364816149963,0.10890811503644957,0.11187214611872145,0.15485059681166385,0.17688055755827925,0.18769526556116317,0.19266202034767282,0.09969558599695585,0.13129856604982776,0.15304814547784987,0.1487222622766963,0.1236481614996395,0.1578546823680205,0.17828246415124568,0.18521188816790835,0.13946967876311783,0.16955058880076904,0.18288872867099254,0.1905391332211808,0.09673155491468396,0.1145157414083153,0.11599775694945125,0.11655851958663782,0.12985660498277657,0.2043178723063366,0.20371705519506528,0.12196587358807978,0.1298165505086918,0.1959865416967075,0.2005527517423696,0.02291115917648001,0.023246970599856503
728,0.11643835616438356,0.1514059120403749,0.16915004405992148,0.184450853160298,0.08355363294079948,0.10630457422094047,0.10922855082912761,0.11271329007450132,0.15533125050068092,0.1779219738844829,0.18949771689497716,0.19450452615557157,0.10061683890090523,0.1318993831610991,0.15384923495954497,0.14936313386205238,0.12456941440358887,0.15889609869422414,0.17936393495153408,0.1864936313386205,0.14059120403749098,0.17071216854922694,0.18360970920451813,0.19166065849555394,0.09785308018905711,0.11539693983817992,0.11691900985340062,0.11776015380918048,0.13033725867179363,0.205399343106625,0.20415765440999759,0.12272690859569013,0.13057758551630216,0.197869101978691,0.20159416806857325,0.0231915404950733,0.023570694139967277
729,0.11715933669790915,0.1524873828406633,0.17015140591204037,0.18493150684931506,0.08423455900024032,0.10682528238404229,0.10970920451814467,0.11303372586717936,0.1558920131378675,0.17824240967716093,0.18949771689497716,0.1954658335336057,0.10141792838260033,0.1328606905391332,0.15477048786349434,0.15036449571417126,0.12621164784106384,0.15925658896098693,0.17984458864055114,0.18709444844989184,0.14099174877833853,0.1714732035568373,0.1848914523752303,0.1927821837699271,0.09881438756709124,0.11659857406072258,0.11759993591284146,0.11880157013538412,0.13121845710165825,0.20688135864776094,0.2050388528398622,0.1232075622847072,0.1313386205239125,0.1993110630457422,0.20339661940238724,0.02343186733958183,0.02389892566231048
730,0.11812064407594328,0.1533685812705279,0.17063205960105743,0.18585275975326443,0.08495553953376592,0.10738604502122887,0.11091083874068733,0.11347432508211167,0.15689337498998637,0.1788031723143475,0.19045902427301128,0.19650724985980933,0.10217896339021068,0.1338620523912521,0.15545141392293518,0.1516862933589682,0.12729311864135223,0.16025795081310582,0.18044540575182247,0.18781542898341744,0.1419130016822879,0.1727148922534647,0.1859729231755187,0.19334294640711366,0.09957542257470159,0.11747977249058719,0.11836097092045181,0.11960265961707922,0.1316190018425058,0.20840342866298164,0.20592005126972682,0.12372827044780901,0.13181927421292958,0.19951133541616597,0.2038772730914043,0.023712248658175117,0.024231727942376005
731,0.1187214611872146,0.15404950732996875,0.17159336697909156,0.18665384923495953,0.0852359208523592,0.10822718897700873,0.11127132900745013,0.1141552511415525,0.15813506368661379,0.18044540575182247,0.1910598413842826,0.1981494832972843,0.10289994392373628,0.13530401345830328,0.15617239445646078,0.15276776415925658,0.12761355443403027,0.16202034767283505,0.18164703997436513,0.1893775534727229,0.14287430906032203,0.173155491468397,0.18725466634623086,0.19414403588880877,0.10057678442682047,0.11812064407594328,0.11868140671312985,0.12048385804694384,0.13266041816870944,0.21016582552271088,0.20748217575903227,0.12476968677401265,0.1323399823760314,0.19999198910518304,0.20463830809901465,0.024393174717615956,0.0245691646298279
732,0.11916206040214691,0.1545301610189858,0.1727148922534647,0.18765521108707842,0.08567652006729151,0.1087879516141953,0.11175198269646719,0.1148762316750781,0.15917648001281742,0.1814067131298566,0.19230153008091003,0.1993110630457422,0.1035007610350076,0.13622526636225266,0.1574941921012577,0.15324841784827364,0.12789393575262356,0.16298165505086917,0.1833693823600096,0.19013858848033324,0.14339501722342385,0.17363614515741407,0.188215973724265,0.19458463510374108,0.1019786910197869,0.11888167908355363,0.11932227829848593,0.12112472963229992,0.13330128975406552,0.21096691500440598,0.20864375550749018,0.12537050388528398,0.13262036369462468,0.20123367780181045,0.20523912521028598,0.024673556036209243,0.024911300260677907
733,0.11936233277257069,0.15541135944885043,0.17447728911319393,0.18813586477609548,0.08659777297124088,0.1095890410958904,0.11215252743731474,0.11587759352719698,0.15969718817591924,0.18196747576704317,0.19338300088119842,0.2004726427942001,0.10414163262036369,0.1369061924216935,0.1592966434350717,0.15380918048546022,0.12905551550108146,0.1640230713770728,0.18405030841945044,0.19166065849555394,0.14499719618681406,0.17507810622446526,0.18853640951694303,0.19542577905952094,0.10310021629416005,0.1201634222542658,0.12048385804694384,0.12228630938075782,0.1346631418729472,0.21188816790835535,0.20912440919650724,0.12617159336697908,0.13362172554674356,0.20159416806857325,0.20672114075142192,0.02503404630297204,0.025258200269627846
734,0.11992309540975726,0.15613233998237602,0.17479772490587198,0.18925739005046863,0.08723864455659697,0.11006969478490747,0.11267323560041656,0.11707922774973964,0.1604582231835296,0.18236802050789072,0.1951854522150124,0.2004726427942001,0.10534326684290635,0.13746695505888007,0.16057838660578386,0.15509092365617239,0.1298165505086918,0.1658255227108868,0.18549226948650163,0.1924216935031643,0.14571817672033965,0.1760394136024994,0.18941760794680765,0.19606665064487702,0.1038612513017704,0.12084434831370663,0.12112472963229992,0.12300728991428342,0.1357446126732356,0.21284947528638948,0.21048626131538892,0.12685251942641992,0.1339421613394216,0.20231514860209884,0.2085235920852359,0.025354482095650083,0.025609931002584567
735,0.12032364015060482,0.15709364736041015,0.17668028518785547,0.19081951453977408,0.08787951614195305,0.11063045742209404,0.11303372586717936,0.11780020828326523,0.16117920371705519,0.18352960025634862,0.19606665064487702,0.20115356885364094,0.10614435632460145,0.13890891612593126,0.16178002082832652,0.15537130497476567,0.1308980213089802,0.16746775614836176,0.18629335896819674,0.19310261956260513,0.14623888488344147,0.17704077545461827,0.1905391332211808,0.19682768565248737,0.10438195946487222,0.12112472963229992,0.12160538332131698,0.12360810702555475,0.1376271729552191,0.21357045581991507,0.2114876231675078,0.12725306416726748,0.1347432508211167,0.20259552992069213,0.2088840823519987,0.02547464551790435,0.025966559729348724
736,0.12100456621004566,0.15769446447168148,0.17748137466955058,0.19190098534006247,0.08872066009773291,0.11171192822238243,0.11359448850436593,0.11832091644636705,0.16173996635424176,0.18469118000480653,0.19690779460065688,0.2019947128094208,0.10694544580629656,0.13926940639269406,0.16282143715453015,0.15613233998237602,0.13113834815348874,0.16874949931907393,0.18717455739806135,0.19426419931106303,0.14736041015781462,0.17788191941039813,0.1917007129696387,0.19762877513418248,0.10526315789473684,0.121765601217656,0.12232636385484258,0.12456941440358887,0.1384282624369142,0.21465192662020346,0.21252903949371144,0.1281342625971321,0.13542417688055755,0.2043178723063366,0.21052631578947367,0.02579508131058239,0.0263281546564802
737,0.12196587358807978,0.15889609869422414,0.17860289994392373,0.19230153008091003,0.0890010414163262,0.11271329007450132,0.11423536008972202,0.11900184250580789,0.16246094688776735,0.18545221501241688,0.1981494832972843,0.20299607466153968,0.10750620844348313,0.1403909316670672,0.16418328927341183,0.15673315709364735,0.13282063606504846,0.16955058880076904,0.18781542898341744,0.19490507089641912,0.14820155411359448,0.17864295441800848,0.1928622927180966,0.19826964671953856,0.10582392053192341,0.12288712649202915,0.12304734438836817,0.12573099415204678,0.13946967876311783,0.21545301610189857,0.21329007450132179,0.12861491628614916,0.13634542978450692,0.20515901626211647,0.2114075142193383,0.026035408155090922,0.026694784940343233
738,0.12292718096611391,0.1601778418649363,0.17940398942561883,0.19302251061443562,0.0898021308980213,0.11331410718577264,0.11519666746775614,0.11964271409116398,0.16354241768805575,0.18725466634623086,0.19927100857165744,0.20439798125450612,0.10846751582151726,0.14099174877833853,0.16490426980693743,0.15765440999759672,0.13390210686533685,0.17143314908275253,0.18885684530962107,0.1958263238003685,0.1490827525434591,0.1790835536329408,0.19378354562204597,0.19907073620123367,0.10658495553953376,0.12316750781062244,0.1240086517664023,0.12613153889289433,0.14015060482255867,0.21617399663542416,0.21397100056076263,0.12921573339742048,0.13670592005126972,0.20600016021789633,0.21204838580469437,0.026435952895938475,0.02706652070033241
739,0.12432908755908034,0.16093887687254665,0.18008491548505967,0.19354321877753744,0.0901626211647841,0.11383481534887446,0.11543699431226467,0.12048385804694384,0.16446367059200512,0.1878554834575022,0.20135384122406472,0.20559961547704877,0.10986942241448369,0.14195305615637266,0.16610590402948008,0.15817511816069854,0.13502363213971,0.17203396619402386,0.19045902427301128,0.19682768565248737,0.15004405992149322,0.1802451333813987,0.1946647440519106,0.20019226147560681,0.10766642633982215,0.12412881518865657,0.12444925098133461,0.12665224705599615,0.1408315308819995,0.21697508611711927,0.21473203556837298,0.12953616919009853,0.1377873908515581,0.207362012336778,0.21304974765681325,0.026956661059040293,0.027443433032283623
740,0.12501001361852118,0.16173996635424176,0.1807658415445005,0.1943042537851478,0.09080349275014019,0.11439557798606104,0.11611792037170551,0.12116478410638468,0.1651846511255307,0.1878554834575022,0.20219498517984458,0.20559961547704877,0.11051029399983978,0.1426339822158135,0.1666266121925819,0.15877593527196987,0.13606504846591364,0.1727950012016342,0.19130016822879115,0.19782904750460625,0.15088520387727308,0.18120644075943282,0.19570616037811422,0.20115356885364094,0.10862773371785628,0.1248097412480974,0.12484979572218216,0.12729311864135223,0.1421933830008812,0.21777617559881438,0.21589361531683088,0.1303773131458784,0.13906913402227028,0.20884402787791395,0.21377072819033885,0.027196987903548825,0.027825594022071257
741,0.1256108307297925,0.16226067451734358,0.18172714892253464,0.19526556116318192,0.09148441880958103,0.11503644957141712,0.11703917327565488,0.12156532884723223,0.1658255227108868,0.18833613714651926,0.20219498517984458,0.2083633741888969,0.11119122005928062,0.14319474485300007,0.16718737482976848,0.15997756949451253,0.13674597452535447,0.17363614515741407,0.19186093086597772,0.1989505727789794,0.15220700152207,0.1819274212929584,0.1967075222302331,0.2023552030761836,0.10998958583673796,0.12617159336697908,0.12521028598894496,0.12861491628614916,0.1433549627493391,0.2187374829768485,0.21665465032444123,0.13113834815348874,0.14019065929664343,0.2110470239525755,0.2146118721461187,0.0277577505407354,0.028213076759394707
742,0.12745333653769125,0.16374269005847952,0.18296883761916205,0.19586637827445325,0.09244572618761515,0.11555715773451894,0.11739966354241768,0.12236641832892733,0.1670672114075142,0.18921733557638387,0.20303612913562444,0.20984538973003283,0.11191220059280621,0.14363534406793238,0.16846911800048064,0.1609789313466314,0.1384282624369142,0.17439718016502442,0.19270207482175758,0.19971160778658975,0.15316830890010413,0.18244812945606023,0.1973483938155892,0.20323640150604821,0.11123127453336537,0.12701273732275895,0.12605142994472482,0.12905551550108146,0.14467676039413602,0.21937835456220459,0.21769606665064486,0.1316190018425058,0.14139229351918609,0.21132740527116878,0.21553312505006808,0.027958022911159175,0.02860595535175745
743,0.1281342625971321,0.16450372506608987,0.18457101658255226,0.1973483938155892,0.09340703356564928,0.11607786589762076,0.1179203717055195,0.12336778018104622,0.16746775614836176,0.18985820716173996,0.20507890731394696,0.21080669710806696,0.11323399823760313,0.14571817672033965,0.17023151486020988,0.16121925819113994,0.13890891612593126,0.1758391412320756,0.19346310982936793,0.20063286069053912,0.15509092365617239,0.18308900104141632,0.19875030040855562,0.20407754546182807,0.11215252743731474,0.12773371785628454,0.1274132820636065,0.13025714972362412,0.14515741408315308,0.22049987983657773,0.2182968837619162,0.13225987342786188,0.14259392774172874,0.21208844027877913,0.2167748137466955,0.028438676600176238,0.029004304938639914
744,0.1285748618120644,0.1653849234959545,0.1849715613233998,0.19875030040855562,0.09380757830649683,0.11683890090523111,0.11816069855002803,0.12384843387006328,0.1685892814227349,0.19065929664343506,0.20616037811423535,0.21180805896018584,0.1145157414083153,0.14663942962428902,0.1711127132900745,0.16338219979171673,0.13971000560762636,0.17672033966194023,0.19506528879275814,0.20139389569814947,0.15585195866378274,0.18425058078987422,0.19979171673475926,0.20475847152126891,0.11287350797084034,0.12925578787150524,0.1282944804934711,0.13193943763518384,0.14643915725386525,0.22174156853320515,0.21929824561403508,0.13298085396138748,0.1442361611792037,0.21357045581991507,0.21753584875430584,0.029199711607786588,0.029408201705870607
745,0.1298165505086918,0.16606584955539533,0.1855323239605864,0.19983177120884402,0.0943683409436834,0.11747977249058719,0.1190819514539774,0.12464952335175838,0.16939037090443002,0.192141312184571,0.20616037811423535,0.2127293118641352,0.11547704878634943,0.14804133621725546,0.17203396619402386,0.16378274453256428,0.14143234799327084,0.17804213730673715,0.19630697748938555,0.20223503965392933,0.15693342946407113,0.1856124329087559,0.2011936233277257,0.20527917968437073,0.114075142193383,0.13005687735320035,0.1293759512937595,0.1323399823760314,0.14695986541696707,0.2228630938075783,0.2217816230072899,0.1338620523912521,0.14555795882400063,0.21473203556837298,0.21833693823600095,0.029640310822718896,0.029817722900196734
746,0.13065769446447167,0.16686693903709043,0.1860530321236882,0.20099335095730192,0.09532964832171753,0.11808058960185852,0.11952255066890971,0.1254506128334535,0.17231434751261715,0.19382360009613073,0.20720179444043899,0.21405110950893214,0.1171993911719939,0.14876231675078105,0.17295521909797323,0.16446367059200512,0.14243370984538972,0.1799647520628054,0.19694784907474164,0.20287591123928542,0.15797484579027476,0.1870543939758071,0.20179444043899702,0.20592005126972682,0.1152367219418409,0.13113834815348874,0.1300168228791156,0.1327805815909637,0.14760073700232315,0.22470559961547704,0.2228630938075783,0.13470319634703196,0.14595850356484819,0.21621405110950892,0.2191780821917808,0.03020107345990547,0.030232946844057765
747,0.13157894736842105,0.16754786509653127,0.18773532003524793,0.20183449491308178,0.09621084675158215,0.11840102539453656,0.11988304093567251,0.12605142994472482,0.17359609068332932,0.19462468957782583,0.20832331971481213,0.21405110950893214,0.11784026275734999,0.1498838420251542,0.17363614515741407,0.16602579508131057,0.14327485380116958,0.1811263318112633,0.19798926540094527,0.20399743651365856,0.1594568613314107,0.18817591925018023,0.20283585676520066,0.20724184891452374,0.11679884643114635,0.13258030922053993,0.13173916526476007,0.13382199791716734,0.14848193543218777,0.226347833052952,0.22390451013378193,0.13542417688055755,0.14627893935752623,0.21745573980613633,0.21993911719939116,0.0308018905711768,0.030653952950565302
748,0.1324200913242009,0.16902988063766722,0.18869662741328205,0.20283585676520066,0.09685171833693823,0.11924216935031642,0.1213250020027237,0.1263318112633181,0.1743170712168549,0.19526556116318192,0.20944484498918528,0.21513258030922053,0.11868140671312985,0.15044460466234078,0.17463750700953296,0.16682688456300568,0.14443643354962749,0.18180725787070415,0.19935111751982695,0.20527917968437073,0.16021789633902106,0.18897700873187534,0.2046783625730994,0.20884402787791395,0.11924216935031642,0.1334214531763198,0.13254025474645517,0.13506368661379475,0.15056476808459504,0.22694865016422333,0.2244652727709685,0.13714651926620203,0.14687975646879756,0.21849715613233997,0.220620043258832,0.03120243531202435,0.03108082173869064
749,0.13362172554674356,0.17063205960105743,0.1894576624208924,0.20367700072098052,0.09765280781863334,0.11976287751341824,0.12156532884723223,0.1270527917968437,0.17615957702475366,0.19686774012657213,0.21056637026355843,0.21513258030922053,0.11912200592806216,0.15164623888488343,0.174957942802211,0.16766802851878554,0.1448770327645598,0.18268845630056876,0.20007209805335255,0.2061203236401506,0.16137947608747896,0.18941760794680765,0.20579988784747255,0.21000560762637185,0.11988304093567251,0.1343827605543539,0.13354161659857405,0.13586477609548986,0.15196667467756148,0.22915164623888487,0.22534647120083312,0.13758711848113434,0.14812144516542497,0.21905791876952654,0.22210205879996794,0.0319634703196347,0.03151363484866476
750,0.13462308739886245,0.1712729311864135,0.19021869742850275,0.20519907073620122,0.09797324361131138,0.12084434831370663,0.1221260914844188,0.12753344548586076,0.17732115677321156,0.1977889930305215,0.21168789553793158,0.2160538332131699,0.12000320435792677,0.15216694704798525,0.17652006729151645,0.16898982616358246,0.14543779540174637,0.1837298726267724,0.20203476728350556,0.20672114075142192,0.16202034767283505,0.190178642954418,0.2068413041736762,0.2114876231675078,0.12092445726187614,0.13562444925098133,0.1346631418729472,0.13730673716254105,0.15260754626291756,0.23059360730593606,0.22638788752703676,0.13818793559240566,0.1488023712248658,0.22005928062164543,0.2233838019706801,0.03220379716414323,0.03195247505759213
751,0.1361051029399984,0.1719138027717696,0.19065929664343506,0.20592005126972682,0.09857406072258271,0.12184571016582552,0.1228470720179444,0.12805415364896258,0.17812224625490666,0.19935111751982695,0.21365056476808458,0.21709524953937354,0.12224625490667307,0.1532083633741889,0.17776175598814387,0.16999118801570134,0.14659937515020427,0.18485139790114555,0.20311623808379395,0.2076423936553713,0.16298165505086917,0.1908996234879436,0.20744212128494752,0.2127293118641352,0.12224625490667307,0.13694624689577825,0.13598493951774412,0.13854842585916846,0.15348874469278218,0.2319955138989025,0.2270688135864776,0.13862853480733797,0.1498037330769847,0.2209004245774253,0.22406472803012095,0.032604341904990786,0.03239742629528195
752,0.13714651926620203,0.17267483777937995,0.19138027717696066,0.20676119522550668,0.09905471441159977,0.12220620043258831,0.12368821597372426,0.1288552431306577,0.17856284546983897,0.20023231594969157,0.21365056476808458,0.2180165024433229,0.12380837939597852,0.15505086918208763,0.17848273652166946,0.17103260434190498,0.14744051910598413,0.186413522390451,0.20411759993591283,0.20904430024833773,0.1638628534807338,0.1925018024513338,0.20892413682608346,0.2141712729311864,0.1232876712328767,0.13818793559240566,0.1373467916366258,0.1396699511335416,0.15440999759673155,0.2325162220620043,0.22807017543859648,0.13934951534086357,0.15080509492910357,0.22150124168869662,0.22514619883040934,0.0334855403348554,0.032848573660300466
753,0.1376271729552191,0.17319554594248177,0.1927821837699271,0.20740206681086276,0.09961547704878634,0.12316750781062244,0.12464952335175838,0.12953616919009853,0.1796042617960426,0.20171433149082751,0.2146118721461187,0.2190979732436113,0.1247296322999279,0.15609228550829127,0.17912360810702554,0.17251461988304093,0.14868220780261154,0.18773532003524793,0.2050388528398622,0.20980533525594808,0.16450372506608987,0.19346310982936793,0.20976528078186332,0.21545301610189857,0.12380837939597852,0.13918929744452455,0.1384282624369142,0.14071136745974525,0.15557157734518945,0.2339581831290555,0.2285908836016983,0.13975006008171112,0.1517664023071377,0.2225026035408155,0.2264279420011215,0.03368581270527918,0.03330600343624588
754,0.13818793559240566,0.17419690779460065,0.19386365457021548,0.20908435472242248,0.10053672995273571,0.12384843387006328,0.12492990467035167,0.1298165505086918,0.18044540575182247,0.20283585676520066,0.21681486822078025,0.22029960746615396,0.1259713209965553,0.15745413762717295,0.18000480653689016,0.17391652647600736,0.14968356965473043,0.1885764639910278,0.20652086838099815,0.21096691500440598,0.16526476007370022,0.19458463510374108,0.2103260434190499,0.21689497716894976,0.1252503404630297,0.1399503324521349,0.1400304414003044,0.14143234799327084,0.15693342946407113,0.23552030761836096,0.22959224545381718,0.14063125851157574,0.15368901706320595,0.22442521829688375,0.22863093807578305,0.03436673876472002,0.033769803108250875
755,0.13910918849635504,0.17547865096531282,0.19470479852599534,0.21016582552271088,0.10145798285668509,0.12476968677401265,0.12549066730753825,0.13025714972362412,0.18132660418168708,0.20463830809901465,0.2179363934951534,0.22158135063686613,0.1266923015300809,0.1590162621164784,0.18120644075943282,0.17559881438756708,0.15092525835135784,0.18965793479131618,0.20712168549226948,0.21180805896018584,0.16710726588159897,0.19494512537050387,0.2114075142193383,0.2179363934951534,0.1262517023151486,0.14139229351918609,0.14123207562284706,0.14239365537130497,0.15769446447168148,0.23604101578146278,0.23023311703917326,0.14095169430425378,0.15440999759673155,0.22506608988223983,0.23031322598734277,0.03520788272049988,0.034240061379714255
756,0.14019065929664343,0.17607946807658414,0.19558599695585996,0.21116718737482976,0.10237923576063446,0.125530721781623,0.12617159336697908,0.13113834815348874,0.1829287831450773,0.20543939758070975,0.21921813666586557,0.22414483697829046,0.12761355443403027,0.15993751502042777,0.18232796603380597,0.17680044861010974,0.15220700152207,0.19033886085075702,0.20756228470720178,0.21276936633821997,0.1682287911559721,0.19614675959304653,0.21288952976047423,0.21849715613233997,0.12781382680445405,0.1423536008972202,0.14215332852679644,0.14347512617159336,0.15849555395337658,0.2370824321076664,0.2316350236321397,0.14139229351918609,0.15529119602659616,0.22646799647520627,0.23111431546903788,0.03588880877994072,0.034716868189265594
757,0.14115196667467755,0.17696066650644876,0.19630697748938555,0.21172795001201633,0.10277978050148201,0.12617159336697908,0.127333173115437,0.1327805815909637,0.18360970920451813,0.20640070495874388,0.2205399343106625,0.22414483697829046,0.12833453496755587,0.16129936713930945,0.1834494913081791,0.1783625730994152,0.1530080910037651,0.19113995033245212,0.20848353761115115,0.21405110950893214,0.1689497716894977,0.19722823039333492,0.21397100056076263,0.21949851798445885,0.12833453496755587,0.14339501722342385,0.14311463590483056,0.14403588880877993,0.15917648001281742,0.23800368501161578,0.23231594969158054,0.14231354642313546,0.15693342946407113,0.22811022991268123,0.23219578626932627,0.036249299046703515,0.03520031472796683
758,0.14167267483777937,0.1775614836177201,0.19702795802291115,0.21244893054554193,0.10330048866458383,0.12729311864135223,0.1277737723303693,0.1335015621244893,0.18425058078987422,0.2072819033886085,0.2217816230072899,0.2255467435712569,0.1289353520788272,0.16218056556917407,0.18541216053833212,0.1802451333813987,0.15428983417447728,0.19222142113274052,0.21012577104862612,0.21513258030922053,0.16987102459344708,0.19766882960826723,0.21477209004245773,0.22041977088840822,0.12917567892333573,0.14455659697188175,0.14375550749018665,0.14471681486822077,0.16013778739085155,0.23876472001922613,0.23371785628454697,0.1429944724825763,0.15781462789393574,0.2293118641352239,0.23379796523271648,0.03660978931346631,0.03569049345675229
759,0.14259392774172874,0.17796202835856764,0.19810942882319954,0.21333012897540654,0.10394136024993991,0.12765360890811503,0.1285748618120644,0.1345830329247777,0.1853320515901626,0.20804293839621885,0.22306336617800207,0.22682848674196907,0.12969638708643755,0.16318192742129295,0.18629335896819674,0.18160698550028037,0.1552511415525114,0.19282223824401185,0.21164784106384682,0.21589361531683088,0.1711127132900745,0.19943122646799646,0.2159737242650004,0.22274293038532403,0.13041736761996314,0.1456781222462549,0.1448770327645598,0.14543779540174637,0.16145958503564847,0.23976608187134502,0.2351197628775134,0.14355523511976287,0.15917648001281742,0.22979251782424095,0.2354001441961067,0.03713049747656813,0.03618749812411276
760,0.14331490827525434,0.1791636625811103,0.1988704638308099,0.2144516542497797,0.10498277657614355,0.1289353520788272,0.12945606024192902,0.13550428582872706,0.186413522390451,0.2088039734038292,0.22414483697829046,0.22855082912761354,0.13173916526476007,0.16378274453256428,0.1875751021389089,0.18316910998958583,0.1560522310342065,0.19362332772570695,0.21357045581991507,0.21689497716894976,0.17175358487543058,0.20063286069053912,0.2172955219097973,0.22350396539293438,0.13113834815348874,0.1471200833133061,0.14579828566850916,0.14663942962428902,0.1624208924136826,0.2406873347752944,0.2362813426259713,0.1440759432828647,0.16005767844268204,0.2308339341504446,0.2361211247296323,0.03781142353600897,0.036691423784024936
761,0.14467676039413602,0.18004486101097492,0.20007209805335255,0.21541296162781381,0.10534326684290635,0.12941600576784426,0.1300168228791156,0.1365457021549307,0.18797564687975646,0.20944484498918528,0.22522630777857885,0.230112953616919,0.13298085396138748,0.16418328927341183,0.18805575582792597,0.18393014499719618,0.1570535928863254,0.19526556116318192,0.2144516542497797,0.2194584635103741,0.17247456540895617,0.20267563886886164,0.21885764639910277,0.2247456540895618,0.13246014579828566,0.14788111832091644,0.14659937515020427,0.14788111832091644,0.1638628534807338,0.24144836978290474,0.23756308579668348,0.14471681486822077,0.16121925819113994,0.23131458783946166,0.23712248658175117,0.03813185932868701,0.03720236681413066
762,0.14547784987583112,0.18056556917407673,0.20095329648321716,0.21633421453176319,0.10618441079868621,0.1300168228791156,0.13065769446447167,0.13754706400704958,0.18913722662821436,0.21180805896018584,0.22606745173435872,0.230112953616919,0.13402227028759112,0.16566530481454778,0.18961788031723142,0.18485139790114555,0.15773451894576623,0.19658735880797884,0.2149723624128815,0.22045982536249298,0.17391652647600736,0.20371705519506528,0.21965873588079787,0.22614756068252823,0.13410237923576063,0.1494432428102219,0.14724024673556035,0.1490827525434591,0.16486421533285267,0.24277016742770166,0.23864455659697187,0.14515741408315308,0.16218056556917407,0.23295682127693662,0.23820395738203956,0.038692621965873586,0.037720424934170015
763,0.14651926620203476,0.1818473123447889,0.2019947128094208,0.2172154129616278,0.10718577265080509,0.13101818473123447,0.1315388928943363,0.1380677721701514,0.18969798926540093,0.212929584234559,0.22827044780902025,0.23215573179524152,0.13558439477689657,0.16686693903709043,0.18997837058399422,0.1852519426419931,0.15965713370183449,0.197869101978691,0.21661459585035647,0.22154129616278137,0.17475767043178722,0.20487863494352318,0.220620043258832,0.22710886806056235,0.13498357766562524,0.15052471361051029,0.14816149963950973,0.1499639509733237,0.16570535928863253,0.2437314748057358,0.23984619081951453,0.14551790434991588,0.16330209084354722,0.23455900024032683,0.2385243931747176,0.039213330128975404,0.03824569722466999
764,0.14740046463189937,0.18284867419690778,0.2027958022911159,0.21821677481374668,0.10782664423616117,0.13209965553152286,0.13250020027237042,0.13926940639269406,0.19118000480653688,0.2137306737162541,0.22827044780902025,0.23215573179524152,0.1366258111031002,0.16826884563005687,0.1912601137547064,0.186413522390451,0.16105904029480092,0.19867019146038611,0.21769606665064486,0.22314347512617158,0.17547865096531282,0.2065609228550829,0.22166145958503564,0.2278699030681727,0.1366258111031002,0.1516862933589682,0.14940318833613714,0.1506048225586798,0.167267483777938,0.24493310902827845,0.24092766161980292,0.1463991027797805,0.16418328927341183,0.2350396539293439,0.23972602739726026,0.039533765921653446,0.038778284145894536
765,0.148281663061764,0.18421052631578946,0.20371705519506528,0.21937835456220459,0.10882800608828005,0.13274052711687895,0.13398221581350636,0.14007049587438916,0.19254185692541856,0.21549307057598333,0.23095409757269886,0.23311703917327564,0.13782744532564287,0.16939037090443002,0.19310261956260513,0.18813586477609548,0.16246094688776735,0.19919089962348793,0.21925819113995032,0.22442521829688375,0.176920612032364,0.20756228470720178,0.2233036930225106,0.22843066570535928,0.13802771769606664,0.15308819995193462,0.15080509492910357,0.1514860209885444,0.1684290635263959,0.24597452535448208,0.24168869662741327,0.14744051910598413,0.16534486902186973,0.23552030761836096,0.24044700793078586,0.03961387486982296,0.0393182875570577
766,0.14928302491388287,0.18501161579748457,0.20463830809901465,0.22110069694784906,0.10962909556997516,0.133221180805896,0.13490346871745573,0.14043098614115196,0.19378354562204597,0.2164143234799327,0.23095409757269886,0.23443883681807257,0.13902907954818552,0.17043178723063365,0.19422414483697828,0.1893775534727229,0.16310181847312344,0.2003925338460306,0.22013938956981494,0.22606745173435872,0.17864295441800848,0.2083633741888969,0.22462549066730753,0.22951213650564767,0.13890891612593126,0.15416967075222301,0.15232716494432427,0.15240727389249378,0.16983097011936232,0.24741648642153327,0.24305054874629495,0.14808139069134021,0.16622606745173435,0.23688215973724264,0.2420091324200913,0.04009452855884002,0.039865810735804384
767,0.15020427781783224,0.18565248738284065,0.20571977889930304,0.22202194985179843,0.11059040294800929,0.1338620523912521,0.13558439477689657,0.14131218457101657,0.19490507089641912,0.21813666586557717,0.2319955138989025,0.2355603620924457,0.1396699511335416,0.17175358487543058,0.19458463510374108,0.1906192421693503,0.1639429624289033,0.20159416806857325,0.22086037010334053,0.22758952174957942,0.17948409837378834,0.20972522630777857,0.22558679804534165,0.23015300809100375,0.13975006008171112,0.1548906512857486,0.15368901706320595,0.1530080910037651,0.17099254986782023,0.24797724905871985,0.24409196507249858,0.14840182648401826,0.16786830088920932,0.23832412080429383,0.24333093006488823,0.04049507329968757,0.0404209583979631
768,0.15136585756629015,0.1863334134422815,0.20668108627733717,0.22310342065208683,0.11143154690378915,0.13462308739886245,0.1369061924216935,0.14251381879355923,0.1958263238003685,0.21893775534727228,0.23339742049186893,0.23676199631498837,0.14123207562284706,0.17295521909797323,0.1954658335336057,0.19182087639189296,0.16522470559961547,0.20287591123928542,0.22202194985179843,0.2286709925498678,0.180685732596331,0.21080669710806696,0.22674837779379955,0.2316350236321397,0.14139229351918609,0.15613233998237602,0.15461026996715532,0.15392934390771448,0.1722742930385324,0.249258992229432,0.2446927821837699,0.1490827525434591,0.16939037090443002,0.2392453737082432,0.24429223744292236,0.04125610830729792,0.040983836717572615
769,0.15224705599615476,0.18737482976848513,0.20752223023311703,0.22414483697829046,0.11251301770407754,0.13558439477689657,0.13754706400704958,0.1434350716975086,0.19726828486741968,0.2210606424737643,0.2346791636625811,0.2381639029079548,0.14195305615637266,0.17475767043178722,0.19642714091163982,0.19290234719218136,0.1659056316590563,0.203596891772811,0.22318352960025634,0.22935191860930865,0.18188736681887366,0.21232876712328766,0.22923175518705438,0.2330769846991909,0.14275414563806776,0.15737402867900344,0.15593206761195225,0.1548906512857486,0.1737963630537531,0.2503805175038052,0.24545381719138026,0.1498838420251542,0.17043178723063365,0.23976608187134502,0.2456941440358888,0.04169670752223023,0.04155455334718871
770,0.15308819995193462,0.18817591925018023,0.20840342866298164,0.22458543619322277,0.11327405271168789,0.13614515741408315,0.13802771769606664,0.14439637907554273,0.1990306817271489,0.22202194985179843,0.2346791636625811,0.2381639029079548,0.14251381879355923,0.17571897780982135,0.19690779460065688,0.19450452615557157,0.1669871024593447,0.20563966995113353,0.22422494592645997,0.23059360730593606,0.18308900104141632,0.21349034687174556,0.23107426099495312,0.23419850997356403,0.14395577986061042,0.15813506368661379,0.15661299367139309,0.1560522310342065,0.17447728911319393,0.2519426419931106,0.24705599615477047,0.15036449571417126,0.1715533125050068,0.24128815188656572,0.24681566931026194,0.04273812384843387,0.04213321743847289
771,0.15392934390771448,0.18929744452455338,0.20976528078186332,0.22610750620844347,0.11439557798606104,0.13686613794760874,0.13862853480733797,0.14555795882400063,0.199671553312505,0.22458543619322277,0.23588079788512376,0.23976608187134502,0.14355523511976287,0.1764800128174317,0.19794921092686052,0.19506528879275814,0.16810862773371785,0.20688135864776094,0.22558679804534165,0.23179524152847872,0.18393014499719618,0.21437154530161018,0.232075622847072,0.2354001441961067,0.14511735960906832,0.15905631659056316,0.15841544500520707,0.1566931026195626,0.17559881438756708,0.25282384042297523,0.24749659536970278,0.15144596651445966,0.1730753825202275,0.24281022190178642,0.24785708563646558,0.04345910438195946,0.042719939663067766
772,0.1548105423375791,0.19029880637667226,0.2107666426339822,0.22726908595690137,0.11531683089001041,0.1377873908515581,0.1395898421853721,0.14679964752062805,0.2004726427942001,0.22602739726027396,0.23872466554514138,0.24144836978290474,0.14443643354962749,0.1777217015140591,0.19919089962348793,0.1967075222302331,0.16870944484498918,0.20780261155171031,0.2267083233197148,0.23227589521749578,0.18513177921973883,0.21541296162781381,0.2330769846991909,0.2369222142113274,0.14643915725386525,0.15997756949451253,0.1590963710646479,0.15797484579027476,0.17708082992870303,0.2542658014900264,0.24865817511816068,0.1525674917888328,0.1743170712168549,0.24349114796122726,0.24929904670351677,0.044019867019146036,0.043314832233764027
773,0.1563326123527998,0.19130016822879115,0.21208844027877913,0.22875110149803732,0.116037811423536,0.1381478811183209,0.13987022350396539,0.14752062805415364,0.20183449491308178,0.22803012096451172,0.2399663542417688,0.24333093006488823,0.14555795882400063,0.17940398942561883,0.20027237042377632,0.19806937434911479,0.16983097011936232,0.20932468156693101,0.22782984859408795,0.23411840102539452,0.18657374028679002,0.21645437795401745,0.23407834655130977,0.23820395738203956,0.14788111832091644,0.16093887687254665,0.16005767844268204,0.1592966434350717,0.17856284546983897,0.2550268364976368,0.24905871985900824,0.15348874469278218,0.17660017623968596,0.24409196507249858,0.2505407354001442,0.04474084755267163,0.04391800892596086
774,0.1574941921012577,0.1925819113995033,0.21325002002723703,0.22951213650564767,0.11731955459424817,0.13890891612593126,0.14055114956340622,0.14860209885444203,0.2027156933429464,0.2289513738684611,0.2399663542417688,0.2446927821837699,0.1463991027797805,0.18080589601858527,0.20063286069053912,0.1992309540975727,0.17159336697909156,0.2104061523672194,0.2294720820315629,0.23536008972202194,0.1875751021389089,0.21773612112472962,0.23532003524793718,0.2404870624048706,0.14860209885444203,0.1620604021469198,0.1613394216133942,0.1608187134502924,0.1794440438997036,0.2559080349275014,0.24973964591844908,0.15457021549307057,0.17776175598814387,0.24573419850997355,0.2513418248818393,0.045662100456621,0.04452958509942651
775,0.15789473684210525,0.1935832732516222,0.21437154530161018,0.23063366178002082,0.11832091644636705,0.1395097332372026,0.14115196667467755,0.14920291596571336,0.20471841704718416,0.230112953616919,0.24144836978290474,0.2446927821837699,0.14752062805415364,0.18152687655211086,0.20183449491308178,0.20067291516462388,0.17255467435712568,0.21128735079708402,0.2305535528318513,0.2365617239445646,0.18825602819834975,0.21841704718417046,0.23616117920371704,0.24152847873107425,0.1498037330769847,0.16398301690298805,0.16258111031002162,0.161699911880157,0.1806056236481615,0.25702956020187456,0.251061443563246,0.15557157734518945,0.1790835536329408,0.24633501562124488,0.25226307778578866,0.04670351678282464,0.04514967772036102
776,0.15913642553873267,0.1947448530000801,0.21529279820555955,0.23219578626932627,0.11884162460946887,0.14019065929664343,0.14179283826003364,0.14968356965473043,0.20608026916606584,0.23143475126171592,0.24260994953136264,0.24617479772490586,0.14960346070656091,0.182488183930145,0.20247536649843786,0.20219498517984458,0.17483777937995673,0.213089802130898,0.2319955138989025,0.23840422975246334,0.18917728110229912,0.2198990627253064,0.23724265000400543,0.2430906032203797,0.15164623888488343,0.16494432428102218,0.16418328927341183,0.16306176399903868,0.18160698550028037,0.25839141232075624,0.2519826964671954,0.15637266682688455,0.18120644075943282,0.2472162140511095,0.2535448209565008,0.04730433389409597,0.045778405383766166
777,0.15989746054634302,0.19622686854121604,0.21629416005767843,0.23263638548425858,0.11984298646158775,0.14075142193383,0.1421933830008812,0.15084514940318833,0.20744212128494752,0.23239605863975005,0.24385163822799005,0.2479371945846351,0.15100536729952735,0.1848113434270608,0.20375710966915003,0.20367700072098052,0.17559881438756708,0.21405110950893214,0.2328767123287671,0.2396859729231755,0.19049907874709604,0.22078026115517102,0.23872466554514138,0.2441720740206681,0.15236721941840903,0.1655451413922935,0.16514459665144596,0.16382279900664903,0.1833693823600096,0.2597532644396379,0.2533846030601618,0.1567732115677321,0.18224785708563646,0.24821757590322838,0.2541456380677722,0.047664824160858765,0.04641588833612782
778,0.16101898582071617,0.19686774012657213,0.21705519506528878,0.23419850997356403,0.12076423936553712,0.14131218457101657,0.14287430906032203,0.15192662020347672,0.20788272049987983,0.2343987823439878,0.24537370824321075,0.2479371945846351,0.15196667467756148,0.18625330449411198,0.20491868941760794,0.20519907073620122,0.17688055755827925,0.21585356084274612,0.23532003524793718,0.2408475526716334,0.19158054954738443,0.22182167748137466,0.23976608187134502,0.24493310902827845,0.15380918048546022,0.16730753825202274,0.16630617639990386,0.1661860129776496,0.1848113434270608,0.26059440839541775,0.2551069454458063,0.15773451894576623,0.18332932788592485,0.24897861091083873,0.2557077625570776,0.04866618601297765,0.04706224849841282
779,0.1620604021469198,0.1974285027637587,0.21773612112472962,0.2354001441961067,0.12188576463991027,0.1415525114155251,0.14339501722342385,0.15276776415925658,0.20964511735960906,0.2362813426259713,0.24673556036209243,0.24949931907394055,0.15332852679644315,0.18905711768004485,0.20644075943282864,0.20680124969959143,0.17748137466955058,0.2167748137466955,0.2365617239445646,0.2426500040054474,0.1935832732516222,0.22370423776335815,0.24124809741248096,0.2464151245694144,0.1548906512857486,0.16882960826724344,0.16714732035568372,0.16722742930385323,0.1860530321236882,0.2611151165585196,0.2559080349275014,0.15877593527196987,0.18537210606424737,0.24969959144436432,0.2563886886165185,0.049947929183689815,0.04771760948938741
780,0.16294160057678442,0.1985099735640471,0.21845710165825521,0.23756308579668348,0.12236641832892733,0.1429944724825763,0.14403588880877993,0.1536489625891212,0.211127132900745,0.23688215973724264,0.2479371945846351,0.251221661459585,0.15428983417447728,0.1908996234879436,0.20712168549226948,0.20824321076664262,0.17900344468477128,0.2179363934951534,0.23884482896739564,0.24401185612432907,0.1951854522150124,0.22486581751181606,0.2437314748057358,0.24725626852519425,0.15585195866378274,0.16979091564527757,0.16838900905231113,0.1684290635263959,0.18689417607946807,0.262517023151486,0.25759032283906114,0.15961707922774973,0.18637346791636625,0.2505006809260594,0.25767043178723065,0.051309781302571494,0.04838209664925957
781,0.16382279900664903,0.19951133541616597,0.21937835456220459,0.23848433870063285,0.12300728991428342,0.1437955619642714,0.14535768645357686,0.15432988864856204,0.21212849475286388,0.2381639029079548,0.2494592645998558,0.251221661459585,0.15585195866378274,0.19282223824401185,0.2083633741888969,0.20940479051510053,0.1811263318112633,0.21885764639910277,0.23988624529359928,0.24481294560602418,0.19710806697108066,0.22550668909717214,0.2446126732356004,0.24929904670351677,0.15717375630857966,0.1708323319714812,0.1700312424897861,0.17043178723063365,0.18809581030201072,0.26371865737402866,0.2597532644396379,0.16101898582071617,0.18769526556116317,0.25150204277817834,0.2594728831210446,0.05179043499158856,0.04905583706365045
782,0.16550508691820875,0.2003925338460306,0.2198189537771369,0.24020668108627732,0.12372827044780901,0.1445966514459665,0.14667948409837378,0.15541135944885043,0.2133701834494913,0.23928542818232795,0.25154209725226306,0.2527837859488905,0.15721381078266441,0.19382360009613073,0.2103260434190499,0.21060642473764318,0.18244812945606023,0.21997917167347592,0.24108787951614194,0.245333653769126,0.19838981014179283,0.2270688135864776,0.2467756148361772,0.24993991828887285,0.15825522710886805,0.1722742930385324,0.17087238644556596,0.17151325803092204,0.18893695425779058,0.2647600737002323,0.2609949531362653,0.16258111031002162,0.18885684530962107,0.25230313225987344,0.26051429944724824,0.051990707362012334,0.04973895958790067
783,0.1662661219258191,0.20095329648321716,0.22078026115517102,0.24188896899783704,0.1251702315148602,0.14515741408315308,0.1472803012096451,0.15609228550829127,0.2157734518945766,0.24028679003444683,0.25302411279339904,0.2542257470159417,0.1582151726347833,0.19494512537050387,0.21176800448610109,0.2118481134342706,0.18393014499719618,0.22162140511095088,0.24281022190178642,0.24673556036209243,0.19955138989025073,0.22887126492029158,0.2480173035328046,0.25146198830409355,0.15933669790915644,0.1734358727869903,0.1726347833052952,0.173155491468397,0.19037891532484177,0.26600176239685974,0.2617960426179604,0.16354241768805575,0.18993831610990947,0.2533044941119923,0.26159577024753666,0.05235119762877513,0.050431594871713586
784,0.16838900905231113,0.20171433149082751,0.2210606424737643,0.24269005847953215,0.1262517023151486,0.14623888488344147,0.14796122726908595,0.15665304814547784,0.2164944324281022,0.24140831530881998,0.2541456380677722,0.2542257470159417,0.15913642553873267,0.19646719538572457,0.21224865817511815,0.2126492029159657,0.18545221501241688,0.22314347512617158,0.24385163822799005,0.2479371945846351,0.20043258832011535,0.2298325722983257,0.24893855643675397,0.25282384042297523,0.16141953056156372,0.1746775614836177,0.17419690779460065,0.17491788832812624,0.192141312184571,0.2671633421453176,0.2630777857886726,0.16418328927341183,0.19138027717696066,0.25454618280861974,0.2619162060402147,0.052992069214131216,0.051133875384143206
785,0.16935031643034526,0.20299607466153968,0.22226227669630697,0.243531202435312,0.12693262837458943,0.1472001922614756,0.14888248017303532,0.1574941921012577,0.21813666586557717,0.24357125690939677,0.25594808940158614,0.2578707041576544,0.16033805976127533,0.19738844828967395,0.21325002002723703,0.2140911639830169,0.18653368581270527,0.22434510934871424,0.24485300008010893,0.2498197548666186,0.20167427701674276,0.23111431546903788,0.24985980934070334,0.2540254746455179,0.16302170952495393,0.17680044861010974,0.174957942802211,0.17591925018024512,0.1943042537851478,0.2678042137306737,0.2645998558038933,0.16490426980693743,0.1928622927180966,0.2565489065128575,0.26311784026275736,0.05355283185131779,0.05184593543892913
786,0.17043178723063365,0.20407754546182807,0.2232235840743411,0.24409196507249858,0.12765360890811503,0.1483617720099335,0.14992389649923896,0.15817511816069854,0.22013938956981494,0.24357125690939677,0.25594808940158614,0.2593126652247056,0.1624208924136826,0.19855002803813185,0.21457181767203395,0.21573339742049186,0.18765521108707842,0.22538652567491788,0.2464151245694144,0.25086117119282225,0.20327645598013297,0.232075622847072,0.2513418248818393,0.25454618280861974,0.16390290795481854,0.17776175598814387,0.17623968597292317,0.1779219738844829,0.19550588800769045,0.26912601137547065,0.2654009452855884,0.1661860129776496,0.19426419931106303,0.25759032283906114,0.26443963790755426,0.05387326764399583,0.05256791122018419
787,0.17131298566049827,0.20608026916606584,0.2248257630377313,0.2456941440358888,0.12897540655291195,0.14960346070656091,0.15072498598093406,0.15917648001281742,0.22158135063686613,0.24445245533926138,0.25759032283906114,0.26151566129936715,0.1638628534807338,0.19947128094208122,0.21521268925739004,0.2172154129616278,0.18885684530962107,0.22654810542337578,0.24857806616999117,0.2524232956821277,0.20487863494352318,0.2330769846991909,0.252703677000721,0.25586798045341663,0.16614595850356484,0.17876311784026275,0.17740126572138107,0.17932388047744932,0.19754866618601297,0.27056797244252184,0.2678843226788432,0.16738764720019225,0.19566610590402947,0.25907233838019705,0.26516061844107985,0.05491468397019947,0.05329994080844093
788,0.17255467435712568,0.207362012336778,0.2259873427861892,0.2468557237843467,0.1297364415605223,0.1506048225586798,0.15144596651445966,0.15993751502042777,0.22246254906673074,0.24545381719138026,0.25899222943202754,0.26151566129936715,0.16522470559961547,0.2008331330609629,0.216854922694865,0.21897780982135703,0.1902587519025875,0.2282303933349355,0.2498197548666186,0.25310422174156855,0.20624048706240486,0.23415845549947928,0.25370503885283985,0.25702956020187456,0.16762797404470078,0.1802451333813987,0.17828246415124568,0.1803252423295682,0.19911079067531842,0.27188977008731874,0.26892573900504685,0.16782824641512456,0.19642714091163982,0.260394136024994,0.2670431787230634,0.055875991348233595,0.054042164207059144
789,0.17327565489065128,0.20804293839621885,0.22746935832732515,0.24785708563646558,0.13073780341264118,0.15156612993671392,0.15324841784827364,0.16105904029480092,0.22310342065208683,0.24697588720660096,0.26051429944724824,0.2635984939517744,0.16630617639990386,0.2020748217575903,0.21889770087318752,0.2198189537771369,0.19186093086597772,0.230112953616919,0.2514219338300088,0.25362492990467034,0.2080028839221341,0.23552030761836096,0.25530721781623006,0.258751902587519,0.1693102619562605,0.18196747576704317,0.1790835536329408,0.18164703997436513,0.20087318753504765,0.27277096851718335,0.26980693743491146,0.1688696627413282,0.19730833934150444,0.26143555235119764,0.2687655211087078,0.056797244252182966,0.05479472336900281
790,0.17507810622446526,0.20972522630777857,0.22807017543859648,0.24833773932548264,0.13177921973884482,0.15236721941840903,0.15477048786349434,0.1619802931987503,0.22506608988223983,0.24853801169590642,0.26051429944724824,0.2635984939517744,0.16798846431146358,0.2030761836097092,0.22049987983657773,0.22154129616278137,0.19334294640711366,0.2317151325803092,0.25306416726748376,0.25538732676439957,0.2096050628855243,0.2362813426259713,0.256468797564688,0.2593126652247056,0.17115276776415925,0.18308900104141632,0.1806056236481615,0.18260834735239925,0.20247536649843786,0.27493391011776014,0.271689497716895,0.16963069774893855,0.19863013698630136,0.26143555235119764,0.270207482175759,0.05727789794120003,0.055557762223988776
791,0.17627974044700792,0.2106865336858127,0.22963229992790193,0.24921893775534726,0.1323399823760314,0.1530080910037651,0.15569174076744371,0.16294160057678442,0.2262677241047825,0.24993991828887285,0.2624769686774013,0.2658415445005207,0.16902988063766722,0.20455819915084514,0.2220620043258832,0.2225026035408155,0.19426419931106303,0.2327966033805976,0.25454618280861974,0.2565489065128575,0.21200833133060962,0.23748297684851397,0.2577104862613154,0.26071457181767205,0.17267483777937995,0.18441079868621324,0.18216774813746694,0.18376992710085716,0.20451814467676038,0.27577505407354,0.27353200352479373,0.17067211407514218,0.20027237042377632,0.26231675078106226,0.2717295521909797,0.0578386605783866,0.056331426706013515
792,0.1776415925658896,0.21172795001201633,0.23111431546903788,0.2499799727629576,0.13354161659857405,0.15384923495954497,0.15657293919730833,0.16414323479932708,0.22694865016422333,0.2517824240967716,0.26439958343346953,0.2677241047825042,0.17023151486020988,0.20636065048465912,0.22382440118561242,0.22418489145237522,0.19578626932628374,0.23391812865497075,0.25594808940158614,0.25847152126892575,0.2134502923976608,0.23892493791556516,0.25859168469118,0.2624369142033165,0.1742369622686854,0.18521188816790835,0.1836497636786029,0.18477128895297604,0.20587999679564206,0.27741728751101496,0.2745333653769126,0.17171353040134582,0.20211487623167507,0.2633581671072659,0.27225026035408156,0.05867980453416646,0.05711586478126435
793,0.17896339021068652,0.21296963870864374,0.23147480573580068,0.2513418248818393,0.13418248818393014,0.1543699431226468,0.15805495473844428,0.16482416085876792,0.22855082912761354,0.25362492990467034,0.26600176239685974,0.2677241047825042,0.1715533125050068,0.20740206681086276,0.22574701594168067,0.2252663622526636,0.1977889930305215,0.23519987182568292,0.2565489065128575,0.25911239285428184,0.21481214451654249,0.23920531923415844,0.2596331010173836,0.26383882079628296,0.17615957702475366,0.1856925418569254,0.18521188816790835,0.18609308659777296,0.20776255707762556,0.2787390851558119,0.27589521749579426,0.17255467435712568,0.20363694624689577,0.26463991027797806,0.27485380116959063,0.059601057438115834,0.05791122647641758
794,0.17984458864055114,0.2144516542497797,0.23267643995834333,0.2525034046302972,0.13486341424337098,0.15493070575983336,0.15933669790915644,0.16594568613314106,0.22923175518705438,0.25362492990467034,0.26600176239685974,0.26992710085716576,0.17391652647600736,0.20940479051510053,0.22762957622366417,0.22610750620844347,0.20031242489786108,0.23688215973724264,0.2586317391652648,0.2600336457582312,0.21581350636866137,0.24064728030120963,0.2611551710326043,0.26580149002643594,0.17724104782504205,0.1872146118721461,0.1859729231755187,0.18737482976848513,0.20904430024833773,0.28022110069694783,0.27589521749579426,0.17311543699431226,0.20507890731394696,0.2656813266041817,0.27637587118481133,0.06040214691981094,0.05871766390733249
795,0.18128654970760233,0.2156933429464071,0.2335175839141232,0.2540254746455179,0.13598493951774412,0.15557157734518945,0.16049827765761435,0.16678683008892092,0.23123447889129214,0.2550268364976368,0.267764159256589,0.27213009693182727,0.1745173435872787,0.21060642473764318,0.22879115597212207,0.2282303933349355,0.20159416806857325,0.23836417527837858,0.25999359128414645,0.26087478971401107,0.21681486822078025,0.24224945926459984,0.2631578947368421,0.26748377793799566,0.17896339021068652,0.1885764639910278,0.18665384923495953,0.1890170632059601,0.2104061523672194,0.28174317071216853,0.2785788672594729,0.17359609068332932,0.20696146759593045,0.2656813266041817,0.2776976688296083,0.06140350877192982,0.0595353313081437
796,0.18216774813746694,0.21653448690218696,0.2343987823439878,0.2549467275494673,0.13666586557718496,0.15653288472322358,0.16178002082832652,0.16786830088920932,0.23191540495073298,0.25602819834975565,0.26992710085716576,0.27213009693182727,0.1760394136024994,0.2110470239525755,0.23031322598734277,0.22935191860930865,0.203596891772811,0.23988624529359928,0.26123527998077384,0.262677241047825,0.2180165024433229,0.24377152927982054,0.263999038692622,0.27000720980533527,0.18012496995914443,0.1905391332211808,0.1875751021389089,0.19033886085075702,0.21236882159737241,0.283145077305135,0.2793399022670832,0.17447728911319393,0.20944484498918528,0.2670031242489786,0.27966033805976126,0.06200432588320115,0.06036438506075864
797,0.18312905551550107,0.2175759032283906,0.23515981735159816,0.25622847072017946,0.13802771769606664,0.15717375630857966,0.1628614916286149,0.16971080669710806,0.23383801970680124,0.2573499959945526,0.26992710085716576,0.2742529840583193,0.17660017623968596,0.21325002002723703,0.23123447889129214,0.2311944244172074,0.20571977889930304,0.24140831530881998,0.2619963149883842,0.26371865737402866,0.2191780821917808,0.24485300008010893,0.2656412721300969,0.27132900745013216,0.1811263318112633,0.1913402227028759,0.18921733557638387,0.19101978691019786,0.21357045581991507,0.2843867660017624,0.28126251702315147,0.17551870543939757,0.21172795001201633,0.2687655211087078,0.28130257149723625,0.06316590563165905,0.06120498372476703
798,0.18441079868621324,0.21845710165825521,0.23696226868541215,0.2571497236241288,0.13902907954818552,0.15837539053112232,0.16454377954017463,0.1708323319714812,0.23568052551469998,0.2587919570616038,0.271849715613234,0.27637587118481133,0.17776175598814387,0.2138107826644236,0.23299687575102138,0.23211567732115676,0.20768244812945605,0.24297043979812544,0.2635183850036049,0.2649603460706561,0.22094047905151004,0.24625490667307537,0.26760394136024995,0.2722102058799968,0.1822078026115517,0.19270207482175758,0.19069935111751982,0.19190098534006247,0.21505247136105102,0.2860690539133221,0.283145077305135,0.1764800128174317,0.21329007450132179,0.2701273732275895,0.28202355203076185,0.06404710406152367,0.06205728806776501
799,0.1856925418569254,0.2201794440438997,0.23824401185612432,0.25855163021709526,0.14011055034847392,0.15917648001281742,0.16542497797003924,0.17171353040134582,0.237643194744853,0.2587919570616038,0.27341184010253944,0.27637587118481133,0.17896339021068652,0.2161339421613394,0.23463910918849634,0.23411840102539452,0.20928462709284626,0.2438916927020748,0.2649202915965713,0.2673636145157414,0.22234238564447648,0.24797724905871985,0.2688856845309621,0.27433309300648884,0.18405030841945044,0.19490507089641912,0.19194103981414723,0.19282223824401185,0.21589361531683088,0.28747096050628856,0.2839461667868301,0.1773612112472963,0.21469198109428822,0.2714091163983017,0.28266442361611793,0.06496835696547304,0.06292146109610337
800,0.1871345029239766,0.22074020668108627,0.23964591844909075,0.25999359128414645,0.14115196667467755,0.1601778418649363,0.16666666666666666,0.17255467435712568,0.23856444764880236,0.2619963149883842,0.27341184010253944,0.27885924857806615,0.1803252423295682,0.2167748137466955,0.2362813426259713,0.23523992629976767,0.21080669710806696,0.2448930545541937,0.2653208363374189,0.2673636145157414,0.22378434671152767,0.24993991828887285,0.2700873187535048,0.27509412801409916,0.18521188816790835,0.195906432748538,0.19298245614035087,0.19382360009613073,0.21741568533205158,0.2890731394696788,0.2847072017944404,0.17832251862533044,0.21549307057598333,0.2714091163983017,0.2845469838981014,0.06633020908435472,0.06379766808606283
801,0.18845630056877352,0.22218216774813745,0.24092766161980292,0.2608347352399263,0.14211327405271168,0.16145958503564847,0.16722742930385323,0.17367619963149883,0.24060722582712488,0.2619963149883842,0.27517423696226867,0.28122246254906674,0.1821276936633822,0.2190178642954418,0.2377233036930225,0.23792357606344627,0.21260914844188095,0.2465753424657534,0.26696306977489387,0.26848513979011457,0.22566690699351116,0.2512617159336698,0.27124889850196265,0.2761355443403028,0.18693423055355282,0.19682768565248737,0.19490507089641912,0.19614675959304653,0.21857726508050948,0.2899142834254586,0.28638948970600014,0.17920371705519506,0.21717535848754305,0.2730112953616919,0.28630938075783063,0.06685091724745654,0.0646860766154632
802,0.19005847953216373,0.2229432027557478,0.2419290234719218,0.26239685972923177,0.142714091163983,0.16246094688776735,0.1685091724745654,0.17479772490587198,0.24160858767924376,0.2631578947368421,0.2770968517183369,0.28122246254906674,0.1834494913081791,0.21977889930305214,0.23976608187134502,0.2389649923896499,0.21385083713850836,0.24749659536970278,0.26760394136024995,0.26980693743491146,0.2278699030681727,0.25234318673395817,0.27289113193943765,0.2779379956741168,0.1886565729391973,0.19826964671953856,0.19686774012657213,0.1975086117119282,0.2201794440438997,0.29095569975166224,0.289033084995594,0.18084595049267002,0.21877753745093326,0.2746535287991669,0.2883922134102379,0.06761195225506689,0.06558685659571435
803,0.1913402227028759,0.22478570856364655,0.2426500040054474,0.2634382760554354,0.1438756709124409,0.16390290795481854,0.16951053432668428,0.17627974044700792,0.2422895137386846,0.26508050949291034,0.2770968517183369,0.283145077305135,0.18521188816790835,0.22158135063686613,0.24216935031643033,0.2412080429383962,0.21501241688696626,0.2494592645998558,0.2693663382199792,0.27281102299126814,0.2290314828166306,0.2541055835936874,0.2742529840583193,0.279540174637507,0.19021869742850275,0.19955138989025073,0.19834975566770807,0.19875030040855562,0.22150124168869662,0.29263798766322197,0.2901946647440519,0.18172714892253464,0.22138107826644235,0.2762156532884723,0.2891532484178483,0.06829287831450773,0.06650018030431118
804,0.19226147560682527,0.226347833052952,0.2442521829688376,0.26520067291516464,0.14555795882400063,0.16470399743651365,0.17027156933429463,0.17752142914363533,0.24473283665785467,0.26732356004165664,0.2790995754225747,0.2853480733797965,0.1866939037090443,0.22306336617800207,0.24305054874629495,0.2423696226868541,0.21617399663542416,0.2501001361852119,0.2708483537611151,0.2740927661619803,0.23031322598734277,0.2559881438756709,0.2756949451253705,0.28038131859328685,0.19174076744372345,0.20115356885364094,0.20023231594969157,0.19979171673475926,0.2240246735560362,0.29416005767844267,0.2935992950412561,0.18288872867099254,0.22270287591123927,0.2762156532884723,0.2899543378995434,0.06905391332211808,0.06742622241778334
805,0.1931426740366899,0.22734919490507088,0.24565408956180404,0.26680285187855485,0.1469198109428823,0.16578546823680204,0.17091244091965072,0.17840262757349995,0.2457742529840583,0.26920612032364016,0.28118240807498196,0.2877913962989666,0.18925739005046863,0.22514619883040934,0.24597452535448208,0.2446126732356004,0.21821677481374668,0.2511415525114155,0.2724905871985901,0.2755347272290315,0.2330769846991909,0.2569895057277898,0.2770167427701674,0.28210366097893136,0.19338300088119842,0.2020748217575903,0.20111351437955619,0.20171433149082751,0.22574701594168067,0.2962028358567652,0.29464071136745973,0.18385003604902667,0.22378434671152767,0.2772971240887607,0.29179684370744213,0.0700152207001522,0.06836516004510239
806,0.19450452615557157,0.22863093807578305,0.24661539693983817,0.2688055755827926,0.14780100937274693,0.167267483777938,0.1719138027717696,0.1794440438997036,0.2480173035328046,0.2711287350797084,0.28326524072738923,0.2877913962989666,0.19073940559160457,0.22582712488985018,0.24749659536970278,0.24749659536970278,0.2218617319554594,0.25290394937114474,0.2732516222062004,0.27673636145157415,0.2343186733958183,0.2588720660097733,0.27821837699271007,0.2841063846831691,0.19458463510374108,0.20339661940238724,0.20251542097252262,0.20299607466153968,0.22710886806056235,0.2974445245533926,0.29716414323479934,0.18505167027156932,0.22430505487462948,0.279540174637507,0.29267804213730675,0.07169750861171192,0.06931717276155401
807,0.19586637827445325,0.22991268124649522,0.24805735800688936,0.2699671553312505,0.14896258912120483,0.16834895457822638,0.17327565489065128,0.1806056236481615,0.24913882880717775,0.2724905871985901,0.28326524072738923,0.28959384763278057,0.19186093086597772,0.2271489225346471,0.2495393735480253,0.2499799727629576,0.22362412881518864,0.25434591043819593,0.27457341985099737,0.27673636145157415,0.23680205078907313,0.2603140270768245,0.2788191941039814,0.28502763758711847,0.19674757670431786,0.20543939758070975,0.2037971641432348,0.20447809020267563,0.22863093807578305,0.2990867579908676,0.2991668669390371,0.18645357686453576,0.2256268525194264,0.28126251702315147,0.2950412561083073,0.07221821677481374,0.07028244264308353
808,0.19694784907474164,0.2309941520467836,0.25070095329648323,0.27060802691660657,0.14992389649923896,0.16890971721541295,0.1738764720019226,0.18204758471521268,0.2512617159336698,0.2724905871985901,0.28558840022430504,0.28959384763278057,0.19346310982936793,0.22790995754225746,0.25058078987422894,0.25094128014099176,0.22470559961547704,0.2565088520387727,0.27681647039974366,0.2780181046222863,0.2388848834414804,0.26219658735880796,0.2807818633341344,0.28630938075783063,0.19855002803813185,0.2069214131218457,0.2058399423215573,0.20604021469198108,0.23007289914283424,0.300648882480173,0.30016822879115596,0.18725466634623086,0.22686854121605382,0.28126251702315147,0.2957622366418329,0.07297925178242409,0.07126115430111744
809,0.19838981014179283,0.2324361131138348,0.2526235680525515,0.27261075062084433,0.15160618441079868,0.17007129696387085,0.17563886886165184,0.18280861972282303,0.2526235680525515,0.2744532564287431,0.28783145077305133,0.29203717055195066,0.19534567011135143,0.2296723544019867,0.2525835135784667,0.2519826964671954,0.22622766963069774,0.25827124889850195,0.27817832251862534,0.2790995754225747,0.24020668108627732,0.2630777857886726,0.28246415124569413,0.28791155972122084,0.2003925338460306,0.20884402787791395,0.2068413041736762,0.20732195786269325,0.232075622847072,0.30261155171032605,0.3014099174877834,0.18817591925018023,0.22839061123127452,0.2831851317792197,0.2973644156052231,0.074140831530882,0.07225349491787206
810,0.19963149883842024,0.2335976928622927,0.25362492990467034,0.273812384843387,0.15276776415925658,0.17131298566049827,0.17635984939517743,0.1837298726267724,0.2540655291196027,0.2764159256588961,0.28783145077305133,0.2946807658415445,0.19630697748938555,0.23159496915805494,0.25390531122326365,0.25326443963790757,0.22811022991268123,0.2603540815509092,0.2800608828006088,0.2801409917487783,0.2419290234719218,0.2649603460706561,0.2840262757349996,0.28955379315869584,0.20215493070575982,0.21092686053032123,0.20812304734438836,0.2092445726187615,0.23415845549947928,0.30441400304414,0.30329247776976687,0.1894576624208924,0.22959224545381718,0.2845469838981014,0.29920692141312183,0.07470159416806857,0.0732596542821523
811,0.20143395017223423,0.23471921813666585,0.2549467275494673,0.27501401906592965,0.15396939838179924,0.17215412961627813,0.17752142914363533,0.1848113434270608,0.25534727229031484,0.2782984859408796,0.29043499158856045,0.29704397981254504,0.1982295922454538,0.2324361131138348,0.2567091244091965,0.25454618280861974,0.23039333493551228,0.2624369142033165,0.2820636065048466,0.2820636065048466,0.24377152927982054,0.2670031242489786,0.2855483457502203,0.2917167347592726,0.20439798125450612,0.21252903949371144,0.20964511735960906,0.21020587999679563,0.23632139710005606,0.3064968356965473,0.30469438436273333,0.19113995033245212,0.23147480573580068,0.2845469838981014,0.30044861010974927,0.07570295602018745,0.0742798248256491
812,0.20311623808379395,0.2366418328927341,0.25630857966834897,0.27665625250340464,0.1552511415525114,0.17367619963149883,0.17876311784026275,0.18609308659777296,0.2580309220539934,0.2807017543859649,0.29043499158856045,0.29704397981254504,0.20043258832011535,0.23399823760314026,0.2567091244091965,0.25755026836497635,0.23147480573580068,0.26295762236641834,0.28362573099415206,0.28362573099415206,0.24509332692461747,0.26828486741969076,0.286910197869102,0.2931586958263238,0.20571977889930304,0.21469198109428822,0.2114075142193383,0.2122086037010334,0.23832412080429383,0.30877994071937837,0.3056957462148522,0.19198109428823198,0.23319714812144515,0.2862693262837459,0.30249138828807176,0.07710486261315389,0.07531420165974376
813,0.2045982536249299,0.23820395738203956,0.25702956020187456,0.27813826804454056,0.15701353841224064,0.1745974525354482,0.18008491548505967,0.18693423055355282,0.26067451734358726,0.2807017543859649,0.29331891372266283,0.29964752062805416,0.20179444043899702,0.23568052551469998,0.25855163021709526,0.25927261075062086,0.23283665785468236,0.26451974685572377,0.28550829127613553,0.28486741969077944,0.24561403508771928,0.2701273732275895,0.2885123768324922,0.2944003845229512,0.207362012336778,0.21589361531683088,0.21280942081230472,0.2138107826644236,0.23984619081951453,0.31090282784587037,0.30689738043739484,0.19298245614035087,0.23479932708483536,0.2862693262837459,0.3044941119923095,0.07882720499879836,0.07636298261282241
814,0.2064808139069134,0.2406873347752944,0.258751902587519,0.2791796843707442,0.15825522710886805,0.17627974044700792,0.18160698550028037,0.18753504766482415,0.2633982215813506,0.28246415124569413,0.29560201874549386,0.302130898021309,0.20323640150604821,0.2365617239445646,0.26063446286950254,0.26079468076584156,0.23527998077385243,0.2671232876712329,0.2866298165505087,0.2863494352319154,0.24697588720660096,0.27108868060562363,0.2901946647440519,0.29720419770888407,0.20892413682608346,0.21673475927261074,0.21449170872386444,0.2157734518945766,0.24144836978290474,0.3118641352239045,0.30938075783064967,0.19426419931106303,0.2370023231594969,0.2901946647440519,0.30565569174076745,0.07982856685091724,0.07742636826811278
815,0.20744212128494752,0.24244973163502362,0.26063446286950254,0.2803412641192021,0.15933669790915644,0.17744132019546582,0.18348954578226387,0.1890170632059601,0.2647200192261476,0.28442682047584716,0.29560201874549386,0.302130898021309,0.2049587438916927,0.23820395738203956,0.2618761515661299,0.2633581671072659,0.23668188736681886,0.2678843226788432,0.28855243130657693,0.2877913962989666,0.24885844748858446,0.27357205799887846,0.2911960265961708,0.29848594087959623,0.2103260434190499,0.2183769927100857,0.21665465032444123,0.21741568533205158,0.24329087559080348,0.313746695505888,0.31066250100136183,0.19550588800769045,0.23904510133781942,0.29183689818152686,0.3067772170151406,0.08091003765120564,0.07850456200204509
816,0.2085235920852359,0.24329087559080348,0.2619963149883842,0.28194344308259234,0.1600977329167668,0.1788031723143475,0.18429063526395897,0.18985820716173996,0.2677241047825042,0.28666987102459346,0.29768485139790113,0.302130898021309,0.20579988784747255,0.23972602739726026,0.26375871184811345,0.26520067291516464,0.239605863975006,0.2696066650644877,0.2893134663141873,0.28963390210686535,0.2512617159336698,0.27493391011776014,0.29339902267083234,0.3007690459024273,0.21172795001201633,0.2201794440438997,0.2182968837619162,0.21833693823600095,0.24553392613954977,0.31586958263238,0.31322598734278617,0.19646719538572457,0.24044700793078586,0.29183689818152686,0.3090603220379716,0.08187134502923976,0.07959777002314977
817,0.20992549867820234,0.2446126732356004,0.26371865737402866,0.28274453256428744,0.16153969398381798,0.18048546022590722,0.1852519426419931,0.1906192421693503,0.26896579347913163,0.28887286709925497,0.30016822879115596,0.30493471120724186,0.20884402787791395,0.24056717135304012,0.2646799647520628,0.2668429063526396,0.24248978610910837,0.2719298245614035,0.29175678923335735,0.29179684370744213,0.25374509332692463,0.2759753264439638,0.29399983978210364,0.30317231434751263,0.2130096931827285,0.22210205879996794,0.22001922614756067,0.21985900825122165,0.2483777937995674,0.31783225186253306,0.31458783946166785,0.19810942882319954,0.24285027637587117,0.2937194584635104,0.31066250100136183,0.0833533605703757,0.08070620141149507
818,0.21188816790835535,0.24629496114716012,0.26443963790755426,0.28430665705359287,0.1623407834655131,0.18144676760394135,0.1859729231755187,0.1914203316510454,0.27152927982055597,0.28887286709925497,0.30016822879115596,0.30717776175598815,0.2099655531522871,0.24365136585756628,0.2672835055675719,0.2685251942641993,0.24433229191700712,0.27357205799887846,0.2931586958263238,0.29331891372266283,0.2549066730753825,0.2787390851558119,0.29588240006408717,0.3052150925258351,0.214892253464712,0.22378434671152767,0.22118080589601857,0.22346391091884962,0.2502603540815509,0.32007530241127935,0.31586958263238,0.19911079067531842,0.2450532724505327,0.29552190979732434,0.3120243531202435,0.0840743411039013,0.0818300681586739
819,0.2134502923976608,0.2472162140511095,0.26580149002643594,0.2859889449651526,0.1635824721621405,0.182488183930145,0.18733477529440037,0.19266202034767282,0.2729311864135224,0.29123608107025556,0.30245133381398703,0.3103420652086838,0.21236882159737241,0.24565408956180404,0.2686453576864536,0.27213009693182727,0.2452535448209565,0.2754145638067772,0.29420011215252745,0.294760874789714,0.25755026836497635,0.2799006649042698,0.2974845790274774,0.30621645437795403,0.21645437795401745,0.22450532724505326,0.22270287591123927,0.2251862533044941,0.25302411279339904,0.32175759032283907,0.3171513258030922,0.20007209805335255,0.2467756148361772,0.29552190979732434,0.31478811183209165,0.08551630217095249,0.08296958520834916
820,0.21421132740527116,0.24849795722182166,0.26732356004165664,0.2871505247136105,0.16498437875510694,0.1840102539453657,0.18881679083553632,0.19362332772570695,0.27429303853240405,0.2939597853080189,0.30245133381398703,0.3103420652086838,0.21405110950893214,0.24661539693983817,0.270207482175759,0.27413282063606503,0.2468557237843467,0.2762557077625571,0.29560201874549386,0.294760874789714,0.2595930465432989,0.28194344308259234,0.2989665945686133,0.3087398862452936,0.21813666586557717,0.22638788752703676,0.22426500040054473,0.22734919490507088,0.2543058559641112,0.32303933349355124,0.31851317792197387,0.2019146038612513,0.2488183930144997,0.2974445245533926,0.31627012737322757,0.08687815428983417,0.08412497049736119
821,0.21609388768725465,0.2498998638147881,0.2691660658495554,0.2892734118401025,0.1659056316590563,0.1851718336938236,0.19001842505807898,0.19478490747416485,0.27565489065128573,0.29640310822718896,0.30469438436273333,0.3130257149723624,0.21665465032444123,0.2488183930144997,0.27152927982055597,0.27589521749579426,0.24877833854041495,0.2777777777777778,0.29796523271649444,0.296723544019867,0.2611952255066891,0.28354562204598255,0.30028839221341025,0.3097011936233277,0.22009933509573018,0.228150284386766,0.22638788752703676,0.2285107746535288,0.25694945125370505,0.3249218937755347,0.31851317792197387,0.20299607466153968,0.2501802451333814,0.2997276295762237,0.3180325242329568,0.08815989746054634,0.08529644499741017
822,0.21817672033966193,0.2514219338300088,0.2710085716574541,0.29183689818152686,0.16730753825202274,0.1871345029239766,0.1916206040214692,0.19606665064487702,0.2782984859408796,0.29856604982776574,0.30681727148922533,0.3130257149723624,0.21813666586557717,0.2503805175038052,0.27421292958423454,0.2778578867259473,0.25070095329648323,0.2798205559561003,0.2991668669390371,0.296723544019867,0.2631979492109269,0.2851878554834575,0.3019306256508852,0.3112232636385484,0.2209805335255948,0.23015300809100375,0.22774973964591844,0.2290314828166306,0.258751902587519,0.32632380036850117,0.32059601057438114,0.20411759993591283,0.25138187935592404,0.2997276295762237,0.321276936633822,0.09004245774252984,0.08648423275731726
823,0.2198189537771369,0.25306416726748376,0.2722102058799968,0.29319875030040854,0.16862933589681967,0.18833613714651926,0.1936633821997917,0.19718817591925017,0.2782984859408796,0.29856604982776574,0.30681727148922533,0.3159897460546343,0.21993911719939116,0.2526636225266362,0.27573499959945524,0.27974044700793077,0.2519826964671954,0.281663061763999,0.3005287190579188,0.29872626772410477,0.2647600737002323,0.2877513418248818,0.3049747656813266,0.3122246254906673,0.22270287591123927,0.2319955138989025,0.2293919730833934,0.23067371625410557,0.26063446286950254,0.3281663061763999,0.32211808058960184,0.205399343106625,0.2535047664824161,0.30161018985820714,0.321276936633822,0.09140430986141151,0.08768856094587427
824,0.2214211327405271,0.2549467275494673,0.27349194905070895,0.2954017463750701,0.16983097011936232,0.18961788031723142,0.19490507089641912,0.19867019146038611,0.28094208123047343,0.30116959064327486,0.30914043098614113,0.3159897460546343,0.22234238564447648,0.25462629175678925,0.27805815909637105,0.28150284386766,0.2536649843787551,0.28270447809020266,0.30317231434751263,0.30092926379876633,0.266282143715453,0.2891532484178483,0.3058559641111912,0.3143475126171593,0.22390451013378193,0.23536008972202194,0.2317151325803092,0.23227589521749578,0.26239685972923177,0.32988864856204436,0.3234398782343988,0.20660097732916766,0.25526716334214533,0.3037330769846992,0.32464151245694145,0.09312665224705599,0.08890965989529168
825,0.2229432027557478,0.25606825282384044,0.2753745093326925,0.29636305375310423,0.171192822238244,0.19101978691019786,0.19574621485219898,0.19999198910518304,0.28278458703837217,0.30116959064327486,0.31158375390531123,0.3180325242329568,0.2239445646078667,0.2555475446607386,0.2792597933189137,0.2833854041496435,0.2550668909717215,0.2845469838981014,0.3045341664663943,0.3036529680365297,0.26824481294560604,0.2907153729071537,0.30789874228951375,0.31594969158054953,0.22522630777857885,0.2362012336778018,0.23379796523271648,0.233878074180886,0.26355843947768964,0.3312905551550108,0.32588320115356884,0.20824321076664262,0.2573499959945526,0.3037330769846992,0.32660418168709443,0.09440839541776816,0.09014776314524918
826,0.22558679804534165,0.2577905952094849,0.2767764159256589,0.29788512376832493,0.17255467435712568,0.1920612032364015,0.19738844828967395,0.20099335095730192,0.2839461667868301,0.3034526956661059,0.3140270768244813,0.3180325242329568,0.22570696146759592,0.2579508131058239,0.2807818633341344,0.285107746535288,0.2571497236241288,0.28654970760233917,0.30637667227429305,0.3036529680365297,0.2700873187535048,0.2923175518705439,0.31010173836417526,0.31835296002563485,0.22702875911239284,0.23804373948570054,0.2357606344628695,0.2357606344628695,0.2654810542337579,0.33313306096290957,0.32748538011695905,0.2095249539373548,0.25927261075062086,0.30621645437795403,0.3280060882800609,0.09621084675158215,0.09140310748756224
827,0.22766963069774893,0.25983337338780743,0.27833854041496436,0.29940719378354563,0.17395658095009212,0.19342305535528317,0.19879035488264038,0.20215493070575982,0.2867900344468477,0.30545541937034365,0.3165104542177361,0.3209965553152287,0.22738924937915564,0.2589521749579428,0.2825042057197789,0.2866298165505087,0.25847152126892575,0.28863254025474644,0.30785868781542897,0.30537531042217414,0.271689497716895,0.2943202755747817,0.31158375390531123,0.31991508451494033,0.22875110149803732,0.23928542818232795,0.23752303132259872,0.23740286790034446,0.2671633421453176,0.33525594808940157,0.32892734118401024,0.211127132900745,0.26219658735880796,0.30853961387486983,0.32984859408795963,0.09729231755187054,0.09267593301146883
828,0.22943202755747816,0.2617559881438757,0.2799807738524393,0.3012496995914444,0.17527837859488904,0.19494512537050387,0.2003925338460306,0.2037971641432348,0.2884723223584074,0.30797885123768326,0.3165104542177361,0.3209965553152287,0.2293118641352239,0.26159577024753666,0.28578867259472884,0.2881518865657294,0.26071457181767205,0.28955379315869584,0.3094608667788192,0.3075783064968357,0.2729311864135224,0.29640310822718896,0.3141071857726508,0.32235840743411037,0.23071377072819033,0.24116798846431145,0.23908515581190418,0.23912521028598893,0.2686053032123688,0.33733878074180884,0.33052952014740045,0.2122086037010334,0.263999038692622,0.30853961387486983,0.3316510454217736,0.09881438756709124,0.0939664831495469
829,0.23079387967635984,0.26363854842585915,0.28266442361611793,0.30329247776976687,0.17627974044700792,0.19674757670431786,0.20143395017223423,0.2050388528398622,0.2897540655291196,0.3099014659937515,0.3197548666186013,0.32384042297524634,0.23131458783946166,0.262517023151486,0.287070415765441,0.28979412000320437,0.26215653288472324,0.29203717055195066,0.31086277337178564,0.30958103020107347,0.27433309300648884,0.2980853961387487,0.3164303452695666,0.32380036850116156,0.23203556837298725,0.24289033084995593,0.24056717135304012,0.24160858767924376,0.2704077545461828,0.3393415044460466,0.33209164463670593,0.21413121845710165,0.2663622526636225,0.3105823920531923,0.33293278859248576,0.10005607626371865,0.095275004724273
830,0.2323560041656653,0.26500040054474083,0.2847072017944404,0.3051750380517504,0.1777217015140591,0.1977889930305215,0.20239525755026835,0.20587999679564206,0.2917167347592726,0.3099014659937515,0.32283906112312744,0.32384042297524634,0.23291676680285187,0.26463991027797806,0.28887286709925497,0.2914764079147641,0.2633581671072659,0.29399983978210364,0.31234478891292156,0.3113434270608027,0.27589521749579426,0.2997676840503084,0.31847312344788914,0.3249619482496195,0.2343987823439878,0.24445245533926138,0.24244973163502362,0.24305054874629495,0.2725306416726748,0.34122406472803013,0.33513578466714733,0.21505247136105102,0.2686053032123688,0.3127853881278539,0.33293278859248576,0.10177841864936313,0.09660174799522644
831,0.23407834655130977,0.2663622526636225,0.2864295441800849,0.30697748938556435,0.17936393495153408,0.19879035488264038,0.20399743651365856,0.20712168549226948,0.29339902267083234,0.31242489786109107,0.32283906112312744,0.3278058159096371,0.23471921813666585,0.26732356004165664,0.29043499158856045,0.2936393495153409,0.26528078186333415,0.2954017463750701,0.3135464231354642,0.3113434270608027,0.2776976688296083,0.30161018985820714,0.32059601057438114,0.3272851077465353,0.23684210526315788,0.24573419850997355,0.24473283665785467,0.24429223744292236,0.2744532564287431,0.3430265160618441,0.3373788352158936,0.21581350636866137,0.270207482175759,0.3127853881278539,0.3347352399262998,0.10289994392373628,0.09794696670695385
832,0.23523992629976767,0.2678442682047585,0.2883922134102379,0.3084595049267003,0.18092605944083953,0.20015220700152206,0.20499879836577745,0.2080028839221341,0.2953616919009853,0.3148281663061764,0.3256028198349756,0.3278058159096371,0.2374429223744292,0.26840503084194506,0.29267804213730675,0.29588240006408717,0.2665625250340463,0.29796523271649444,0.31486822078026117,0.31394696787631177,0.2792998477929985,0.3045341664663943,0.32319955138989026,0.32856685091724747,0.2388047744933109,0.24689577825843145,0.24673556036209243,0.24625490667307537,0.2762557077625571,0.3446687494993191,0.33902106865336856,0.216854922694865,0.27188977008731874,0.31542898341744774,0.33653769126011374,0.10382119682768565,0.099310918137498
833,0.23660177841864935,0.269887046383081,0.290675318433069,0.31010173836417526,0.1825682928783145,0.20131378674997996,0.20608026916606584,0.20976528078186332,0.29796523271649444,0.31747176159577023,0.3256028198349756,0.331090282784587,0.23952575502683648,0.26976688296082674,0.2959625090122567,0.2977249058719859,0.26848513979011457,0.29940719378354563,0.3172714892253465,0.3165505086918209,0.2807818633341344,0.30621645437795403,0.3251221661459585,0.3303693022510614,0.24072738924937914,0.2488183930144997,0.24813746695505887,0.25014019065929666,0.2786189217335576,0.34655130978130255,0.33994232155731796,0.21805655691740766,0.2740126572138108,0.31542898341744774,0.33834014259392775,0.10566370263558439,0.1006938631476027
834,0.23856444764880236,0.27124889850196265,0.292798205559561,0.3120644075943283,0.18425058078987422,0.2024353120243531,0.20756228470720178,0.21088680605623647,0.29964752062805416,0.31747176159577023,0.3281663061763999,0.331090282784587,0.24176880557558278,0.27285107746535286,0.2959625090122567,0.2996074661539694,0.2700873187535048,0.3007690459024273,0.31851317792197387,0.3165505086918209,0.2828646959865417,0.30789874228951375,0.3265641272130097,0.3315709364736041,0.24252984058319313,0.25086117119282225,0.24977970039253383,0.252543459104382,0.2814227349194905,0.34915485059681167,0.3415845549947929,0.2198189537771369,0.27637587118481133,0.31779219738844827,0.3403428662981655,0.10754626291756789,0.10209606623060476
835,0.2404870624048706,0.27305134983577667,0.29472082031562924,0.31382680445405753,0.1863334134422815,0.20319634703196346,0.2092445726187615,0.21200833133060962,0.30116959064327486,0.3198349755667708,0.33141071857726506,0.3340943683409437,0.24397180165024432,0.2747736922214211,0.29872626772410477,0.30161018985820714,0.2716494432428102,0.30197068012496997,0.3217976447969238,0.31899383161099093,0.2846270928462709,0.3097813025714972,0.3295281582952816,0.33421453176319793,0.24397180165024432,0.2536649843787551,0.2514219338300088,0.25522710886806055,0.28266442361611793,0.3506368661379476,0.3431066250100136,0.22114075142193382,0.2792597933189137,0.32007530241127935,0.342545862372827,0.1091484418809581,0.10351779556301763
836,0.24224945926459984,0.2746535287991669,0.29636305375310423,0.3152687655211087,0.18781542898341744,0.20427781783225185,0.211127132900745,0.21397100056076263,0.3028919330289193,0.3227188977008732,0.33141071857726506,0.33769927100857167,0.24521349034687173,0.2762957622366418,0.30012817431707123,0.30377313145878393,0.2740927661619803,0.30465432988864855,0.3217976447969238,0.3217175358487543,0.28666987102459346,0.31146359048305694,0.3317311543699431,0.33601698309701195,0.24593447088039733,0.2555875991348234,0.2534246575342466,0.25843146679484097,0.28502763758711847,0.3523191540495073,0.3449891852919971,0.22210205879996794,0.2816230072899143,0.32007530241127935,0.3447088039734038,0.11059040294800929,0.10495932305582266
837,0.24421212849475285,0.2762557077625571,0.2991268124649523,0.3174317071216855,0.18869662741328205,0.205399343106625,0.21288952976047423,0.21573339742049186,0.30457422094047903,0.3227188977008732,0.3342545862372827,0.33769927100857167,0.24745654089561803,0.2792597933189137,0.3020107345990547,0.30633661780020827,0.2759753264439638,0.30645678122246256,0.32356004165665303,0.3217175358487543,0.2881518865657294,0.31462789393575263,0.3339742049186894,0.3378995433789954,0.24841784827365215,0.25763037731314586,0.25514699991989104,0.26123527998077384,0.28654970760233917,0.3537611151165585,0.3467916366258111,0.22370423776335815,0.2839061123127453,0.323239605863975,0.3469118000480654,0.11235279980773852,0.10642092440647245
838,0.24665545141392292,0.2779379956741168,0.30072899142834253,0.31927421292958424,0.19033886085075702,0.20688135864776094,0.21457181767203395,0.21725546743571256,0.3069374349114796,0.32600336457582313,0.3342545862372827,0.33769927100857167,0.24969959144436432,0.28110229912681245,0.3036129135624449,0.3083793959785308,0.27809821357045583,0.30797885123768326,0.3249619482496195,0.32356004165665303,0.2896739565809501,0.31675078106224464,0.33501562124489304,0.33978210366097894,0.25082111671873747,0.2592325562765361,0.2573099415204678,0.2637987663221982,0.28811183209164465,0.3552831851317792,0.3483137066410318,0.22514619883040934,0.2854682368020508,0.3256428743090603,0.3469118000480654,0.11351437955619642,0.10790287915161835
839,0.2483777937995674,0.2792597933189137,0.3020908435472242,0.3210366097893135,0.19190098534006247,0.2085235920852359,0.21669470479852598,0.21937835456220459,0.3105022831050228,0.3287270688135865,0.3372186173195546,0.34066330209084356,0.2519826964671954,0.28282464151245695,0.30553552831851316,0.3113434270608027,0.2794600656893375,0.3104221741568533,0.3270848353761115,0.32600336457582313,0.2915164623888488,0.31855323239605865,0.33681807257870705,0.3417047184170472,0.25318433068973806,0.2611551710326043,0.25927261075062086,0.26652247055996153,0.28979412000320437,0.35728590883601696,0.3502763758711848,0.2264279420011215,0.2875911239285428,0.3280461427541456,0.34915485059681167,0.11483617720099334,0.10940547072057435
840,0.25014019065929666,0.28114235360089723,0.3036930225106144,0.32247857085636467,0.19326283745894415,0.21000560762637185,0.21777617559881438,0.22078026115517102,0.3105022831050228,0.3287270688135865,0.33978210366097894,0.34066330209084356,0.25470640070495876,0.28574861812064406,0.30994152046783624,0.31414724024673557,0.2817832251862533,0.312104462068413,0.3286069053913322,0.32600336457582313,0.29331891372266283,0.32071617399663543,0.3378995433789954,0.34342706080269164,0.25602819834975565,0.26303773131458785,0.2616358247216214,0.2693663382199792,0.2916366258111031,0.3588880877994072,0.35183850036049025,0.228150284386766,0.28971401105503486,0.3280461427541456,0.35123768324921895,0.11627813826804453,0.11092898648952228
841,0.25218296883761915,0.2828646959865417,0.3048946567331571,0.3238804774493311,0.19486501642233436,0.21172795001201633,0.2191780821917808,0.2217816230072899,0.312104462068413,0.33161099094768887,0.34274613474325083,0.34422815028438675,0.2574301049427221,0.2877513418248818,0.3121445165424978,0.3163502363213971,0.2844668749499319,0.313746695505888,0.3304093567251462,0.328646959865417,0.2961227269085957,0.32319955138989026,0.34030281182408073,0.3454698389810142,0.25763037731314586,0.26500040054474083,0.2643194744853,0.2714892253464712,0.2938396218857646,0.36016983097011934,0.3541216053833213,0.22955219097973242,0.29191700712969637,0.3280461427541456,0.35344067932388046,0.11784026275734999,0.11247371783647507
842,0.2547464551790435,0.2845069294240167,0.3066169991188016,0.32588320115356884,0.1966274132820636,0.2133701834494913,0.22029960746615396,0.22262276696306976,0.3142674036689898,0.3354161659857406,0.34274613474325083,0.34422815028438675,0.2603540815509092,0.28935352078827203,0.313586477609549,0.31847312344788914,0.28650965312825444,0.31538892894336296,0.33241208042938397,0.3311303372586718,0.2976047424497316,0.3255627653608908,0.3424256989505728,0.34743250821116717,0.2595930465432989,0.26752383241208044,0.2666426339822158,0.27297124088760716,0.2962829448049347,0.3621325002002724,0.3560041656653048,0.23043338940959704,0.2938796763598494,0.3280461427541456,0.3559240567171353,0.11888167908355363,0.1140399601970033
843,0.25674917888328125,0.2867099254986782,0.3091804854602259,0.3277257069614676,0.197869101978691,0.21509252583513577,0.22182167748137466,0.22422494592645997,0.3180325242329568,0.33842025154209726,0.34587038372186174,0.34827365216694706,0.2616358247216214,0.290675318433069,0.31538892894336296,0.31847312344788914,0.2889529760474245,0.3171513258030922,0.3340543138668589,0.3311303372586718,0.3006088280060883,0.3279660338059761,0.3424256989505728,0.34743250821116717,0.2617559881438757,0.26984699190899625,0.2684450853160298,0.2752543459104382,0.2984058319314267,0.36333413442281504,0.3582872706881359,0.2316350236321397,0.2959625090122567,0.33293278859248576,0.35812705279179685,0.12064407594328286,0.11562801312073753
844,0.25891212048385803,0.2889529760474245,0.31090282784587037,0.3296883761916206,0.19915084514940318,0.21657454137627172,0.2233838019706801,0.22574701594168067,0.32015541135944886,0.33842025154209726,0.34587038372186174,0.34827365216694706,0.26275734999599454,0.294760874789714,0.3167908355363294,0.32131699110790674,0.2907554273812385,0.31907394055916044,0.3362973644156052,0.3332131699110791,0.30269166065849556,0.33000881198429866,0.34663141872947206,0.3493150684931507,0.26363854842585915,0.27136906192421695,0.27052791796843706,0.27825843146679485,0.2997276295762237,0.365296803652968,0.3621725546743571,0.23363774733637746,0.298525995353681,0.33293278859248576,0.35812705279179685,0.12200592806216454,0.11723818032865997
845,0.260554353921333,0.2904750460626452,0.3130257149723624,0.3310502283105023,0.20035247937194584,0.21797644796923815,0.22414483697829046,0.22702875911239284,0.3218376992710086,0.34130417367619964,0.34915485059681167,0.3521989906272531,0.2653208363374189,0.2968437074421213,0.31871345029239767,0.3238804774493311,0.2924377152927982,0.32071617399663543,0.33813987022350395,0.33609709204518146,0.30397340382920773,0.3324521349034687,0.34807337979652325,0.3510774653528799,0.2655611631819274,0.273972602739726,0.2732115677321157,0.2814627893935753,0.30189057117680046,0.3683409436834094,0.3637346791636626,0.23536008972202194,0.3012897540655291,0.33589681967475765,0.36033004886645836,0.12332772570696146,0.11887076977119032
846,0.26283745894416405,0.2921973884482897,0.3158295281582953,0.332572298325723,0.20175438596491227,0.21977889930305214,0.2259072338380197,0.22807017543859648,0.32380036850116156,0.34130417367619964,0.3521989906272531,0.3521989906272531,0.2668429063526396,0.29860610430185053,0.32083633741888967,0.3266442361611792,0.2951614195305616,0.32356004165665303,0.3401425939277417,0.33609709204518146,0.3057758551630217,0.3347752944003845,0.3493951774413202,0.3532404069534567,0.2677241047825042,0.2761355443403028,0.2753344548586077,0.28418649363133863,0.30401345830329246,0.3699831771208844,0.365296803652968,0.2370023231594969,0.3035328046142754,0.33850036049026677,0.36257309941520466,0.1259713209965553,0.12052609368708414
847,0.26455980132980855,0.29399983978210364,0.31775214291436354,0.33517583914123206,0.20323640150604821,0.2209004245774253,0.22734919490507088,0.22935191860930865,0.3285267964431627,0.34486902186974283,0.3521989906272531,0.35656492830249137,0.2701674277016743,0.3007690459024273,0.32307938796763597,0.3266442361611792,0.2974845790274774,0.32356004165665303,0.3401425939277417,0.3391011776015381,0.3088600496675479,0.33689818152687656,0.351558119041897,0.3552831851317792,0.27028759112392853,0.27885924857806615,0.27745734198509975,0.2861491628614916,0.3060161820075302,0.3720259552992069,0.3666987102459345,0.23900504686373467,0.306056236481615,0.3417848273652167,0.36257309941520466,0.12769366338219978,0.12220446866314887
848,0.26588159897460545,0.2966834895457823,0.319634703196347,0.3372987262677241,0.20483858046943842,0.2220620043258832,0.22951213650564767,0.23075382520227508,0.3304894656733157,0.3485540334855403,0.3560041656653048,0.35656492830249137,0.2716093887687255,0.3028919330289193,0.32448129456060243,0.3296883761916206,0.298525995353681,0.32600336457582313,0.34202515420972524,0.3423455900024033,0.3109829367940399,0.3393815589201314,0.35275975326443965,0.3575662901546103,0.2732115677321157,0.2814627893935753,0.27897941200032045,0.28887286709925497,0.308179123608107,0.37414884242569896,0.3683809981574942,0.24152847873107425,0.30865977729712407,0.3417848273652167,0.36545702154930704,0.12989665945686132,0.12390621569479157
849,0.26752383241208044,0.29860610430185053,0.32211808058960184,0.3393014499719619,0.20632059601057437,0.2240246735560362,0.23131458783946166,0.23183529600256347,0.3326123527998077,0.3485540334855403,0.3598894496515261,0.3613314107185773,0.2729311864135224,0.30545541937034365,0.327164944324281,0.332572298325723,0.302291115917648,0.32848674196907796,0.3440679323880477,0.3423455900024033,0.313586477609549,0.3410237923576063,0.3560842746134743,0.35944885043659375,0.27529440038452296,0.28418649363133863,0.2815428983417448,0.29095569975166224,0.3105823920531923,0.37647200192261476,0.37026355843947767,0.24341103901305775,0.31154369943122645,0.3454698389810142,0.36798045341664665,0.1316991107906753,0.12563166024741215
850,0.2694063926940639,0.3012496995914444,0.3242409677160939,0.3409036289353521,0.20796282944804934,0.22542658014900263,0.23255627653608907,0.2331570936473604,0.3350556757189778,0.35211888167908356,0.3598894496515261,0.3613314107185773,0.27665625250340464,0.3075382520227509,0.32892734118401024,0.33521589361531684,0.30441400304414,0.330769846991909,0.34683169109989587,0.34603060161820076,0.3157894736842105,0.34334695185452213,0.3591284146439157,0.3612913562444925,0.27825843146679485,0.2860690539133221,0.283145077305135,0.29327885924857805,0.31242489786109107,0.3784747256268525,0.37182568292878315,0.24493310902827845,0.31378674997997275,0.3483938155892013,0.3713450292397661,0.133221180805896,0.12738113231864784
851,0.27136906192421695,0.3028118240807498,0.3262036369462469,0.3433068973804374,0.2096050628855243,0.22762957622366417,0.23391812865497075,0.2354802531442762,0.3377793799567412,0.35480253144276214,0.363173916526476,0.3659376752383241,0.2784587038372186,0.31014179283826004,0.33153088199951936,0.33521589361531684,0.30797885123768326,0.33297284306657055,0.34899463270047265,0.34959544981174395,0.31855323239605865,0.34579027477369223,0.3605703757109669,0.3634542978450693,0.2808219178082192,0.28811183209164465,0.28522790995754227,0.29636305375310423,0.3151085476247697,0.38079788512376833,0.3737482976848514,0.24717615957702474,0.3160698550028038,0.3515981735159817,0.3713450292397661,0.13522390451013377,0.12915496650148828
852,0.27341184010253944,0.3044941119923095,0.3284466874949932,0.3456300568773532,0.211127132900745,0.22871104702395256,0.23544019867019145,0.2369222142113274,0.3400624849795722,0.35480253144276214,0.36713930946086676,0.3659376752383241,0.28262436914203315,0.3126652247055996,0.3338940959705199,0.33817992469758873,0.31066250100136183,0.33529600256348635,0.351558119041897,0.34959544981174395,0.32167748137466956,0.3485139790114556,0.36185211888167906,0.36565729391973084,0.2837458944164063,0.29031482816630616,0.2869502523431867,0.298365777457342,0.3174317071216855,0.38300088119842984,0.37575102138908917,0.24901866538492348,0.3187535047664824,0.3515981735159817,0.37458944164063124,0.13714651926620203,0.13095350204826675
853,0.27513418248818394,0.30621645437795403,0.33044941119923094,0.347953216374269,0.212929584234559,0.23063366178002082,0.2369222142113274,0.23840422975246334,0.342225426580149,0.35876792437715294,0.36713930946086676,0.37090443002483375,0.2841063846831691,0.3126652247055996,0.3362573099415205,0.3418649363133862,0.31182408074981977,0.33749899863814786,0.351558119041897,0.3527998077385244,0.32632380036850117,0.3510774653528799,0.3643755507490187,0.36806056236481616,0.2861491628614916,0.29311864135223903,0.29035488264039094,0.30104942722102057,0.3198349755667708,0.3850837138508371,0.37835456220459823,0.2505006809260594,0.31979492109268604,0.3544019867019146,0.37707281903388606,0.13894897060001601,0.13277708293554288
854,0.2771369061924217,0.30853961387486983,0.3330128975406553,0.35043659376752384,0.21549307057598333,0.23215573179524152,0.23876472001922613,0.2403268445085316,0.3439878234398782,0.3624529359929504,0.3711447568693423,0.37090443002483375,0.2860690539133221,0.3126652247055996,0.3387406873347753,0.34567011135143794,0.31530881999519345,0.340102539453657,0.3538812785388128,0.35596411119122007,0.32856685091724747,0.35348073379796524,0.3658575662901546,0.370543939758071,0.2885123768324922,0.2955619642714091,0.29355924056717136,0.3028919330289193,0.3219979171673476,0.38768725466634624,0.3827204998798366,0.25246335015621246,0.3224385163822799,0.357606344628695,0.38083793959785306,0.14151245694144035,0.1346260579298911
855,0.27897941200032045,0.3105423375791076,0.33465513097813027,0.3530000801089482,0.21693503164303451,0.233878074180886,0.24016662661219257,0.2420091324200913,0.3461908195145398,0.3653368581270528,0.3711447568693423,0.3752703677000721,0.2896739565809501,0.3173115436994312,0.3410638468316911,0.34567011135143794,0.3167107265881599,0.3429464071136746,0.35652487382840664,0.35596411119122007,0.33141071857726506,0.3546423135464231,0.36886165184651126,0.37250660898822396,0.2919971160778659,0.2978050148201554,0.2951213650564768,0.3060161820075302,0.3243210766642634,0.39017063205960106,0.3827204998798366,0.2539453656973484,0.3262036369462469,0.357606344628695,0.38083793959785306,0.14355523511976287,0.1365007806546014
856,0.2815428983417448,0.31262517023151487,0.33745894416406313,0.3554033485540335,0.21849715613233997,0.2359208523592085,0.24180886004966753,0.2437314748057358,0.3485540334855403,0.3653368581270528,0.3745493871665465,0.3752703677000721,0.29183689818152686,0.32003524793719457,0.34358727869903066,0.349755667708083,0.31991508451494033,0.3429464071136746,0.3589681967475767,0.3593286870143395,0.3332131699110791,0.3560041656653048,0.3700632860690539,0.3744292237442922,0.29436033004886647,0.30024833773932547,0.298205559561003,0.3082191780821918,0.3263638548425859,0.39213330128975404,0.3843627333173115,0.2555475446607386,0.32820636065048464,0.3604101578146279,0.3842425698950573,0.1457582311944244,0.13840160965731302
857,0.2839061123127453,0.3150284386766002,0.33906112312745335,0.3571657454137627,0.22057998878474724,0.2384442842265481,0.24401185612432907,0.2457742529840583,0.35095730193062563,0.3689818152687655,0.3782744532564287,0.3752703677000721,0.29420011215252745,0.32283906112312744,0.34583032924777696,0.3538011695906433,0.3213570455819915,0.346150765040455,0.3614515741408315,0.3629335896819675,0.33589681967475765,0.35876792437715294,0.37182568292878315,0.37691260113754704,0.29660338059761276,0.3028518785548346,0.3012096451173596,0.3113434270608027,0.32908755908034926,0.39393575262356806,0.3865657293919731,0.2572298325722983,0.330930064888248,0.36329407994873025,0.3842425698950573,0.14796122726908595,0.1403289084785873
858,0.28550829127613553,0.3189537771369062,0.3403428662981655,0.3593286870143395,0.22234238564447648,0.24036689898261634,0.24521349034687173,0.24733637747336376,0.35352078827204997,0.3731074260994953,0.3782744532564287,0.3804774493310903,0.2959224545381719,0.32544260193863656,0.3478330529520147,0.3538011695906433,0.32452134903468716,0.34835376111511657,0.3638147881118321,0.3629335896819675,0.3372987262677241,0.3623327725706961,0.37547064007049585,0.3797965232716494,0.2991268124649523,0.3052551469999199,0.30349275014019067,0.31406713129856606,0.33241208042938397,0.3956180405351278,0.3887286709925499,0.2586717936393495,0.3332932788592486,0.36329407994873025,0.38776736361451575,0.15076504045501882,0.1422830457214352
859,0.28719057918769525,0.32147720900424576,0.3431066250100136,0.3619322278298486,0.22454538171913802,0.24208924136826082,0.24669550588800768,0.24949931907394055,0.35580389329488105,0.3731074260994953,0.38183930144997197,0.3804774493310903,0.29800528719057917,0.3282464151245694,0.35035648481935433,0.357446126732356,0.32668429063526394,0.3510774653528799,0.3660978931346631,0.36653849234959546,0.3395017223423856,0.3638147881118321,0.37703276455980134,0.3819194103981415,0.3007690459024273,0.30725787070415767,0.3066169991188016,0.31703116238083795,0.3340142593927742,0.3974605463430265,0.39073139469678764,0.2602739726027397,0.33501562124489304,0.3659376752383241,0.38776736361451575,0.15388928943362973,0.14426439512181588
860,0.2896739565809501,0.3240807498197549,0.3457101658255227,0.36405511495634063,0.2259873427861892,0.243531202435312,0.2479371945846351,0.2509813346150765,0.35884803332532245,0.3774333093006489,0.38544420411759994,0.3856845309621085,0.2997676840503084,0.3310502283105023,0.35035648481935433,0.357446126732356,0.33044941119923094,0.3510774653528799,0.3684210526315789,0.3699831771208844,0.3425859168469118,0.3667387647200192,0.37851478010093725,0.3843627333173115,0.3026516061844108,0.3103821196827686,0.30938075783064967,0.3196747576704318,0.33661780020828325,0.3992629976768405,0.3924537370824321,0.2622766963069775,0.3379796523271649,0.36866137947608746,0.3906512857486181,0.15689337498998637,0.14627333562011297
861,0.2921573339742049,0.3267243451093487,0.34739245373708244,0.3659376752383241,0.228150284386766,0.2449731635023632,0.2494592645998558,0.25362492990467034,0.361211247296323,0.3817191380277177,0.38544420411759994,0.3856845309621085,0.30245133381398703,0.33421453176319793,0.35568372987262675,0.36125130177040776,0.33225186253304495,0.3539213330128975,0.3712649202915966,0.3699831771208844,0.34494913081791234,0.36878154289834175,0.38183930144997197,0.3866458383401426,0.30529520147400463,0.31242489786109107,0.311784026275735,0.3225186253304494,0.3395417768164704,0.4012256669069935,0.39706000160217897,0.2637987663221982,0.34154450052070817,0.3711447568693423,0.3944164063125851,0.16001762396859728,0.14831025143361026
862,0.294600656893375,0.32928783145077306,0.349755667708083,0.369061924216935,0.22987262677241047,0.2465753424657534,0.2518625330449411,0.2556276536089081,0.36417527837859487,0.3817191380277177,0.38864856204438036,0.3904510133781943,0.30717776175598815,0.33733878074180884,0.3583673796363054,0.36473604101578144,0.33349355122967234,0.35644476488023713,0.3712649202915966,0.372987262677241,0.3471521268925739,0.3699831771208844,0.3852038772730914,0.3891292157333974,0.30781863334134424,0.315709364736041,0.31546903789153247,0.32464151245694145,0.342225426580149,0.40370904430024834,0.39914283425458624,0.26608187134502925,0.3439878234398782,0.37414884242569896,0.3944164063125851,0.1631418729472082,0.15037553212997384
863,0.2962829448049347,0.3311303372586718,0.35187855483457503,0.37110470239525756,0.23175518705439396,0.2488183930144997,0.25398542017143316,0.25759032283906114,0.3668589281422735,0.38640551149563407,0.38864856204438036,0.3904510133781943,0.30930064888248016,0.33733878074180884,0.36117119282223825,0.36473604101578144,0.33517583914123206,0.3591684691180005,0.3735480253144276,0.372987262677241,0.34987583113033727,0.3734679163662581,0.3873668188736682,0.3891292157333974,0.3099014659937515,0.3180725787070416,0.31755187054393974,0.32684450853160296,0.34426820475847153,0.40515100536729953,0.4016662661219258,0.2683649763678603,0.34655130978130255,0.37775374509332693,0.3981815268765521,0.16594568613314106,0.1524695727017573
864,0.29876632219818955,0.3353360570375711,0.3552431306576945,0.3735880797885124,0.2335175839141232,0.25078106224465274,0.2559080349275014,0.2601538091804855,0.3697829047504606,0.38640551149563407,0.39305455419370344,0.3904510133781943,0.31378674997997275,0.34054313866858926,0.36117119282223825,0.36886165184651126,0.3372987262677241,0.3591684691180005,0.3758311303372587,0.3767924377152928,0.3525194264199311,0.37551069454458064,0.3888488344148041,0.3920131378674998,0.31290555155010813,0.32075622847072016,0.3203156292557879,0.328967395658095,0.3472322358407434,0.4083954177681647,0.4046302972041977,0.27036770007209804,0.34907474164864216,0.37775374509332693,0.40222702875911237,0.16834895457822638,0.15459277364194784
865,0.30072899142834253,0.3383801970680125,0.357766562525034,0.3757109669150044,0.23523992629976767,0.2518224785708564,0.25827124889850195,0.2612753344548586,0.3723864455659697,0.3910918849635504,0.39305455419370344,0.3956180405351278,0.31639029079548187,0.3438276055435392,0.3642553873267644,0.36886165184651126,0.340422975246335,0.3622126091484419,0.37859488904910676,0.38031723143475127,0.35496274933910116,0.37923576063446285,0.39233357366017785,0.39461667868300887,0.3157494192101258,0.3231594969158055,0.32299927901946646,0.33125050068092604,0.3493551229672354,0.4108387406873348,0.4072338380197068,0.27217015140591205,0.35195866378274454,0.38031723143475127,0.40222702875911237,0.17071216854922694,0.1567455410205595
866,0.3036930225106144,0.34110390130577584,0.3598493951774413,0.37859488904910676,0.23672194184090362,0.25442601938636544,0.25999359128414645,0.26311784026275736,0.37551069454458064,0.39553793158695827,0.3981815268765521,0.3956180405351278,0.3188336137146519,0.3468717455739806,0.3677401265721381,0.3733878074180886,0.34210526315789475,0.3644156052231034,0.3818793559240567,0.38031723143475127,0.357766562525034,0.3811583753905311,0.39393575262356806,0.3979011455579588,0.31871345029239767,0.3256829287831451,0.32532243851638226,0.334534967555876,0.3523191540495073,0.4129616278138268,0.4099975967315549,0.27421292958423454,0.35572378434671154,0.38388207962829446,0.40655291196026594,0.17375630857966834,0.15892828656229763
867,0.3057758551630217,0.34270608026916605,0.36249299046703515,0.3813185932868701,0.23892493791556516,0.2562685251942642,0.2627974044700793,0.2656412721300969,0.3790354882640391,0.39553793158695827,0.3981815268765521,0.40206681086277335,0.32095650084114397,0.3501562124489305,0.37090443002483375,0.37855483457502204,0.3436673876472002,0.36770007209805333,0.3818793559240567,0.384122406472803,0.3599295041256108,0.38320115356885365,0.39553793158695827,0.4002243050548746,0.32147720900424576,0.3285267964431627,0.3286870143395017,0.3362573099415205,0.3551229672354402,0.41488424256989503,0.412440919650725,0.2756949451253705,0.35792678042137305,0.3874469278218377,0.40655291196026594,0.17700072098053352,0.161141427725302
868,0.30841945045261554,0.34611071056637027,0.3645357686453577,0.38380197068012495,0.24092766161980292,0.2581110310021629,0.2648001281743171,0.26752383241208044,0.3790354882640391,0.399503324521349,0.40206681086277335,0.40206681086277335,0.32295922454538173,0.3501562124489305,0.3741087879516142,0.37855483457502204,0.34603060161820076,0.37094448449891854,0.3849635504285829,0.38768725466634624,0.3627333173115437,0.3870864375550749,0.39834174477289114,0.4039093166706721,0.32456140350877194,0.331090282784587,0.3310101738364175,0.33902106865336856,0.3584875430585596,0.4169670752223023,0.41504446046623406,0.2784186493631339,0.3597692862292718,0.39153248417848274,0.41051830489465674,0.18008491548505967,0.16338538778098602
869,0.3104221741568533,0.34835376111511657,0.36786028999439235,0.38624529359929505,0.24260994953136264,0.260394136024994,0.26672274293038534,0.2694464471681487,0.38240006408715854,0.40362893535207883,0.407193783545622,0.40823519987182566,0.3259232556276536,0.3545221501241689,0.37727309140430987,0.3835215893615317,0.34763278058159097,0.37094448449891854,0.38792758151085477,0.38768725466634624,0.3662981655050869,0.38916927020748215,0.4023071377072819,0.40667307538252023,0.3269246174797725,0.33289273411840103,0.3341344228150284,0.3425859168469118,0.36185211888167906,0.4197708884082352,0.4184490907634383,0.28042137306737164,0.36413522390451014,0.3946967876311784,0.4136826083473524,0.1822078026115517,0.16566059589499152
870,0.3129456060241929,0.351558119041897,0.3714651926620203,0.38920932468156694,0.24477289113193942,0.26283745894416405,0.2686053032123688,0.2709284627092846,0.3856845309621085,0.40362893535207883,0.407193783545622,0.40823519987182566,0.328646959865417,0.3588880877994072,0.38003685011615795,0.3835215893615317,0.34959544981174395,0.37378835215893613,0.38792758151085477,0.3913722662821437,0.36778018104622284,0.39161259312665225,0.40378915324841785,0.4100777056797244,0.32980853961387485,0.3356965473043339,0.33609709204518146,0.3456300568773532,0.36497636786029,0.4223343747496595,0.42121284947528637,0.2825042057197789,0.3675799086757991,0.3946967876311784,0.4136826083473524,0.18545221501241688,0.1679674872092653
871,0.3157494192101258,0.35424176880557556,0.37547064007049585,0.39157253865256747,0.2467756148361772,0.2648001281743171,0.2706881358647761,0.27361211247296324,0.38916927020748215,0.4081150364495714,0.4122406472803012,0.4144836978290475,0.33133060962909555,0.3588880877994072,0.38384202515420973,0.3881278538812785,0.35400144196106703,0.3773532003524794,0.39069134022270285,0.3944164063125851,0.3710646479211728,0.39545782263878876,0.40611231274533366,0.412601137547064,0.33241208042938397,0.33821997917167346,0.33894095970519905,0.3483137066410318,0.3684611071056637,0.42497797003925336,0.42121284947528637,0.28422654810542336,0.37002323159496914,0.3972602739726027,0.4136826083473524,0.188215973724265,0.17030650292528426
872,0.3173916526476007,0.3567652006729152,0.3780341264119202,0.39457662420892414,0.24877833854041495,0.26680285187855485,0.2725306416726748,0.27577505407354,0.39241368260834736,0.4081150364495714,0.4122406472803012,0.4144836978290475,0.3340543138668589,0.36329407994873025,0.38748698229592243,0.3941360249939918,0.3560442201393896,0.3813586477609549,0.3942161339421613,0.3980613634542978,0.37254666346230875,0.3979011455579588,0.4077946006568934,0.41568533205159014,0.334534967555876,0.3410237923576063,0.3409837378835216,0.35203877273091405,0.3713049747656813,0.4277417287511015,0.424056717135304,0.28646959865416965,0.37326764399583434,0.4009052311143155,0.418489145237523,0.1914203316510454,0.1726780903884356
873,0.321116718737483,0.3604902667627974,0.38091804854602257,0.39754065529119603,0.2511415525114155,0.26892573900504685,0.2744532564287431,0.2785388127853881,0.39525755026836495,0.4129616278138268,0.41664663942962427,0.4144836978290475,0.33673796363053754,0.36733958183129056,0.38748698229592243,0.3941360249939918,0.35792678042137305,0.3858447488584475,0.39750060081711125,0.3980613634542978,0.37555074901866536,0.4025875190258752,0.40959705199070734,0.41804854602259073,0.33761916206040216,0.3441079868621325,0.3438276055435392,0.3545622045982536,0.3745493871665465,0.4301449971961868,0.4263798766322198,0.2885123768324922,0.37575102138908917,0.4009052311143155,0.42273491949050707,0.1943042537851478,0.17508270317357233
874,0.3231594969158055,0.3623728270447809,0.3837619162060402,0.40038452295121363,0.25310422174156855,0.2709685171833694,0.2768565248738284,0.28094208123047343,0.39886245293599293,0.4129616278138268,0.42117279500120164,0.420291596571337,0.3401826484018265,0.36733958183129056,0.3911719939117199,0.4002643595289594,0.36265320836337417,0.38928943362973645,0.40146599375150205,0.4015861571737563,0.3791957061603781,0.40438997035968915,0.41408315308819993,0.41804854602259073,0.3399823760314027,0.34675158215172636,0.3486341424337098,0.3583273251622206,0.37703276455980134,0.43330930064888246,0.42962428903308497,0.29087559080349273,0.3791155972122086,0.40366898982616356,0.42273491949050707,0.1967075222302331,0.1775208011717636
875,0.32612352799807737,0.3654169670752223,0.385924857806617,0.4033485540334855,0.2555875991348234,0.27297124088760716,0.2786589762076424,0.2830649683569655,0.4023071377072819,0.4177681647039974,0.42117279500120164,0.420291596571337,0.3439077144917087,0.372827044780902,0.39461667868300887,0.4002643595289594,0.36501642233437476,0.3925338460306016,0.40146599375150205,0.4055515501081471,0.38231995513898903,0.4062324761675879,0.4161259312665225,0.4210125771048626,0.34358727869903066,0.34959544981174395,0.3523992629976768,0.3613314107185773,0.37943603300488665,0.4369542577905952,0.4329488103821197,0.2930385324040695,0.3813185932868701,0.407033565649283,0.4266602579508131,0.19999198910518304,0.17999285067824766
876,0.32916766802851877,0.36798045341664665,0.38900905231114313,0.4064327485380117,0.2580709765280782,0.27485380116959063,0.281342625971321,0.2854682368020508,0.4023071377072819,0.4177681647039974,0.42561884162460945,0.4269005847953216,0.34739245373708244,0.37699271008571655,0.39461667868300887,0.4055515501081471,0.3674196907794601,0.3925338460306016,0.4047905151005367,0.40951694304253783,0.3857245854361932,0.4085556356645037,0.41864936313386203,0.4244973163502363,0.34603060161820076,0.3533205159016262,0.3576864535768645,0.3638147881118321,0.3815188656572939,0.4398782343987823,0.43571256909396777,0.2950412561083073,0.3833213169911079,0.41067852279099576,0.4266602579508131,0.20187454938716654,0.18249932448161507
877,0.3325322438516382,0.3715853560842746,0.3924537370824321,0.40983737883521587,0.25991348233597694,0.2770968517183369,0.2831851317792197,0.28807177761755987,0.4063125851157574,0.42193383000881196,0.42561884162460945,0.4269005847953216,0.35123768324921895,0.37699271008571655,0.3980213089802131,0.4055515501081471,0.3697027958022911,0.3963390210686534,0.40819514539774093,0.40951694304253783,0.38772730914043096,0.410958904109589,0.4230954097572699,0.42822238244011857,0.3487543058559641,0.35572378434671154,0.3621725546743571,0.3667387647200192,0.38384202515420973,0.4429624289033085,0.43887687254666347,0.2975246335015621,0.3873267643995834,0.41436353440679324,0.4313466314187295,0.2046783625730994,0.18504070195423022
878,0.33501562124489304,0.37547064007049585,0.39529760474244974,0.412601137547064,0.26219658735880796,0.2788191941039814,0.2864295441800849,0.29035488264039094,0.4100376512056397,0.4276215653288472,0.4306256508852039,0.4269005847953216,0.3545221501241689,0.3817992469758872,0.40198670191460384,0.4107185772650805,0.3721861731955459,0.40002403268445086,0.4123207562284707,0.4132019546583353,0.39153248417848274,0.41352239045101336,0.42517824240967717,0.42822238244011857,0.3516382279900665,0.35800688936954256,0.36705920051269725,0.3692621965873588,0.3863654570215493,0.44516542497797,0.4420011215252744,0.2989665945686133,0.3909316670672114,0.41756789233357366,0.4365136585756629,0.20752223023311703,0.18761746914391195
879,0.33725867179363933,0.37787390851558117,0.39830169029880635,0.4152847873107426,0.26439958343346953,0.28046142754145637,0.28879275815108546,0.292798205559561,0.41364255387326765,0.4276215653288472,0.4306256508852039,0.4338300088119843,0.3581671072658816,0.3817992469758872,0.4054714411599776,0.4107185772650805,0.374469278218377,0.40366898982616356,0.4155251141552511,0.41588560442201394,0.3935352078827205,0.41812865497076024,0.42742129295842346,0.4312264679964752,0.35416165985740605,0.3604101578146279,0.37098453897300326,0.3725867179363935,0.3888888888888889,0.44873027317151326,0.4450452615557158,0.3013698630136986,0.39361531683089,0.41756789233357366,0.4365136585756629,0.2104061523672194,0.1902301188668946
880,0.33966194023872465,0.38031723143475127,0.4009452855884002,0.41820876391892975,0.26732356004165664,0.2830649683569655,0.29103580869983176,0.29480092926379875,0.41836898181526877,0.4323880477449331,0.4360330048866458,0.4338300088119843,0.3581671072658816,0.3873668188736682,0.4054714411599776,0.41604582231835296,0.37683249218937753,0.40366898982616356,0.4155251141552511,0.4191700712969639,0.3979812545061283,0.4202114876231675,0.42958423455900024,0.43491147961227267,0.35704558199150843,0.3646959865416967,0.3741888968997837,0.37539053112232634,0.3913722662821437,0.45177441320195466,0.4450452615557158,0.3034526956661059,0.39734038292077223,0.4207722502603541,0.44168068573259633,0.21260914844188095,0.19287915080207776
881,0.3425859168469118,0.3834014259392774,0.4043499158856044,0.4216534486902187,0.2693262837458944,0.28498758311303374,0.2938396218857646,0.29640310822718896,0.41836898181526877,0.4323880477449331,0.4419610670511896,0.44120003204357927,0.3617319554594248,0.3928142273491949,0.4094368340943683,0.41604582231835296,0.37915565168629334,0.40763438276055436,0.4192902347192181,0.4191700712969639,0.399503324521349,0.42261475606825283,0.4323079387967636,0.4391572538652567,0.3598894496515261,0.36778018104622284,0.37711287350797085,0.37927581510854763,0.3938956981494833,0.4536970279580229,0.4479692381639029,0.30565569174076745,0.40118561243290873,0.423736281342626,0.44168068573259633,0.21581350636866137,0.1955650715865947
882,0.3452695666105904,0.3855643675398542,0.40683329327885925,0.42509813346150765,0.27188977008731874,0.2875110149803733,0.2960426179604262,0.29860610430185053,0.4230553552831851,0.4375550749018665,0.4419610670511896,0.44120003204357927,0.3653769126011375,0.3928142273491949,0.41432347993270846,0.42225426580149,0.38183930144997197,0.41123928542818233,0.42269486501642234,0.4230153008091004,0.4016662661219258,0.4252583513578467,0.43563246014579826,0.4423215573179524,0.362853480733798,0.3700632860690539,0.380517503805175,0.38308099014659935,0.39697989265400946,0.4572218216774814,0.4513338139870223,0.3074581430745814,0.40366898982616356,0.42750140190659297,0.4459264599855804,0.21921813666586557,0.19828839491270714
883,0.3485540334855403,0.38844828967395656,0.4102779780501482,0.4284627092846271,0.27505407354001443,0.2898742289513739,0.29792517824240966,0.3012096451173596,0.42750140190659297,0.4422013938956981,0.44784907474164865,0.4474885844748858,0.37002323159496914,0.39838179924697587,0.4198509973564047,0.42225426580149,0.3870864375550749,0.4146839701994713,0.4261395497877113,0.4267804213730674,0.4053512777377233,0.42946407113674595,0.4383161099094769,0.4423215573179524,0.3654970760233918,0.37306737162541054,0.3836016983097012,0.38560442201393896,0.40002403268445086,0.46134743250821114,0.4548586077064808,0.3089401586157174,0.4063926940639269,0.43098614115196665,0.45141392293519184,0.2229432027557478,0.20104964162604969
884,0.3522390451013378,0.391812865497076,0.41284146439157254,0.43038532404069535,0.27741728751101496,0.2929584234559,0.30028839221341025,0.30305215092525833,0.43314908275254344,0.4422013938956981,0.44784907474164865,0.4474885844748858,0.37002323159496914,0.4046302972041977,0.4198509973564047,0.42225426580149,0.3870864375550749,0.418489145237523,0.4299847792998478,0.4307458143074581,0.40923656172394457,0.4322678843226788,0.4442041175999359,0.4464471681486822,0.36798045341664665,0.37559080349275015,0.38692621965873586,0.3886886165184651,0.4030281182408075,0.46539293439077145,0.4580629656332612,0.3111832091644637,0.4087559080349275,0.4350716975086117,0.45141392293519184,0.2254666346230874,0.20384933982524642
885,0.35576383882079626,0.39453656973483936,0.4153648962589121,0.43326924617479773,0.27966033805976126,0.2945205479452055,0.30233117039173274,0.30537531042217414,0.43314908275254344,0.4484098373788352,0.4535368100616839,0.45445806296563324,0.3750300408555636,0.4046302972041977,0.42445726187615157,0.42938396218857644,0.3926940639269406,0.4216534486902187,0.43322919170071295,0.43415044460466234,0.4115597212208604,0.43467115276776414,0.4472482576303773,0.450572778979412,0.37098453897300326,0.378074180886005,0.3904910678522791,0.39229351918609306,0.40647280301209643,0.4689978370583994,0.46230873988624527,0.313746695505888,0.41336217255467433,0.4350716975086117,0.4563806777217015,0.22827044780902025,0.2066880249629082
886,0.35972923175518706,0.3972602739726027,0.41800849154850594,0.4367539854201714,0.28218376992710087,0.2966834895457823,0.3046142754145638,0.3072979251782424,0.43783545622045983,0.4484098373788352,0.4535368100616839,0.45445806296563324,0.37987663221981893,0.41047825042057196,0.42445726187615157,0.42938396218857644,0.39529760474244974,0.4216534486902187,0.43663382199791717,0.4375550749018665,0.4139629896659457,0.43707442121284945,0.45009212529039494,0.45401746375070096,0.37334775294400385,0.3818793559240567,0.3933749899863815,0.3964992389649924,0.4101978691019787,0.47308339341504446,0.46627413282063607,0.3158295281582953,0.41676680285187856,0.43843627333173113,0.4563806777217015,0.23123447889129214,0.20956623994804308
887,0.3636545702154931,0.40054474084755265,0.4208123047344388,0.4390771449170872,0.2845069294240167,0.2997676840503084,0.30697748938556435,0.31006168389009053,0.43783545622045983,0.4535768645357686,0.45902427301129534,0.4619081951453977,0.3849635504285829,0.41047825042057196,0.4298245614035088,0.4367139309460867,0.3984619081951454,0.42553873267643993,0.44031883361371466,0.4375550749018665,0.41820876391892975,0.44027877913962987,0.45309621084675156,0.45758231194424415,0.37635183850036047,0.3843226788432268,0.3966594568613314,0.4003444684771289,0.41440358888087797,0.47524633501562125,0.47064007049587436,0.3180725787070416,0.41969077946006567,0.44272210205879997,0.4604261796042618,0.23536008972202194,0.21248453524988828
888,0.3660978931346631,0.403108227188977,0.4239766081871345,0.4429223744292237,0.28731074260994954,0.30225106144356323,0.3090202675638869,0.31226467996475205,0.44256188416246095,0.4535768645357686,0.45902427301129534,0.4619081951453977,0.3849635504285829,0.4167267483777938,0.4298245614035088,0.4367139309460867,0.4024273011295362,0.4294240166626612,0.44031883361371466,0.44087959625090123,0.4207321957862693,0.44316270127373225,0.45626051429944725,0.45758231194424415,0.3803973403829208,0.3862853480733798,0.4004245774252984,0.40366898982616356,0.4170471841704718,0.4779299847792998,0.47064007049587436,0.31995513898902506,0.4228150284386766,0.4463670592005127,0.46451173596090684,0.23876472001922613,0.21544346900318823
889,0.3689818152687655,0.40527116878955377,0.42822238244011857,0.4459264599855804,0.29007450132179763,0.30529520147400463,0.31154369943122645,0.31442762156532883,0.44853000080108946,0.45930465432988865,0.46475206280541537,0.4619081951453977,0.38973003284466873,0.4167267483777938,0.4345509893455099,0.4438436273331731,0.4055515501081471,0.43334935512296724,0.4443643354962749,0.44496515260754627,0.4230153008091004,0.44684771288952974,0.45922454538171914,0.4615877593527197,0.3834815348874469,0.39009052311143155,0.40306817271489226,0.4079147640791476,0.42097252263077783,0.48129456060241926,0.47452535448209565,0.3224385163822799,0.4276215653288472,0.45009212529039494,0.46451173596090684,0.24204918689417607,0.21844360711494282
890,0.3715853560842746,0.4077545461828086,0.4315068493150685,0.4491308179123608,0.29255787871505246,0.3074180886004967,0.31394696787631177,0.31683089001041415,0.44853000080108946,0.45930465432988865,0.46475206280541537,0.4688376191620604,0.3950172234238564,0.42425698950572777,0.4405591604582232,0.4438436273331731,0.40895618040535126,0.43699431226467994,0.44844989185291995,0.4482095650084114,0.4274613474325082,0.4495714171272931,0.4619482496194825,0.46523271649443243,0.38712649202915966,0.39321477209004246,0.40603220379716415,0.4109989585836738,0.4238564447648802,0.48437875510694545,0.4783305295201474,0.32464151245694145,0.42958423455900024,0.4543779540174637,0.4699991989105183,0.24653528799166866,0.2214855233726359
891,0.3754305855964111,0.41228070175438597,0.43407033565649283,0.4520948489946327,0.2954017463750701,0.3104221741568533,0.3167908355363294,0.3188336137146519,0.4542577905952095,0.4657534246575342,0.47132099655531523,0.4688376191620604,0.3950172234238564,0.42425698950572777,0.4405591604582232,0.45157414083153086,0.4121605383321317,0.4405191059841384,0.45257550268364977,0.4527757750540735,0.4299847792998478,0.4521749579428022,0.46531282544260194,0.4689978370583994,0.3902907954818553,0.39589842185372104,0.40979732436113114,0.41512456941440357,0.4275414563806777,0.48738284066330206,0.4783305295201474,0.32688456300568774,0.43254826564127213,0.4581430745814307,0.4741648642153328,0.2498197548666186,0.22456979955397716
892,0.3784747256268525,0.4162460946887767,0.43807578306496836,0.4550588800769046,0.2982856685091725,0.3128654970760234,0.3195545942481775,0.3217976447969238,0.4542577905952095,0.47200192261475604,0.4784106384683169,0.47676840503084195,0.4001842505807899,0.42425698950572777,0.4467275494672755,0.45157414083153086,0.4156452775775054,0.4436433549627493,0.45642073219578627,0.4560201874549387,0.43254826564127213,0.4554994792918369,0.46851718336938236,0.473163502363214,0.39377553472722904,0.3989826163582472,0.4131619001842506,0.41800849154850594,0.43090603220379714,0.4909476888568453,0.4823359769286229,0.3295281582952816,0.4360730593607306,0.46142754145638065,0.4741648642153328,0.2526235680525515,0.22769702553816798
893,0.38240006408715854,0.4197708884082352,0.4413201954658335,0.4589041095890411,0.30104942722102057,0.31538892894336296,0.3216374269005848,0.32456140350877194,0.45990547144115995,0.47200192261475604,0.4784106384683169,0.47676840503084195,0.4057918769526556,0.4307458143074581,0.4467275494672755,0.45157414083153086,0.41957061603781143,0.4466874949931907,0.4601457982856685,0.4595049267003124,0.43711447568693423,0.4588640551149563,0.4717615957702475,0.4768885684530962,0.39778098213570456,0.4016662661219258,0.4168068573259633,0.42133301289754066,0.4349915885604422,0.49439237362813426,0.48662180565569174,0.3318913722662821,0.4404790515100537,0.4650724985980934,0.47845069294240167,0.25614836177200995,0.23086779941871674
894,0.3865657293919731,0.42353600897220217,0.4457261876151566,0.46142754145638065,0.30385324040695344,0.3189137226628214,0.32464151245694145,0.32676439958343345,0.46535287991668667,0.4778899303052151,0.48513979011455577,0.47676840503084195,0.4057918769526556,0.4307458143074581,0.45305615637266683,0.45922454538171914,0.42285508291276136,0.4504926700312425,0.4601457982856685,0.4628294480493471,0.4397580709765281,0.46214852198990625,0.4755667708082993,0.4768885684530962,0.40218697428502764,0.40503084194504524,0.4200913242009132,0.4254586237282704,0.43787551069454456,0.49743651365857566,0.4909476888568453,0.33441480413362173,0.4426019386365457,0.4688376191620604,0.483297284306657,0.2603140270768245,0.23408272761782942
895,0.3902907954818553,0.4281823279660338,0.4489706000160218,0.46455179043499156,0.3065769446447168,0.3219578626932628,0.32740527116878954,0.328967395658095,0.46535287991668667,0.4778899303052151,0.48513979011455577,0.48489946327004724,0.4116798846431146,0.4391973083393415,0.45305615637266683,0.45922454538171914,0.42625971320996553,0.4504926700312425,0.463991027797805,0.4665945686133141,0.4456460786669871,0.4649523351758391,0.479211727950012,0.4808940158615717,0.40539133221180806,0.4085556356645037,0.42413682608347353,0.4291436353440679,0.44176079468076584,0.4997997276295762,0.4909476888568453,0.3376592165344869,0.44648722262276697,0.4726828486741969,0.483297284306657,0.264159256588961,0.23734242500238661
896,0.39373548025314425,0.4322678843226788,0.4524553392613955,0.46779620283585677,0.3097412480974125,0.3242409677160939,0.3304093567251462,0.33137066410318033,0.471521268925739,0.4841384282624369,0.4914683970199471,0.48489946327004724,0.4187695265561163,0.4391973083393415,0.45305615637266683,0.4680365296803653,0.42974445245533927,0.4543779540174637,0.46835696547304334,0.4701994712809421,0.44881038211968277,0.47128094208123045,0.48273652166947045,0.4852198990627253,0.41039814147240244,0.41184010253945363,0.4276215653288472,0.4331090282784587,0.4450452615557158,0.5026435952895939,0.49647520628054154,0.34038292077225024,0.45013217976447967,0.47592726107506206,0.48822398461908195,0.26812464952335174,0.2406475150015422
897,0.397220219498518,0.43663382199791717,0.4559400785067692,0.4710005607626372,0.3122246254906673,0.3280861972282304,0.3332131699110791,0.3338139870223504,0.471521268925739,0.4841384282624369,0.4914683970199471,0.48489946327004724,0.4187695265561163,0.44704798525995354,0.4589041095890411,0.4680365296803653,0.43326924617479773,0.4578226387887527,0.471841704718417,0.4735640471040615,0.45161419530561564,0.4746855723784347,0.4862212609148442,0.4891852919971161,0.4134823359769286,0.4148441880958103,0.43038532404069535,0.43719458463510374,0.44881038211968277,0.5060882800608828,0.5008411439557798,0.3430265160618441,0.45389730032844666,0.47893134663141873,0.49198910518304895,0.27128895297604744,0.24399862972595504
898,0.4010654490106545,0.44083954177681645,0.45990547144115995,0.4741648642153328,0.31614996395097333,0.33137066410318033,0.3362973644156052,0.33741888968997835,0.4780501482015541,0.490827525434591,0.49867820235520305,0.4929904670351678,0.42706080269166063,0.44704798525995354,0.4589041095890411,0.4773291676680285,0.43619322278298484,0.4613073780341264,0.4757269887046383,0.4770087318753505,0.4551389890250741,0.47845069294240167,0.49026676279740444,0.4929103580869983,0.4164463670592005,0.4175278378594889,0.4343907714491709,0.44099975967315547,0.45169430425378515,0.5089321477209005,0.5055275174236963,0.34579027477369223,0.4571817672033966,0.48205559561002964,0.49671553312505007,0.27609548986621807,0.24739641008868118
899,0.40467035167828247,0.44516542497797,0.46379075542738124,0.47809020267563884,0.31863334134422816,0.33465513097813027,0.33970199471280943,0.34002243050548747,0.4780501482015541,0.490827525434591,0.49867820235520305,0.4929904670351678,0.42706080269166063,0.44704798525995354,0.46603380597612754,0.4773291676680285,0.43923736281342624,0.4650724985980934,0.4806536890170632,0.4809741248097412,0.45838340142593925,0.4813746695505888,0.4938316109909477,0.4974765681326604,0.4193302891933029,0.42037170551950653,0.43859649122807015,0.44452455339261393,0.45537931586958263,0.5115757430104942,0.5100136185211889,0.3487543058559641,0.4587839461667868,0.4889850196266923,0.5014019065929665,0.28042137306737164,0.2508415059277541
900,0.40747416486421534,0.4488504365937675,0.4678362573099415,0.48209565008411437,0.3219578626932628,0.33769927100857167,0.3423055355283185,0.34278618921733556,0.48505968116638626,0.498197548666186,0.5060482255867981,0.502283105022831,0.43395017223423854,0.45553953376592166,0.46603380597612754,0.4773291676680285,0.4459264599855804,0.469558599695586,0.4855403348554033,0.4878634943523191,0.4639109188496355,0.484619081951454,0.49799727629576224,0.5010414163262037,0.4237763358167107,0.4246975887206601,0.443042537851478,0.44857005527517424,0.4596651445966514,0.5155811904189698,0.5100136185211889,0.351558119041897,0.4635504285828727,0.49262997676840503,0.5014019065929665,0.28494752863894895,0.25433457613046484
901,0.41208042938396217,0.45249539373548026,0.4722422494592646,0.4868621325002003,0.32528238404229753,0.340102539453657,0.34458864055114957,0.34486902186974283,0.49170872386445563,0.498197548666186,0.5060482255867981,0.502283105022831,0.43395017223423854,0.45553953376592166,0.47372426500040055,0.4868220780261155,0.44925098133461505,0.4733637747336377,0.4893455098934551,0.4909076343827605,0.46683489545782264,0.48794360330048864,0.502283105022831,0.5053672995273573,0.4271008571657454,0.42822238244011857,0.4473684210526316,0.45233517583914123,0.46242890330849956,0.5189457662420892,0.5144596651445966,0.35416165985740605,0.46771609388768726,0.49563406232476165,0.5062885524313065,0.2899943923736281,0.25787628875938035
902,0.4154850596811664,0.4565008411439558,0.4760874789714011,0.4914283425458624,0.32848674196907796,0.3439077144917087,0.3477529440038452,0.3478731074260995,0.49170872386445563,0.5058078987422895,0.5141392293519186,0.5126572138107827,0.4413201954658335,0.4649122807017544,0.47372426500040055,0.4868220780261155,0.4521749579428022,0.4776095489866218,0.4931907394055916,0.4947128094208123,0.46979892654009453,0.49351117519826965,0.5065288792758151,0.5053672995273573,0.4314667948409837,0.4306256508852039,0.4517343587278699,0.45662100456621,0.46591364255387324,0.5226708323319715,0.5191460386125131,0.35648481935432186,0.4720419770888408,0.49859809340703354,0.5110149803733077,0.29436033004886647,0.2614673211801092
903,0.41896979892654007,0.45990547144115995,0.4800528719057919,0.4954738444284226,0.33089001041416327,0.3468717455739806,0.3506769206120324,0.35051670271569335,0.49947929183689815,0.5126171593366979,0.5141392293519186,0.5126572138107827,0.4413201954658335,0.4649122807017544,0.4815348874469278,0.4868220780261155,0.4550188256028198,0.4810942882319955,0.49795722182167745,0.49815749419210126,0.4726427942001121,0.4965953697027958,0.5107345990547144,0.5094528558840022,0.43643354962749337,0.4339101177601538,0.4549387166546503,0.4611471601377874,0.4691981094288232,0.526516061844108,0.5239525755026837,0.3598493951774413,0.4748858447488584,0.5053272450532724,0.5152607546262917,0.2996875751021389,0.2651083601908536
904,0.42353600897220217,0.46431146359048303,0.48373788352158936,0.49875831130337256,0.3332932788592486,0.3498357766562525,0.35420171433149084,0.35364095169430426,0.49947929183689815,0.5126171593366979,0.5224705599615477,0.5126572138107827,0.45061283345349673,0.4748858447488584,0.4815348874469278,0.4979171673475927,0.45842345590002403,0.4884242569895057,0.5020427781783225,0.5015621244893055,0.47596731554914684,0.49939918288872864,0.5107345990547144,0.5137787390851558,0.4404389970359689,0.43719458463510374,0.45750220299607464,0.4647120083313306,0.47352399262997674,0.5308419450452616,0.5288392213410238,0.3628935352078827,0.4800929263798766,0.5084514940318834,0.5196266923015301,0.3044540575182248,0.2688001021537607
905,0.42706080269166063,0.46895778258431464,0.48802371224865815,0.5026035408155091,0.3363774733637747,0.3533205159016262,0.3570055275174237,0.35640471040615235,0.5077705679724426,0.5201874549387167,0.5224705599615477,0.5228310502283106,0.45061283345349673,0.4748858447488584,0.4914683970199471,0.4979171673475927,0.46154770487863495,0.4915485059681166,0.5060882800608828,0.5086517664023071,0.4832572298325723,0.5031643034526957,0.5148602098854442,0.5180245133381399,0.4431226467996475,0.441240086517664,0.4603060161820075,0.46843707442121285,0.4763678602899944,0.5346471200833133,0.5288392213410238,0.36625811103100214,0.4826964671953857,0.5123367780181046,0.5196266923015301,0.3090202675638869,0.27254325312810274
906,0.43114635904830567,0.47448530000801087,0.4924297043979812,0.5064888248017304,0.3393014499719619,0.3568052551469999,0.3604902667627974,0.3599695585996956,0.5077705679724426,0.5201874549387167,0.5304013458303293,0.5228310502283106,0.45061283345349673,0.4748858447488584,0.4914683970199471,0.4979171673475927,0.4684771288952976,0.4951534086357446,0.5108948169510534,0.5122166145958503,0.4864615877593527,0.5100136185211889,0.5189057117680045,0.5220299607466155,0.4461667868300889,0.4444844989185292,0.46367059200512695,0.47216214051109506,0.4807738524393175,0.5383321316991108,0.533405431386686,0.3696226868541216,0.48517984458864055,0.5156212448930546,0.5241929023471922,0.31390691340222704,0.27633852900531725
907,0.4351518064567812,0.4785308018905712,0.4977569494512537,0.5104141632620364,0.342545862372827,0.359408795962509,0.3644957141712729,0.36269326283745895,0.5156212448930546,0.5274373147480573,0.5304013458303293,0.5320836337418889,0.460386125130177,0.4862212609148442,0.4914683970199471,0.509973564047104,0.471841704718417,0.498517984458864,0.515541135944885,0.5159016262116478,0.4902267083233197,0.513418248818393,0.5230313225987343,0.5259552992069214,0.4495714171272931,0.4489706000160218,0.4673956580950092,0.4756869342305535,0.4848594087959625,0.5419370343667388,0.5386926219658736,0.37254666346230875,0.49106785227909955,0.5189457662420892,0.5294800929263799,0.3181927421292958,0.28018665564591955
908,0.43967796202835857,0.48281663061763996,0.5023231594969159,0.5147400464631899,0.3460706560922855,0.3629736441560522,0.3673796363053753,0.36617800208283263,0.5156212448930546,0.5274373147480573,0.5380116959064327,0.5320836337418889,0.460386125130177,0.4862212609148442,0.5016822879115598,0.509973564047104,0.4749258992229432,0.5015621244893055,0.5195465833533606,0.5187454938716655,0.4936313386205239,0.5154209725226307,0.5278779139629897,0.5298005287190579,0.4536169190098534,0.4521749579428022,0.4712408876071457,0.47989265400945286,0.49038692621965874,0.5467035167828247,0.5437795401746375,0.37631178402627574,0.4935512296723544,0.5256348634142434,0.5336457582311944,0.32311944244172075,0.2840883690183301
909,0.44396379075542736,0.486741969077946,0.5056076263718657,0.5191460386125131,0.3486341424337098,0.3659777297124089,0.37090443002483375,0.36950252343186735,0.5237122486581751,0.5351277737723303,0.5380116959064327,0.5409757269887047,0.4709204518144677,0.4862212609148442,0.5016822879115598,0.509973564047104,0.4792517824240968,0.5048465913642554,0.5241528478731075,0.5259152447328367,0.5001201634222543,0.518985820716174,0.532724505327245,0.533565649283025,0.4571817672033966,0.4556997516622607,0.4754866618601298,0.48345750220299605,0.4947128094208123,0.5503885283986222,0.5491868941760795,0.37935592405671714,0.49895858367379636,0.5291196026596171,0.5383321316991108,0.32760554353921334,0.28804441533962977
910,0.4476888568453096,0.4921893775534727,0.5090923656172395,0.5230313225987343,0.3523592085235921,0.36930225106144354,0.37378835215893613,0.3727869903068173,0.5237122486581751,0.5429383962188576,0.5453016101898582,0.5409757269887047,0.4709204518144677,0.4996395097332372,0.5130177040775454,0.509973564047104,0.4861812064407594,0.5116558519586638,0.5285187855483457,0.5294400384522951,0.5032444124008651,0.5257550268364977,0.5370103340543139,0.5373307698469919,0.46010574381158376,0.4595049267003124,0.4799327084835376,0.4869422414483698,0.4986381478811183,0.5545541937034367,0.5544740847552672,0.3828807177761756,0.5046463189938316,0.5364095169430425,0.5427381238484339,0.3315709364736041,0.2920555512182745
911,0.450732996875751,0.4960346070656092,0.5138187935592405,0.5283986221260915,0.35580389329488105,0.3730273171513258,0.37707281903388606,0.3771529279820556,0.5320035247937195,0.5429383962188576,0.5453016101898582,0.5497877112873508,0.4709204518144677,0.4996395097332372,0.5130177040775454,0.5244332291917008,0.48970600016021787,0.5151005367299527,0.5322839061123128,0.5329648321717536,0.5068893695425779,0.5288792758151085,0.5418569254185692,0.5410558359368741,0.4639109188496355,0.4634703196347032,0.48453897300328447,0.4913882880717776,0.5017623968597292,0.5596411119122006,0.5596811663862854,0.38712649202915966,0.5068092605944085,0.5393334935512297,0.5467435712569094,0.3364575823119442,0.2961225437988037
912,0.4550588800769046,0.499839782103661,0.5181046222863094,0.5324441240086518,0.3590483056957462,0.3767924377152928,0.38011695906432746,0.3805976127533445,0.5320035247937195,0.5429383962188576,0.5543138668589281,0.5497877112873508,0.4817351598173516,0.4996395097332372,0.5130177040775454,0.5244332291917008,0.4930705759833373,0.5185852759753264,0.5370103340543139,0.5367299527357206,0.5100536729952736,0.5314027076824481,0.5465432988864857,0.5441800849154851,0.4679964752062805,0.46967876311784024,0.4891452375230313,0.4944724825763038,0.5062484979572218,0.5632059601057439,0.5656092285508292,0.3910918849635504,0.509813346150765,0.5422174156853321,0.5512697268284867,0.342225426580149,0.30024617090855493
913,0.4589842185372106,0.5043258832011536,0.5217095249539374,0.538292077225026,0.3630938075783065,0.380357285908836,0.384122406472803,0.3830409356725146,0.5409757269887047,0.5508691820876392,0.5543138668589281,0.5497877112873508,0.4817351598173516,0.5116558519586638,0.5248337739325483,0.5244332291917008,0.5000801089481696,0.5220700152207002,0.5413762717295522,0.5425779059520949,0.517343587278699,0.5350476648241609,0.5506689097172154,0.5521108707842666,0.47216214051109506,0.47584715212689255,0.49367139309460867,0.4983177120884403,0.5100536729952736,0.5678923335736602,0.5704558199150845,0.39429624289033083,0.5151806456781223,0.5489866218056557,0.5559561002964031,0.34727229031482815,0.30442722120642995
914,0.46379075542738124,0.5100536729952736,0.5267964431627012,0.5423776335816711,0.36565729391973084,0.38464311463590484,0.38792758151085477,0.38624529359929505,0.549267003124249,0.5577986061043019,0.5624849795722182,0.5593206761195225,0.4817351598173516,0.5116558519586638,0.5248337739325483,0.5402948009292639,0.5037250660898822,0.5287591123928543,0.5497476568132661,0.5455419370343667,0.5209084354722423,0.538131859328687,0.5559561002964031,0.5559160458223183,0.47740927661619803,0.48069374349114796,0.4975967315549147,0.5016422334374749,0.5140591204037491,0.5722182167748138,0.5753424657534246,0.39842185372106065,0.5181046222863094,0.5518304894656734,0.5602018745493872,0.3532003524793719,0.30866649433372745
915,0.46771609388768726,0.5138989025074101,0.5317231434751262,0.5465833533605704,0.3681807257870704,0.38864856204438036,0.39077144917087236,0.38916927020748215,0.549267003124249,0.5577986061043019,0.5624849795722182,0.5593206761195225,0.4952335175839141,0.5116558519586638,0.5248337739325483,0.5402948009292639,0.5067692061203236,0.5348473924537371,0.5531522871104703,0.5520307618360971,0.528158295281583,0.5454217736121125,0.5598413842826244,0.5604822558679805,0.4823760314027077,0.4875430585596411,0.5020828326524073,0.5056076263718657,0.5176239685972923,0.5772650805094929,0.5753424657534246,0.40146599375150205,0.5223503965392935,0.5577986061043019,0.5648882480173035,0.3588880877994072,0.312964801067075
916,0.4732836657854682,0.5177841864936313,0.5378514780100937,0.5504285828727069,0.3723864455659697,0.3928142273491949,0.3941360249939918,0.3934150444604662,0.549267003124249,0.5658495553953377,0.5718977809821357,0.5696146759593047,0.4952335175839141,0.526516061844108,0.5374509332692462,0.5402948009292639,0.5137386846110711,0.5380918048546023,0.556957462148522,0.5547144115997757,0.5317631979492109,0.548946567331571,0.5642073219578627,0.5638067772170151,0.4871024593447088,0.4931106304574221,0.5056877353200353,0.5107345990547144,0.5225106144356325,0.5820716173996635,0.5799887847472562,0.40515100536729953,0.5294800929263799,0.561043018505167,0.5688135864776096,0.36497636786029,0.3173229634734979
917,0.4770487863494352,0.5221100696947849,0.5426980693743492,0.5538732676439958,0.37623167507810623,0.39661940238724663,0.39814147240246733,0.39681967475767044,0.5578787150524713,0.5658495553953377,0.5718977809821357,0.5791476407914764,0.4952335175839141,0.526516061844108,0.5374509332692462,0.5402948009292639,0.5173035328046143,0.5406152367219419,0.5603620924457262,0.5606424737643195,0.5348874469278219,0.5514699991989105,0.5683329327885925,0.5674116798846431,0.4907073620123368,0.4979171673475927,0.5100136185211889,0.5147400464631899,0.526355843947769,0.5861171192822239,0.5845950492670031,0.40915645277577506,0.532884723223584,0.5675318433068974,0.5735400144196107,0.37074421212849473,0.32174181506763716
918,0.48185532323960584,0.5258351357846671,0.5465833533605704,0.5586798045341664,0.37879516141953057,0.4000640871585356,0.4015060482255868,0.40074501321797645,0.5660898822398462,0.5745413762717295,0.5802691660658496,0.5791476407914764,0.5103741087879516,0.526516061844108,0.5374509332692462,0.5579988784747256,0.5236721941840904,0.5458623728270448,0.5683329327885925,0.5640871585356084,0.5416165985740607,0.559080349275014,0.5729391973083393,0.5714571817672034,0.49491308179123605,0.5018825602819835,0.5146999919891052,0.5190659296643435,0.5306817271489226,0.5907634382760555,0.589361531683089,0.4117599935912841,0.5366097893134664,0.5707362012336779,0.5773451894576624,0.37639189297444525,0.32622220097116666
919,0.4861010974925899,0.5309220539934311,0.5520708163101818,0.5627253064167268,0.38244011856124327,0.40370904430024834,0.4058719859008251,0.404910678522791,0.5660898822398462,0.5745413762717295,0.5802691660658496,0.5791476407914764,0.5103741087879516,0.526516061844108,0.5496274933910118,0.5579988784747256,0.5272370423776336,0.5529520147400465,0.5720579988784747,0.5707762557077626,0.5447408475526716,0.5621244893054554,0.5815909637106464,0.578546823680205,0.4989986381478811,0.5064487703276456,0.5189457662420892,0.5241929023471922,0.5353280461427542,0.5949691580549548,0.5983737883521589,0.4155251141552511,0.5400144196106705,0.5765841544500521,0.5859969558599696,0.3813185932868701,0.33076497807442423
920,0.4909076343827605,0.5369302251061444,0.5565969718817592,0.5670912440919651,0.38604502122887124,0.40903628935352077,0.40887607145718174,0.40879596250901223,0.5731795241528479,0.5833533605703757,0.5889209324681567,0.5897620764239365,0.5103741087879516,0.5428983417447729,0.5496274933910118,0.5579988784747256,0.5336457582311944,0.5587198590082513,0.5751822478570856,0.5734198509973564,0.5480253144276216,0.5689738043739486,0.5853560842746135,0.5827925979331892,0.5039653929343908,0.5130577585516303,0.5227909957542257,0.5274773692221422,0.5392533846030602,0.5994552591524474,0.6027797805014821,0.41872947208203154,0.5473844428422655,0.5828326524072739,0.589041095890411,0.38784747256268526,0.3353710152002929
921,0.4955138989025074,0.5420972522630778,0.5610029640310823,0.5728190338860851,0.3894095970519907,0.41292157333974205,0.4124809741248097,0.41228070175438597,0.5731795241528479,0.5919250180245134,0.5974124809741248,0.5897620764239365,0.5264359528959385,0.5428983417447729,0.563326123527998,0.5579988784747256,0.5372506608988225,0.5651285748618121,0.5819514539774093,0.5791876952655611,0.5550348473924538,0.5757430104942722,0.5898822398461908,0.5902026756388689,0.5085316029800528,0.5181046222863094,0.5272770968517183,0.5323640150604823,0.5429784506929424,0.604261796042618,0.6076263718657374,0.422094047905151,0.5519907073620124,0.5864776095489866,0.5927661619802932,0.3925338460306016,0.3400411932703709
922,0.5012817431707122,0.5474244973163502,0.565969718817592,0.5778658976207642,0.39309460866778817,0.4170471841704718,0.41604582231835296,0.4172474565408956,0.5824321076664264,0.5919250180245134,0.5974124809741248,0.6000560762637187,0.5264359528959385,0.5428983417447729,0.563326123527998,0.5752623568052552,0.5436193222782985,0.5684530962108467,0.5853560842746135,0.5850757029560202,0.5582392053192342,0.5787070415765441,0.5940078506769206,0.5939677962028359,0.5131779219738845,0.5218296883761916,0.5309621084675158,0.5376111511655852,0.5459424817752143,0.6093086597772971,0.61211247296323,0.4254185692541857,0.5558759913482336,0.5914443643354963,0.6003765120563967,0.39834174477289114,0.3447764054734464
923,0.505567571897781,0.5529520147400465,0.5703356564928302,0.5828326524072739,0.39750060081711125,0.4207321957862693,0.4206921413121846,0.4223343747496595,0.5824321076664264,0.6017383641752784,0.6059440839541776,0.6000560762637187,0.5264359528959385,0.5614435632460146,0.563326123527998,0.5752623568052552,0.5469438436273332,0.5747817031162381,0.5888007690459024,0.5909236561723945,0.5653689017063206,0.5856364655932068,0.5982135704558199,0.6023792357606345,0.5195065288792758,0.5269166065849555,0.5349275014019066,0.5416566530481455,0.5505888007690459,0.6157173756308579,0.6165985740607226,0.4286229271809661,0.5600416566530482,0.5979331891372266,0.6051830489465674,0.40603220379716415,0.3495775574363271
924,0.5110950893214772,0.558439477689658,0.5761435552351197,0.5884002243050549,0.4025875190258752,0.4248578066169991,0.4247776976688296,0.42645998558038933,0.5906032203797165,0.6017383641752784,0.6059440839541776,0.6097492589922294,0.5264359528959385,0.5614435632460146,0.563326123527998,0.5752623568052552,0.553032123688216,0.5813105823920532,0.5964511735960907,0.5973724265000401,0.5690939677962028,0.5927261075062085,0.6024993991828888,0.6063446286950253,0.5236721941840904,0.5316029800528719,0.5389329488103821,0.5460626451974686,0.5557558279259793,0.6207241848914524,0.6212448930545542,0.43254826564127213,0.5653689017063206,0.6038612513017704,0.6094288231995514,0.41220059280621646,0.3544455673970436
925,0.5155811904189698,0.5647280301209645,0.5829127613554435,0.5925658896098694,0.40583193142674034,0.42814227349194905,0.42894336297364416,0.4307458143074581,0.5999759673155491,0.6126331811263318,0.6145958503564848,0.6097492589922294,0.5438195946487223,0.5614435632460146,0.5786669871024593,0.5752623568052552,0.5601618200753025,0.5871184811343427,0.6043419049907874,0.6030601618200753,0.5759833373387807,0.5960906833293279,0.6069454458062966,0.6133141071857726,0.527998077385244,0.5352479371945846,0.5429784506929424,0.5523511976287752,0.5597612753344549,0.6255307217816231,0.6252503404630297,0.4359128414643916,0.570696146759593,0.6073059360730594,0.6132339982376032,0.41896979892654007,0.3593813663804626
926,0.5220700152207002,0.570375710966915,0.5876391892974445,0.5986541696707522,0.41047825042057196,0.43338940959705197,0.43334935512296724,0.4346310982936794,0.5999759673155491,0.6126331811263318,0.6222462549066731,0.6181606985500281,0.5438195946487223,0.5614435632460146,0.5786669871024593,0.5936473604101579,0.566450372506609,0.5922855082912761,0.6080669710806698,0.6093086597772971,0.5796282944804935,0.6033405431386686,0.6149563406232477,0.6170792277497397,0.532243851638228,0.5409356725146199,0.5469438436273332,0.5573179524152848,0.564647921172795,0.6304574220940479,0.6326604181687094,0.44027877913962987,0.5757430104942722,0.6144356324601458,0.621605383321317,0.42645998558038933,0.3643858983763548
927,0.526516061844108,0.5751421933830009,0.5916045822318353,0.6044620684130417,0.41416326203636944,0.43843627333173113,0.4369542577905952,0.439117199391172,0.6082271889770088,0.6216854922694866,0.6222462549066731,0.6181606985500281,0.5438195946487223,0.5614435632460146,0.5786669871024593,0.5936473604101579,0.5728590883601699,0.5986541696707522,0.6154770487863495,0.6144356324601458,0.5867179363934951,0.6094688776736361,0.6193623327725707,0.6237683249218938,0.5364495714171273,0.5451013378194345,0.5519105984138428,0.5627253064167268,0.5693342946407114,0.6353841224064728,0.6360249939918289,0.44408395417768165,0.5813105823920532,0.6202435312024354,0.6252903949371145,0.4329888648562044,0.36946012051993027
928,0.5314427621565329,0.5800288392213411,0.5977329167668028,0.6092285508291276,0.4186894176079468,0.4427621565328847,0.443042537851478,0.44308259232556274,0.6082271889770088,0.6316991107906753,0.6302170952495394,0.6276536089081151,0.561043018505167,0.5830329247776976,0.5960506288552432,0.5936473604101579,0.5788272049987984,0.6043819594648723,0.621925819113995,0.6195626051429944,0.5904830569574622,0.6151566129936714,0.6231675078106225,0.6301770407754547,0.5409356725146199,0.5491468397019947,0.5572778979412001,0.5677321156773212,0.5745814307458144,0.6408715853560842,0.640591204037491,0.44756869342305533,0.5874389169270208,0.62685251942642,0.6329808539613875,0.4383161099094769,0.37460500327489893
929,0.5375710966915005,0.5853560842746135,0.6031002162941601,0.6147961227269086,0.4228951373868461,0.44700793078586876,0.44756869342305533,0.4474885844748858,0.6154369943122647,0.6316991107906753,0.6383882079628295,0.6373467916366258,0.561043018505167,0.5830329247776976,0.5960506288552432,0.5936473604101579,0.5879996795642073,0.6132339982376032,0.6256909396779621,0.6254506128334535,0.5966915004405993,0.6182007530241128,0.6315388928943363,0.6332211808058961,0.5445806296563326,0.553672995273572,0.5631258511575743,0.5719378354562205,0.5788272049987984,0.6465192662020348,0.6486822078026115,0.4512136505647681,0.5928062164543779,0.6329808539613875,0.6403108227188977,0.4436433549627493,0.37982153061907364
930,0.5434190499078747,0.5906833293278859,0.6082672434510935,0.6195626051429944,0.4269806937434911,0.45149403188336135,0.45229512136505645,0.45257550268364977,0.6249699591444364,0.6418729472082032,0.6456380677721701,0.6462388848834415,0.561043018505167,0.5830329247776976,0.5960506288552432,0.5936473604101579,0.5929263798766322,0.6189617880317232,0.6322198189537771,0.6314988384202516,0.6035408155090923,0.6244492509813346,0.6356244492509814,0.6397100056076264,0.5495473844428422,0.5580389329488104,0.5679724425218297,0.5769446447168148,0.5825923255627654,0.6519666746775615,0.6527677641592566,0.45525915244732834,0.5975726988704638,0.6381879355924057,0.644196106705119,0.4513738684611071,0.3851107002325569
931,0.5503084194504526,0.5960105743811583,0.6133141071857726,0.6248097412480974,0.43174717615957703,0.45525915244732834,0.45778258431466795,0.45822318352960023,0.6249699591444364,0.6418729472082032,0.6456380677721701,0.6462388848834415,0.5785067692061203,0.5830329247776976,0.6135944885043659,0.6141953056156373,0.6014179283826003,0.6243290875590803,0.6385484258591685,0.6372666826884563,0.6103500761035008,0.6309380757830649,0.6419931106304574,0.6446367059200513,0.5540735400144197,0.5642073219578627,0.5728190338860851,0.5819113995033245,0.5878394616678683,0.6574941921012577,0.6564127213009693,0.4605062885524313,0.6034607065609229,0.646639429624289,0.651886565729392,0.45762236641832893,0.39047352368855637
932,0.5551149563406232,0.6019386365457021,0.6197628775134183,0.6302571497236241,0.43691420331651043,0.45910438195946485,0.461868140671313,0.4640711367459745,0.6344228150284387,0.6525674917888328,0.6532083633741889,0.6551309781302571,0.5785067692061203,0.5830329247776976,0.6135944885043659,0.6141953056156373,0.6074661539693984,0.631258511575743,0.644196106705119,0.6452375230313226,0.6167988464311464,0.6371064647921173,0.6457181767203397,0.6510454217736121,0.5592806216454378,0.5694945125370504,0.5775054073540015,0.5858367379636306,0.5930064888248018,0.6627413282063607,0.6638628534807338,0.4664343507169751,0.6034607065609229,0.6520067291516463,0.6560522310342065,0.46563326123528,0.39591102664684585
933,0.5610029640310823,0.6075062084434831,0.6258912120483858,0.6355443403028118,0.44111992309540976,0.464151245694144,0.46699511335416166,0.46807658415445,0.6422734919490507,0.6525674917888328,0.6607386045021229,0.6642233437474966,0.5785067692061203,0.6107906753184331,0.6135944885043659,0.6141953056156373,0.6120724184891453,0.6389890250741008,0.6496034607065609,0.6508451494031884,0.6236081070255548,0.6428743090603221,0.6542097252263078,0.6575342465753424,0.5647680845950492,0.5744212128494753,0.5821917808219178,0.5908034927501402,0.5984538973003285,0.6686693903709044,0.6713129856604982,0.47144115997756947,0.6087478971401106,0.6571337018344949,0.663021709524954,0.4739645918449091,0.40142424904993174
934,0.5660097732916767,0.6131538892894336,0.6323399823760314,0.6418328927341184,0.44576624208924137,0.4686373467916366,0.4705199070736201,0.47284306657053593,0.6507249859809341,0.6615797484579028,0.6695105343266843,0.6642233437474966,0.5954898662180566,0.6107906753184331,0.6135944885043659,0.6141953056156373,0.6169590643274854,0.6440358888087799,0.6553713049747657,0.655811904189698,0.6294961147160137,0.6492830249138829,0.6617800208283265,0.663181927421293,0.5701754385964912,0.5803492750140191,0.587398862452936,0.5953697027958023,0.604422013938957,0.6747176159577025,0.6750380517503806,0.47668829608267244,0.6145958503564848,0.6626612192581911,0.6699911880157013,0.481014179283826,0.40701424532194386
935,0.5739405591604583,0.6187615156612993,0.6379876632219819,0.64647921172795,0.4496515260754626,0.47292317551870544,0.4753664984378755,0.4778899303052151,0.6507249859809341,0.6717535848754306,0.6771208844027878,0.6712729311864135,0.5954898662180566,0.6107906753184331,0.6344628695025234,0.6141953056156373,0.624048706240487,0.6491228070175439,0.6612593126652248,0.662861491628615,0.6359448850436594,0.6542898341744773,0.6651045421773613,0.6700312424897861,0.5765040455018826,0.5857165745413763,0.5924457261876152,0.6004566210045662,0.6104702395257551,0.6804053512777377,0.6830088920932468,0.4815348874469278,0.6214051109508932,0.6708323319714812,0.6739966354241769,0.4892654009452856,0.41268208457029515
936,0.5798285668509172,0.6246094688776737,0.6439958343346952,0.6537290715372908,0.4542177361211247,0.47736922214211325,0.47953216374269003,0.4817752142914363,0.6582151726347834,0.6717535848754306,0.6771208844027878,0.6790434991588561,0.5954898662180566,0.6107906753184331,0.6344628695025234,0.6409917487783385,0.6284546983898102,0.6566129936713931,0.6703116238083794,0.6703116238083794,0.6413522390451013,0.6598173515981736,0.6716734759272611,0.6760394136024994,0.5815909637106464,0.5909236561723945,0.5971320996555315,0.6051429944724825,0.6147560682528238,0.686253304494112,0.6905791876952656,0.4853400624849796,0.6282944804934711,0.6763197949210927,0.682968837619162,0.4966754786509653,0.41842885079015846
937,0.5851558119041897,0.6296563326123528,0.6495634062324762,0.6596971881759193,0.4594248177521429,0.4823760314027077,0.4840182648401826,0.48714251381879353,0.6662260674517344,0.6819674757670432,0.6850116157974846,0.6860129776496035,0.6136745974525355,0.6107906753184331,0.6344628695025234,0.6409917487783385,0.6355843947768965,0.6640631258511576,0.6760794680765841,0.675278378594889,0.6470800288392213,0.6657454137627173,0.6779219738844829,0.6825682928783146,0.585436193222783,0.5961307378034126,0.6020187454938717,0.6097492589922294,0.6192021148762317,0.6922214211327405,0.6945045261555716,0.4902267083233197,0.6348233597692863,0.6814467676039414,0.6857325963310101,0.5053672995273573,0.4242556430717777
938,0.5912841464391573,0.6363454297845069,0.655811904189698,0.6658655771849715,0.4635103741087879,0.4871024593447088,0.4883441480413362,0.49262997676840503,0.6734358727869904,0.6919410398141472,0.6923415845549948,0.6938636545702155,0.6136745974525355,0.6395497877112873,0.6344628695025234,0.6409917487783385,0.6432748538011696,0.6711928222382441,0.6840903628935352,0.6827285107746536,0.6556116318192742,0.6745573980613635,0.6847312344788913,0.6878554834575022,0.5899623487943604,0.6014980373307699,0.6078666987102459,0.6148762316750781,0.623888488344148,0.697869101978691,0.7015140591204038,0.49555395337659214,0.640591204037491,0.6885764639910278,0.692621965873588,0.5122967235440199,0.43016357581067904
939,0.5976528078186334,0.6417527837859489,0.6614595850356485,0.6715933669790916,0.46835696547304334,0.4922294320275575,0.49262997676840503,0.49743651365857566,0.6734358727869904,0.6919410398141472,0.6997917167347593,0.7007129696387087,0.6136745974525355,0.6395497877112873,0.6604582231835296,0.6409917487783385,0.650244332291917,0.6754385964912281,0.6894576624208925,0.6895778258431466,0.6614996395097332,0.6804854602259073,0.6910197869101978,0.693943763518385,0.5953296483217175,0.6078266442361612,0.6125530721781623,0.6199230954097573,0.6286549707602339,0.7033565649283025,0.7086437555074901,0.4999599455259152,0.6465993751502043,0.6970279580229112,0.7028759112392854,0.5197068012496996,0.43615377892080054
940,0.6051029399983978,0.6465593206761195,0.6674677561483617,0.6783625730994152,0.4742049186894176,0.4968757510213891,0.49655531522871105,0.5030441400304414,0.6808058960185853,0.7004726427942001,0.7057598333733878,0.7072819033886085,0.6300168228791156,0.6395497877112873,0.6604582231835296,0.670551950652888,0.6574140831530882,0.6820876391892975,0.6983097011936233,0.6972282303933349,0.6670271569334295,0.6886565729391974,0.6974285027637587,0.7017543859649122,0.5994552591524474,0.6125931266522471,0.6182007530241128,0.6245293599295041,0.6342225426580149,0.708683809981575,0.7154930705759833,0.5033245213490347,0.6526075462629176,0.7033565649283025,0.7094848994632701,0.5275574781703116,0.4422273980505897
941,0.611631819274213,0.6532884723223584,0.6723544019867019,0.6860530321236882,0.47981254506128335,0.5014820155411359,0.5018825602819835,0.5082512216614596,0.6888167908355364,0.7090843547224225,0.7057598333733878,0.7134903468717456,0.6300168228791156,0.6395497877112873,0.6604582231835296,0.670551950652888,0.6647039974365136,0.6887366818873668,0.7056797244252183,0.7044780902026756,0.6744772891131939,0.6965873588079788,0.7033966194023873,0.7067211407514219,0.6046623407834655,0.6175598814387567,0.6229271809661139,0.6301369863013698,0.6387486982295922,0.716214051109509,0.7232636385484259,0.5088920932468157,0.6591764800128175,0.7106064247376432,0.7158135063686614,0.5346871745573981,0.4483855948021191
942,0.6182007530241128,0.6593366979091565,0.6782824641512457,0.6933429464071137,0.48501962669230153,0.5071296963870865,0.507209805335256,0.5146198830409356,0.6968677401265722,0.7176560121765602,0.7132099655531523,0.7209805335255948,0.6462388848834415,0.6632620363694625,0.6604582231835296,0.670551950652888,0.6705920051269727,0.6954658335336057,0.713410237923576,0.7138107826644237,0.6791236081070255,0.701474004646319,0.7116077865897621,0.7147720900424578,0.6104301850516702,0.6228470720179444,0.6282143715453016,0.6353440679323881,0.6439157253865256,0.7226227669630698,0.7303933349355123,0.5149803733076985,0.6661459585035648,0.7177361211247296,0.7220219498517985,0.5448610109749259,0.4546295469532399
943,0.624729632299928,0.6662260674517344,0.6853320515901626,0.6994712809420812,0.4899463270047264,0.512937595129376,0.512937595129376,0.5201474004646319,0.7038772730914044,0.7176560121765602,0.7205799887847473,0.7276295762236642,0.6462388848834415,0.6632620363694625,0.6604582231835296,0.670551950652888,0.6751582151726347,0.7013938956981495,0.7198990627253065,0.720459825362493,0.6861331410718577,0.7070415765440999,0.7186974285027637,0.7208603701033406,0.6167187374829769,0.627333173115437,0.6345029239766082,0.6400704958743891,0.650084114395578,0.7295922454538172,0.7369622686854121,0.5191860930865978,0.6721941840903629,0.7241047825042057,0.7296723544019867,0.5537931586958263,0.4609604486828429
944,0.6305375310422174,0.6732356004165665,0.6910998958583674,0.7066410318032524,0.496395097332372,0.5182648401826484,0.5178242409677161,0.524713610510294,0.7105663702635584,0.7258271248898502,0.7346391091884964,0.733717856284547,0.6462388848834415,0.6632620363694625,0.6871345029239766,0.670551950652888,0.682488183930145,0.7100857165745413,0.7261475606825283,0.7260674517343587,0.6930625650885204,0.7146118721461188,0.7271088680605624,0.7293118641352239,0.6226067451734358,0.6322999279019467,0.6397500600817111,0.6455980132980854,0.6556116318192742,0.7353200352479372,0.7429704397981255,0.5249539373548026,0.6778018104622286,0.7305535528318513,0.7376832492189378,0.5634863414243371,0.46737951079924633
945,0.6375470640070496,0.6812064407594328,0.6969879035488264,0.7142113274052712,0.50244332291917,0.5232716494432428,0.5231514860209886,0.5296403108227189,0.7171753584875431,0.7336377473363774,0.7413282063606504,0.7401265721381078,0.6625811103100216,0.6869742850276376,0.6871345029239766,0.670551950652888,0.6912200592806217,0.7156532884723223,0.7324361131138348,0.7341985099735641,0.7011135143795562,0.722582712488985,0.7322758952174958,0.7369622686854121,0.6272931186413523,0.6382279900664904,0.6461988304093568,0.6513658575662902,0.6604181687094448,0.74385163822799,0.7486581751181607,0.530281182408075,0.6832492189377554,0.7384442842265481,0.743050548746295,0.5715773451894577,0.4738879609717651
946,0.6435552351197629,0.6878154289834174,0.7038372186173195,0.7198189537771369,0.5088520387727309,0.5295201474004646,0.5272770968517183,0.5349275014019066,0.7232235840743411,0.7408074981975487,0.7473764319474485,0.7521429143635344,0.6625811103100216,0.6869742850276376,0.6871345029239766,0.7029960746615397,0.6969879035488264,0.7235440198670191,0.7390050468637347,0.7415284787310743,0.707362012336778,0.7293519186093087,0.7401666266121926,0.743050548746295,0.6320596010574381,0.6433950172234238,0.6526476007370023,0.6568933749899863,0.6675078106224466,0.7500600817111271,0.7574701594168068,0.5357285908836017,0.6887366818873668,0.7439317471761596,0.7505006809260595,0.5815909637106464,0.4804870439655134
947,0.6510854762476969,0.6959464872226228,0.7107265881598974,0.7267483777937995,0.5147801009372747,0.5350877192982456,0.5332051590162621,0.5398942561884162,0.7294720820315629,0.7484178482736522,0.7527036770007209,0.756949451253705,0.6800448610109749,0.6869742850276376,0.7110870784266603,0.7029960746615397,0.705239125210286,0.7293919730833934,0.746655451413923,0.7496194824961948,0.7137306737162541,0.7362012336778018,0.7480573580068893,0.7508611711928223,0.637146519266202,0.6480012817431707,0.6568933749899863,0.663021709524954,0.6728751101498037,0.7565088520387727,0.7631578947368421,0.5424577425298406,0.6997116077865898,0.7517824240967717,0.7570696146759593,0.5904430024833774,0.48717802187946313
948,0.6569734839381559,0.7030361291356244,0.7187374829768485,0.7336377473363774,0.520628054153649,0.5403749098774333,0.5393334935512297,0.5458623728270448,0.7406472803012096,0.7551469999198911,0.7631979492109269,0.7667227429303853,0.6800448610109749,0.7074421212849475,0.7110870784266603,0.7029960746615397,0.7131699110790676,0.7369622686854121,0.7527837859488905,0.7549066730753825,0.7199391171993912,0.7406472803012096,0.7526235680525515,0.758751902587519,0.6418729472082032,0.6536089081150365,0.6622206200432589,0.6689097172154129,0.6780421373067371,0.7629576223664183,0.7699671553312505,0.5473844428422655,0.7058399423215573,0.7595129375951294,0.7645598013298085,0.6010974925899223,0.4939621743878316
949,0.6642633982215813,0.7100857165745413,0.7257470159416807,0.7406472803012096,0.5260754626291757,0.5459024273011296,0.5445806296563326,0.551229672354402,0.7460946887767363,0.7624769686774012,0.7681246495233518,0.7710486261315389,0.6800448610109749,0.7074421212849475,0.7110870784266603,0.7029960746615397,0.7210606424737643,0.7450532724505328,0.7605944083954178,0.7617559881438757,0.7289914283425458,0.7503004085556356,0.762356805255147,0.7669230153008091,0.6472803012096451,0.6581751181606985,0.6671873748297685,0.6755988143875671,0.6825282384042297,0.7708884082351999,0.7775374509332692,0.5527116878955379,0.7172554674357126,0.7667627974044701,0.7710486261315389,0.6106705118961788,0.5008407989848213
950,0.6709124409196507,0.7176560121765602,0.7333173115436994,0.7470159416806857,0.5321637426900585,0.5515901626211648,0.5508291276135544,0.5563966995113354,0.7513017704077546,0.7691260113754707,0.7799407193783545,0.7805815909637106,0.6958663782744533,0.7074421212849475,0.7110870784266603,0.7029960746615397,0.7288712649202916,0.7541055835936874,0.7659216534486902,0.7702475366498438,0.7371625410558359,0.7565889609869423,0.7693262837458944,0.7732115677321156,0.6545702154930706,0.6629816550508691,0.6715533125050068,0.6804454057518224,0.6881358647760955,0.7779780501482015,0.784627092846271,0.5582392053192342,0.7221421132740528,0.7736922214211327,0.7798205559561003,0.6190018425058079,0.5078152112327671
951,0.6799647520628054,0.7249058719859008,0.7407273892493792,0.7541055835936874,0.5388928943362974,0.5580789874228952,0.5573179524152848,0.5616438356164384,0.7615156612993671,0.7753745093326925,0.7842265481054234,0.784947528638949,0.6958663782744533,0.7242650004005448,0.7337579107586317,0.7386045021228871,0.7364415605223104,0.7592325562765361,0.7730513498357766,0.7762156532884723,0.7434110390130577,0.7629175678923336,0.7777777777777778,0.7802211006969478,0.6614996395097332,0.6682287911559721,0.6772009933509573,0.6857325963310101,0.6941039814147241,0.7840663302090843,0.7922374429223744,0.5644476488023712,0.7271489225346471,0.7817431707121686,0.7854682368020508,0.627172955219098,0.5148867450137498
952,0.6880958103020107,0.7320756228470721,0.7482576303773132,0.7626772410478251,0.5446607386045021,0.5650885203877273,0.5632460145798286,0.5681727148922535,0.7659216534486902,0.7872706881358648,0.7927581510854762,0.7935191860930866,0.7110069694784907,0.7242650004005448,0.7337579107586317,0.7386045021228871,0.7432908755908035,0.7683249218937755,0.7791796843707443,0.7825843146679484,0.7539854201714331,0.7705279179684371,0.7840262757349996,0.7867900344468477,0.6678683008892093,0.6736361451574141,0.6835696547304334,0.6911399503324521,0.699831771208844,0.7908755908034928,0.8018905711768004,0.5709364736041016,0.7372025955299207,0.7923576063446287,0.792798205559561,0.6378274453256428,0.5220567527846975
953,0.6965873588079788,0.7400064087158535,0.7557478170311623,0.7693663382199791,0.5518304894656734,0.5710966915004406,0.5695746214852199,0.5735800688936954,0.77577505407354,0.7919971160778659,0.8016902988063767,0.801810462228631,0.7110069694784907,0.739285428182328,0.7337579107586317,0.7386045021228871,0.7521028598894497,0.7767363614515741,0.7866698710245934,0.7925979331891372,0.7596331010173837,0.7787390851558119,0.7912761355443403,0.7937595129375952,0.6759593046543299,0.6795241528478732,0.6900985340062485,0.6965473043338941,0.7052791796843707,0.7986061043018505,0.8082592325562765,0.5763438276055436,0.741728751101498,0.8006088280060882,0.7986061043018505,0.6478410638468317,0.5293266058360555
954,0.705239125210286,0.7472963229992791,0.7625170231514861,0.7767764159256589,0.5579988784747256,0.5765040455018826,0.5751822478570856,0.579387967635985,0.7843066570535929,0.7970840342866298,0.8058159096371065,0.8097412480974124,0.7255867980453417,0.739285428182328,0.7572298325722984,0.7386045021228871,0.7606344628695025,0.7866298165505087,0.7969238163902908,0.8005287190579188,0.768405030841945,0.7855884002243051,0.7990867579908676,0.8020908435472243,0.6853721060642474,0.6853721060642474,0.6964271409116398,0.7036369462468958,0.7108467515821517,0.8051349835776657,0.8141872947208203,0.5815909637106464,0.7514219338300088,0.8058960185852759,0.8076584154450052,0.6575342465753424,0.5366976945540476
955,0.7124889850196267,0.7532644396379076,0.7705679724425218,0.7849875831130337,0.5646078666987102,0.5838340142593927,0.5816310181847313,0.5852759753264439,0.7936393495153409,0.8072178162300729,0.8140270768244813,0.8161900184250581,0.7255867980453417,0.7534647120083313,0.7572298325722984,0.7674036689898261,0.7686854121605383,0.7935992950412561,0.8047744933109028,0.8086197228230393,0.7767764159256589,0.7933990226708323,0.8058960185852759,0.8081791236081071,0.6927020748217576,0.6917808219178082,0.7019947128094208,0.7084034286629817,0.7169350316430345,0.8126251702315148,0.8221981895377714,0.5869582632380037,0.7597933189137227,0.8127853881278538,0.8149483297284307,0.6673876472001923,0.5441714286865887
956,0.7195385724585436,0.760874789714011,0.7782984859408796,0.7945606024192903,0.5728590883601699,0.5906833293278859,0.5876792437715292,0.5916045822318353,0.8016902988063767,0.8162300728991428,0.8211167187374829,0.8232796603380598,0.7392453737082432,0.7534647120083313,0.7768965793479131,0.7674036689898261,0.7779379956741168,0.80197068012497,0.8111431546903789,0.8154690378915325,0.7850676920612032,0.800328446687495,0.8120243531202436,0.8160698550028038,0.7001121525274373,0.6979892654009453,0.7078026115517103,0.715052471361051,0.7220620043258832,0.8202755747817031,0.828967395658095,0.5933669790915646,0.7644396379075543,0.8201954658335336,0.8221981895377714,0.6785227909957542,0.5517492376129128
957,0.7275494672754946,0.7670031242489787,0.784947528638949,0.8012897540655292,0.5792678042137307,0.596411119122006,0.5939677962028359,0.5988143875670913,0.8096210846751583,0.8202355203076184,0.8280060882800608,0.8326123527998077,0.7535448209565009,0.7677241047825042,0.7768965793479131,0.7879115597212208,0.7874309060322038,0.8099415204678363,0.8220780261155171,0.8243210766642634,0.7942001121525274,0.809981574941921,0.8200352479371946,0.8228791155972122,0.7092445726187615,0.7030361291356244,0.7117680044861011,0.7216214051109509,0.7275895217495795,0.8284867419690779,0.8378594889049107,0.5989345509893456,0.7722903148281663,0.8291676680285188,0.8311303372586718,0.6908195145397741,0.5594325706169377
958,0.7339181286549707,0.7751341824881839,0.7918769526556116,0.8095409757269887,0.5859168469118,0.6028999439237362,0.6013778739085156,0.6052631578947368,0.8213169911079068,0.8287671232876712,0.838139870223504,0.8414243370984539,0.7535448209565009,0.7677241047825042,0.7768965793479131,0.7879115597212208,0.7950813105823921,0.8166706721140752,0.830930064888248,0.8318913722662822,0.8018505167027157,0.817672033966194,0.827164944324281,0.8316109909476889,0.7166145958503565,0.7080028839221341,0.7169750861171192,0.7280301209645117,0.7334775294400384,0.8350556757189778,0.8448690218697429,0.6050628855243131,0.7809020267563886,0.836497636786029,0.8393815589201313,0.7021949851798446,0.5672228971644537
959,0.7418489145237523,0.7822238244011857,0.8002883922134102,0.8165505086918209,0.593286870143395,0.6101097492589922,0.608347352399263,0.6110710566370263,0.8285668509172475,0.836497636786029,0.8439077144917088,0.8497156132339982,0.7657213810782665,0.7820235520307618,0.7956020187454939,0.80441400304414,0.8046142754145638,0.8254025474645518,0.838460306016182,0.8385003604902668,0.8094208123047344,0.8264039093166706,0.8361772009933509,0.8383401425939278,0.7247055996154771,0.7140110550348474,0.7223023311703918,0.7347592726107506,0.7408475526716334,0.8435472242249459,0.8511575743010494,0.6112312745333653,0.7883121044620685,0.8437474965953697,0.8466314187294721,0.7125690939677962,0.5751217071841613
960,0.7503805175038052,0.7894736842105263,0.8088199951934631,0.8239205319234159,0.6017383641752784,0.6177601538091805,0.616518465112553,0.6169590643274854,0.8386205239125211,0.8464311463590483,0.8526796443162701,0.8563646559320676,0.7783385404149643,0.7942001121525274,0.7956020187454939,0.80441400304414,0.8124248978610911,0.832892734118401,0.8477128895297604,0.8479932708483537,0.8199951934631098,0.8339341504446046,0.8436273331731154,0.8455499479291837,0.7329968757510213,0.7194985179844589,0.7275895217495795,0.7414483697829047,0.7470159416806857,0.8523191540495073,0.8600096130737803,0.6179604261796042,0.7955619642714091,0.852359208523592,0.8540014419610671,0.7231835296002563,0.5831305113526218
961,0.7577905952094849,0.7984458864055115,0.8171513258030922,0.8322919170071297,0.609829367940399,0.6246895778258431,0.6228871264920292,0.6234478891292158,0.8467115276776416,0.8519987182568293,0.8628935352078827,0.8634542978450693,0.7783385404149643,0.7942001121525274,0.8123047344388368,0.8187134502923976,0.8223984619081951,0.8420251542097252,0.8544019867019146,0.8560442201393895,0.8297284306657053,0.8431867339581831,0.8509573019306257,0.85352078827205,0.7416486421533285,0.7254265801490026,0.7339982376031403,0.7473363774733638,0.7521829688376191,0.8608107025554754,0.8656572939197308,0.6232476167587919,0.8028919330289194,0.860730593607306,0.8604502122887127,0.7331971481214452,0.5912508413831881
962,0.7657614355523512,0.8074581430745814,0.8260033645758231,0.8404630297204198,0.6171192822238244,0.6308980213089802,0.6301770407754547,0.6308579668348955,0.8545622045982536,0.860049667547865,0.8702635584394777,0.8719859008251222,0.7906352639589842,0.8068973804373949,0.8123047344388368,0.8187134502923976,0.8320916446367059,0.8505968116638628,0.8624529359929504,0.8639349515340864,0.8376992710085717,0.8526796443162701,0.8586477609548987,0.8616117920371705,0.7510213890891613,0.7313946967876311,0.7413682608347353,0.7539854201714331,0.7589521749579428,0.868901706320596,0.8732676439958343,0.6287751341824882,0.8136265320836338,0.86741969077946,0.8669790915645278,0.7438115837539053,0.5994842503189408
963,0.7739325482656413,0.8152687655211087,0.8344949130817912,0.8478330529520147,0.6245694144035889,0.636986301369863,0.6366258111031002,0.6394696787631179,0.8623327725706962,0.8705038852839863,0.8789954337899544,0.8797164143234799,0.801810462228631,0.8197148121445166,0.8262036369462469,0.8312905551550108,0.8403028118240807,0.8593687414884242,0.8706240487062404,0.8707442121284947,0.847632780581591,0.8606905391332211,0.8671793639349515,0.8697829047504606,0.7597532644396379,0.7384442842265481,0.7480974124809742,0.7603140270768245,0.7644396379075543,0.8763518385003605,0.8811183209164464,0.6349034687174557,0.8203156292557878,0.8755908034927501,0.874789714011055,0.7543058559641111,0.6078323128297224
964,0.7810221901786429,0.8234398782343988,0.8413442281502844,0.8546823680205079,0.6317792197388449,0.6436753985420172,0.6437154530161019,0.6474805735800689,0.8717055195065289,0.8780341264119202,0.886245293599295,0.8868861651846511,0.801810462228631,0.8197148121445166,0.8389009052311143,0.8435872786990307,0.8499559400785067,0.8661780020828327,0.8791957061603781,0.8780341264119202,0.8578466714732036,0.8679403989425619,0.8767523832412081,0.8772730914043099,0.769726828486742,0.7432908755908035,0.7556276536089082,0.7666426339822158,0.7707281903388609,0.8851237683249219,0.890491067852279,0.6428743090603221,0.8290074501321798,0.8829608267243451,0.882800608828006,0.7663221981895377,0.6162966255132942
965,0.7897941200032044,0.8316910998958583,0.8491548505968116,0.8623728270447809,0.6397901145557959,0.6508852038772731,0.6512456941440359,0.6548505968116639,0.8772730914043099,0.8838420251542097,0.8950572778979412,0.8954578226387887,0.8130257149723624,0.8320115356885364,0.8389009052311143,0.8538812785388128,0.8588480333253224,0.8743491147961228,0.8864055114956341,0.8864856204438035,0.8665785468236802,0.87643194744853,0.8835616438356164,0.8846030601618201,0.7790194664744052,0.7491388288071777,0.7624769686774012,0.7724905871985901,0.776255707762557,0.8913722662821437,0.8967395658095009,0.6515260754626292,0.8373788352158936,0.89117199391172,0.8918529199711608,0.7770567972442521,0.6248788072006888
966,0.7975646879756468,0.8387807418088601,0.8580068893695426,0.8709044300248338,0.6469999198910519,0.6578146278939357,0.6584554994792918,0.6625010013618521,0.887727309140431,0.8922935191860931,0.9010654490106544,0.9029079548185532,0.8237603140270768,0.8441079868621325,0.8498357766562525,0.8621725546743572,0.866939037090443,0.8822799006649042,0.8945365697348394,0.8944965152607546,0.8749098774333093,0.8848033325322439,0.8904510133781943,0.8927341184010253,0.7884723223584075,0.7552271088680605,0.7694464471681487,0.7786990306817272,0.7820636065048466,0.898702235039654,0.9043499158856044,0.6578947368421053,0.8457101658255227,0.9011055034847393,0.8993030521509252,0.7898742289513738,0.6335804992658254
967,0.8056556917407675,0.8465513097813026,0.8650965312825443,0.8790755427381238,0.6536489625891212,0.6660257950813105,0.6644636705920052,0.6704317872306337,0.8966995113354161,0.9017063205960105,0.9076744372346391,0.9099575422574702,0.8332932788592485,0.8552831851317793,0.8594488504365938,0.8709845389730033,0.8753504766482416,0.8906913402227029,0.9020668108627734,0.9024273011295362,0.8822398461908195,0.8928943362973644,0.8977809821357046,0.9010654490106544,0.7980853961387487,0.7609148441880959,0.7765761435552351,0.7855082912761355,0.7886325402547465,0.9069134022270288,0.9128414643915725,0.665304814547785,0.8543218777537451,0.9084354722422494,0.9060722582712489,0.8021709524953937,0.642403365939419
968,0.8151085476247697,0.8555235119762877,0.8734278618921734,0.885924857806617,0.6625010013618521,0.6739565809500921,0.6725947288312104,0.6766802851878555,0.9038292077225026,0.910958904109589,0.9156853320515902,0.918649363133862,0.8430665705359288,0.8552831851317793,0.8685011615797484,0.8783545622045983,0.883801970680125,0.899022670832332,0.9083954177681647,0.9117599935912841,0.8899303052150925,0.9004646318993832,0.905231114315469,0.908515581190419,0.806376672274293,0.7678843226788432,0.7843867660017624,0.7912761355443403,0.7958022911159176,0.9151245694144036,0.9204117599935913,0.6729151646238885,0.8618120644075943,0.9155251141552512,0.9126411920211488,0.8127052791796844,0.6513490946272796
969,0.8233597692862292,0.8624529359929504,0.8815989746054634,0.89361531683089,0.670712168549227,0.6817271489225346,0.6800448610109749,0.6844107986862132,0.9104381959464872,0.9190098534006248,0.9223343747496595,0.9245774252984058,0.8525995353681006,0.8661379476087478,0.876271729552191,0.884122406472803,0.893455098934551,0.9079948730273172,0.9153648962589122,0.9171272931186414,0.8983417447728911,0.9085956901385884,0.9127213009693182,0.916045822318353,0.815549146839702,0.7785388127853882,0.7912761355443403,0.7987663221981895,0.8030120964511736,0.9230954097572699,0.9259392774172875,0.6796443162701273,0.8695826323800369,0.9212929584234559,0.9198509973564047,0.8239605863975006,0.6604193962330305
970,0.8312505006809261,0.8718657374028679,0.8890491067852279,0.8994232155731795,0.6797644796923816,0.6892173355763839,0.688376191620604,0.6911800048065369,0.9186894176079468,0.9252984058319315,0.929143635344068,0.93126652247056,0.8619322278298486,0.8764720019226148,0.8907714491708724,0.8946166786830089,0.9008651766402307,0.9152847873107426,0.9213730673716254,0.9239365537130497,0.9057918769526556,0.9169270207482175,0.9192501802451334,0.9220539934310662,0.8256829287831451,0.7883121044620685,0.7993270848353761,0.806056236481615,0.8093407033565649,0.929784506929424,0.9331891372266282,0.6871745573980613,0.8771529279820556,0.9271008571657454,0.9273411840102539,0.8354962749339101,0.6696160054853215
971,0.8411439557798606,0.8789153248417848,0.8982616358247216,0.9069935111751982,0.6881759192501803,0.6982295922454538,0.697708884082352,0.6982295922454538,0.9262196587358807,0.9321076664263398,0.9354321877753745,0.9375951293759512,0.8706641031803253,0.883962188576464,0.8968997837058399,0.9047104061523672,0.9084354722422494,0.9228951373868461,0.9281823279660338,0.9301449971961868,0.9136024993991829,0.9233757910758632,0.926019386365457,0.9298245614035088,0.8339341504446046,0.7981254506128335,0.8056957462148522,0.8124248978610911,0.815388928943363,0.9372346391091885,0.9396779620283585,0.6944644716814868,0.8848033325322439,0.9335095730193063,0.9350316430345269,0.8453096210846751,0.6789406812696112
972,0.8500360490266763,0.8861251301770408,0.9061924216935031,0.9151245694144036,0.6974685572378435,0.7055996154770487,0.7076423936553713,0.7069614675959305,0.9338300088119843,0.938956981494833,0.9418409036289354,0.9444444444444444,0.8801169590643275,0.8995433789954338,0.9069935111751982,0.9096371064647921,0.9171673475927261,0.9293439077144917,0.9343106625010014,0.935512296723544,0.9222542658014901,0.9313065769446447,0.9333093006488825,0.9362733317311543,0.8441079868621325,0.807378034126412,0.8135464231354642,0.8195145397740927,0.821437154530161,0.943042537851478,0.9451253705038852,0.7019947128094208,0.891332211808059,0.9398782343987824,0.9402787791396299,0.8579668348954578,0.6883952069645496
973,0.8582071617399664,0.8936954257790595,0.9132820636065049,0.9217335576383882,0.7048786349435232,0.7139309460866778,0.7151325803092206,0.7154930705759833,0.9409997596731555,0.9454858607706481,0.9496114716013778,0.9503324521349035,0.8949771689497716,0.9059120403749099,0.9154049507329969,0.9171673475927261,0.9231354642313546,0.9365937675238324,0.9398381799246975,0.9416806857325963,0.9292637987663221,0.9378354562204598,0.9396779620283585,0.9418409036289354,0.8540414964351518,0.8173916526476007,0.8197548666186013,0.8263238003685012,0.8284867419690779,0.9496515260754627,0.9512537050388529,0.7100056076263719,0.8996234879436033,0.9452054794520548,0.9457662420892413,0.8690218697428502,0.6979813907830652
974,0.868581270527918,0.9017463750700954,0.9215733397420491,0.929143635344068,0.7134903468717456,0.7219818953777137,0.7251862533044942,0.7228630938075783,0.9473684210526315,0.9517744132019547,0.9548986621805655,0.9561804053512777,0.9026676279740447,0.9122807017543859,0.9194504526155571,0.9275815108547625,0.9299447248257631,0.9434430825923256,0.9458864055114956,0.9468477128895297,0.9359528959384763,0.9444043899703597,0.9461667868300889,0.9468477128895297,0.8658175118160698,0.8276455980132981,0.82732516222062,0.832251862533045,0.8344548586077065,0.9559801329808539,0.9567411679884643,0.7190979732436114,0.9081951453977409,0.9520948489946327,0.9514539774092766,0.880517503805175,0.707701066118189
975,0.8787951614195305,0.9093567251461988,0.9306256508852039,0.935512296723544,0.7226628214371545,0.7308339341504446,0.7336778018104623,0.731915404950733,0.9542978450692943,0.958583673796363,0.95990547144116,0.9622686854121605,0.9087559080349275,0.923576063446287,0.9301049427221021,0.9323479932708484,0.9377553472722903,0.9494111992309541,0.9526956661059041,0.9534967555875992,0.9427221020587999,0.9504125610830729,0.9511335416165986,0.9542978450692943,0.8760314027076824,0.8380597612753344,0.8346551309781303,0.8383401425939278,0.8411039013057758,0.9605863975006008,0.9621485219899063,0.7289914283425458,0.9170872386445565,0.9571417127293118,0.9567011135143796,0.8928943362973644,0.7175560918936922
976,0.8869662741328206,0.9158455499479292,0.93699431226468,0.9428022110069695,0.7324361131138348,0.7396459184490908,0.7416085876792438,0.7387647200192261,0.9601057438115838,0.9633902106865336,0.9649122807017544,0.966113914924297,0.9196507249859809,0.9285027637587119,0.9359528959384763,0.941079868621325,0.9450853160298005,0.9550989345509894,0.9577024753664984,0.9593447088039734,0.9497716894977168,0.9561002964031082,0.9568212769366338,0.9594248177521429,0.8860450212288713,0.8483938155892013,0.8410237923576064,0.8443883681807258,0.8481935432187775,0.9658735880797885,0.9667948409837379,0.7386846110710567,0.9250580789874229,0.9627092846270928,0.9619081951453977,0.9047104061523672,0.7275483529196233
977,0.8957782584314667,0.9226548105423376,0.9432828646959865,0.9509332692461748,0.7412080429383963,0.7490587198590083,0.7515420972522631,0.7480173035328046,0.9667547865096531,0.9682368020507891,0.9700392533846031,0.9715613233998237,0.9291836898181527,0.9367940398942561,0.9440438997035969,0.9480493471120724,0.951894576624209,0.961707922774974,0.9629095569975166,0.9649523351758391,0.956781222462549,0.9611071056637026,0.9631098293679404,0.9649923896499238,0.8942161339421614,0.8588480333253224,0.8483137066410318,0.8500360490266763,0.8541216053833213,0.971681486822078,0.971521268925739,0.7475767043178723,0.9332692461747977,0.9672354401986701,0.967115276776416,0.914403588880878,0.7376797602527732
978,0.9046703516782825,0.9317071216854923,0.9508131058239205,0.9573019306256508,0.7507009532964832,0.758271248898502,0.7617960426179604,0.7579107586317392,0.9719218136665866,0.9730833934150445,0.9750861171192822,0.9763278058159096,0.9370744212128495,0.9470079307858688,0.9506528879275815,0.9540975726988704,0.9578226387887527,0.9657133701834495,0.9679564207321958,0.9700793078586878,0.9637507009532965,0.9659136425538732,0.9691981094288232,0.9701193623327725,0.9030681727148923,0.8692621965873588,0.8554434030281183,0.8565649283024914,0.8616117920371705,0.9768084595049267,0.9755667708082992,0.7557878715052472,0.941240086517664,0.9717615957702476,0.9716013778739085,0.9244973163502364,0.7479522515621814
979,0.9136425538732676,0.9387166546503244,0.9563806777217015,0.9645117359609068,0.7612352799807739,0.7679243771529279,0.769566610590403,0.7668028518785548,0.9763678602899943,0.9778899303052151,0.979692381639029,0.9801329808539614,0.9439637907554274,0.9528158295281582,0.9581831290555155,0.9607065609228551,0.9655130978130257,0.9706400704958744,0.9731635023632139,0.9747256268525194,0.969879035488264,0.9716013778739085,0.9738444284226548,0.975286389489706,0.912601137547064,0.8804373948570056,0.8616919009853401,0.8627733717856284,0.8673395818312906,0.981174397180165,0.9801329808539614,0.7641993110630457,0.9480493471120724,0.9757670431787231,0.9765280781863334,0.9335896819674757,0.7583677914997191
980,0.9226147560682528,0.9458062965633262,0.9631498838420252,0.9705599615477049,0.7698469919089962,0.777257069614676,0.7791396298966594,0.7753745093326925,0.9805335255948089,0.9820956500841144,0.9828566850917247,0.9836177200993351,0.9532163742690059,0.9629896659456861,0.9631899383161099,0.9661539693983818,0.9704397981254506,0.9757269887046383,0.979051510053673,0.9796523271649443,0.9750060081711127,0.9765280781863334,0.9785308018905712,0.9798525995353681,0.9217335576383882,0.8916927020748218,0.8672194184090363,0.8691420331651045,0.8745093326924618,0.9848994632700473,0.9835776656252503,0.7735720579988785,0.954658335336057,0.9805735800688937,0.9803733076984699,0.9436433549627493,0.7689283720758305
981,0.9320275574781703,0.9531763197949211,0.9703997436513658,0.9758471521268925,0.7801009372746935,0.7877513418248818,0.7892333573660177,0.7852279099575422,0.9842185372106064,0.9853000080108948,0.9860610430185052,0.9870223503965393,0.9592645998558039,0.9663141872947208,0.9701594168068574,0.9708803973403829,0.9761675879195706,0.9802130898021308,0.9833773932548265,0.9833773932548265,0.9792918368981816,0.9808539613874869,0.9830970119362332,0.9835776656252503,0.9305455419370343,0.9022270287591124,0.8723063366178002,0.8767924377152928,0.8815589201313787,0.9883441480413362,0.987222622766963,0.7843467115276777,0.9614675959304654,0.9848994632700473,0.9850596811663863,0.9514539774092766,0.7796360130405237
982,0.9401986701914604,0.9594648722262277,0.9754866618601298,0.9806937434911479,0.7901546102699671,0.7978851237683249,0.799166866939037,0.7936794039894256,0.9875831130337258,0.9883842025154209,0.9896258912120484,0.9893054554193703,0.9656332612352799,0.9731234478891292,0.9758070976528078,0.9758070976528078,0.9804133621725547,0.9843387006328607,0.9870223503965393,0.9871825682928783,0.9835376111511656,0.9854602259072338,0.9866618601297765,0.9877032764559801,0.9405591604582232,0.9136425538732676,0.8785147801009373,0.8852439317471762,0.8873267643995835,0.9910678522790995,0.9903068172714892,0.7958423455900024,0.9676760394136025,0.9880237122486581,0.9877433309300648,0.9599855803893295,0.7904927622696419
983,0.9477289113193944,0.9654329888648562,0.9803332532243851,0.9858207161739966,0.7992870303612913,0.8071377072819034,0.8084595049267003,0.8029720419770888,0.9901465993751501,0.9910277978050148,0.9917888328126252,0.9919490507089642,0.9713209965553152,0.9782103660978931,0.9805735800688937,0.97953216374269,0.9847392453737083,0.9875430585596411,0.9900664904269807,0.9900664904269807,0.9873828406633021,0.9889449651526075,0.9905871985900825,0.9901065449010654,0.9477289113193944,0.9252583513578466,0.8866858928142274,0.8921733557638388,0.8942161339421614,0.9933109028278458,0.9927501401906593,0.8062565088520388,0.9728030120964511,0.9904670351678282,0.9904670351678282,0.9687575102138909,0.8015006961565413
984,0.9558599695585996,0.9707201794440439,0.9849795722182167,0.9897861091083874,0.8106625010013618,0.8163502363213971,0.8192341584554995,0.8138268044540575,0.9923495954498117,0.9935111751982696,0.9943122646799647,0.9942321557317952,0.977569494512537,0.9815749419210126,0.984619081951454,0.9834575022029961,0.9873427861892173,0.990346871745574,0.992469758872066,0.9928302491388288,0.9895457822638789,0.9919089962348794,0.9928302491388288,0.9928703036129135,0.9565408956180406,0.9347512617159337,0.8982215813506369,0.8994232155731795,0.9002243050548746,0.9950732996875751,0.9951133541616598,0.8176319794921093,0.9776496034607065,0.9926700312424898,0.9931106304574221,0.973644156052231,0.8126619200091946
985,0.9631098293679404,0.9766081871345029,0.988704638308099,0.9933509573019306,0.8215172634783305,0.8269246174797725,0.8297684851397901,0.8242009132420092,0.9946327004726427,0.9953937354802531,0.9959144436433549,0.9955539533765921,0.9814147240246736,0.9860209885444204,0.9882239846190819,0.9868220780261155,0.9900664904269807,0.9929504125610831,0.9946727549467276,0.9943523191540495,0.9925899222943203,0.9941520467836257,0.9947929183689818,0.9946327004726427,0.9645918449090763,0.9441640631258511,0.9112793399022671,0.9059921493230794,0.9072338380197068,0.9964752062805415,0.9963550428582872,0.8288472322358408,0.9821757590322839,0.9951534086357446,0.9953536810061684,0.9794921092686053,0.8239785684528511
986,0.969398381799247,0.9812144516542498,0.9917087238644556,0.9953536810061684,0.8320916446367059,0.8377393254826564,0.8408235199871825,0.834695185452215,0.9961147160137788,0.9969558599695586,0.9969558599695586,0.9971160778658976,0.9852599535368101,0.9886645838340142,0.9911880157013538,0.9905471441159978,0.9932307938796764,0.9949531362653208,0.9960746615396939,0.996395097332372,0.9946327004726427,0.9959144436433549,0.9961547704878635,0.996555315228711,0.9712809420812305,0.9524152847873107,0.9234959544981174,0.9124809741248098,0.9142033165104542,0.9977970039253384,0.997877112873508,0.8393415044460466,0.9863814788111832,0.996875751021389,0.9969558599695586,0.9846591364255387,0.8354528058382871
987,0.9750060081711127,0.9855803893294881,0.9943122646799647,0.9968356965473043,0.8435872786990307,0.848113434270608,0.8509973564047104,0.8460306016182008,0.9972362412881519,0.997877112873508,0.997877112873508,0.9978370583994232,0.9885444204117599,0.9918288872867099,0.9931907394055915,0.9933109028278458,0.9949931907394056,0.996395097332372,0.9971160778658976,0.9973964591844909,0.9963550428582872,0.9968356965473043,0.9974365136585757,0.9975166226067451,0.9779700392533845,0.9612673235600416,0.9343507169750861,0.9190899623487944,0.9205719778899303,0.9986381478811183,0.9984779299847792,0.8501962669230153,0.9893855643675399,0.997877112873508,0.9979171673475927,0.9892654009452856,0.8470868266557402
988,0.9804133621725547,0.9897060001602179,0.9963550428582872,0.9979572218216775,0.8562845469838981,0.8597692862292718,0.8612513017704078,0.8572057998878475,0.9982776576143555,0.9984378755106945,0.9985179844588641,0.9985179844588641,0.9911079067531843,0.9938316109909476,0.9950732996875751,0.9954738444284227,0.9963149883842025,0.9973163502363214,0.9981574941921012,0.9980773852439317,0.9977970039253384,0.9979972762957622,0.9985580389329488,0.9983177120884402,0.9842585916846912,0.9697989265400945,0.9461267323560042,0.9253785147801009,0.927821837699271,0.9990787470960506,0.9987583113033726,0.8591684691180005,0.9931907394055915,0.9983577665625251,0.9984779299847792,0.9929103580869983,0.8588828559546258
989,0.984939517744132,0.9925098133461507,0.9977970039253384,0.9987983657774573,0.8686613794760875,0.8724665545141392,0.8734278618921734,0.8683008892093247,0.9990787470960506,0.9992790194664743,0.9991989105183049,0.9992389649923896,0.9930705759833374,0.9952735720579988,0.996555315228711,0.9968356965473043,0.9974365136585757,0.9982376031402708,0.9987182568292878,0.9987983657774573,0.9987182568292878,0.9988384202515421,0.9988784747256269,0.9989185291997116,0.9889850196266923,0.9779299847792998,0.9573820395738204,0.9322678843226788,0.9352719698790355,0.9995994552591524,0.9992790194664743,0.8702635584394777,0.9950732996875751,0.9988384202515421,0.9989585836737963,0.9951534086357446,0.8708431497690724
990,0.9884643114635905,0.9952735720579988,0.9987182568292878,0.9992790194664743,0.8798766322198189,0.8848033325322439,0.8840422975246335,0.8795962509012256,0.9995193463109829,0.999679564207322,0.9995994552591524,0.999679564207322,0.9943923736281343,0.9965152607546263,0.9975967315549147,0.9977970039253384,0.9983577665625251,0.9988384202515421,0.9991989105183049,0.9992389649923896,0.9991188015701353,0.9992790194664743,0.9993991828887286,0.9992389649923896,0.9922694865016423,0.9844989185291997,0.9665545141392293,0.9386365457021549,0.9422013938956981,0.9997997276295763,0.9997997276295763,0.8822398461908195,0.9967555875991349,0.9993591284146439,0.9993991828887286,0.996555315228711,0.8829699955494082
991,0.9927501401906593,0.9968356965473043,0.9993591284146439,0.9995193463109829,0.8926940639269406,0.8963790755427381,0.8951774413201955,0.8914123207562284,0.999679564207322,0.999839782103661,0.9997196186814067,0.9997596731554914,0.9954738444284227,0.9975166226067451,0.9982376031402708,0.9982376031402708,0.9987583113033726,0.9992790194664743,0.9995994552591524,0.9997997276295763,0.9995994552591524,0.9997997276295763,0.9997997276295763,0.999839782103661,0.9955539533765921,0.990507089641913,0.9754065529119602,0.950572778979412,0.9498517984458864,0.9999198910518304,0.9999599455259153,0.8925739005046863,0.9981574941921012,0.999839782103661,0.9998798365777457,0.997877112873508,0.89526571259964
992,0.9955539533765921,0.9983577665625251,0.9997196186814067,0.999839782103661,0.9070335656492831,0.910638468316911,0.9065929664343507,0.9038692621965874,0.999839782103661,0.9998798365777457,0.9998798365777457,0.9999198910518304,0.9961948249619482,0.9981174397180165,0.9988384202515421,0.9987583113033726,0.9992790194664743,0.9995994552591524,0.9997997276295763,0.9999198910518304,0.9999198910518304,0.9999198910518304,0.9999599455259153,0.9999599455259153,0.9971160778658976,0.9944724825763037,0.9840182648401826,0.9645918449090763,0.9571817672033966,0.9999599455259153,0.9999599455259153,0.9048706240487062,0.9988384202515421,0.9999599455259153,0.9999599455259153,0.9990386926219659,0.9077326525210223
993,0.9974365136585757,0.9991588560442202,0.999839782103661,1.0,0.9174076744372346,0.9234158455499479,0.920131378674998,0.9169670752223024,0.9999599455259153,0.9999599455259153,0.9999599455259153,0.9999599455259153,0.9968356965473043,0.9985980934070335,0.9993190739405592,0.9993190739405592,0.9993991828887286,0.999679564207322,0.9997997276295763,0.9999599455259153,0.9999599455259153,1.0,0.9999599455259153,0.9999599455259153,0.9983577665625251,0.9975967315549147,0.9909877433309301,0.9765280781863334,0.9630697748938556,1.0,0.9999599455259153,0.9169270207482175,0.9993991828887286,0.9999599455259153,0.9999599455259153,0.9996395097332372,0.920373199661823
994,0.9985179844588641,0.9993991828887286,0.9999198910518304,1.0,0.9312264679964752,0.935672514619883,0.9336697909156453,0.9311063045742209,1.0,0.9999599455259153,1.0,1.0,0.9970760233918129,0.9988784747256269,0.9994392373628134,0.9995193463109829,0.9993991828887286,0.9997196186814067,0.9997997276295763,0.9999599455259153,0.9999599455259153,1.0,0.9999599455259153,0.9999599455259153,0.9989185291997116,0.9985580389329488,0.9957542257470159,0.9854201714331491,0.9689978370583994,1.0,1.0,0.9313065769446447,0.9997196186814067,0.9999599455259153,0.9999599455259153,0.9997596731554914,0.9331897715733238
995,0.9993991828887286,0.999839782103661,1.0,1.0,0.9444043899703597,0.948770327645598,0.9475286389489705,0.944844989185292,1.0,1.0,1.0,1.0,0.9972362412881519,0.9988784747256269,0.9994392373628134,0.9995193463109829,0.9994392373628134,0.9997196186814067,0.999839782103661,1.0,1.0,1.0,1.0,1.0,0.9995193463109829,0.9993991828887286,0.9983978210366098,0.9928302491388288,0.9750861171192822,1.0,1.0,0.9436433549627493,0.9999599455259153,1.0,1.0,1.0,0.9461848194721992
996,0.9997596731554914,0.9999599455259153,1.0,1.0,0.958743891692702,0.9618280861972283,0.9614675959304654,0.958904109589041,1.0,1.0,1.0,1.0,0.9972762957622366,0.9989185291997116,0.9994792918368982,0.9995594007850677,0.9994392373628134,0.9997196186814067,0.999839782103661,1.0,1.0,1.0,1.0,1.0,0.9997596731554914,0.9997596731554914,0.9994792918368982,0.99755667708083,0.9814147240246736,1.0,1.0,0.9573820395738204,0.9999599455259153,1.0,1.0,1.0,0.9593608287093147
997,1.0,1.0,1.0,1.0,0.9724825763037731,0.975446607386045,0.9734438836818072,0.9704397981254506,1.0,1.0,1.0,1.0,0.9973163502363214,0.9990386926219659,0.9994792918368982,0.9995594007850677,0.9994392373628134,0.9997196186814067,0.999839782103661,1.0,1.0,1.0,1.0,1.0,0.9999198910518304,0.999839782103661,0.9997997276295763,0.9995193463109829,0.9880237122486581,1.0,1.0,0.9717215412961627,0.9999599455259153,1.0,1.0,1.0,0.9727203192450538
998,1.0,1.0,1.0,1.0,0.9863013698630136,0.9874228951373868,0.9877833854041497,0.9842986461587759,1.0,1.0,1.0,1.0,0.9980773852439317,0.9991989105183049,0.9995193463109829,0.9997596731554914,0.9994392373628134,0.9997196186814067,0.999839782103661,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999198910518304,0.9998798365777457,0.9947128094208123,1.0,1.0,0.9854201714331491,1.0,1.0,1.0,1.0,0.9862658461312831
999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> data/rocs/cifar10_noisy_members_scale_0.1_auc.csv <==
,RMIA,LiRA,Attack-R,random
0,0.655,0.486,0.597,0.5


==> data/rocs/cifar10_noisy_members_scale_0.1_roc.csv <==
,RMIA,LiRA,Attack-R,random
0,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1e-06
1,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.0139254075588142e-06
2,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.0280447320933096e-06
3,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.0423606739764013e-06
4,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.056875971184805e-06
5,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.0715933998226711e-06
6,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.0865157746525372e-06
7,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.1016459496336568e-06
8,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.1169868184678225e-06
9,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.1325413151528126e-06
10,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.148312414543511e-06
11,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.1643031329208755e-06
12,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.1805165285688055e-06
13,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.1969557023590428e-06
14,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.2136237983442417e-06
15,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.2305240043592616e-06
16,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.2476595526308684e-06
17,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.2650337203959037e-06
18,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.2826498305280597e-06
19,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.3005112521734097e-06
20,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.3186214013947485e-06
21,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.3369837418249452e-06
22,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.355601785329369e-06
23,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.3744790926775367e-06
24,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.3936192742241435e-06
25,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.4130259905995336e-06
26,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.4327029534098296e-06
27,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.4526539259467812e-06
28,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.4728827239075016e-06
29,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.4933932161242533e-06
30,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.5141893253043518e-06
31,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.535275028780421e-06
32,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.556654359271062e-06
33,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.5783314056521166e-06
34,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.6003103137387017e-06
35,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.622595287078087e-06
36,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.6451905877536607e-06
37,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.6681005372000591e-06
38,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.691329517029647e-06
39,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.7148819698705409e-06
40,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.7387624002162504e-06
41,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.762975375287204e-06
42,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.7875255259042354e-06
43,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.8124175473742357e-06
44,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.8376562003881725e-06
45,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.8632463119315598e-06
46,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.8891927762076644e-06
47,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.915500555573528e-06
48,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.9421746814890245e-06
49,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.9692202554791733e-06
50,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.9966424501097934e-06
51,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.0244465099768015e-06
52,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.052637752709252e-06
53,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.081221569986337e-06
54,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.1102034285685966e-06
55,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.1395888713434217e-06
56,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.1693835183851824e-06
57,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.1995930680300747e-06
58,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.230223297965936e-06
59,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.2612800663372794e-06
60,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.2927693128656486e-06
61,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.3246970599856503e-06
62,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.3570694139967276e-06
63,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.389892566231048e-06
64,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.4231727942376005e-06
65,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.45691646298279e-06
66,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.491130026067791e-06
67,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.5258200269627847e-06
68,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.5609931002584565e-06
69,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.5966559729348724e-06
70,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.6328154656480197e-06
71,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.669478494034323e-06
72,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.7066520700332416e-06
73,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.744343303228363e-06
74,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.782559402207126e-06
75,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.821307675939471e-06
76,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.860595535175745e-06
77,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.9004304938639916e-06
78,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.9408201705870607e-06
79,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.9817722900196732e-06
80,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.0232946844057763e-06
81,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.0653952950565296e-06
82,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.108082173869064e-06
83,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.151363484866476e-06
84,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.1952475057592136e-06
85,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.2397426295281954e-06
86,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.2848573660300466e-06
87,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.3306003436245885e-06
88,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.376980310825088e-06
89,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.4240061379714255e-06
90,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.471686818926559e-06
91,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.5200314727966823e-06
92,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.5690493456752295e-06
93,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.6187498124112765e-06
94,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.6691423784024943e-06
95,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.720236681413066e-06
96,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.7720424934170015e-06
97,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.824569722466999e-06
98,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.877828414589453e-06
99,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.93182875570577e-06
100,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.986581073580438e-06
101,0.005690698513204825,0.0002003767082114375,0.00977838336071815,4.04209583979631e-06
102,0.005690698513204825,0.0002003767082114375,0.00977838336071815,4.098383671757261e-06
103,0.005690698513204825,0.0002003767082114375,0.00977838336071815,4.155455334718879e-06
104,0.005690698513204825,0.0002003767082114375,0.00977838336071815,4.213321743847289e-06
105,0.005690698513204825,0.0002003767082114375,0.00977838336071815,4.271993966306777e-06
106,0.005690698513204825,0.0002003767082114375,0.00977838336071815,4.331483223376403e-06
107,0.005690698513204825,0.0002003767082114375,0.00977838336071815,4.391800892596085e-06
108,0.005690698513204825,0.0002003767082114375,0.00977838336071815,4.452958509942659e-06
109,0.005690698513204825,0.0002003767082114375,0.00977838336071815,4.514967772036102e-06
110,0.005690698513204825,0.0002003767082114375,0.00977838336071815,4.577840538376616e-06
111,0.005690698513204825,0.0002003767082114375,0.00977838336071815,4.641588833612782e-06
112,0.005690698513204825,0.0002003767082114375,0.00977838336071815,4.706224849841281e-06
113,0.005690698513204825,0.0002003767082114375,0.00977838336071815,4.7717609489387505e-06
114,0.005690698513204825,0.0002003767082114375,0.00977838336071815,4.838209664925957e-06
115,0.005690698513204825,0.0002003767082114375,0.00977838336071815,4.905583706365045e-06
116,0.005690698513204825,0.0002003767082114375,0.00977838336071815,4.973895958790067e-06
117,0.005690698513204825,0.0002003767082114375,0.00977838336071815,5.0431594871713585e-06
118,0.005690698513204825,0.0002003767082114375,0.00977838336071815,5.113387538414331e-06
119,0.005690698513204825,0.0002003767082114375,0.00977838336071815,5.184593543892913e-06
120,0.005690698513204825,0.0002003767082114375,0.00977838336071815,5.256791122018419e-06
121,0.005690698513204825,0.0002003767082114375,0.00977838336071815,5.329994080844093e-06
122,0.005690698513204825,0.0002003767082114375,0.00977838336071815,5.404216420705915e-06
123,0.005690698513204825,0.0002003767082114375,0.00977838336071815,5.479472336900293e-06
124,0.005690698513204825,0.0002003767082114375,0.00977838336071815,5.5557762223988786e-06
125,0.005690698513204825,0.0002003767082114375,0.00977838336071815,5.633142670601352e-06
126,0.005690698513204825,0.0002003767082114375,0.00977838336071815,5.711586478126435e-06
127,0.005690698513204825,0.0002003767082114375,0.00977838336071815,5.791122647641759e-06
128,0.005690698513204825,0.0002003767082114375,0.00977838336071815,5.871766390733262e-06
129,0.005690698513204825,0.0002003767082114375,0.00977838336071815,5.95353313081437e-06
130,0.005690698513204825,0.0002003767082114375,0.00977838336071815,6.036438506075864e-06
131,0.005690698513204825,0.0002003767082114375,0.00977838336071815,6.120498372476702e-06
132,0.005690698513204825,0.0002003767082114375,0.00977838336071815,6.205728806776501e-06
133,0.005690698513204825,0.0002003767082114375,0.00977838336071815,6.2921461096103505e-06
134,0.005690698513204825,0.0002003767082114375,0.00977838336071815,6.379766808606282e-06
135,0.005690698513204825,0.0002003767082114375,0.00977838336071815,6.46860766154632e-06
136,0.005690698513204825,0.0002003767082114375,0.00977838336071815,6.558685659571435e-06
137,0.005690698513204825,0.0002003767082114375,0.00977838336071815,6.650018030431118e-06
138,0.005690698513204825,0.0002003767082114375,0.00977838336071815,6.742622241778349e-06
139,0.005690698513204825,0.0002003767082114375,0.00977838336071815,6.836516004510238e-06
140,0.005690698513204825,0.0002003767082114375,0.00977838336071815,6.9317172761554005e-06
141,0.005690698513204825,0.0002003767082114375,0.00977838336071815,7.0282442643083526e-06
142,0.005690698513204825,0.0002003767082114375,0.00977838336071815,7.126115430111745e-06
143,0.005690698513204825,0.0002003767082114375,0.00977838336071815,7.2253494917872216e-06
144,0.005690698513204825,0.0002003767082114375,0.00977838336071815,7.32596542821523e-06
145,0.005690698513204825,0.0002003767082114375,0.00977838336071815,7.427982482564911e-06
146,0.005690698513204825,0.0002003767082114375,0.00977838336071815,7.531420165974376e-06
147,0.005690698513204825,0.0002003767082114375,0.00977838336071815,7.636298261282242e-06
148,0.005690698513204825,0.0002003767082114375,0.00977838336071815,7.742636826811277e-06
149,0.005690698513204825,0.0002003767082114375,0.00977838336071815,7.85045620020451e-06
150,0.005690698513204825,0.0002003767082114375,0.00977838336071815,7.959777002314978e-06
151,0.005690698513204825,0.0002003767082114375,0.00977838336071815,8.070620141149506e-06
152,0.005690698513204825,0.0002003767082114375,0.00977838336071815,8.183006815867389e-06
153,0.005690698513204825,0.0002003767082114375,0.00977838336071815,8.296958520834915e-06
154,0.005690698513204825,0.0002003767082114375,0.00977838336071815,8.41249704973612e-06
155,0.005690698513204825,0.0002003767082114375,0.00977838336071815,8.529644499741017e-06
156,0.005690698513204825,0.0002003767082114375,0.00977838336071815,8.648423275731726e-06
157,0.005690698513204825,0.0002003767082114375,0.00977838336071815,8.768856094587425e-06
158,0.005690698513204825,0.0002003767082114375,0.00977838336071815,8.890965989529167e-06
159,0.005690698513204825,0.0002003767082114375,0.00977838336071815,9.014776314524917e-06
160,0.005690698513204825,0.0002003767082114375,0.00977838336071815,9.140310748756223e-06
161,0.005690698513204825,0.0002003767082114375,0.00977838336071815,9.267593301146882e-06
162,0.005690698513204825,0.0002003767082114375,0.00977838336071815,9.39664831495469e-06
163,0.005690698513204825,0.0002003767082114375,0.00977838336071815,9.5275004724273e-06
164,0.005690698513204825,0.0002003767082114375,0.00977838336071815,9.660174799522646e-06
165,0.005690698513204825,0.0002003767082114375,0.00977838336071815,9.794696670695386e-06
166,0.005690698513204825,0.0002003767082114375,0.00977838336071815,9.9310918137498e-06
167,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.0069386314760271e-05
168,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.0209606623060476e-05
169,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.0351779556301762e-05
170,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.0495932305582265e-05
171,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.0642092440647246e-05
172,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.0790287915161837e-05
173,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.0940547072057437e-05
174,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.1092898648952229e-05
175,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.124737178364751e-05
176,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.1403996019700332e-05
177,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.1562801312073755e-05
178,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.1723818032865999e-05
179,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.1887076977119032e-05
180,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.2052609368708412e-05
181,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.2220446866314887e-05
182,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.2390621569479157e-05
183,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.2563166024741215e-05
184,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.2738113231864785e-05
185,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.2915496650148827e-05
186,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.3095350204826676e-05
187,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.327770829355429e-05
188,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.346260579298911e-05
189,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.3650078065460137e-05
190,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.3840160965731302e-05
191,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.4032890847858732e-05
192,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.4228304572143519e-05
193,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.4426439512181588e-05
194,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.4627333562011299e-05
195,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.483102514336103e-05
196,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.5037553212997385e-05
197,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.5246957270175731e-05
198,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.5459277364194785e-05
199,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.567455410205595e-05
200,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.5892828656229765e-05
201,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.6114142772530196e-05
202,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.63385387780986e-05
203,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.656605958949915e-05
204,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.6796748720926532e-05
205,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.7030650292528428e-05
206,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.726780903884356e-05
207,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.7508270317357232e-05
208,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.7752080117176357e-05
209,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.7999285067824762e-05
210,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.8249932448161504e-05
211,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.850407019542302e-05
212,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.8761746914391195e-05
213,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.902301188668946e-05
214,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.9287915080207776e-05
215,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.955650715865947e-05
216,0.005690698513204825,0.0002003767082114375,0.00977838336071815,1.9828839491270713e-05
217,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.010496416260497e-05
218,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.038493398252464e-05
219,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.066880249629082e-05
220,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.0956623994804308e-05
221,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.1248453524988828e-05
222,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.154434690031882e-05
223,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.1844360711494287e-05
224,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.2148552337263595e-05
225,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.245697995539772e-05
226,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.27697025538168e-05
227,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.3086779941871675e-05
228,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.3408272761782944e-05
229,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.373424250023866e-05
230,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.4064751500154215e-05
231,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.43998629725955e-05
232,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.4739641008868115e-05
233,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.508415059277541e-05
234,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.543345761304648e-05
235,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.578762887593798e-05
236,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.614673211801092e-05
237,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.6510836019085362e-05
238,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.6880010215376075e-05
239,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.7254325312810276e-05
240,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.763385290053167e-05
241,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.8018665564591953e-05
242,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.840883690183301e-05
243,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.8804441533962977e-05
244,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.9205555121827452e-05
245,0.005690698513204825,0.0002003767082114375,0.00977838336071815,2.9612254379880316e-05
246,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.0024617090855495e-05
247,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.044272212064306e-05
248,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.0866649433372746e-05
249,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.12964801067075e-05
250,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.173229634734973e-05
251,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.2174181506763714e-05
252,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.262222009711673e-05
253,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.307649780744242e-05
254,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.353710152002929e-05
255,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.400411932703703e-05
256,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.447764054734464e-05
257,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.4957755743632785e-05
258,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.5444556739704355e-05
259,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.5938136638046256e-05
260,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.6438589837635405e-05
261,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.6946012051993025e-05
262,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.7460500327489966e-05
263,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.798215306190736e-05
264,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.8511070023255685e-05
265,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.904735236885556e-05
266,0.005690698513204825,0.0002003767082114375,0.00977838336071815,3.959110266468459e-05
267,0.006652506712619725,0.00144271229912235,0.01170199975954795,4.014242490499326e-05
268,0.006652506712619725,0.00144271229912235,0.01170199975954795,4.070142453219439e-05
269,0.006652506712619725,0.00144271229912235,0.01170199975954795,4.1268208457029516e-05
270,0.006652506712619725,0.00144271229912235,0.01170199975954795,4.1842885079015846e-05
271,0.006652506712619725,0.00144271229912235,0.01170199975954795,4.242556430717777e-05
272,0.006652506712619725,0.00144271229912235,0.01170199975954795,4.301635758106799e-05
273,0.006652506712619725,0.00144271229912235,0.01170199975954795,4.3615377892080056e-05
274,0.006652506712619725,0.00144271229912235,0.01170199975954795,4.4222739805058974e-05
275,0.006652506712619725,0.00144271229912235,0.01170199975954795,4.483855948021191e-05
276,0.006652506712619725,0.00144271229912235,0.01170199975954795,4.5462954695323996e-05
277,0.006652506712619725,0.00144271229912235,0.01170199975954795,4.609604486828439e-05
278,0.006652506712619725,0.00144271229912235,0.01170199975954795,4.673795107992464e-05
279,0.006652506712619725,0.00144271229912235,0.01170199975954795,4.738879609717651e-05
280,0.006652506712619725,0.00144271229912235,0.01170199975954795,4.804870439655134e-05
281,0.006652506712619725,0.00144271229912235,0.01170199975954795,4.8717802187946306e-05
282,0.006652506712619725,0.00144271229912235,0.01170199975954795,4.939621743878326e-05
283,0.006652506712619725,0.00144271229912235,0.01170199975954795,5.008407989848212e-05
284,0.006652506712619725,0.00144271229912235,0.01170199975954795,5.0781521123276707e-05
285,0.006652506712619725,0.00144271229912235,0.01170199975954795,5.148867450137497e-05
286,0.006652506712619725,0.00144271229912235,0.01170199975954795,5.220567527846975e-05
287,0.006652506712619725,0.00144271229912235,0.01170199975954795,5.2932660583605666e-05
288,0.006652506712619725,0.00144271229912235,0.01170199975954795,5.366976945540476e-05
289,0.006652506712619725,0.00144271229912235,0.01170199975954795,5.441714286865887e-05
290,0.006652506712619725,0.00144271229912235,0.01170199975954795,5.517492376129129e-05
291,0.006652506712619725,0.00144271229912235,0.01170199975954795,5.594325706169377e-05
292,0.006652506712619725,0.00144271229912235,0.01170199975954795,5.672228971644549e-05
293,0.006652506712619725,0.00144271229912235,0.01170199975954795,5.751217071841614e-05
294,0.006652506712619725,0.00144271229912235,0.01170199975954795,5.8313051135262185e-05
295,0.006652506712619725,0.00144271229912235,0.01170199975954795,5.912508413831882e-05
296,0.006652506712619725,0.00144271229912235,0.01170199975954795,5.994842503189409e-05
297,0.006652506712619725,0.00144271229912235,0.01170199975954795,6.0783231282972365e-05
298,0.006652506712619725,0.00144271229912235,0.01170199975954795,6.162966255132942e-05
299,0.006652506712619725,0.00144271229912235,0.01170199975954795,6.248788072006888e-05
300,0.006652506712619725,0.00144271229912235,0.01170199975954795,6.335804992658255e-05
301,0.006652506712619725,0.00144271229912235,0.01170199975954795,6.424033659394191e-05
302,0.006652506712619725,0.00144271229912235,0.01170199975954795,6.513490946272809e-05
303,0.006652506712619725,0.00144271229912235,0.01170199975954795,6.604193962330305e-05
304,0.006652506712619725,0.00144271229912235,0.01170199975954795,6.696160054853215e-05
305,0.006652506712619725,0.00144271229912235,0.01170199975954795,6.789406812696113e-05
306,0.006652506712619725,0.00144271229912235,0.01170199975954795,6.883952069645496e-05
307,0.006652506712619725,0.00144271229912235,0.01170199975954795,6.979813907830666e-05
308,0.006652506712619725,0.00144271229912235,0.01170199975954795,7.077010661181889e-05
309,0.006652506712619725,0.00144271229912235,0.01170199975954795,7.17556091893692e-05
310,0.006652506712619725,0.00144271229912235,0.01170199975954795,7.275483529196232e-05
311,0.006652506712619725,0.00144271229912235,0.01170199975954795,7.37679760252773e-05
312,0.006652506712619725,0.00144271229912235,0.01170199975954795,7.479522515621829e-05
313,0.006652506712619725,0.00144271229912235,0.01170199975954795,7.58367791499719e-05
314,0.006652506712619725,0.00144271229912235,0.01170199975954795,7.689283720758305e-05
315,0.006652506712619725,0.00144271229912235,0.01170199975954795,7.796360130405237e-05
316,0.006652506712619725,0.00144271229912235,0.01170199975954795,7.90492762269642e-05
317,0.006652506712619725,0.00144271229912235,0.01170199975954795,8.015006961565413e-05
318,0.007333787520538613,0.0018033903739029375,0.011742075101190238,8.126619200091945e-05
319,0.007333787520538613,0.0018033903739029375,0.011742075101190238,8.23978568452851e-05
320,0.007333787520538613,0.0018033903739029375,0.011742075101190238,8.354528058382871e-05
321,0.007333787520538613,0.0018033903739029375,0.011742075101190238,8.470868266557402e-05
322,0.007333787520538613,0.0018033903739029375,0.011742075101190238,8.588828559546258e-05
323,0.007333787520538613,0.0018033903739029375,0.011742075101190238,8.708431497690725e-05
324,0.007333787520538613,0.0018033903739029375,0.011742075101190238,8.829699955494083e-05
325,0.007333787520538613,0.0018033903739029375,0.011742075101190238,8.952657125996401e-05
326,0.007333787520538613,0.0018033903739029375,0.011742075101190238,9.077326525210224e-05
327,0.007333787520538613,0.0018033903739029375,0.011742075101190238,9.20373199661823e-05
328,0.007333787520538613,0.0018033903739029375,0.011742075101190238,9.331897715733239e-05
329,0.007333787520538613,0.0018033903739029375,0.011742075101190238,9.461848194721992e-05
330,0.007333787520538613,0.0018033903739029375,0.011742075101190238,9.593608287093147e-05
331,0.007333787520538613,0.0018033903739029375,0.011742075101190238,9.727203192450537e-05
332,0.007333787520538613,0.0018033903739029375,0.011742075101190238,9.862658461312831e-05
333,0.007333787520538613,0.0018033903739029375,0.011742075101190238,9.999999999999999e-05
334,0.007333787520538613,0.0018033903739029375,0.011742075101190238,0.00010139254075588153
335,0.007333787520538613,0.0018033903739029375,0.011742075101190238,0.00010280447320933097
336,0.007333787520538613,0.0018033903739029375,0.011742075101190238,0.0001042360673976401
337,0.007333787520538613,0.0018033903739029375,0.011742075101190238,0.00010568759711848039
338,0.007333787520538613,0.0018033903739029375,0.011742075101190238,0.0001071593399822671
339,0.007333787520538613,0.0018033903739029375,0.011742075101190238,0.00010865157746525384
340,0.007333787520538613,0.0018033903739029375,0.011742075101190238,0.0001101645949633657
341,0.007333787520538613,0.0018033903739029375,0.011742075101190238,0.00011169868184678226
342,0.007333787520538613,0.0018033903739029375,0.011742075101190238,0.00011325413151528115
343,0.007333787520538613,0.0018033903739029375,0.011742075101190238,0.00011483124145435111
344,0.007333787520538613,0.0018033903739029375,0.011742075101190238,0.00011643031329208767
345,0.007333787520538613,0.0018033903739029375,0.011742075101190238,0.00011805165285688056
346,0.007333787520538613,0.0018033903739029375,0.011742075101190238,0.00011969557023590428
347,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.00012136237983442405
348,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.00012305240043592616
349,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.00012476595526308696
350,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.00012650337203959038
351,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.000128264983052806
352,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.00013005112521734084
353,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.00013186214013947485
354,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.00013369837418249466
355,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.0001355601785329369
356,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.00013744790926775366
357,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.00013936192742241418
358,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.00014130259905995336
359,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.0001432702953409831
360,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.00014526539259467812
361,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.00014728827239075018
362,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.00014933932161242518
363,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.0001514189325304352
364,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.00015352750287804228
365,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.0001556654359271062
366,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.0001578331405652118
367,0.0075341642287500505,0.0018033903739029375,0.013064561375385725,0.00016003103137387001
368,0.009377629944295276,0.0022442191319681,0.014507273674508075,0.0001622595287078087
369,0.009377629944295276,0.0022442191319681,0.014507273674508075,0.00016451905877536624
370,0.009377629944295276,0.0022442191319681,0.014507273674508075,0.0001668100537200059
371,0.009377629944295276,0.0022442191319681,0.014507273674508075,0.00016913295170296487
372,0.009377629944295276,0.0022442191319681,0.014507273674508075,0.00017148819698705392
373,0.009377629944295276,0.0022442191319681,0.014507273674508075,0.00017387624002162505
374,0.009377629944295276,0.0022442191319681,0.014507273674508075,0.00017629753752872057
375,0.009377629944295276,0.0022442191319681,0.014507273674508075,0.00017875255259042355
376,0.009377629944295276,0.0022442191319681,0.014507273674508075,0.00018124175473742377
377,0.009377629944295276,0.0022442191319681,0.014507273674508075,0.00018376562003881704
378,0.009377629944295276,0.0022442191319681,0.014507273674508075,0.00018632463119315598
379,0.009377629944295276,0.0022442191319681,0.014507273674508075,0.0001889192776207666
380,0.009377629944295276,0.0022442191319681,0.014507273674508075,0.00019155005555735277
381,0.009377629944295276,0.0022442191319681,0.014507273674508075,0.00019421746814890262
382,0.009377629944295276,0.0022442191319681,0.014507273674508075,0.00019692202554791714
383,0.009377629944295276,0.0022442191319681,0.014507273674508075,0.00019966424501097934
384,0.010459664168637037,0.0033262533563098626,0.01554923255720755,0.00020244465099768038
385,0.010459664168637037,0.0033262533563098626,0.01554923255720755,0.00020526377527092522
386,0.010459664168637037,0.0033262533563098626,0.01554923255720755,0.0002081221569986339
387,0.010459664168637037,0.0033262533563098626,0.01554923255720755,0.00021102034285685944
388,0.010459664168637037,0.0033262533563098626,0.01554923255720755,0.00021395888713434213
389,0.010459664168637037,0.0033262533563098626,0.01554923255720755,0.00021693835183851843
390,0.010459664168637037,0.0033262533563098626,0.01554923255720755,0.00021995930680300746
391,0.010459664168637037,0.0033262533563098626,0.01554923255720755,0.00022302232979659386
392,0.010459664168637037,0.0033262533563098626,0.01554923255720755,0.00022612800663372772
393,0.010459664168637037,0.0033262533563098626,0.01554923255720755,0.00022927693128656486
394,0.010459664168637037,0.0033262533563098626,0.01554923255720755,0.00023246970599856477
395,0.010459664168637037,0.0033262533563098626,0.01554923255720755,0.00023570694139967278
396,0.010459664168637037,0.0033262533563098626,0.01554923255720755,0.00023898925662310503
397,0.012423355909109125,0.0034064040395944376,0.016911794173045325,0.00024231727942375982
398,0.012423355909109125,0.0034064040395944376,0.016911794173045325,0.00024569164629827903
399,0.012423355909109125,0.0034064040395944376,0.016911794173045325,0.00024911300260677886
400,0.012423355909109125,0.0034064040395944376,0.016911794173045325,0.0002525820026962785
401,0.012423355909109125,0.0034064040395944376,0.016911794173045325,0.0002560993100258459
402,0.012423355909109125,0.0034064040395944376,0.016911794173045325,0.00025966559729348693
403,0.012423355909109125,0.0034064040395944376,0.016911794173045325,0.00026328154656480196
404,0.012423355909109125,0.0034064040395944376,0.016911794173045325,0.0002669478494034321
405,0.012423355909109125,0.0034064040395944376,0.016911794173045325,0.0002706652070033241
406,0.012423355909109125,0.0034064040395944376,0.016911794173045325,0.0002744343303228365
407,0.012423355909109125,0.0034064040395944376,0.016911794173045325,0.0002782559402207126
408,0.01362561615837775,0.00368693143109045,0.01715224622289905,0.0002821307675939471
409,0.01362561615837775,0.00368693143109045,0.01715224622289905,0.0002860595535175742
410,0.01362561615837775,0.00368693143109045,0.01715224622289905,0.00029004304938639913
411,0.01362561615837775,0.00368693143109045,0.01715224622289905,0.00029408201705870637
412,0.01362561615837775,0.00368693143109045,0.01715224622289905,0.00029817722900196735
413,0.01362561615837775,0.00368693143109045,0.01715224622289905,0.0003023294684405776
414,0.01362561615837775,0.00368693143109045,0.01715224622289905,0.00030653952950565264
415,0.01362561615837775,0.00368693143109045,0.01715224622289905,0.00031080821738690636
416,0.01362561615837775,0.00368693143109045,0.01715224622289905,0.0003151363484866479
417,0.01362561615837775,0.00368693143109045,0.01715224622289905,0.00031952475057592136
418,0.013745842183304612,0.0038071574560173127,0.018073979080671664,0.00032397426295281955
419,0.013745842183304612,0.0038071574560173127,0.018073979080671664,0.00032848573660300434
420,0.013745842183304612,0.0038071574560173127,0.018073979080671664,0.00033306003436245883
421,0.013745842183304612,0.0038071574560173127,0.018073979080671664,0.0003376980310825091
422,0.013745842183304612,0.0038071574560173127,0.018073979080671664,0.00034240061379714254
423,0.013745842183304612,0.0038071574560173127,0.018073979080671664,0.00034716868189265597
424,0.013745842183304612,0.0038071574560173127,0.018073979080671664,0.00035200314727966794
425,0.013745842183304612,0.0038071574560173127,0.018073979080671664,0.000356904934567523
426,0.0137859175249469,0.0038472327976596,0.01811405442231395,0.00036187498124112805
427,0.0137859175249469,0.0038472327976596,0.01811405442231395,0.0003669142378402494
428,0.0137859175249469,0.0038472327976596,0.01811405442231395,0.0003720236681413066
429,0.0137859175249469,0.0038472327976596,0.01811405442231395,0.0003772042493416997
430,0.0137859175249469,0.0038472327976596,0.01811405442231395,0.0003824569722466999
431,0.0137859175249469,0.0038472327976596,0.01811405442231395,0.0003877828414589457
432,0.0137859175249469,0.0038472327976596,0.01811405442231395,0.000393182875570577
433,0.0137859175249469,0.0038472327976596,0.01811405442231395,0.00039865810735804387
434,0.0137859175249469,0.00400753416422875,0.018234280447240812,0.0004042095839796306
435,0.0137859175249469,0.00400753416422875,0.018234280447240812,0.0004098383671757261
436,0.0137859175249469,0.00400753416422875,0.018234280447240812,0.0004155455334718875
437,0.0137859175249469,0.00400753416422875,0.018234280447240812,0.0004213321743847289
438,0.0137859175249469,0.00400753416422875,0.018234280447240812,0.00042719939663067764
439,0.0137859175249469,0.00400753416422875,0.018234280447240812,0.0004331483223376398
440,0.0137859175249469,0.00400753416422875,0.018234280447240812,0.0004391800892596086
441,0.014547349016150363,0.00400753416422875,0.019596842063078587,0.0004452958509942655
442,0.014547349016150363,0.00400753416422875,0.019596842063078587,0.0004514967772036102
443,0.014547349016150363,0.00400753416422875,0.019596842063078587,0.00045778405383766163
444,0.014547349016150363,0.00400753416422875,0.019596842063078587,0.00046415888336127773
445,0.014547349016150363,0.00400753416422875,0.019596842063078587,0.0004706224849841282
446,0.014547349016150363,0.00400753416422875,0.019596842063078587,0.0004771760948938746
447,0.014908027090930951,0.004728890313789925,0.0198773694545746,0.00048382096649259574
448,0.014908027090930951,0.004728890313789925,0.0198773694545746,0.0004905583706365045
449,0.014908027090930951,0.004728890313789925,0.0198773694545746,0.0004973895958790063
450,0.014908027090930951,0.004728890313789925,0.0198773694545746,0.0005043159487171359
451,0.014908027090930951,0.004728890313789925,0.0198773694545746,0.0005113387538414326
452,0.014908027090930951,0.004728890313789925,0.0198773694545746,0.0005184593543892912
453,0.014988177774215525,0.004889191680359075,0.020879252995631786,0.0005256791122018424
454,0.014988177774215525,0.004889191680359075,0.020879252995631786,0.0005329994080844088
455,0.014988177774215525,0.004889191680359075,0.020879252995631786,0.0005404216420705915
456,0.014988177774215525,0.004889191680359075,0.020879252995631786,0.0005479472336900287
457,0.014988177774215525,0.004889191680359075,0.020879252995631786,0.0005555776222398878
458,0.015028253115857813,0.004929267022001363,0.02224181461146956,0.0005633142670601357
459,0.015028253115857813,0.004929267022001363,0.02224181461146956,0.0005711586478126428
460,0.015028253115857813,0.004929267022001363,0.02224181461146956,0.0005791122647641758
461,0.015028253115857813,0.004929267022001363,0.02224181461146956,0.0005871766390733255
462,0.015028253115857813,0.004929267022001363,0.02224181461146956,0.000595353313081437
463,0.015068328457500101,0.0052097944134973755,0.022963170761030736,0.0006036438506075869
464,0.015068328457500101,0.0052097944134973755,0.022963170761030736,0.0006120498372476697
465,0.015068328457500101,0.0052097944134973755,0.022963170761030736,0.0006205728806776501
466,0.015068328457500101,0.0052097944134973755,0.022963170761030736,0.0006292146109610344
467,0.015068328457500101,0.0052097944134973755,0.022963170761030736,0.0006379766808606282
468,0.015990061315272714,0.006011301246343125,0.022963170761030736,0.0006468607661546328
469,0.015990061315272714,0.006011301246343125,0.022963170761030736,0.0006558685659571428
470,0.015990061315272714,0.006011301246343125,0.022963170761030736,0.0006650018030431117
471,0.015990061315272714,0.006011301246343125,0.022963170761030736,0.0006742622241778342
472,0.016230513365126438,0.0067326573959043,0.023363924177453612,0.0006836516004510238
473,0.016230513365126438,0.0067326573959043,0.023363924177453612,0.0006931717276155408
474,0.016230513365126438,0.0067326573959043,0.023363924177453612,0.0007028244264308346
475,0.016230513365126438,0.0067326573959043,0.023363924177453612,0.0007126115430111746
476,0.016591191439907026,0.006933034104115738,0.023363924177453612,0.0007225349491787215
477,0.016591191439907026,0.006933034104115738,0.023363924177453612,0.000732596542821523
478,0.016591191439907026,0.006933034104115738,0.023363924177453612,0.0007427982482564919
479,0.016591191439907026,0.006933034104115738,0.023363924177453612,0.0007531420165974368
480,0.01775337634753336,0.007133410812327175,0.02356430088566505,0.0007636298261282241
481,0.01775337634753336,0.007133410812327175,0.02356430088566505,0.000774263682681127
482,0.01775337634753336,0.007133410812327175,0.02356430088566505,0.0007850456200204508
483,0.01775337634753336,0.007133410812327175,0.02356430088566505,0.0007959777002314986
484,0.018033903739029376,0.00721356149561175,0.02420550635194165,0.0008070620141149499
485,0.018033903739029376,0.00721356149561175,0.02420550635194165,0.000818300681586739
486,0.018033903739029376,0.00721356149561175,0.02420550635194165,0.0008296958520834907
487,0.018033903739029376,0.00721356149561175,0.02420550635194165,0.0008412497049736118
488,0.018194205105598524,0.0074540135454654755,0.02420550635194165,0.0008529644499741025
489,0.018194205105598524,0.0074540135454654755,0.02420550635194165,0.0008648423275731717
490,0.018194205105598524,0.0074540135454654755,0.02420550635194165,0.0008768856094587427
491,0.018354506472167676,0.0074540135454654755,0.0243658077185108,0.0008890965989529158
492,0.018354506472167676,0.0074540135454654755,0.0243658077185108,0.0009014776314524918
493,0.018354506472167676,0.0074540135454654755,0.0243658077185108,0.0009140310748756232
494,0.0185949585220214,0.009016951869514688,0.02456618442672224,0.0009267593301146883
495,0.0185949585220214,0.009016951869514688,0.02456618442672224,0.0009396648314954692
496,0.0185949585220214,0.009016951869514688,0.02456618442672224,0.0009527500472427291
497,0.018875485913517412,0.009537931310864426,0.02456618442672224,0.0009660174799522646
498,0.018875485913517412,0.009537931310864426,0.02456618442672224,0.0009794696670695395
499,0.018875485913517412,0.009537931310864426,0.02456618442672224,0.00099310918137498
500,0.02007774616278604,0.009537931310864426,0.024966937843145114,0.001006938631476027
501,0.02007774616278604,0.009537931310864426,0.024966937843145114,0.0010209606623060464
502,0.02007774616278604,0.009537931310864426,0.024966937843145114,0.001035177955630176
503,0.020117821504428327,0.009738308019075862,0.024966937843145114,0.0010495932305582276
504,0.020117821504428327,0.009738308019075862,0.024966937843145114,0.0010642092440647246
505,0.020117821504428327,0.009738308019075862,0.024966937843145114,0.0010790287915161836
506,0.020318198212639763,0.0099386847272873,0.025688293992706286,0.0010940547072057424
507,0.020318198212639763,0.0099386847272873,0.025688293992706286,0.0011092898648952228
508,0.02039834889592434,0.010018835410571875,0.026169198092413738,0.0011247371783647518
509,0.02039834889592434,0.010018835410571875,0.026169198092413738,0.001140399601970033
510,0.02039834889592434,0.010018835410571875,0.026169198092413738,0.0011562801312073752
511,0.02067887628742035,0.010018835410571875,0.026529876167194325,0.0011723818032865986
512,0.02067887628742035,0.010018835410571875,0.026529876167194325,0.0011887076977119032
513,0.021039554362200938,0.010018835410571875,0.0269306295836172,0.0012052609368708425
514,0.021039554362200938,0.010018835410571875,0.0269306295836172,0.0012220446866314887
515,0.021039554362200938,0.010018835410571875,0.0269306295836172,0.0012390621569479156
516,0.021039554362200938,0.010940568268344488,0.027211156975113213,0.00125631660247412
517,0.021039554362200938,0.010940568268344488,0.027211156975113213,0.0012738113231864784
518,0.021119705045485514,0.01106079429327135,0.027451609024966937,0.001291549665014884
519,0.021119705045485514,0.01106079429327135,0.027451609024966937,0.0013095350204826676
520,0.021360157095339238,0.011181020318198212,0.027972588466316676,0.001327770829355429
521,0.021360157095339238,0.011181020318198212,0.027972588466316676,0.0013462605792989096
522,0.02152045846190839,0.0112210956598405,0.02805273914960125,0.0013650078065460137
523,0.02152045846190839,0.0112210956598405,0.02805273914960125,0.0013840160965731317
524,0.022321965294754137,0.011261171001482788,0.028293191199454976,0.0014032890847858733
525,0.022321965294754137,0.011261171001482788,0.028293191199454976,0.001422830457214352
526,0.022321965294754137,0.011261171001482788,0.028293191199454976,0.0014426439512181574
527,0.022402115978038713,0.011822225784474812,0.02841341722438184,0.00146273335620113
528,0.022402115978038713,0.011902376467759388,0.02881417064080471,0.0014831025143361043
529,0.022402115978038713,0.011902376467759388,0.02881417064080471,0.0015037553212997384
530,0.022522342002965576,0.011902376467759388,0.028854245982447,0.0015246957270175728
531,0.022522342002965576,0.011902376467759388,0.028854245982447,0.001545927736419477
532,0.022562417344607864,0.01234320522582455,0.028974472007373863,0.001567455410205595
533,0.022562417344607864,0.01234320522582455,0.028974472007373863,0.001589282865622978
534,0.0227627940528193,0.01234320522582455,0.02913477337394301,0.0016114142772530198
535,0.0227627940528193,0.01234320522582455,0.02913477337394301,0.001633853877809862
536,0.0227627940528193,0.01234320522582455,0.029455376107081314,0.0016566059589499134
537,0.0227627940528193,0.01234320522582455,0.029455376107081314,0.001679674872092653
538,0.022883020077746164,0.012383280567466837,0.029535526790365887,0.0017030650292528442
539,0.022963170761030736,0.013024486033743437,0.029856129523504187,0.0017267809038843558
540,0.022963170761030736,0.013024486033743437,0.029856129523504187,0.001750827031735725
541,0.022963170761030736,0.01330501342523945,0.029896204865146474,0.0017752080117176341
542,0.022963170761030736,0.01330501342523945,0.029896204865146474,0.0017999285067824763
543,0.023123472127599888,0.013345088766881738,0.02997635554843105,0.0018249932448161524
544,0.023203622810884464,0.01362561615837775,0.02997635554843105,0.0018504070195423021
545,0.023203622810884464,0.01362561615837775,0.02997635554843105,0.0018761746914391214
546,0.023203622810884464,0.01362561615837775,0.030337033623211638,0.0019023011886689439
547,0.02356430088566505,0.013745842183304612,0.03049733498978079,0.0019287915080207778
548,0.02356430088566505,0.013745842183304612,0.03049733498978079,0.001955650715865949
549,0.023804752935518775,0.013825992866589188,0.0307778623812768,0.001982883949127071
550,0.025047088526429687,0.014026369574800626,0.03081793772291909,0.0020104964162604992
551,0.025047088526429687,0.014026369574800626,0.03081793772291909,0.002038493398252462
552,0.025327615917925702,0.014146595599727488,0.03121869113934196,0.002066880249629082
553,0.025648218651064,0.014186670941369776,0.0314190678475534,0.002095662399480433
554,0.025688293992706286,0.014547349016150363,0.0317396705806917,0.0021248453524988827
555,0.025688293992706286,0.014547349016150363,0.0317396705806917,0.0021544346900318847
556,0.025688293992706286,0.014547349016150363,0.03185989660561856,0.0021844360711494263
557,0.0266100268504789,0.014547349016150363,0.03214042399711457,0.0022148552337263594
558,0.026810403558690337,0.014547349016150363,0.0327014787801066,0.002245697995539774
559,0.026810403558690337,0.014547349016150363,0.0327014787801066,0.00227697025538168
560,0.027331383000040076,0.01522862982406925,0.03286178014667575,0.0023086779941871695
561,0.027852362441389812,0.01522862982406925,0.03326253356309863,0.002340827276178292
562,0.027932513124674388,0.015749609265418987,0.0333426842463832,0.002373424250023866
563,0.02805273914960125,0.015789684607061275,0.0333426842463832,0.002406475150015424
564,0.02805273914960125,0.015789684607061275,0.0333426842463832,0.00243998629725955
565,0.028974472007373863,0.01619043802348415,0.03354306095459464,0.002473964100886814
566,0.0291748487155853,0.0163507393900533,0.03354306095459464,0.0025084150592775386
567,0.0291748487155853,0.0163507393900533,0.03418426642087124,0.002543345761304648
568,0.0291748487155853,0.016390814731695586,0.03446479381236725,0.002578762887593801
569,0.029214924057227587,0.016430890073337874,0.03446479381236725,0.002614673211801092
570,0.029455376107081314,0.016951869514687613,0.03458501983729411,0.002651083601908539
571,0.02965575281529275,0.01711217088125676,0.035025848595359274,0.0026880010215376044
572,0.030016430890073338,0.017192321564541337,0.035186149961928426,0.0027254325312810277
573,0.030016430890073338,0.017192321564541337,0.035186149961928426,0.00276338529005317
574,0.030016430890073338,0.01779345168917565,0.03522622530357071,0.0028018665564591956
575,0.030216807598284774,0.01779345168917565,0.03546667735342444,0.0028408836901833044
576,0.030216807598284774,0.018033903739029376,0.03562697871999359,0.002880444153396298
577,0.030337033623211638,0.0182743557888831,0.03606780747805875,0.002920555512182745
578,0.0304572596481385,0.0182743557888831,0.03610788281970104,0.0029612254379880344
579,0.0304572596481385,0.019276239329940287,0.03626818418627019,0.0030024617090855495
580,0.03081793772291909,0.01943654069650944,0.03626818418627019,0.0030442722120643025
581,0.03145914318919569,0.02035827355428205,0.03678916362761993,0.0030866649433372744
582,0.03206027331383,0.02039834889592434,0.037270067727327376,0.0031296480106707504
583,0.03206027331383,0.02039834889592434,0.03735021841061195,0.003173229634734976
584,0.03226065002204144,0.020438424237566626,0.03759067046046567,0.0032174181506763717
585,0.03306215685488719,0.020598725604135774,0.03883300605137659,0.00326222200971167
586,0.033623211637879215,0.020718951629062638,0.03887308139301888,0.0033076497807442424
587,0.03370336232116379,0.02099947902055865,0.0391135334428726,0.0033537101520029287
588,0.03402396505430209,0.02132008175369695,0.039474211517653186,0.003400411932703706
589,0.03422434176251352,0.02132008175369695,0.039874964934076065,0.0034477640547344642
590,0.03446479381236725,0.02164068448683525,0.0400753416422875,0.0034957755743632753
591,0.034665170520578686,0.02224181461146956,0.040115416983929786,0.0035444556739704356
592,0.03510599927864385,0.02224181461146956,0.04027571835049894,0.0035938136638046254
593,0.03554682803670901,0.02224181461146956,0.04035586903378351,0.0036438589837635444
594,0.03606780747805875,0.022402115978038713,0.04111730052498697,0.0036946012051993025
595,0.03618803350298561,0.022682643369534725,0.041678355307979004,0.003746050032748993
596,0.03618803350298561,0.0227627940528193,0.04175850599126357,0.0037982153061907366
597,0.03626818418627019,0.022923095419388452,0.042079108724401876,0.003851107002325569
598,0.03626818418627019,0.023123472127599888,0.042079108724401876,0.00390473523688556
599,0.03626818418627019,0.023323848835811324,0.04211918406604416,0.0039591102664684585
600,0.03642848555283934,0.023444074860738188,0.04268023884903619,0.004014242490499322
601,0.03642848555283934,0.023644451568949624,0.04332144431531279,0.004070142453219439
602,0.03670901294433535,0.023644451568949624,0.04344167034023965,0.004126820845702951
603,0.03743036909389653,0.0237246022522342,0.04516491003085801,0.00418428850790158
604,0.03743036909389653,0.023804752935518775,0.045325211397427165,0.004242556430717776
605,0.03743036909389653,0.02452610908507995,0.04536528673906945,0.004301635758106795
606,0.03743036909389653,0.0246864104516491,0.045445437422354025,0.004361537789208006
607,0.03747044443553881,0.0250070131847874,0.046888149721476376,0.004422273980505897
608,0.0375105197771811,0.025047088526429687,0.047008375746403236,0.004483855948021186
609,0.03807157456017313,0.02516731455135655,0.047529355187752975,0.004546295469532399
610,0.03827195126838456,0.025287540576283414,0.04837093736224101,0.004609604486828433
611,0.03827195126838456,0.025407766601210274,0.0484110127038833,0.004673795107992464
612,0.03883300605137659,0.025608143309421714,0.0487316154370216,0.004738879609717651
613,0.039313910151084035,0.025608143309421714,0.048972067486875326,0.004804870439655128
614,0.039474211517653186,0.025728369334348574,0.04929267022001363,0.004871780218794631
615,0.039474211517653186,0.025848595359275438,0.04985372500300565,0.004939621743878321
616,0.03991504027571835,0.025888670700917726,0.04985372500300565,0.005008407989848212
617,0.040636396425279525,0.025888670700917726,0.04989380034464794,0.0050781521123276704
618,0.04091692381677554,0.026209273434056025,0.05005410171121709,0.005148867450137492
619,0.041678355307979004,0.026369574800625177,0.05049493046928225,0.005220567527846975
620,0.0423195607742556,0.026369574800625177,0.0509758345689897,0.005293266058360561
621,0.04243978679918246,0.026369574800625177,0.0509758345689897,0.005366976945540476
622,0.042600088165751615,0.02644972548390975,0.05109606059391656,0.005441714286865892
623,0.04268023884903619,0.02644972548390975,0.05137658798541257,0.005517492376129122
624,0.0429607662405322,0.026690177533763477,0.0516170400352663,0.005594325706169378
625,0.04304091692381678,0.02673025287540576,0.05201779345168918,0.005672228971644544
626,0.043241293632028215,0.026850478900332625,0.05205786879333146,0.005751217071841614
627,0.04368212239009338,0.026890554241974913,0.052378471526469766,0.005831305113526225
628,0.043882499098304814,0.027010780266901777,0.052859375626177214,0.005912508413831875
629,0.0439225744399471,0.027010780266901777,0.05334027972588466,0.005994842503189409
630,0.04448362922293912,0.027050855608544064,0.05374103314230754,0.00607832312829723
631,0.044643930589508274,0.0272512323167555,0.053901334508876686,0.006162966255132942
632,0.044884382639362,0.027531759708251512,0.05410171121708813,0.006248788072006894
633,0.04568588947220775,0.027651985733178376,0.05490321804993387,0.006335804992658248
634,0.04568588947220775,0.027772211758105236,0.055103594758145316,0.00642403365939419
635,0.04592634152206147,0.027932513124674388,0.05554442351621047,0.0065134909462728026
636,0.04592634152206147,0.028293191199454976,0.055744800224421916,0.006604193962330305
637,0.04656754698833807,0.028653869274235563,0.05606540295756021,0.006696160054853221
638,0.046727848354907224,0.029094698032300727,0.05666653308219453,0.006789406812696105
639,0.04716867711297239,0.029214924057227587,0.057147437181901975,0.0068839520696454964
640,0.047369053821183824,0.02933515008215445,0.05746803991504028,0.00697981390783066
641,0.04784995792089128,0.029415300765439027,0.05798901935639001,0.0070770106611818895
642,0.048210635995671866,0.029615677473650463,0.05875045084759348,0.007175560918936928
643,0.048210635995671866,0.029816054181861902,0.0589909028974472,0.007275483529196225
644,0.048691540095379314,0.029856129523504187,0.05919127960565864,0.007376797602527731
645,0.04889191680359075,0.030377108964853926,0.05947180699715465,0.007479522515621821
646,0.04889191680359075,0.03049733498978079,0.059992786438504385,0.007583677914997191
647,0.0493728209032982,0.03061756101470765,0.06019316314671583,0.007689283720758314
648,0.04993387568629023,0.03089808840620366,0.060914519296277,0.00779636013040523
649,0.050254478419428525,0.03133891716426883,0.06111489600448844,0.00790492762269642
650,0.05045485512763996,0.03210034865547229,0.0612351220294153,0.008015006961565405
651,0.05061515649420911,0.032982006171602615,0.061435498737626736,0.008126619200091945
652,0.05073538251913597,0.03306215685488719,0.061836252154049615,0.008239785684528518
653,0.05145673866869715,0.03326253356309863,0.0628782110367491,0.008354528058382863
654,0.05197771811004689,0.033743437662806075,0.06327896445317197,0.008470868266557402
655,0.05197771811004689,0.0339838897126598,0.06351941650302569,0.00858882855954625
656,0.0525788482346812,0.03414419107922895,0.06375986855287942,0.008708431497690725
657,0.05277922494289264,0.034424718470724966,0.06428084799422915,0.008829699955494092
658,0.05317997835931551,0.03486554722879012,0.06468160141065203,0.008952657125996391
659,0.05346050575081152,0.035025848595359274,0.06532280687692862,0.009077326525210223
660,0.05382118382559211,0.03534645132849758,0.06620446439305895,0.00920373199661822
661,0.0538612591672344,0.03550675269506672,0.06676551917605097,0.009331897715733239
662,0.05422193724201499,0.03586743076984731,0.06720634793411615,0.009461848194722
663,0.05438223860858414,0.03610788281970104,0.06736664930068528,0.009593608287093146
664,0.0551436700997876,0.036588786919408485,0.06856890954995391,0.009727203192450537
665,0.05542419749128361,0.03682923896926221,0.06941049172444196,0.00986265846131282
666,0.055744800224421916,0.03706969101911594,0.06981124514086483,0.01
667,0.0564260810323408,0.037229992385685085,0.07061275197371057,0.010139254075588142
668,0.05658638239890995,0.03767082114375025,0.07101350539013344,0.010280447320933098
669,0.05694706047369054,0.03795134853524626,0.07153448483148318,0.01042360673976401
670,0.057027211156975115,0.03811164990181541,0.07221576563940207,0.01056875971184805
671,0.057187512523544266,0.03827195126838456,0.07233599166432894,0.01071593399822671
672,0.05758826593996714,0.038432252634953715,0.07381877930509358,0.010865157746525371
673,0.057668416623251714,0.038672704684807435,0.07454013545465475,0.011016459496336568
674,0.057668416623251714,0.03955436220093776,0.07486073818779305,0.011169868184678227
675,0.0580290946980323,0.0397547389091492,0.07574239570392338,0.011325413151528128
676,0.05855007413938204,0.0397547389091492,0.0763034504869154,0.011483124145435113
677,0.05863022482266661,0.03995511561736064,0.07710495731976115,0.011643031329208756
678,0.0586703001643089,0.04035586903378351,0.07806676551917605,0.011805165285688056
679,0.0589909028974472,0.04067647176692181,0.07850759427724122,0.011969557023590429
680,0.05979240973029295,0.04123752654991384,0.07918887508516011,0.012136237983442417
681,0.06047369053821184,0.041558129283052136,0.0795094778182984,0.012305240043592616
682,0.061154971346130724,0.04187873201619044,0.08031098465114415,0.012476595526308684
683,0.06163587544583818,0.04211918406604416,0.08103234080070533,0.012650337203959038
684,0.06227708091211478,0.04268023884903619,0.0817136216086242,0.012826498305280598
685,0.062477457620326214,0.04292069089888991,0.08211437502504709,0.013005112521734098
686,0.06263775898689536,0.04316114294874364,0.08275558049132369,0.013186214013947484
687,0.06275798501182223,0.04332144431531279,0.0830361078828197,0.013369837418249451
688,0.0634793411613834,0.04380234841502024,0.08319640924938886,0.01355601785329369
689,0.06375986855287942,0.04408287580651625,0.08359716266581173,0.013744790926775366
690,0.06456137538572516,0.044523704564581414,0.08387769005730773,0.013936192742241435
691,0.06612431370977438,0.045325211397427165,0.08435859415701519,0.014130259905995337
692,0.06640484110127039,0.04540536208071174,0.08459904620686891,0.014327029534098295
693,0.06712619725083156,0.04568588947220775,0.08520017633150323,0.014526539259467812
694,0.06824830681681561,0.045846190838776904,0.08596160782270669,0.014728827239075018
695,0.06840860818338476,0.046126718230272916,0.08672303931391015,0.014933932161242534
696,0.06876928625816535,0.046607622329980364,0.08792529956317878,0.01514189325304352
697,0.06917003967458822,0.04692822506311866,0.08908748447080511,0.015352750287804213
698,0.06949064240772652,0.04708852642968781,0.08940808720394341,0.01556654359271062
699,0.06965094377429568,0.04732897847954154,0.08992906664529315,0.015783314056521166
700,0.0699314711657917,0.04780988257924899,0.09049012142828518,0.016003103137387016
701,0.0702119985572877,0.04801025928746042,0.09077064881978118,0.01622595287078087
702,0.07081312868192201,0.04837093736224101,0.09125155291948864,0.016451905877536605
703,0.07165471085641005,0.04921251953672905,0.09161223099426923,0.01668100537200059
704,0.07177493688133692,0.049452971586582774,0.09289464192682242,0.01691329517029647
705,0.07209553961447521,0.049733498978078786,0.0936159980763836,0.01714881969870541
706,0.07237606700597123,0.05017432773614395,0.09397667615116419,0.017387624002162504
707,0.07301727247224783,0.050254478419428525,0.0945778062757985,0.01762975375287204
708,0.07365847793852442,0.05057508115256683,0.09517893640043282,0.017875255259042353
709,0.07421953272151645,0.050775457860778264,0.09598044323327856,0.018124175473742357
710,0.0750210395543622,0.0509758345689897,0.09646134733298602,0.018376562003881724
711,0.07558209433735423,0.05133651264377029,0.09690217609105117,0.018632463119315597
712,0.07646375185348456,0.05201779345168918,0.09766360758225463,0.018891927762076644
713,0.07682442992826514,0.052338396184827475,0.0984250390734581,0.019155005555735276
714,0.07734540936961487,0.05269907425960806,0.09990782671422274,0.019421746814890242
715,0.0779064641526069,0.053099827676030935,0.10058910752214163,0.019692202554791732
716,0.07866789564381037,0.05358073177573839,0.1016711417464834,0.019966424501097934
717,0.07902857371859096,0.05398148519216126,0.10243257323768686,0.020244465099768016
718,0.08019075862621729,0.05434216326694185,0.10327415541217488,0.02052637752709252
719,0.08095219011742075,0.05478299202500701,0.10435618963651665,0.02081221569986337
720,0.08107241614234761,0.05502344407486074,0.10519777181100469,0.021102034285685967
721,0.08187392297519336,0.055183745441429885,0.10547829920250071,0.021395888713434213
722,0.08231475173325853,0.055584498857852764,0.10656033342684246,0.02169383518385182
723,0.08255520378311225,0.055704724882779624,0.10760229230954194,0.021995930680300747
724,0.08307618322446199,0.05606540295756021,0.10800304572596481,0.022302232979659366
725,0.08363723800745401,0.05618562898248708,0.10844387448402998,0.022612800663372797
726,0.08387769005730773,0.05666653308219453,0.10960605939165631,0.022927693128656487
727,0.0849997996232918,0.057027211156975115,0.1099667374664369,0.023246970599856503
728,0.08540055303971467,0.0573878892317557,0.11084839498256722,0.023570694139967277
729,0.08588145713942211,0.05790886867310544,0.11136937442391696,0.02389892566231048
730,0.08672303931391015,0.05838977277281289,0.1125716346731856,0.024231727942376005
731,0.08728409409690217,0.05879052618923576,0.11337314150603134,0.0245691646298279
732,0.08752454614675591,0.0593115056305855,0.11429487436380395,0.024911300260677907
733,0.0878451488798942,0.059752334388650664,0.11509638119664971,0.025258200269627846
734,0.08828597763795937,0.06007293712178896,0.11597803871278002,0.025609931002584567
735,0.08856650502945537,0.06083436861299243,0.11629864144591832,0.025966559729348724
736,0.08952831322887028,0.06139542339598445,0.11697992225383722,0.0263281546564802
737,0.09036989540335831,0.06239730693704164,0.1173406003286178,0.026694784940343233
738,0.0904500460866429,0.06307858774496053,0.11778142908668296,0.02706652070033241
739,0.0907305734781389,0.06388009457780627,0.11910391536087846,0.027443433032283623
740,0.0913717789444155,0.06420069731094458,0.11962489480222818,0.027825594022071257
741,0.09173245701919609,0.06468160141065203,0.12106760710135053,0.028213076759394707
742,0.0923335871438304,0.06532280687692862,0.12178896325091171,0.02860595535175745
743,0.09309501863503386,0.06580371097663608,0.12235001803390375,0.029004304938639914
744,0.09385645012623732,0.06612431370977438,0.12399310704123753,0.029408201705870607
745,0.09441750490922936,0.06660521780948182,0.12463431250751413,0.029817722900196734
746,0.09481825832565223,0.0670059712259047,0.1263575521981325,0.030232946844057765
747,0.09509878571714823,0.06740672464232758,0.12715905903097824,0.030653952950565302
748,0.09598044323327856,0.06760710135053902,0.12768003847232798,0.03108082173869064
749,0.09642127199134373,0.06808800545024646,0.12916282611309263,0.03151363484866476
750,0.09722277882418948,0.06904981364966137,0.12976395623772694,0.03195247505759213
751,0.09866549112331183,0.06961086843265339,0.13120666853684929,0.03239742629528195
752,0.09966737466436901,0.07029214924057228,0.13248907946940247,0.032848573660300466
753,0.10010820342243418,0.07125395743998718,0.13377149040195568,0.03330600343624588
754,0.10082955957199535,0.07141425880655633,0.13485352462629743,0.033769803108250875
755,0.10203181982126398,0.07257644371418266,0.13597563419228148,0.034240061379714255
756,0.10279325131246744,0.0730974231555324,0.1369374423916964,0.034716868189265594
757,0.10303370336232116,0.07393900533002044,0.13793932593275357,0.03520031472796683
758,0.10379513485352462,0.07429968340480103,0.13942211357351822,0.03569049345675229
759,0.10391536087845149,0.07474051216286619,0.14022362040636396,0.03618749812411276
760,0.1045164910030858,0.07542179297078508,0.1407445998477137,0.036691423784024936
761,0.10563860056906985,0.07578247104556567,0.14174648338877088,0.03720236681413066
762,0.10688093615998076,0.0759828477537771,0.14294874363803953,0.037720424934170015
763,0.10744199094297278,0.07638360117019997,0.14350979842103154,0.03824569722466999
764,0.10760229230954194,0.07706488197811887,0.1449124353785116,0.038778284145894536
765,0.10800304572596481,0.07734540936961487,0.14547349016150363,0.0393182875570577
766,0.1084037991423877,0.07810684086081834,0.14603454494449566,0.039865810735804384
767,0.10940568268344487,0.07882819701037952,0.14691620246062598,0.0404209583979631
768,0.11036749088285977,0.07958962850158298,0.14767763395182945,0.040983836717572615
769,0.11140944976555925,0.08035105999278644,0.14891996954274034,0.04155455334718871
770,0.11229110728168958,0.08075181340920931,0.14996192842543982,0.04213321743847289
771,0.11341321684767362,0.08119264216727448,0.1513645653829199,0.042719939663067766
772,0.11425479902216167,0.0817536969502665,0.15240652426561938,0.043314832233764027
773,0.115416983929788,0.08227467639161624,0.15344848314831883,0.04391800892596086
774,0.11621849076263376,0.08327655993267342,0.15473089408087204,0.04452958509942651
775,0.11718029896204865,0.08403799142387688,0.1554923255720755,0.04514967772036102
776,0.1179818057948944,0.0846391215485112,0.15661443513805956,0.045778405383766166
777,0.11846270989460185,0.08536047769807238,0.15813729812046648,0.04641588833612782
778,0.11906384001923616,0.0859215324810644,0.15897888029495452,0.04706224849841282
779,0.12038632629343166,0.08660281328898328,0.1596200857612311,0.04771760948938741
780,0.1211878331262774,0.08752454614675591,0.16066204464393058,0.04838209664925957
781,0.12198933995912316,0.08840620366288622,0.1616639281849878,0.04905583706365045
782,0.12267062076704204,0.08896725844587824,0.16322686650903698,0.04973895958790067
783,0.12331182623331864,0.08956838857051257,0.16422875005009419,0.050431594871713586
784,0.12415340840780667,0.09028974472007374,0.1654310102993628,0.051133875384143206
785,0.12563619604857132,0.09093095018635033,0.16651304452370455,0.05184593543892913
786,0.12735943573918967,0.0913717789444155,0.1674347773814772,0.05256791122018419
787,0.12844146996353145,0.09205305975233438,0.16855688694746124,0.05329994080844093
788,0.12960365487115777,0.09313509397667614,0.16939846912194925,0.054042164207059144
789,0.1311265178535647,0.09353584739309903,0.17019997595479502,0.05479472336900281
790,0.13248907946940247,0.0945778062757985,0.17076103073778703,0.055557762223988776
791,0.13353103835210195,0.09501863503386367,0.17204344167034025,0.056331426706013515
792,0.1340119424518094,0.09582014186670941,0.17332585260289343,0.05711586478126435
793,0.1350138259928666,0.09634112130805915,0.17452811285216208,0.05791122647641758
794,0.1350138259928666,0.09706247745762032,0.17520939366008095,0.05871766390733249
795,0.13749849717468843,0.09794413497375065,0.17673225664248787,0.0595353313081437
796,0.13830000400753417,0.0987857171482387,0.17873602372460226,0.06036438506075864
797,0.13918166152366448,0.09966737466436901,0.18045926341522062,0.06120498372476703
798,0.1395022642568028,0.1003486554722879,0.18202220173926983,0.06205728806776501
799,0.14058429848114457,0.10119023764677594,0.18366529074660362,0.06292146109610337
800,0.141065202580852,0.10159099106319881,0.18518815372901054,0.06379766808606283
801,0.14210716146355148,0.10279325131246744,0.1866308660281329,0.0646860766154632
802,0.14314912034625096,0.1035546828036709,0.18779305093575924,0.06558685659571435
803,0.14467198332865788,0.1041958882699475,0.18879493447681642,0.06650018030431118
804,0.14599446960285337,0.10503747044443554,0.19067847553400394,0.06742622241778334
805,0.1471566545104797,0.10571875125235443,0.19184066044163026,0.06836516004510239
806,0.1478780106600409,0.10668055945176932,0.19280246864104517,0.06931717276155401
807,0.1487195928345289,0.10780266901775337,0.19408487957359835,0.07028244264308353
808,0.14952109966737467,0.1084037991423877,0.1959283452891436,0.07126115430111744
809,0.1507233599166433,0.10936560734180259,0.1972107562216968,0.07225349491787206
810,0.15264697631547308,0.11044764156614435,0.19893399591231514,0.0732596542821523
811,0.153608784514888,0.11136937442391696,0.20029655752815292,0.0742798248256491
812,0.15497134613072577,0.1118903538652667,0.20177934516891757,0.07531420165974376
813,0.15625375706327896,0.11269186069811245,0.20290145473490162,0.07636298261282241
814,0.15749609265418987,0.1131727647978199,0.2033422834929668,0.07742636826811278
815,0.15837775017032021,0.1138139702640965,0.20490522181701598,0.07850456200204509
816,0.16030136656915,0.11489600448843826,0.2065082354827075,0.07959777002314977
817,0.16098264737706888,0.11557728529635715,0.2077104957319761,0.08070620141149507
818,0.1625856610427604,0.1167394702039835,0.20895283132288703,0.0818300681586739
819,0.1638279966336713,0.11746082635354467,0.21083637238007455,0.08296958520834916
820,0.16495010619965536,0.11822225784474813,0.2128802148038312,0.08412497049736119
821,0.1660321404239971,0.11882338796938244,0.21396224902817296,0.08529644499741017
822,0.16719432533162346,0.1195848194605859,0.21632669418506792,0.08648423275731726
823,0.16855688694746124,0.12050655231835851,0.21792970785075944,0.08768856094587427
824,0.16987937322165672,0.12142828517613112,0.2193323448082395,0.08890965989529168
825,0.17064080471286017,0.1227908467919689,0.2208952831322887,0.09014776314524918
826,0.1728048731615437,0.12423355909109125,0.22289905021440307,0.09140310748756224
827,0.17464833887708892,0.12519536729050615,0.2247825912715906,0.09267593301146883
828,0.17464833887708892,0.12627740151484793,0.22646575562056667,0.0939664831495469
829,0.17801466757504109,0.12683845629783994,0.227627940528193,0.095275004724273
830,0.17945737987416344,0.1279204905221817,0.23007253636837255,0.09660174799522644
831,0.1808600168316435,0.12904260008816576,0.23223660481705607,0.09794696670695385
832,0.1817416743477738,0.12976395623772694,0.23391976916603213,0.099310918137498
833,0.18390574279645733,0.13096621648699555,0.23548270749008135,0.1006938631476027
834,0.1849877770207991,0.13196810002805273,0.23740632388891114,0.10209606623060476
835,0.18687131807798663,0.1330501342523945,0.2391696389211718,0.10351779556301763
836,0.18831403037710898,0.13449284655151686,0.24089287861179018,0.10495932305582266
837,0.1892357632348816,0.1358554081673546,0.2426561936440508,0.10642092440647245
838,0.1907185508756462,0.13717789444155012,0.2446198853845229,0.10790287915161835
839,0.19216126317476856,0.13765879854125757,0.24666372780827955,0.10940547072057435
840,0.19308299603254117,0.13906143549873762,0.24882779625696308,0.11092898648952228
841,0.19412495491524065,0.14034384643129083,0.25075141265579287,0.11247371783647507
842,0.19576804392257444,0.14126557928906344,0.2521941249549152,0.1140399601970033
843,0.19689015348855848,0.14310904500460866,0.25407766601210274,0.11562801312073753
844,0.1974912836131928,0.14399070252073898,0.2565222618522823,0.11723818032865997
845,0.19945497535366488,0.1452330381116499,0.2578447481264778,0.11887076977119032
846,0.20181942051055984,0.14635514767763394,0.25948783713381157,0.12052609368708414
847,0.20382318759267423,0.14751733258526029,0.2618923576323488,0.12220446866314887
848,0.20526589989179658,0.14883981885945577,0.26397627539774776,0.12390621569479157
849,0.20726966697391094,0.15052298320843185,0.2667013986294233,0.12563166024741215
850,0.20811124914839899,0.15148479140784676,0.2682643369534725,0.12738113231864784
851,0.20959403678916363,0.15276720234039995,0.2699475013024486,0.12915496650148828
852,0.21155772852963572,0.15396946258966857,0.27255239850919727,0.13095350204826675
853,0.2128802148038312,0.15545225023043321,0.27479661764116536,0.13277708293554288
854,0.214242776419669,0.157095339237767,0.27627940528193,0.1346260579298911
855,0.21592594076864505,0.15861820222017392,0.27780226826433696,0.1365007806546014
856,0.21788963250911714,0.16034144191079228,0.2808880695707931,0.13840160965731302
857,0.22005370095780066,0.16214483228469523,0.28293191199454976,0.1403289084785873
858,0.22033422834929667,0.163507393900533,0.28521620646816015,0.1422830457214352
859,0.22321965294754137,0.1651104075662245,0.287700877649982,0.14426439512181588
860,0.22618522822907064,0.16683364725684285,0.28998517212359237,0.14627333562011297
861,0.2276680158698353,0.16867711297238808,0.292309541938845,0.14831025143361026
862,0.2309141185428606,0.1705606540295756,0.29491443914559373,0.15037553212997384
863,0.23203622810884464,0.17208351701198252,0.2968380555444235,0.1524695727017573
864,0.23428044724081273,0.1737666813609586,0.30024445958401796,0.15459277364194784
865,0.23652466637278083,0.17520939366008095,0.30248867871598606,0.1567455410205595
866,0.2382078307217569,0.17701278403398388,0.30505350058109243,0.15892828656229763
867,0.23997114575401754,0.17849557167474853,0.3071374183464914,0.161141427725302
868,0.2418146114695628,0.18073979080671662,0.3097022402115978,0.16338538778098602
869,0.24353785116018115,0.1823828798140504,0.31210676071013504,0.16566059589499152
870,0.24706448122470245,0.1837855167715305,0.31378992505911113,0.1679674872092653
871,0.24706448122470245,0.18506792770408367,0.3159940688494369,0.17030650292528426
872,0.2515929948302809,0.18735222217769407,0.31883941810603933,0.1726780903884356
873,0.25343646054582614,0.18911553720995472,0.3216046166793572,0.17508270317357233
874,0.25648218651064,0.1910792289504268,0.32372860978639845,0.1775208011717636
875,0.2586863303009658,0.19276239329940287,0.3269346371177814,0.17999285067824766
876,0.26153167955756823,0.19472608503987496,0.3299002123993107,0.18249932448161507
877,0.26461748086402437,0.1961687973389973,0.3327455616559131,0.18504070195423022
878,0.26690177533763476,0.1988137698873883,0.3359515889872961,0.18761746914391195
879,0.26966697391095257,0.2004167835530798,0.33931791768524827,0.1902301188668946
880,0.27038833006051377,0.20242055063519415,0.3423636436500621,0.19287915080207776
881,0.27038833006051377,0.2045445437422354,0.3450887668817377,0.1955650715865947
882,0.275718350498938,0.20726966697391094,0.3479341161383401,0.19828839491270714
883,0.27776219292269466,0.21019516691379794,0.3508596160782271,0.20104964162604969
884,0.27776219292269466,0.21167795455456256,0.3536648899931872,0.20384933982524642
885,0.2848154530517373,0.21400232436981526,0.35703121869113935,0.2066880249629082
886,0.2848154530517373,0.21600609145192962,0.3605979240973029,0.20956623994804308
887,0.2914278844227147,0.21837053660882458,0.36368372540375904,0.21248453524988828
888,0.29555564461187034,0.22129603654871158,0.3668096020518575,0.21544346900318823
889,0.29828076784354585,0.22354025568067967,0.3699755540415982,0.21844360711494282
890,0.29828076784354585,0.22610507754578607,0.3733819580811926,0.2214855233726359
891,0.30541417865587306,0.22822907065282733,0.3761070813128682,0.22456979955397716
892,0.31182623331863907,0.23011261171001482,0.379152807277682,0.22769702553816798
893,0.31395022642568027,0.2320763034504869,0.38231875926742276,0.23086779941871674
894,0.31719632909870554,0.2350018033903739,0.38520418386566746,0.23408272761782942
895,0.31719632909870554,0.23736624854726887,0.3881697591471967,0.23734242500238661
896,0.31719632909870554,0.24021159780387127,0.39205706728649864,0.2406475150015422
897,0.3347493287380275,0.2429767963771891,0.3953031699595239,0.24399862972595504
898,0.34156213681721637,0.2456217689255801,0.3980282931911995,0.24739641008868118
899,0.34432733539053423,0.24790606339919047,0.400472889031379,0.2508415059277541
900,0.34432733539053423,0.2503105838977277,0.40419989580411175,0.25433457613046484
901,0.3568709173245702,0.25315593315433016,0.4066444916442913,0.25787628875938035
902,0.36051777341401836,0.25648218651064,0.4100108203422434,0.2614673211801092
903,0.3646856089448163,0.2593676111088847,0.41341722438183787,0.2651083601908536
904,0.3646856089448163,0.2623732617320563,0.41658317637157855,0.2688001021537607
905,0.3754658758465916,0.2652987616719433,0.4198693543862461,0.27254325312810274
906,0.37943333466917806,0.2689055424197491,0.4222337995431411,0.27633852900531725
907,0.38340079349176454,0.2721516450927744,0.42535967619123954,0.28018665564591955
908,0.38340079349176454,0.27551797379072657,0.4292469843305414,0.2840883690183301
909,0.3991904780988258,0.27848354907225586,0.4328537650783473,0.28804441533962977
910,0.4009137177894442,0.2818098024285657,0.43686129924257605,0.2920555512182745
911,0.41085240251673144,0.2844146996353144,0.44102913477337397,0.2961225437988037
912,0.4158217448803751,0.2878211036749088,0.4439546347132609,0.30024617090855493
913,0.4257203542660201,0.2910672063479341,0.44659960726165193,0.30442722120642995
914,0.43265338837013584,0.29415300765439023,0.45116819620887266,0.30866649433372745
915,0.43838416222498294,0.297599487035627,0.4548952029816054,0.312964801067075
916,0.4450366689376027,0.3014867951749289,0.4582214563379153,0.3173229634734979
917,0.4450366689376027,0.3044122951148159,0.46110688093616,0.32174181506763716
918,0.4628701959684206,0.3078587744960526,0.46511441510038876,0.32622220097116666
919,0.4671582575241454,0.3124674387849156,0.46896164789804834,0.33076497807442423
920,0.4801025928746043,0.3164749729491444,0.47296918206227706,0.3353710152002929
921,0.48615396946258965,0.32016190438023484,0.4771770929347173,0.3400411932703709
922,0.4934076062998437,0.3241293632028213,0.48138500380715743,0.3447764054734464
923,0.5055905101590991,0.3274556165591312,0.48627419548751655,0.3495775574363271
924,0.5142067086121909,0.3311826233318639,0.49064240772652584,0.3544455673970436
925,0.5217809481825832,0.3369935478699956,0.49517092133210433,0.3593813663804626
926,0.5293151124113333,0.34148198613393177,0.49901815412976397,0.3643858983763548
927,0.5373702560814331,0.3457299723480143,0.5037871197851962,0.36946012051993027
928,0.5461467559010941,0.35005810924538133,0.5081553320242055,0.37460500327489893
929,0.5533202420550635,0.3543862461427484,0.5130845990462068,0.37982153061907364
930,0.5630184747324971,0.3589147597483269,0.5178936400432814,0.3851107002325569
931,0.5745601731254759,0.3648058349697431,0.5229431330902096,0.39047352368855637
932,0.5783673305814933,0.37025608143309424,0.5276720234039995,0.39591102664684585
933,0.5857812687853164,0.37498497174688417,0.5322806876928626,0.40142424904993174
934,0.6046567546988338,0.3792329579609666,0.5379713862060674,0.40701424532194386
935,0.606219693022883,0.3848034304492446,0.5431010299362802,0.41268208457029515
936,0.6223299803630826,0.38969262212960365,0.5480302969582815,0.41842885079015846
937,0.6314270829158819,0.3957439987175891,0.5521580571474372,0.4242556430717777
938,0.6397627539774776,0.40131447120586705,0.5580491323688535,0.43016357581067904
939,0.646495411373382,0.406043361519657,0.5621368172163668,0.43615377892080054
940,0.6541498016270588,0.4123351901574961,0.5675469883380756,0.4422273980505897
941,0.6614034384643129,0.41790566264577406,0.5733979882178496,0.4483855948021191
942,0.6722237807077305,0.4237967378671903,0.5792890634392658,0.4546295469532399
943,0.6834048010259287,0.42916683364725683,0.5842984811445517,0.4609604486828429
944,0.6927022802869395,0.43497775818538853,0.5894682002164069,0.46737951079924633
945,0.7010379513485352,0.44026770328217046,0.5949585220214002,0.4738879609717651
946,0.7104556566344729,0.4472808880695708,0.600649220534605,0.4804870439655134
947,0.7214763755861019,0.45469482627339397,0.6071414258806557,0.48717802187946313
948,0.726365567266461,0.4606259768364525,0.6124313709774376,0.4939621743878316
949,0.7408327655993268,0.46671742876608024,0.6177213160742195,0.5008407989848213
950,0.7525347653588746,0.47300925740391936,0.62140824750531,0.5078152112327671
951,0.7622730733779506,0.47946138740832767,0.6273393980683686,0.5148867450137498
952,0.772091532080311,0.4858734420710937,0.634232356830842,0.5220567527846975
953,0.7824710455656635,0.493728209032982,0.6399230553440468,0.5293266058360555
954,0.7933314631507233,0.5005810924538132,0.6451328497575441,0.5366976945540476
955,0.8031098465114415,0.5062317156253757,0.6513044523704564,0.5441714286865887
956,0.8134092093135094,0.5147276880535406,0.6584779385244259,0.5517492376129128
957,0.8209032982006171,0.5207389892998838,0.6652506712619725,0.5594325706169377
958,0.8286779144792209,0.5274315713541458,0.6705806917003967,0.5672228971644537
959,0.8377750170320202,0.5349657355828958,0.6777942531960085,0.5751217071841613
960,0.8443473730613553,0.5428605778864265,0.683164348976075,0.5831305113526218
961,0.8540856810804313,0.5518775297559412,0.690137458421833,0.5912508413831881
962,0.8621007494088887,0.5600528994509678,0.6973109445758026,0.5994842503189408
963,0.8696349136376388,0.5687091732457019,0.7048851841461948,0.6078323128297224
964,0.8772091532080311,0.5772852963571514,0.7113773894922454,0.6162966255132942
965,0.885985653027692,0.5864625495932353,0.7177894441550114,0.6248788072006888
966,0.8946419268224262,0.5947982206548311,0.724001122109566,0.6335804992658254
967,0.900893680118623,0.6035346451328497,0.730974231555324,0.642403365939419
968,0.909109125155292,0.6135534805434216,0.7378271149761552,0.6513490946272796
969,0.9173646455336032,0.6221296036548711,0.7447200737386286,0.6604193962330305
970,0.9256201659119144,0.6324690417985813,0.7510119023764678,0.6696160054853215
971,0.932392898649461,0.6417264457179498,0.7577044844307298,0.6789406812696112
972,0.9389251793371538,0.6530677674027171,0.7647176692181301,0.6883952069645496
973,0.945778062757985,0.662245020638801,0.7717709293471727,0.6979813907830652
974,0.9515489119544744,0.6724642327575843,0.7800665250671261,0.707701066118189
975,0.9565583296597604,0.6827235202180099,0.7871197851961688,0.7175560918936922
976,0.9617280487316154,0.6935438624614275,0.7952550795495532,0.7275483529196233
977,0.9653348294794213,0.704484430729772,0.8028693944615878,0.7376797602527732
978,0.9699835691099267,0.7159059030978239,0.8114855929146796,0.7479522515621814
979,0.9744319320322206,0.7288101631066405,0.8195407365847794,0.7583677914997191
980,0.9780787881216687,0.7391095259087084,0.8278764076463752,0.7689283720758305
981,0.9814851921612632,0.751332505109606,0.8353704965334829,0.7796360130405237
982,0.9849717468841422,0.7622730733779506,0.8446679757944936,0.7904927622696419
983,0.987456418065964,0.7756181621448323,0.8534044002725123,0.8015006961565413
984,0.9897407125395744,0.7873201619043803,0.8630224822666613,0.8126619200091946
985,0.9916643289384042,0.8008656273794734,0.87175890674468,0.8239785684528511
986,0.9930669658958843,0.8146515449044203,0.8806556325892678,0.8354528058382871
987,0.9947100549032181,0.8286378391375786,0.8899931871919208,0.8470868266557402
988,0.9957920891275598,0.8404600649220535,0.8986093856450126,0.8588828559546258
989,0.996793972668617,0.8531639482226586,0.9067847553400393,0.8708431497690724
990,0.9977958562096741,0.8671101671141747,0.9151605017432773,0.8829699955494082
991,0.9986775137258045,0.8787720915320804,0.9259006933034104,0.89526571259964
992,0.9992385685087966,0.8926381597403118,0.9355989259808439,0.9077326525210223
993,0.9995591712419348,0.9077465635394542,0.9442952751172203,0.920373199661823
994,0.9998396986334308,0.9212920290145473,0.9541938845028654,0.9331897715733238
995,0.9999599246583577,0.9381637478459504,0.963050535005811,0.9461848194721992
996,1.0,0.9539133571113694,0.9735101991744479,0.9593608287093147
997,1.0,0.968901534885585,0.982847753777101,0.9727203192450538
998,1.0,0.9854526509838496,0.990942972788843,0.9862658461312831
999,1.0,1.0,1.0,1.0


==> data/rocs/cifar10_noisy_members_scale_0.4_auc.csv <==
,RMIA,LiRA,Attack-R,random
0,0.815,0.415,0.618,0.5


==> data/rocs/cifar10_noisy_members_scale_0.4_roc.csv <==
,RMIA,LiRA,Attack-R,random
0,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1e-06
1,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.0139254075588142e-06
2,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.0280447320933096e-06
3,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.0423606739764013e-06
4,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.056875971184805e-06
5,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.0715933998226711e-06
6,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.0865157746525372e-06
7,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.1016459496336568e-06
8,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.1169868184678225e-06
9,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.1325413151528126e-06
10,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.148312414543511e-06
11,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.1643031329208755e-06
12,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.1805165285688055e-06
13,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.1969557023590428e-06
14,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.2136237983442417e-06
15,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.2305240043592616e-06
16,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.2476595526308684e-06
17,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.2650337203959037e-06
18,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.2826498305280597e-06
19,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.3005112521734097e-06
20,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.3186214013947485e-06
21,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.3369837418249452e-06
22,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.355601785329369e-06
23,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.3744790926775367e-06
24,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.3936192742241435e-06
25,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.4130259905995336e-06
26,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.4327029534098296e-06
27,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.4526539259467812e-06
28,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.4728827239075016e-06
29,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.4933932161242533e-06
30,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.5141893253043518e-06
31,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.535275028780421e-06
32,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.556654359271062e-06
33,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.5783314056521166e-06
34,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.6003103137387017e-06
35,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.622595287078087e-06
36,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.6451905877536607e-06
37,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.6681005372000591e-06
38,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.691329517029647e-06
39,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.7148819698705409e-06
40,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.7387624002162504e-06
41,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.762975375287204e-06
42,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.7875255259042354e-06
43,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.8124175473742357e-06
44,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.8376562003881725e-06
45,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.8632463119315598e-06
46,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.8891927762076644e-06
47,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.915500555573528e-06
48,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.9421746814890245e-06
49,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.9692202554791733e-06
50,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.9966424501097934e-06
51,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.0244465099768015e-06
52,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.052637752709252e-06
53,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.081221569986337e-06
54,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.1102034285685966e-06
55,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.1395888713434217e-06
56,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.1693835183851824e-06
57,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.1995930680300747e-06
58,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.230223297965936e-06
59,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.2612800663372794e-06
60,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.2927693128656486e-06
61,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.3246970599856503e-06
62,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.3570694139967276e-06
63,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.389892566231048e-06
64,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.4231727942376005e-06
65,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.45691646298279e-06
66,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.491130026067791e-06
67,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.5258200269627847e-06
68,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.5609931002584565e-06
69,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.5966559729348724e-06
70,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.6328154656480197e-06
71,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.669478494034323e-06
72,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.7066520700332416e-06
73,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.744343303228363e-06
74,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.782559402207126e-06
75,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.821307675939471e-06
76,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.860595535175745e-06
77,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.9004304938639916e-06
78,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.9408201705870607e-06
79,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.9817722900196732e-06
80,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.0232946844057763e-06
81,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.0653952950565296e-06
82,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.108082173869064e-06
83,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.151363484866476e-06
84,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.1952475057592136e-06
85,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.2397426295281954e-06
86,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.2848573660300466e-06
87,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.3306003436245885e-06
88,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.376980310825088e-06
89,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.4240061379714255e-06
90,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.471686818926559e-06
91,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.5200314727966823e-06
92,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.5690493456752295e-06
93,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.6187498124112765e-06
94,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.6691423784024943e-06
95,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.720236681413066e-06
96,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.7720424934170015e-06
97,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.824569722466999e-06
98,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.877828414589453e-06
99,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.93182875570577e-06
100,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.986581073580438e-06
101,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,4.04209583979631e-06
102,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,4.098383671757261e-06
103,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,4.155455334718879e-06
104,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,4.213321743847289e-06
105,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,4.271993966306777e-06
106,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,4.331483223376403e-06
107,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,4.391800892596085e-06
108,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,4.452958509942659e-06
109,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,4.514967772036102e-06
110,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,4.577840538376616e-06
111,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,4.641588833612782e-06
112,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,4.706224849841281e-06
113,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,4.7717609489387505e-06
114,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,4.838209664925957e-06
115,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,4.905583706365045e-06
116,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,4.973895958790067e-06
117,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,5.0431594871713585e-06
118,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,5.113387538414331e-06
119,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,5.184593543892913e-06
120,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,5.256791122018419e-06
121,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,5.329994080844093e-06
122,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,5.404216420705915e-06
123,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,5.479472336900293e-06
124,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,5.5557762223988786e-06
125,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,5.633142670601352e-06
126,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,5.711586478126435e-06
127,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,5.791122647641759e-06
128,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,5.871766390733262e-06
129,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,5.95353313081437e-06
130,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,6.036438506075864e-06
131,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,6.120498372476702e-06
132,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,6.205728806776501e-06
133,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,6.2921461096103505e-06
134,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,6.379766808606282e-06
135,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,6.46860766154632e-06
136,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,6.558685659571435e-06
137,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,6.650018030431118e-06
138,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,6.742622241778349e-06
139,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,6.836516004510238e-06
140,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,6.9317172761554005e-06
141,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,7.0282442643083526e-06
142,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,7.126115430111745e-06
143,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,7.2253494917872216e-06
144,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,7.32596542821523e-06
145,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,7.427982482564911e-06
146,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,7.531420165974376e-06
147,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,7.636298261282242e-06
148,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,7.742636826811277e-06
149,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,7.85045620020451e-06
150,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,7.959777002314978e-06
151,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,8.070620141149506e-06
152,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,8.183006815867389e-06
153,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,8.296958520834915e-06
154,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,8.41249704973612e-06
155,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,8.529644499741017e-06
156,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,8.648423275731726e-06
157,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,8.768856094587425e-06
158,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,8.890965989529167e-06
159,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,9.014776314524917e-06
160,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,9.140310748756223e-06
161,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,9.267593301146882e-06
162,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,9.39664831495469e-06
163,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,9.5275004724273e-06
164,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,9.660174799522646e-06
165,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,9.794696670695386e-06
166,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,9.9310918137498e-06
167,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.0069386314760271e-05
168,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.0209606623060476e-05
169,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.0351779556301762e-05
170,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.0495932305582265e-05
171,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.0642092440647246e-05
172,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.0790287915161837e-05
173,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.0940547072057437e-05
174,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.1092898648952229e-05
175,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.124737178364751e-05
176,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.1403996019700332e-05
177,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.1562801312073755e-05
178,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.1723818032865999e-05
179,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.1887076977119032e-05
180,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.2052609368708412e-05
181,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.2220446866314887e-05
182,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.2390621569479157e-05
183,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.2563166024741215e-05
184,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.2738113231864785e-05
185,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.2915496650148827e-05
186,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.3095350204826676e-05
187,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.327770829355429e-05
188,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.346260579298911e-05
189,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.3650078065460137e-05
190,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.3840160965731302e-05
191,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.4032890847858732e-05
192,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.4228304572143519e-05
193,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.4426439512181588e-05
194,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.4627333562011299e-05
195,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.483102514336103e-05
196,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.5037553212997385e-05
197,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.5246957270175731e-05
198,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.5459277364194785e-05
199,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.567455410205595e-05
200,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.5892828656229765e-05
201,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.6114142772530196e-05
202,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.63385387780986e-05
203,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.656605958949915e-05
204,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.6796748720926532e-05
205,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.7030650292528428e-05
206,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.726780903884356e-05
207,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.7508270317357232e-05
208,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.7752080117176357e-05
209,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.7999285067824762e-05
210,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.8249932448161504e-05
211,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.850407019542302e-05
212,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.8761746914391195e-05
213,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.902301188668946e-05
214,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.9287915080207776e-05
215,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.955650715865947e-05
216,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,1.9828839491270713e-05
217,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.010496416260497e-05
218,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.038493398252464e-05
219,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.066880249629082e-05
220,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.0956623994804308e-05
221,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.1248453524988828e-05
222,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.154434690031882e-05
223,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.1844360711494287e-05
224,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.2148552337263595e-05
225,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.245697995539772e-05
226,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.27697025538168e-05
227,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.3086779941871675e-05
228,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.3408272761782944e-05
229,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.373424250023866e-05
230,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.4064751500154215e-05
231,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.43998629725955e-05
232,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.4739641008868115e-05
233,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.508415059277541e-05
234,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.543345761304648e-05
235,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.578762887593798e-05
236,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.614673211801092e-05
237,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.6510836019085362e-05
238,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.6880010215376075e-05
239,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.7254325312810276e-05
240,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.763385290053167e-05
241,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.8018665564591953e-05
242,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.840883690183301e-05
243,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.8804441533962977e-05
244,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.9205555121827452e-05
245,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,2.9612254379880316e-05
246,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.0024617090855495e-05
247,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.044272212064306e-05
248,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.0866649433372746e-05
249,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.12964801067075e-05
250,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.173229634734973e-05
251,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.2174181506763714e-05
252,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.262222009711673e-05
253,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.307649780744242e-05
254,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.353710152002929e-05
255,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.400411932703703e-05
256,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.447764054734464e-05
257,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.4957755743632785e-05
258,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.5444556739704355e-05
259,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.5938136638046256e-05
260,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.6438589837635405e-05
261,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.6946012051993025e-05
262,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.7460500327489966e-05
263,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.798215306190736e-05
264,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.8511070023255685e-05
265,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.904735236885556e-05
266,0.0006412054662766,0.0002003767082114375,0.0035667054061635874,3.959110266468459e-05
267,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,4.014242490499326e-05
268,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,4.070142453219439e-05
269,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,4.1268208457029516e-05
270,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,4.1842885079015846e-05
271,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,4.242556430717777e-05
272,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,4.301635758106799e-05
273,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,4.3615377892080056e-05
274,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,4.4222739805058974e-05
275,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,4.483855948021191e-05
276,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,4.5462954695323996e-05
277,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,4.609604486828439e-05
278,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,4.673795107992464e-05
279,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,4.738879609717651e-05
280,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,4.804870439655134e-05
281,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,4.8717802187946306e-05
282,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,4.939621743878326e-05
283,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,5.008407989848212e-05
284,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,5.0781521123276707e-05
285,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,5.148867450137497e-05
286,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,5.220567527846975e-05
287,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,5.2932660583605666e-05
288,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,5.366976945540476e-05
289,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,5.441714286865887e-05
290,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,5.517492376129129e-05
291,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,5.594325706169377e-05
292,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,5.672228971644549e-05
293,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,5.751217071841614e-05
294,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,5.8313051135262185e-05
295,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,5.912508413831882e-05
296,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,5.994842503189409e-05
297,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,6.0783231282972365e-05
298,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,6.162966255132942e-05
299,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,6.248788072006888e-05
300,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,6.335804992658255e-05
301,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,6.424033659394191e-05
302,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,6.513490946272809e-05
303,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,6.604193962330305e-05
304,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,6.696160054853215e-05
305,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,6.789406812696113e-05
306,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,6.883952069645496e-05
307,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,6.979813907830666e-05
308,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,7.077010661181889e-05
309,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,7.17556091893692e-05
310,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,7.275483529196232e-05
311,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,7.37679760252773e-05
312,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,7.479522515621829e-05
313,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,7.58367791499719e-05
314,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,7.689283720758305e-05
315,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,7.796360130405237e-05
316,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,7.90492762269642e-05
317,0.0012423355909109124,0.000240452049853725,0.0038873081393018876,8.015006961565413e-05
318,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,8.126619200091945e-05
319,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,8.23978568452851e-05
320,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,8.354528058382871e-05
321,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,8.470868266557402e-05
322,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,8.588828559546258e-05
323,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,8.708431497690725e-05
324,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,8.829699955494083e-05
325,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,8.952657125996401e-05
326,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,9.077326525210224e-05
327,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,9.20373199661823e-05
328,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,9.331897715733239e-05
329,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,9.461848194721992e-05
330,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,9.593608287093147e-05
331,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,9.727203192450537e-05
332,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,9.862658461312831e-05
333,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,9.999999999999999e-05
334,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,0.00010139254075588153
335,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,0.00010280447320933097
336,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,0.0001042360673976401
337,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,0.00010568759711848039
338,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,0.0001071593399822671
339,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,0.00010865157746525384
340,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,0.0001101645949633657
341,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,0.00011169868184678226
342,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,0.00011325413151528115
343,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,0.00011483124145435111
344,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,0.00011643031329208767
345,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,0.00011805165285688056
346,0.0012423355909109124,0.0003606780747805875,0.00432813689736705,0.00011969557023590428
347,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.00012136237983442405
348,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.00012305240043592616
349,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.00012476595526308696
350,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.00012650337203959038
351,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.000128264983052806
352,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.00013005112521734084
353,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.00013186214013947485
354,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.00013369837418249466
355,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.0001355601785329369
356,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.00013744790926775366
357,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.00013936192742241418
358,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.00014130259905995336
359,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.0001432702953409831
360,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.00014526539259467812
361,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.00014728827239075018
362,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.00014933932161242518
363,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.0001514189325304352
364,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.00015352750287804228
365,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.0001556654359271062
366,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.0001578331405652118
367,0.001362561615837775,0.0003606780747805875,0.006051376587985413,0.00016003103137387001
368,0.0014827876407646375,0.0010820342243417626,0.006412054662766,0.0001622595287078087
369,0.0014827876407646375,0.0010820342243417626,0.006412054662766,0.00016451905877536624
370,0.0014827876407646375,0.0010820342243417626,0.006412054662766,0.0001668100537200059
371,0.0014827876407646375,0.0010820342243417626,0.006412054662766,0.00016913295170296487
372,0.0014827876407646375,0.0010820342243417626,0.006412054662766,0.00017148819698705392
373,0.0014827876407646375,0.0010820342243417626,0.006412054662766,0.00017387624002162505
374,0.0014827876407646375,0.0010820342243417626,0.006412054662766,0.00017629753752872057
375,0.0014827876407646375,0.0010820342243417626,0.006412054662766,0.00017875255259042355
376,0.0014827876407646375,0.0010820342243417626,0.006412054662766,0.00018124175473742377
377,0.0014827876407646375,0.0010820342243417626,0.006412054662766,0.00018376562003881704
378,0.0014827876407646375,0.0010820342243417626,0.006412054662766,0.00018632463119315598
379,0.0014827876407646375,0.0010820342243417626,0.006412054662766,0.0001889192776207666
380,0.0014827876407646375,0.0010820342243417626,0.006412054662766,0.00019155005555735277
381,0.0014827876407646375,0.0010820342243417626,0.006412054662766,0.00019421746814890262
382,0.0014827876407646375,0.0010820342243417626,0.006412054662766,0.00019692202554791714
383,0.0014827876407646375,0.0010820342243417626,0.006412054662766,0.00019966424501097934
384,0.001522862982406925,0.001362561615837775,0.00785476696188835,0.00020244465099768038
385,0.001522862982406925,0.001362561615837775,0.00785476696188835,0.00020526377527092522
386,0.001522862982406925,0.001362561615837775,0.00785476696188835,0.0002081221569986339
387,0.001522862982406925,0.001362561615837775,0.00785476696188835,0.00021102034285685944
388,0.001522862982406925,0.001362561615837775,0.00785476696188835,0.00021395888713434213
389,0.001522862982406925,0.001362561615837775,0.00785476696188835,0.00021693835183851843
390,0.001522862982406925,0.001362561615837775,0.00785476696188835,0.00021995930680300746
391,0.001522862982406925,0.001362561615837775,0.00785476696188835,0.00022302232979659386
392,0.001522862982406925,0.001362561615837775,0.00785476696188835,0.00022612800663372772
393,0.001522862982406925,0.001362561615837775,0.00785476696188835,0.00022927693128656486
394,0.001522862982406925,0.001362561615837775,0.00785476696188835,0.00023246970599856477
395,0.001522862982406925,0.001362561615837775,0.00785476696188835,0.00023570694139967278
396,0.001522862982406925,0.001362561615837775,0.00785476696188835,0.00023898925662310503
397,0.0019636917404720873,0.00144271229912235,0.00817536969502665,0.00024231727942375982
398,0.0019636917404720873,0.00144271229912235,0.00817536969502665,0.00024569164629827903
399,0.0019636917404720873,0.00144271229912235,0.00817536969502665,0.00024911300260677886
400,0.0019636917404720873,0.00144271229912235,0.00817536969502665,0.0002525820026962785
401,0.0019636917404720873,0.00144271229912235,0.00817536969502665,0.0002560993100258459
402,0.0019636917404720873,0.00144271229912235,0.00817536969502665,0.00025966559729348693
403,0.0019636917404720873,0.00144271229912235,0.00817536969502665,0.00026328154656480196
404,0.0019636917404720873,0.00144271229912235,0.00817536969502665,0.0002669478494034321
405,0.0019636917404720873,0.00144271229912235,0.00817536969502665,0.0002706652070033241
406,0.0019636917404720873,0.00144271229912235,0.00817536969502665,0.0002744343303228365
407,0.0019636917404720873,0.00144271229912235,0.00817536969502665,0.0002782559402207126
408,0.0020438424237566627,0.00144271229912235,0.008215445036668937,0.0002821307675939471
409,0.0020438424237566627,0.00144271229912235,0.008215445036668937,0.0002860595535175742
410,0.0020438424237566627,0.00144271229912235,0.008215445036668937,0.00029004304938639913
411,0.0020438424237566627,0.00144271229912235,0.008215445036668937,0.00029408201705870637
412,0.0020438424237566627,0.00144271229912235,0.008215445036668937,0.00029817722900196735
413,0.0020438424237566627,0.00144271229912235,0.008215445036668937,0.0003023294684405776
414,0.0020438424237566627,0.00144271229912235,0.008215445036668937,0.00030653952950565264
415,0.0020438424237566627,0.00144271229912235,0.008215445036668937,0.00031080821738690636
416,0.0020438424237566627,0.00144271229912235,0.008215445036668937,0.0003151363484866479
417,0.0020438424237566627,0.00144271229912235,0.008215445036668937,0.00031952475057592136
418,0.0025648218651064,0.001683164348976075,0.008576123111449525,0.00032397426295281955
419,0.0025648218651064,0.001683164348976075,0.008576123111449525,0.00032848573660300434
420,0.0025648218651064,0.001683164348976075,0.008576123111449525,0.00033306003436245883
421,0.0025648218651064,0.001683164348976075,0.008576123111449525,0.0003376980310825091
422,0.0025648218651064,0.001683164348976075,0.008576123111449525,0.00034240061379714254
423,0.0025648218651064,0.001683164348976075,0.008576123111449525,0.00034716868189265597
424,0.0025648218651064,0.001683164348976075,0.008576123111449525,0.00035200314727966794
425,0.0025648218651064,0.001683164348976075,0.008576123111449525,0.000356904934567523
426,0.0032461026730252877,0.001683164348976075,0.008576123111449525,0.00036187498124112805
427,0.0032461026730252877,0.001683164348976075,0.008576123111449525,0.0003669142378402494
428,0.0032461026730252877,0.001683164348976075,0.008576123111449525,0.0003720236681413066
429,0.0032461026730252877,0.001683164348976075,0.008576123111449525,0.0003772042493416997
430,0.0032461026730252877,0.001683164348976075,0.008576123111449525,0.0003824569722466999
431,0.0032461026730252877,0.001683164348976075,0.008576123111449525,0.0003877828414589457
432,0.0032461026730252877,0.001683164348976075,0.008576123111449525,0.000393182875570577
433,0.0032461026730252877,0.001683164348976075,0.008576123111449525,0.00039865810735804387
434,0.00336632869795215,0.0018033903739029375,0.008856650502945538,0.0004042095839796306
435,0.00336632869795215,0.0018033903739029375,0.008856650502945538,0.0004098383671757261
436,0.00336632869795215,0.0018033903739029375,0.008856650502945538,0.0004155455334718875
437,0.00336632869795215,0.0018033903739029375,0.008856650502945538,0.0004213321743847289
438,0.00336632869795215,0.0018033903739029375,0.008856650502945538,0.00042719939663067764
439,0.00336632869795215,0.0018033903739029375,0.008856650502945538,0.0004331483223376398
440,0.00336632869795215,0.0018033903739029375,0.008856650502945538,0.0004391800892596086
441,0.0034064040395944376,0.0018033903739029375,0.009417705285937562,0.0004452958509942655
442,0.0034064040395944376,0.0018033903739029375,0.009417705285937562,0.0004514967772036102
443,0.0034064040395944376,0.0018033903739029375,0.009417705285937562,0.00045778405383766163
444,0.0034064040395944376,0.0018033903739029375,0.009417705285937562,0.00046415888336127773
445,0.0034064040395944376,0.0018033903739029375,0.009417705285937562,0.0004706224849841282
446,0.0034064040395944376,0.0018033903739029375,0.009417705285937562,0.0004771760948938746
447,0.0034064040395944376,0.0018033903739029375,0.009658157335791288,0.00048382096649259574
448,0.0034064040395944376,0.0018033903739029375,0.009658157335791288,0.0004905583706365045
449,0.0034064040395944376,0.0018033903739029375,0.009658157335791288,0.0004973895958790063
450,0.0034064040395944376,0.0018033903739029375,0.009658157335791288,0.0005043159487171359
451,0.0034064040395944376,0.0018033903739029375,0.009658157335791288,0.0005113387538414326
452,0.0034064040395944376,0.0018033903739029375,0.009658157335791288,0.0005184593543892912
453,0.0034865547228790125,0.0019636917404720873,0.010339438143710175,0.0005256791122018424
454,0.0034865547228790125,0.0019636917404720873,0.010339438143710175,0.0005329994080844088
455,0.0034865547228790125,0.0019636917404720873,0.010339438143710175,0.0005404216420705915
456,0.0034865547228790125,0.0019636917404720873,0.010339438143710175,0.0005479472336900287
457,0.0034865547228790125,0.0019636917404720873,0.010339438143710175,0.0005555776222398878
458,0.0035667054061635874,0.002003767082114375,0.011501623051336512,0.0005633142670601357
459,0.0035667054061635874,0.002003767082114375,0.011501623051336512,0.0005711586478126428
460,0.0035667054061635874,0.002003767082114375,0.011501623051336512,0.0005791122647641758
461,0.0035667054061635874,0.002003767082114375,0.011501623051336512,0.0005871766390733255
462,0.0035667054061635874,0.002003767082114375,0.011501623051336512,0.000595353313081437
463,0.00368693143109045,0.002164068448683525,0.01170199975954795,0.0006036438506075869
464,0.00368693143109045,0.002164068448683525,0.01170199975954795,0.0006120498372476697
465,0.00368693143109045,0.002164068448683525,0.01170199975954795,0.0006205728806776501
466,0.00368693143109045,0.002164068448683525,0.01170199975954795,0.0006292146109610344
467,0.00368693143109045,0.002164068448683525,0.01170199975954795,0.0006379766808606282
468,0.00368693143109045,0.0022041437903258126,0.01170199975954795,0.0006468607661546328
469,0.00368693143109045,0.0022041437903258126,0.01170199975954795,0.0006558685659571428
470,0.00368693143109045,0.0022041437903258126,0.01170199975954795,0.0006650018030431117
471,0.00368693143109045,0.0022041437903258126,0.01170199975954795,0.0006742622241778342
472,0.0037270067727327378,0.0022442191319681,0.012102753175970826,0.0006836516004510238
473,0.0037270067727327378,0.0022442191319681,0.012102753175970826,0.0006931717276155408
474,0.0037270067727327378,0.0022442191319681,0.012102753175970826,0.0007028244264308346
475,0.0037270067727327378,0.0022442191319681,0.012102753175970826,0.0007126115430111746
476,0.0037670821143750252,0.0022442191319681,0.012263054542539975,0.0007225349491787215
477,0.0037670821143750252,0.0022442191319681,0.012263054542539975,0.000732596542821523
478,0.0037670821143750252,0.0022442191319681,0.012263054542539975,0.0007427982482564919
479,0.0037670821143750252,0.0022442191319681,0.012263054542539975,0.0007531420165974368
480,0.0037670821143750252,0.0022442191319681,0.012463431250751413,0.0007636298261282241
481,0.0037670821143750252,0.0022442191319681,0.012463431250751413,0.000774263682681127
482,0.0037670821143750252,0.0022442191319681,0.012463431250751413,0.0007850456200204508
483,0.0037670821143750252,0.0022442191319681,0.012463431250751413,0.0007959777002314986
484,0.0038873081393018876,0.0022842944736103875,0.012463431250751413,0.0008070620141149499
485,0.0038873081393018876,0.0022842944736103875,0.012463431250751413,0.000818300681586739
486,0.0038873081393018876,0.0022842944736103875,0.012463431250751413,0.0008296958520834907
487,0.0038873081393018876,0.0022842944736103875,0.012463431250751413,0.0008412497049736118
488,0.004087684847513325,0.0022842944736103875,0.012463431250751413,0.0008529644499741025
489,0.004087684847513325,0.0022842944736103875,0.012463431250751413,0.0008648423275731717
490,0.004087684847513325,0.0022842944736103875,0.012463431250751413,0.0008768856094587427
491,0.004207910872440187,0.0023644451568949625,0.0131447120586703,0.0008890965989529158
492,0.004207910872440187,0.0023644451568949625,0.0131447120586703,0.0009014776314524918
493,0.004207910872440187,0.0023644451568949625,0.0131447120586703,0.0009140310748756232
494,0.004247986214082475,0.0023644451568949625,0.013986294233158338,0.0009267593301146883
495,0.004247986214082475,0.0023644451568949625,0.013986294233158338,0.0009396648314954692
496,0.004247986214082475,0.0023644451568949625,0.013986294233158338,0.0009527500472427291
497,0.004448362922293912,0.002484671181821825,0.014066444916442912,0.0009660174799522646
498,0.004448362922293912,0.002484671181821825,0.014066444916442912,0.0009794696670695395
499,0.004448362922293912,0.002484671181821825,0.014066444916442912,0.00099310918137498
500,0.004568588947220775,0.0025648218651064,0.01426682162465435,0.001006938631476027
501,0.004568588947220775,0.0025648218651064,0.01426682162465435,0.0010209606623060464
502,0.004568588947220775,0.0025648218651064,0.01426682162465435,0.001035177955630176
503,0.004688814972147638,0.002644972548390975,0.014507273674508075,0.0010495932305582276
504,0.004688814972147638,0.002644972548390975,0.014507273674508075,0.0010642092440647246
505,0.004688814972147638,0.002644972548390975,0.014507273674508075,0.0010790287915161836
506,0.0048090409970745,0.002644972548390975,0.014867951749288663,0.0010940547072057424
507,0.0048090409970745,0.002644972548390975,0.014867951749288663,0.0011092898648952228
508,0.0051697190718550876,0.00272512323167555,0.01522862982406925,0.0011247371783647518
509,0.0051697190718550876,0.00272512323167555,0.01522862982406925,0.001140399601970033
510,0.0051697190718550876,0.00272512323167555,0.01522862982406925,0.0011562801312073752
511,0.0052498697551396625,0.0028854245982447,0.015669458582134414,0.0011723818032865986
512,0.0052498697551396625,0.0028854245982447,0.015669458582134414,0.0011887076977119032
513,0.0053300204384242374,0.00304572596481385,0.015829759948703562,0.0012052609368708425
514,0.0053300204384242374,0.00304572596481385,0.015829759948703562,0.0012220446866314887
515,0.0053300204384242374,0.00304572596481385,0.015829759948703562,0.0012390621569479156
516,0.0053300204384242374,0.003125876648098425,0.016430890073337874,0.00125631660247412
517,0.0053300204384242374,0.003125876648098425,0.016430890073337874,0.0012738113231864784
518,0.005650623171562537,0.0031659519897407127,0.016470965414980162,0.001291549665014884
519,0.005650623171562537,0.0031659519897407127,0.016470965414980162,0.0013095350204826676
520,0.005650623171562537,0.003286178014667575,0.01711217088125676,0.001327770829355429
521,0.005650623171562537,0.003286178014667575,0.01711217088125676,0.0013462605792989096
522,0.0057708491964894,0.0034064040395944376,0.01715224622289905,0.0013650078065460137
523,0.0057708491964894,0.0034064040395944376,0.01715224622289905,0.0013840160965731317
524,0.005971225904700838,0.003446479381236725,0.017272472247825913,0.0014032890847858733
525,0.005971225904700838,0.003446479381236725,0.017272472247825913,0.001422830457214352
526,0.005971225904700838,0.003446479381236725,0.017272472247825913,0.0014426439512181574
527,0.006051376587985413,0.0034865547228790125,0.018033903739029376,0.00146273335620113
528,0.00625175329619685,0.0036468560894481624,0.018234280447240812,0.0014831025143361043
529,0.00625175329619685,0.0036468560894481624,0.018234280447240812,0.0015037553212997384
530,0.006291828637839138,0.0036468560894481624,0.018314431130525388,0.0015246957270175728
531,0.006291828637839138,0.0036468560894481624,0.018314431130525388,0.001545927736419477
532,0.0067326573959043,0.0036468560894481624,0.018875485913517412,0.001567455410205595
533,0.0067326573959043,0.0036468560894481624,0.018875485913517412,0.001589282865622978
534,0.006812808079188875,0.0036468560894481624,0.020478499579208914,0.0016114142772530198
535,0.006812808079188875,0.0036468560894481624,0.020478499579208914,0.001633853877809862
536,0.00689295876247345,0.00368693143109045,0.021079629703843226,0.0016566059589499134
537,0.00689295876247345,0.00368693143109045,0.021079629703843226,0.001679674872092653
538,0.006933034104115738,0.00368693143109045,0.021280006412054662,0.0017030650292528442
539,0.006973109445758025,0.0037670821143750252,0.02184106119504669,0.0017267809038843558
540,0.006973109445758025,0.0037670821143750252,0.02184106119504669,0.001750827031735725
541,0.0070532601290426,0.0038071574560173127,0.023363924177453612,0.0017752080117176341
542,0.0070532601290426,0.0038071574560173127,0.023363924177453612,0.0017999285067824763
543,0.007173486153969463,0.0038873081393018876,0.023524225544022764,0.0018249932448161524
544,0.007173486153969463,0.0038873081393018876,0.023684526910591912,0.0018504070195423021
545,0.007173486153969463,0.0038873081393018876,0.023684526910591912,0.0018761746914391214
546,0.007173486153969463,0.00400753416422875,0.023684526910591912,0.0019023011886689439
547,0.007253636837254038,0.00400753416422875,0.025207389892998838,0.0019287915080207778
548,0.007253636837254038,0.00400753416422875,0.025207389892998838,0.001955650715865949
549,0.007253636837254038,0.0040476095058710375,0.025527992626137138,0.001982883949127071
550,0.0074540135454654755,0.0040476095058710375,0.025648218651064,0.0020104964162604992
551,0.0074540135454654755,0.0040476095058710375,0.025648218651064,0.002038493398252462
552,0.0075742395703923375,0.0041277601891556125,0.025928746042560014,0.002066880249629082
553,0.007814691620246063,0.0041678355307979,0.02600889672584459,0.002095662399480433
554,0.007934917645172925,0.004247986214082475,0.026529876167194325,0.0021248453524988827
555,0.007934917645172925,0.004247986214082475,0.026529876167194325,0.0021544346900318847
556,0.0080150683284575,0.004247986214082475,0.026529876167194325,0.0021844360711494263
557,0.0080150683284575,0.0044884382639362,0.027010780266901777,0.0022148552337263594
558,0.008135294353384363,0.0044884382639362,0.02729130765839779,0.002245697995539774
559,0.008135294353384363,0.0044884382639362,0.02729130765839779,0.00227697025538168
560,0.008135294353384363,0.004528513605578487,0.0275718350498938,0.0023086779941871695
561,0.008215445036668937,0.004728890313789925,0.027972588466316676,0.002340827276178292
562,0.008215445036668937,0.004728890313789925,0.027972588466316676,0.002373424250023866
563,0.008375746403238087,0.004768965655432213,0.028974472007373863,0.002406475150015424
564,0.008375746403238087,0.004768965655432213,0.028974472007373863,0.00243998629725955
565,0.00849597242816495,0.004768965655432213,0.029214924057227587,0.002473964100886814
566,0.008616198453091813,0.004889191680359075,0.029295074740512163,0.0025084150592775386
567,0.008776499819660962,0.004889191680359075,0.02997635554843105,0.002543345761304648
568,0.00881657516130325,0.004889191680359075,0.03029695828156935,0.002578762887593801
569,0.00881657516130325,0.004889191680359075,0.0304572596481385,0.002614673211801092
570,0.008856650502945538,0.004889191680359075,0.03093816374784595,0.002651083601908539
571,0.008896725844587824,0.005009417705285938,0.031058389772772813,0.0026880010215376044
572,0.008936801186230112,0.005009417705285938,0.0310984651144151,0.0027254325312810277
573,0.008936801186230112,0.005009417705285938,0.0310984651144151,0.00276338529005317
574,0.0092974792610107,0.005009417705285938,0.0314190678475534,0.0028018665564591956
575,0.009417705285937562,0.0052097944134973755,0.032420951388610585,0.0028408836901833044
576,0.00945778062757985,0.0052097944134973755,0.03286178014667575,0.002880444153396298
577,0.00945778062757985,0.0052097944134973755,0.0333426842463832,0.002920555512182745
578,0.009537931310864426,0.00528994509678195,0.033743437662806075,0.0029612254379880344
579,0.00977838336071815,0.005370095780066525,0.0339838897126598,0.0030024617090855495
580,0.00977838336071815,0.005370095780066525,0.03562697871999359,0.0030442722120643025
581,0.0099386847272873,0.005530397146635675,0.0359075061114896,0.0030866649433372744
582,0.0099386847272873,0.005530397146635675,0.035947581453131885,0.0031296480106707504
583,0.0099386847272873,0.005690698513204825,0.03626818418627019,0.003173229634734976
584,0.0099386847272873,0.005810924538131688,0.036468560894481625,0.0032174181506763717
585,0.0099386847272873,0.00593115056305855,0.036468560894481625,0.00326222200971167
586,0.010058910752214163,0.005971225904700838,0.036628862261050776,0.0033076497807442424
587,0.010058910752214163,0.006011301246343125,0.03690938965254679,0.0033537101520029287
588,0.010179136777141025,0.006011301246343125,0.03694946499418907,0.003400411932703706
589,0.010419588826994751,0.006051376587985413,0.03702961567747365,0.0034477640547344642
590,0.010419588826994751,0.006211677954554563,0.037270067727327376,0.0034957755743632753
591,0.010419588826994751,0.006211677954554563,0.037270067727327376,0.0035444556739704356
592,0.010459664168637037,0.006291828637839138,0.037390293752254236,0.0035938136638046254
593,0.010459664168637037,0.0063319039794814255,0.03747044443553881,0.0036438589837635444
594,0.010660040876848475,0.0064521300044082875,0.0375105197771811,0.0036946012051993025
595,0.010660040876848475,0.006652506712619725,0.037911273193603975,0.003746050032748993
596,0.010660040876848475,0.006692582054262012,0.03795134853524626,0.0037982153061907366
597,0.010700116218490763,0.006812808079188875,0.03839217729331142,0.003851107002325569
598,0.01074019156013305,0.006812808079188875,0.0387929307097343,0.00390473523688556
599,0.0109004929267022,0.006812808079188875,0.039353985492726326,0.0039591102664684585
600,0.011140944976555925,0.006933034104115738,0.0397547389091492,0.004014242490499322
601,0.011261171001482788,0.006933034104115738,0.0407165471085641,0.004070142453219439
602,0.011261171001482788,0.006933034104115738,0.04099707450006011,0.004126820845702951
603,0.011261171001482788,0.006933034104115738,0.04163827996633671,0.00418428850790158
604,0.01138139702640965,0.006973109445758025,0.041678355307979004,0.004242556430717776
605,0.011501623051336512,0.0070532601290426,0.0423195607742556,0.004301635758106795
606,0.011501623051336512,0.0070532601290426,0.0423195607742556,0.004361537789208006
607,0.011661924417905662,0.0070532601290426,0.042720314190678475,0.004422273980505897
608,0.011902376467759388,0.007093335470684888,0.04312106760710135,0.004483855948021186
609,0.012102753175970826,0.00721356149561175,0.04332144431531279,0.004546295469532399
610,0.012222979200897688,0.0074540135454654755,0.04432332785636998,0.004609604486828433
611,0.012222979200897688,0.0074540135454654755,0.04444355388129684,0.004673795107992464
612,0.012583657275678275,0.0074540135454654755,0.04504468400593115,0.004738879609717651
613,0.012583657275678275,0.0074540135454654755,0.04504468400593115,0.004804870439655128
614,0.012703883300605137,0.0075742395703923375,0.04536528673906945,0.004871780218794631
615,0.012824109325532,0.0075742395703923375,0.04580611549713461,0.004939621743878321
616,0.012944335350458863,0.0075742395703923375,0.04592634152206147,0.005008407989848212
617,0.012944335350458863,0.007614314912034625,0.04604656754698834,0.0050781521123276704
618,0.0131447120586703,0.007774616278603775,0.04632709493848435,0.005148867450137492
619,0.013264938083597163,0.00785476696188835,0.046727848354907224,0.005220567527846975
620,0.013585540816735462,0.007934917645172925,0.047008375746403236,0.005293266058360561
621,0.013585540816735462,0.007974992986815213,0.04720875245461468,0.005366976945540476
622,0.01362561615837775,0.0080150683284575,0.04724882779625696,0.005441714286865892
623,0.01362561615837775,0.0080150683284575,0.047409129162826115,0.005517492376129122
624,0.0137859175249469,0.008055143670099787,0.04748927984611069,0.005594325706169378
625,0.0137859175249469,0.008095219011742075,0.04837093736224101,0.005672228971644544
626,0.013825992866589188,0.008215445036668937,0.04845108804552559,0.005751217071841614
627,0.013866068208231476,0.008455897086522663,0.0487316154370216,0.005831305113526225
628,0.014066444916442912,0.008536047769807237,0.048851841461948466,0.005912508413831875
629,0.0141065202580852,0.008696349136376388,0.04985372500300565,0.005994842503189409
630,0.0144271229912235,0.0089768765278724,0.05005410171121709,0.00607832312829723
631,0.01458742435779265,0.009217328577726126,0.05005410171121709,0.006162966255132942
632,0.01458742435779265,0.009337554602652988,0.05009417705285937,0.006248788072006894
633,0.014908027090930951,0.009537931310864426,0.0503346291027131,0.006335804992658248
634,0.014988177774215525,0.009658157335791288,0.05049493046928225,0.00642403365939419
635,0.015068328457500101,0.009858534044002725,0.05057508115256683,0.0065134909462728026
636,0.015308780507353825,0.009898609385645013,0.0509758345689897,0.006604193962330305
637,0.015669458582134414,0.0099386847272873,0.051176211277201136,0.006696160054853221
638,0.01586983529034585,0.0099386847272873,0.05209794413497375,0.006789406812696105
639,0.01586983529034585,0.010018835410571875,0.053139903017673226,0.0068839520696454964
640,0.01619043802348415,0.0102592874604256,0.054542539975153286,0.00697981390783066
641,0.016310664048411014,0.010299362802067887,0.05478299202500701,0.0070770106611818895
642,0.016631266781549314,0.0105798901935639,0.055223820783072176,0.007175560918936928
643,0.01683164348976075,0.010700116218490763,0.05526389612471446,0.007275483529196225
644,0.01703202019797219,0.01074019156013305,0.05590510159099106,0.007376797602527731
645,0.01711217088125676,0.01074019156013305,0.05606540295756021,0.007479522515621821
646,0.017392698272752777,0.010940568268344488,0.05670660842383681,0.007583677914997191
647,0.017392698272752777,0.011181020318198212,0.05786879333146315,0.007689283720758314
648,0.01747284895603735,0.0112210956598405,0.05895082755580491,0.00779636013040523
649,0.01767322566424879,0.0112210956598405,0.05919127960565864,0.00790492762269642
650,0.017873602372460225,0.011261171001482788,0.059872560413577525,0.008015006961565405
651,0.017873602372460225,0.011261171001482788,0.06159580010419589,0.008126619200091945
652,0.018194205105598524,0.0115416983929788,0.061836252154049615,0.008239785684528518
653,0.018354506472167676,0.011621849076263376,0.06243738227868392,0.008354528058382863
654,0.018635033863663688,0.011782150442832526,0.06351941650302569,0.008470868266557402
655,0.019035787280086564,0.011822225784474812,0.06396024526109086,0.00858882855954625
656,0.019636917404720875,0.011902376467759388,0.06424077265258686,0.008708431497690725
657,0.01983729411293231,0.011902376467759388,0.06500220414379032,0.008829699955494092
658,0.02007774616278604,0.011982527151043962,0.06584378631827836,0.008952657125996391
659,0.0201979721877129,0.012142828517613113,0.06664529315112411,0.009077326525210223
660,0.02039834889592434,0.012263054542539975,0.06720634793411615,0.00920373199661822
661,0.020478499579208914,0.01234320522582455,0.06772732737546587,0.009331897715733239
662,0.02067887628742035,0.0125035065923937,0.06808800545024646,0.009461848194722
663,0.020759026970704926,0.012904260008816575,0.06824830681681561,0.009593608287093146
664,0.02099947902055865,0.01298441069210115,0.06848875886666934,0.009727203192450537
665,0.021119705045485514,0.013024486033743437,0.06896966296637679,0.00986265846131282
666,0.021560533803550674,0.013104636717028013,0.06953071774936881,0.01
667,0.0218009858534044,0.01330501342523945,0.07049252594878372,0.010139254075588142
668,0.021881136536688977,0.013345088766881738,0.07089327936520659,0.010280447320933098
669,0.022081513244900413,0.013585540816735462,0.0711738067567026,0.01042360673976401
670,0.0221215885865427,0.013745842183304612,0.07133410812327175,0.01056875971184805
671,0.022402115978038713,0.013906143549873762,0.0721356149561175,0.01071593399822671
672,0.022522342002965576,0.014186670941369776,0.07285697110567868,0.010865157746525371
673,0.02260249268625015,0.014346972307938926,0.07317757383881697,0.011016459496336568
674,0.022883020077746164,0.014346972307938926,0.07353825191359756,0.011169868184678227
675,0.022963170761030736,0.014346972307938926,0.07397908067166273,0.011325413151528128
676,0.023203622810884464,0.014387047649581214,0.07510119023764678,0.011483124145435113
677,0.023203622810884464,0.014467198332865788,0.07542179297078508,0.011643031329208756
678,0.023323848835811324,0.014547349016150363,0.07574239570392338,0.011805165285688056
679,0.02356430088566505,0.014627499699434937,0.0763034504869154,0.011969557023590429
680,0.023804752935518775,0.014948102432573237,0.07690458061154971,0.012136237983442417
681,0.02432573237686851,0.015429006532280687,0.07794653949424919,0.012305240043592616
682,0.024766561134933675,0.015469081873922975,0.07818699154410291,0.012476595526308684
683,0.025287540576283414,0.015589307898849838,0.07902857371859096,0.012650337203959038
684,0.025608143309421714,0.015629383240492126,0.07946940247665611,0.012826498305280598
685,0.02580852001763315,0.015789684607061275,0.0808319640924939,0.013005112521734098
686,0.025848595359275438,0.016070211998557286,0.0811124914839899,0.013186214013947484
687,0.026048972067486874,0.0163507393900533,0.08179377229190879,0.013369837418249451
688,0.026169198092413738,0.01683164348976075,0.08243497775818538,0.01355601785329369
689,0.02677032821704805,0.01711217088125676,0.08279565583296597,0.013744790926775366
690,0.02729130765839779,0.01735262293111049,0.08311625856610427,0.013936192742241435
691,0.027331383000040076,0.017392698272752777,0.08427844347373062,0.014130259905995337
692,0.02741153368332465,0.017713301005891077,0.08459904620686891,0.014327029534098295
693,0.027651985733178376,0.017833527030817937,0.08479942291508034,0.014526539259467812
694,0.0278924377830321,0.017833527030817937,0.08548070372299924,0.014728827239075018
695,0.027932513124674388,0.017913677714102513,0.08596160782270669,0.014933932161242534
696,0.0282130405161704,0.018033903739029376,0.08768484751332505,0.01514189325304352
697,0.02869394461587785,0.018194205105598524,0.08824590229631707,0.015352750287804213
698,0.02905462269065844,0.0182743557888831,0.08904740912916283,0.01556654359271062
699,0.029415300765439027,0.018474732497094536,0.08968861459543942,0.015783314056521166
700,0.030016430890073338,0.018514807838736824,0.09032982006171603,0.016003103137387016
701,0.030337033623211638,0.018875485913517412,0.0907305734781389,0.01622595287078087
702,0.03081793772291909,0.019035787280086564,0.0910511762112772,0.016451905877536605
703,0.03125876648098425,0.01943654069650944,0.09193283372740753,0.01668100537200059
704,0.03145914318919569,0.019797218771290027,0.09273434056025327,0.01691329517029647
705,0.03202019797218771,0.019957520137859175,0.09337554602652988,0.01714881969870541
706,0.03226065002204144,0.020318198212639763,0.09405682683444877,0.017387624002162504
707,0.03318238287981405,0.02035827355428205,0.0954995391335711,0.01762975375287204
708,0.03342283492966778,0.020438424237566626,0.09630104596641686,0.017875255259042353
709,0.03402396505430209,0.020598725604135774,0.09654149801627059,0.018124175473742357
710,0.03422434176251352,0.020718951629062638,0.09722277882418948,0.018376562003881724
711,0.034665170520578686,0.020919328337274074,0.09774375826553922,0.018632463119315597
712,0.03510599927864385,0.02132008175369695,0.09918647056466157,0.018891927762076644
713,0.03554682803670901,0.021440307778623813,0.0997074500060113,0.019155005555735276
714,0.03586743076984731,0.02184106119504669,0.1003486554722879,0.019421746814890242
715,0.03626818418627019,0.022041437903258125,0.10123031298841823,0.019692202554791732
716,0.036468560894481625,0.022442191319681,0.1016711417464834,0.019966424501097934
717,0.03670901294433535,0.02260249268625015,0.1022722718711177,0.020244465099768016
718,0.03682923896926221,0.022842944736103876,0.102592874604256,0.02052637752709252
719,0.03731014306896966,0.022963170761030736,0.10307377870396345,0.02081221569986337
720,0.03743036909389653,0.023163547469242176,0.1045164910030858,0.021102034285685967
721,0.0375105197771811,0.023444074860738188,0.10487716907786639,0.021395888713434213
722,0.03827195126838456,0.023644451568949624,0.105798901935639,0.02169383518385182
723,0.03883300605137659,0.023764677593876488,0.10631988137698874,0.021995930680300747
724,0.039474211517653186,0.02388490361880335,0.10752214162625737,0.022302232979659366
725,0.03991504027571835,0.02420550635194165,0.10808319640924939,0.022612800663372797
726,0.04035586903378351,0.024405883060153087,0.10936560734180259,0.022927693128656487
727,0.040476095058710373,0.024486033743437663,0.11004688814972148,0.023246970599856503
728,0.04091692381677554,0.024766561134933675,0.11148960044884383,0.023570694139967277
729,0.04107722518334469,0.025047088526429687,0.11273193603975473,0.02389892566231048
730,0.04119745120827155,0.02516731455135655,0.11409449765559251,0.024231727942376005
731,0.041558129283052136,0.025287540576283414,0.11485592914679597,0.0245691646298279
732,0.041918807357832724,0.025728369334348574,0.115416983929788,0.024911300260677907
733,0.0423195607742556,0.026249348775698313,0.11601811405442232,0.025258200269627846
734,0.04268023884903619,0.02644972548390975,0.1166993948623412,0.025609931002584567
735,0.04292069089888991,0.026690177533763477,0.1173406003286178,0.025966559729348724
736,0.04320121829038592,0.02673025287540576,0.11806195647817898,0.0263281546564802
737,0.043241293632028215,0.02697070492525949,0.11930429206908989,0.026694784940343233
738,0.04344167034023965,0.027010780266901777,0.11962489480222818,0.02706652070033241
739,0.0439225744399471,0.02729130765839779,0.1208672303931391,0.027443433032283623
740,0.04432332785636998,0.027531759708251512,0.121829038592554,0.027825594022071257
741,0.044924457981004286,0.027732136416462952,0.1227908467919689,0.028213076759394707
742,0.04512483468921573,0.0278924377830321,0.12379273033302608,0.02860595535175745
743,0.04600649220534605,0.028293191199454976,0.12463431250751413,0.029004304938639914
744,0.046727848354907224,0.0285336432493087,0.12559612070692902,0.029408201705870607
745,0.047409129162826115,0.02901454734901615,0.12703883300605137,0.029817722900196734
746,0.04801025928746042,0.02933515008215445,0.1275998877890434,0.030232946844057765
747,0.04849116338716788,0.0294954514487236,0.12796056586382398,0.030653952950565302
748,0.049332745561655914,0.030016430890073338,0.12928305213801947,0.03108082173869064
749,0.0496934236364365,0.030377108964853926,0.13008455897086524,0.03151363484866476
750,0.05005410171121709,0.030657636356349938,0.1314871959283453,0.03195247505759213
751,0.050374704444355385,0.031178615797699677,0.1326894561776139,0.03239742629528195
752,0.050655231835851404,0.03149921853083797,0.13397186711016712,0.032848573660300466
753,0.05145673866869715,0.0317396705806917,0.13541457940928947,0.03330600343624588
754,0.05197771811004689,0.03210034865547229,0.1369374423916964,0.033769803108250875
755,0.05277922494289264,0.032461026730252876,0.13874083276559931,0.034240061379714255
756,0.05317997835931551,0.032941930829960324,0.1394621889151605,0.034716868189265594
757,0.05382118382559211,0.03326253356309863,0.14094497655592514,0.03520031472796683
758,0.05398148519216126,0.033743437662806075,0.14218731214683605,0.03569049345675229
759,0.054422313950226425,0.03414419107922895,0.14290866829639723,0.03618749812411276
760,0.055103594758145316,0.03458501983729411,0.14375025047088527,0.036691423784024936
761,0.05562457419949505,0.03498577325371699,0.14487236003686932,0.03720236681413066
762,0.0564260810323408,0.03534645132849758,0.14579409289464193,0.037720424934170015
763,0.05658638239890995,0.03598765679477418,0.1467959764356991,0.03824569722466999
764,0.05742796457339799,0.036508636236123916,0.14799823668496773,0.038778284145894536
765,0.05790886867310544,0.03702961567747365,0.1491203462509518,0.0393182875570577
766,0.05814932072295916,0.037390293752254236,0.15000200376708211,0.039865810735804384
767,0.05863022482266661,0.03799142387688855,0.15080351059992786,0.0404209583979631
768,0.05951188233879694,0.03835210195166914,0.15240652426561938,0.040983836717572615
769,0.06047369053821184,0.038672704684807435,0.15320803109846512,0.04155455334718871
770,0.06147557407926903,0.039233759467799466,0.15412976395623773,0.04213321743847289
771,0.06227708091211478,0.039714663567506914,0.15501142147236804,0.042719939663067766
772,0.06299843706167595,0.04003526630064521,0.15697511321284013,0.043314832233764027
773,0.06392016991944856,0.04059632108363724,0.15829759948703562,0.04391800892596086
774,0.06504227948543262,0.04107722518334469,0.1596200857612311,0.04452958509942651
775,0.06596401234320523,0.041437903258125276,0.16050174327736144,0.04514967772036102
776,0.06656514246783954,0.04187873201619044,0.1615837775017032,0.045778405383766166
777,0.06712619725083156,0.04251993748246704,0.1625055103594758,0.04641588833612782
778,0.06824830681681561,0.04276038953232076,0.16354746924217528,0.04706224849841282
779,0.06876928625816535,0.04300084158217449,0.1645493527832325,0.04771760948938741
780,0.06949064240772652,0.0432813689736705,0.1660321404239971,0.04838209664925957
781,0.07037229992385685,0.043521821023524226,0.16659319520698915,0.04905583706365045
782,0.07097343004849116,0.0442431771730854,0.1680359075061115,0.04973895958790067
783,0.07165471085641005,0.04500460866428886,0.16923816775538011,0.050431594871713586
784,0.0724562176892558,0.04536528673906945,0.1705606540295756,0.051133875384143206
785,0.07301727247224783,0.0455255881056386,0.17164268825391737,0.05184593543892913
786,0.07433975874644332,0.046086642888630625,0.17296517452811286,0.05256791122018419
787,0.07554201899571193,0.046607622329980364,0.17420751011902377,0.05329994080844093
788,0.0763034504869154,0.04696830040476095,0.17613112651785356,0.054042164207059144
789,0.07722518334468802,0.047369053821183824,0.17741353745040678,0.05479472336900281
790,0.07882819701037952,0.04780988257924899,0.17941730453252114,0.055557762223988776
791,0.08019075862621729,0.048090409970745,0.18126077024806636,0.056331426706013515
792,0.08115256682563218,0.04901214282851761,0.1821023524225544,0.05711586478126435
793,0.08215445036668938,0.04941289624494049,0.18390574279645733,0.05791122647641758
794,0.08295595719953512,0.04997395102793251,0.18518815372901054,0.05871766390733249
795,0.08375746403238088,0.050254478419428525,0.1866308660281329,0.0595353313081437
796,0.0846391215485112,0.05073538251913597,0.1878331262774015,0.06036438506075864
797,0.08548070372299924,0.05101590991063199,0.18895523584338556,0.06120498372476703
798,0.08652266260569871,0.05201779345168918,0.19067847553400394,0.06205728806776501
799,0.08744439546347132,0.05265899891796578,0.19188073578327255,0.06292146109610337
800,0.0878451488798942,0.05334027972588466,0.19324329739911034,0.06379766808606283
801,0.08928786117901655,0.05398148519216126,0.19568789323928987,0.0646860766154632
802,0.0904099707450006,0.05434216326694185,0.19693022883020078,0.06558685659571435
803,0.0913717789444155,0.0548230673666493,0.19853324249589227,0.06650018030431118
804,0.09173245701919609,0.055183745441429885,0.2000561054782992,0.06742622241778334
805,0.0923335871438304,0.055584498857852764,0.20169919448563298,0.06836516004510239
806,0.09385645012623732,0.05606540295756021,0.2033022081513245,0.06931717276155401
807,0.09481825832565223,0.0564260810323408,0.2042239410090971,0.07028244264308353
808,0.0954995391335711,0.05686690979040596,0.20534605057508115,0.07126115430111744
809,0.09662164869955517,0.05746803991504028,0.20642808479942293,0.07225349491787206
810,0.09774375826553922,0.05810924538131688,0.2074299683404801,0.0732596542821523
811,0.09942692261451529,0.058710375505951186,0.20899290666452933,0.0742798248256491
812,0.10010820342243418,0.0593115056305855,0.21075622169678995,0.07531420165974376
813,0.10171121708812568,0.05983248507193524,0.21336111890353865,0.07636298261282241
814,0.1029134773373943,0.06043361519656955,0.21464352983609186,0.07742636826811278
815,0.10391536087845149,0.06107482066284615,0.21668737225984852,0.07850456200204509
816,0.10547829920250071,0.0618763274956919,0.2183304612671823,0.07959777002314977
817,0.10640003206027332,0.0628381356951068,0.22037430369093897,0.08070620141149507
818,0.10744199094297278,0.06355949184466797,0.22173686530677675,0.0818300681586739
819,0.1084037991423877,0.06428084799422915,0.2237807077305334,0.08296958520834916
820,0.1096461347332986,0.06524265619364406,0.22550394742115176,0.08412497049736119
821,0.11048771690778664,0.0657636356349938,0.22746763916162385,0.08529644499741017
822,0.11213080591512042,0.06660521780948182,0.23063359115136456,0.08648423275731726
823,0.11341321684767362,0.06728649861740071,0.2321163787921292,0.08768856094587427
824,0.11509638119664971,0.06788762874203502,0.23363924177453613,0.08890965989529168
825,0.11621849076263376,0.06876928625816535,0.23520218009858535,0.09014776314524918
826,0.1179818057948944,0.0692501903578728,0.2372860978639843,0.09140310748756224
827,0.11906384001923616,0.0702119985572877,0.23880896084639122,0.09267593301146883
828,0.12054662766000081,0.0712138820983449,0.24025167314551357,0.0939664831495469
829,0.12198933995912316,0.07209553961447521,0.24249589227748167,0.095275004724273
830,0.12415340840780667,0.0730974231555324,0.24421913196810002,0.09660174799522644
831,0.12563619604857132,0.07397908067166273,0.24606259768364525,0.09794696670695385
832,0.12788041518053941,0.07490081352943534,0.24834689215725564,0.099310918137498
833,0.12960365487115777,0.07562216967899651,0.2500300565062317,0.1006938631476027
834,0.131447120586703,0.07614314912034625,0.2521139742716307,0.10209606623060476
835,0.13353103835210195,0.07702480663647658,0.2543982687452411,0.10351779556301763
836,0.1350138259928666,0.07754578607782632,0.2567226385604937,0.10495932305582266
837,0.13749849717468843,0.07850759427724122,0.25860617961768123,0.10642092440647245
838,0.13918166152366448,0.07922895042680239,0.260249268625015,0.10790287915161835
839,0.14058429848114457,0.08035105999278644,0.26221296036548714,0.10940547072057435
840,0.14210716146355148,0.0807918887508516,0.2648980082555204,0.11092898648952228
841,0.14314912034625096,0.08139301887548592,0.26678154931270787,0.11247371783647507
842,0.14599446960285337,0.08275558049132369,0.2683444876367571,0.1140399601970033
843,0.14855929146795976,0.08347693664088486,0.27046848074379837,0.11562801312073753
844,0.15024245581693585,0.08435859415701519,0.27303330260890474,0.11723818032865997
845,0.15276720234039995,0.08536047769807238,0.2750370696910191,0.11887076977119032
846,0.15497134613072577,0.08636236123912956,0.2769206107482066,0.12052609368708414
847,0.15749609265418987,0.08764477217168276,0.27876407646375184,0.12220446866314887
848,0.16030136656915,0.0884863543461708,0.28128882298721597,0.12390621569479157
849,0.1631467158257524,0.08952831322887028,0.2837334188273955,0.12563166024741215
850,0.16643289384041998,0.09077064881978118,0.28681922013385164,0.12738113231864784
851,0.16883741433895724,0.09181260770248066,0.2889031378992506,0.12915496650148828
852,0.1737266060193163,0.09297479261010701,0.29126758305614553,0.13095350204826675
853,0.17464833887708892,0.09365607341802588,0.2929908227467639,0.13277708293554288
854,0.17945737987416344,0.09477818298400995,0.2949945898288783,0.1346260579298911
855,0.18318438664689615,0.09569991584178256,0.2982406925019036,0.1365007806546014
856,0.1875926742275478,0.09674187472448202,0.30092574039193687,0.13840160965731302
857,0.1892357632348816,0.09782390894882378,0.30308980884062037,0.1403289084785873
858,0.19380435218210235,0.09918647056466157,0.3062156854887188,0.1422830457214352
859,0.1974912836131928,0.1000681280807919,0.3080992265459063,0.14426439512181588
860,0.20181942051055984,0.10147076503827195,0.3109445758025087,0.14627333562011297
861,0.20630785877449606,0.10283332665410973,0.31278804151805395,0.14831025143361026
862,0.2099547148639442,0.10411573758666293,0.3147918086001683,0.15037553212997384
863,0.21592594076864505,0.10543822386085841,0.3177974592233399,0.1524695727017573
864,0.22033422834929667,0.10672063479341161,0.32020197972187714,0.15459277364194784
865,0.2276680158698353,0.10820342243417626,0.3222057468039915,0.1567455410205595
866,0.23428044724081273,0.1096461347332986,0.32485071935238247,0.15892828656229763
867,0.24089287861179018,0.11116899771570553,0.32749569190077343,0.161141427725302
868,0.24706448122470245,0.11261171001482788,0.33042119184066043,0.16338538778098602
869,0.25648218651064,0.11333306616438905,0.33286578768083996,0.16566059589499152
870,0.2677032821704805,0.11481585380515369,0.3355909109125155,0.1679674872092653
871,0.27776219292269466,0.11629864144591832,0.3388370135855408,0.17030650292528426
872,0.2914278844227147,0.11750090169518695,0.34152206147557407,0.1726780903884356
873,0.30541417865587306,0.11902376467759387,0.3446880134653148,0.17508270317357233
874,0.31719632909870554,0.11994549753536649,0.34733298601370577,0.1775208011717636
875,0.34432733539053423,0.12194926461748086,0.35069931471165794,0.17999285067824766
876,0.37943333466917806,0.12379273033302608,0.35254278042720316,0.18249932448161507
877,0.41085240251673144,0.12527551797379072,0.3555083557087324,0.18504070195423022
878,0.4450366689376027,0.12671823027291307,0.3583537049653348,0.18761746914391195
879,0.4824269626898569,0.12868192201338516,0.3618803350298561,0.1902301188668946
880,0.5055905101590991,0.1304853123872881,0.36500621167795455,0.19287915080207776
881,0.5398148519216126,0.1324490041277602,0.3680118623011261,0.1955650715865947
882,0.5745601731254759,0.13437262052659,0.3712579649741514,0.19828839491270714
883,0.6000480904099708,0.13577525748407004,0.37422354025568066,0.20104964162604969
884,0.6295836172003366,0.13801947661603814,0.3769887388289985,0.20384933982524642
885,0.6541498016270588,0.1397827916482988,0.3802749168436661,0.2066880249629082
886,0.6722237807077305,0.14110527792249428,0.3831603414419108,0.20956623994804308
887,0.7002364445156894,0.14258806556325893,0.3863262934316515,0.21248453524988828
888,0.7167875606139542,0.14467198332865788,0.3894521700797499,0.21544346900318823
889,0.7329379232957961,0.1461547709694225,0.3922173686530678,0.21844360711494282
890,0.7525347653588746,0.14791808600168316,0.3951027932513125,0.2214855233726359
891,0.7664409089087485,0.1503626818418627,0.3985492726325492,0.22456979955397716
892,0.7809882579248988,0.15172524345770047,0.4011140944976556,0.22769702553816798
893,0.7967779425319601,0.15368893519817256,0.4043201218290386,0.23086779941871674
894,0.8134092093135094,0.15529194886386408,0.4060032861780147,0.23408272761782942
895,0.8268344487636757,0.15729571594597844,0.40864825872640564,0.23734242500238661
896,0.8364124554161825,0.1593796337113774,0.4124153408407807,0.2406475150015422
897,0.8498376948663487,0.16214483228469523,0.41498016270588706,0.24399862972595504
898,0.8604576604015549,0.16358754458381758,0.41890754618683124,0.24739641008868118
899,0.8713180779866149,0.1657516130325011,0.42147236805193766,0.2508415059277541
900,0.8798541257564221,0.16879733899731494,0.42419749128361317,0.25433457613046484
901,0.8893920570672865,0.17072095539614476,0.4280847994229151,0.25787628875938035
902,0.8977277281288824,0.172844948503186,0.43165150482907866,0.2614673211801092
903,0.9063439265819742,0.1754097703682924,0.43622009377629944,0.2651083601908536
904,0.9137578647857973,0.1772933114254799,0.44022762794052817,0.2688001021537607
905,0.9199695427403518,0.17965775658237487,0.44363403198012263,0.27254325312810274
906,0.9270228028693944,0.18218250310583897,0.4472808880695708,0.27633852900531725
907,0.9323127479661764,0.1840660441630265,0.45120827155051496,0.28018665564591955
908,0.9387648779705847,0.18623011261171002,0.4548952029816054,0.2840883690183301
909,0.9436139943093015,0.18879493447681642,0.4581413056546307,0.28804441533962977
910,0.948423035306376,0.19152005770849195,0.4616278603775097,0.2920555512182745
911,0.9531118502785236,0.19428525628180981,0.46675750410772254,0.2961225437988037
912,0.9565583296597604,0.19676992746363162,0.47016390814731696,0.30024617090855493
913,0.9597643569911434,0.19949505069530718,0.473930990261692,0.30442722120642995
914,0.9639321925219413,0.2023003246102673,0.47874003125876646,0.30866649433372745
915,0.9666573157536168,0.20526589989179658,0.4829479421312067,0.312964801067075
916,0.9697831924017152,0.20827155051496815,0.4865947982206548,0.3173229634734979
917,0.9724682402917485,0.21139742716306656,0.49064240772652584,0.32174181506763716
918,0.9750330621568549,0.21472368051937643,0.4950907706488198,0.32622220097116666
919,0.9770368292389693,0.21809000921732857,0.4988979281048371,0.33076497807442423
920,0.9791207470043682,0.2215364885985653,0.5023444074860738,0.3353710152002929
921,0.9811645894281249,0.22474251592994832,0.5070732977998638,0.3400411932703709
922,0.9831683565102393,0.22806876928625816,0.5119624894802228,0.3447764054734464
923,0.9849717468841422,0.2311545705927143,0.5169318318438665,0.3495775574363271
924,0.9868152125996874,0.2350018033903739,0.5223820783072176,0.3544455673970436
925,0.988017472848956,0.2392097142628141,0.5275117220374304,0.3593813663804626
926,0.9890193563900133,0.24361800184346571,0.5307177493688133,0.3643858983763548
927,0.9900212399310704,0.2478659880575482,0.5351661122911073,0.36946012051993027
928,0.9908227467639161,0.25059111128922373,0.5398549272632549,0.37460500327489893
929,0.9916643289384042,0.25544022762794055,0.5449044203101832,0.37982153061907364
930,0.9925059111128922,0.259688213842023,0.5498737626738268,0.3851107002325569
931,0.9930669658958843,0.2641365767643169,0.5538011461547709,0.39047352368855637
932,0.9934276439706649,0.269306295836172,0.5587304131767723,0.39591102664684585
933,0.9940688494369414,0.2734340560253276,0.5620566665330822,0.40142424904993174
934,0.994830280928145,0.27836332304732897,0.5664649541137338,0.40701424532194386
935,0.9955115617360638,0.2826113092614115,0.5712739951108083,0.41268208457029515
936,0.9957119384442752,0.28685929547549394,0.5767643169158017,0.41842885079015846
937,0.9961928425439827,0.29206908988899133,0.5824550154290066,0.4242556430717777
938,0.9965935959604055,0.2965174528112852,0.5867831523263736,0.43016357581067904
939,0.9969141986935438,0.3007654390253677,0.592273474131367,0.43615377892080054
940,0.9973951027932513,0.30585500741393823,0.5976034945697912,0.4422273980505897
941,0.9977557808680318,0.31218691139341964,0.6029735903498578,0.4483855948021191
942,0.9980763836011702,0.3175970825151284,0.6085039874964934,0.4546295469532399
943,0.9983569109926662,0.32236604817056064,0.6133531038352102,0.4609604486828429
944,0.9985572877008777,0.3269747124594237,0.6185228229070653,0.46737951079924633
945,0.9987175890674468,0.33346691780547427,0.6226105077545786,0.4738879609717651
946,0.9989580411173006,0.3392377670019637,0.6270187953352302,0.4804870439655134
947,0.9991984931671543,0.3452490682483068,0.6319079870155893,0.48717802187946313
948,0.9992385685087966,0.3517412735943574,0.6373582334789404,0.4939621743878316
949,0.9993587945337234,0.35855408167354624,0.644130966216487,0.5008407989848213
950,0.9993988698753656,0.36496613633631225,0.649140383921773,0.5078152112327671
951,0.9994790205586502,0.37362241013104636,0.6567546988338075,0.5148867450137498
952,0.9996393219252194,0.38035506752695064,0.6626858493968661,0.5220567527846975
953,0.9996793972668617,0.38780908107241613,0.6677754177854366,0.5293266058360555
954,0.999719472608504,0.3962249028172965,0.6739069450567066,0.5366976945540476
955,0.9997595479501463,0.4033182382879814,0.6801987736945457,0.5441714286865887
956,0.9998396986334308,0.4110928545665852,0.6856089448162546,0.5517492376129128
957,0.9999599246583577,0.4206307858774496,0.6917805474291668,0.5594325706169377
958,0.9999599246583577,0.42932713501382597,0.6983128281168597,0.5672228971644537
959,0.9999599246583577,0.4372620526589989,0.7062076704203903,0.5751217071841613
960,0.9999599246583577,0.4463190798701559,0.7116178415420992,0.5831305113526218
961,0.9999599246583577,0.45573678515609345,0.7176692181300846,0.5912508413831881
962,1.0,0.46511441510038876,0.724001122109566,0.5994842503189408
963,1.0,0.4738107642367651,0.7308139301887548,0.6078323128297224
964,1.0,0.48226666132328777,0.7369053821183825,0.6162966255132942
965,1.0,0.49204504468400595,0.7440387929307097,0.6248788072006888
966,1.0,0.5021440307778624,0.7498497174688414,0.6335804992658254
967,1.0,0.512403318238288,0.7558610187151845,0.642403365939419
968,1.0,0.5209794413497375,0.7626738267943735,0.6513490946272796
969,1.0,0.5314791808600169,0.7705285937562618,0.6604193962330305
970,1.0,0.5426201258365727,0.7784635114014347,0.6696160054853215
971,1.0,0.5545625776459744,0.7856770728970465,0.6789406812696112
972,1.0,0.5667454815052299,0.7929707850759428,0.6883952069645496
973,1.0,0.5803310223219653,0.8008656273794734,0.6979813907830652
974,1.0,0.5930349056225704,0.8067166272592474,0.707701066118189
975,1.0,0.6051777341401835,0.8140103394381437,0.7175560918936922
976,1.0,0.6183625215404961,0.8212639762753977,0.7275483529196233
977,1.0,0.6319079870155893,0.8284374624293672,0.7376797602527732
978,1.0,0.6451729250991864,0.836212078707971,0.7479522515621814
979,1.0,0.6580771851080031,0.8446679757944936,0.7583677914997191
980,1.0,0.6729451368572917,0.8528433454895203,0.7689283720758305
981,1.0,0.6858493968661082,0.8606981124514087,0.7796360130405237
982,1.0,0.702681040355869,0.8685929547549393,0.7904927622696419
983,1.0,0.7173486153969463,0.877048851841462,0.8015006961565413
984,1.0,0.7345810123031299,0.8854245982447,0.8126619200091946
985,1.0,0.7492085120025648,0.893359515889873,0.8239785684528511
986,1.0,0.7649180459263415,0.9008135294353384,0.8354528058382871
987,1.0,0.7799062237005571,0.9085881457139422,0.8470868266557402
988,1.0,0.7954554562577646,0.9166833647256842,0.8588828559546258
989,1.0,0.815453051737266,0.9252194124954916,0.8708431497690724
990,1.0,0.8322446198853846,0.9320322205746804,0.8829699955494082
991,1.0,0.8473530236845269,0.940207590269707,0.89526571259964
992,1.0,0.8657075301566945,0.9481825832565223,0.9077326525210223
993,1.0,0.8825792489880976,0.9553560694104917,0.920373199661823
994,1.0,0.9019757143429648,0.9627700076143149,0.9331897715733238
995,1.0,0.9194084879573599,0.9707850759427724,0.9461848194721992
996,1.0,0.9390454053620807,0.9789203702961567,0.9593608287093147
997,1.0,0.9598845830160702,0.9870155893078989,0.9727203192450538
998,1.0,0.9814451168196209,0.9933875686290226,0.9862658461312831
999,1.0,1.0,1.0,1.0


==> data/rocs/cinic10_num_ref_comparison_4_report_18_aug_auc.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,relativeofflinesq 2,relativeofflinesq 4,relativeofflinesq 8,relativeofflinesq 16,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,reference 2,reference 4,reference 8,reference 16,reference 254,liraonline 254,relativeonline 254,liraoffline 254,relativeoffline 254,relativeofflinesq 254,relativeofflineln 254,population,random
0,0.732,0.773,0.792,0.808,0.597,0.618,0.628,0.634,0.802,0.814,0.822,0.825,0.705,0.738,0.76,0.758,0.772,0.797,0.811,0.814,0.792,0.807,0.817,0.821,0.722,0.722,0.722,0.726,0.737,0.827,0.829,0.643,0.761,0.819,0.826,0.67,0.5


==> data/rocs/cinic10_num_ref_comparison_4_report_18_aug_roc.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeoffline 2,relativeoffline 4,relativeoffline 8,relativeoffline 16,relativeofflinesq 2,relativeofflinesq 4,relativeofflinesq 8,relativeofflinesq 16,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,reference 2,reference 4,reference 8,reference 16,reference 254,liraonline 254,relativeonline 254,liraoffline 254,relativeoffline 254,relativeofflinesq 254,relativeofflineln 254,population,random
0,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1e-06
1,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.0139254075588142e-06
2,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.0280447320933096e-06
3,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.0423606739764013e-06
4,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.056875971184805e-06
5,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.0715933998226711e-06
6,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.0865157746525372e-06
7,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.1016459496336568e-06
8,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.1169868184678225e-06
9,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.1325413151528126e-06
10,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.148312414543511e-06
11,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.1643031329208755e-06
12,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.1805165285688055e-06
13,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.1969557023590428e-06
14,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.2136237983442417e-06
15,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.2305240043592616e-06
16,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.2476595526308684e-06
17,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.2650337203959037e-06
18,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.2826498305280597e-06
19,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.3005112521734097e-06
20,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.3186214013947485e-06
21,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.3369837418249452e-06
22,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.355601785329369e-06
23,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.3744790926775367e-06
24,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.3936192742241435e-06
25,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.4130259905995336e-06
26,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.4327029534098296e-06
27,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.4526539259467812e-06
28,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.4728827239075016e-06
29,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.4933932161242533e-06
30,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.5141893253043518e-06
31,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.535275028780421e-06
32,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.556654359271062e-06
33,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.5783314056521166e-06
34,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.6003103137387017e-06
35,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.622595287078087e-06
36,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.6451905877536607e-06
37,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.6681005372000591e-06
38,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.691329517029647e-06
39,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.7148819698705409e-06
40,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.7387624002162504e-06
41,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.762975375287204e-06
42,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.7875255259042354e-06
43,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.8124175473742357e-06
44,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.8376562003881725e-06
45,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.8632463119315598e-06
46,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.8891927762076644e-06
47,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.915500555573528e-06
48,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.9421746814890245e-06
49,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.9692202554791733e-06
50,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.9966424501097934e-06
51,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.0244465099768015e-06
52,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.052637752709252e-06
53,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.081221569986337e-06
54,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.1102034285685966e-06
55,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.1395888713434217e-06
56,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.1693835183851824e-06
57,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.1995930680300747e-06
58,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.230223297965936e-06
59,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.2612800663372794e-06
60,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.2927693128656486e-06
61,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.3246970599856503e-06
62,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.3570694139967276e-06
63,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.389892566231048e-06
64,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.4231727942376005e-06
65,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.45691646298279e-06
66,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.491130026067791e-06
67,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.5258200269627847e-06
68,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.5609931002584565e-06
69,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.5966559729348724e-06
70,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.6328154656480197e-06
71,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.669478494034323e-06
72,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.7066520700332416e-06
73,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.744343303228363e-06
74,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.782559402207126e-06
75,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.821307675939471e-06
76,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.860595535175745e-06
77,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.9004304938639916e-06
78,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.9408201705870607e-06
79,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.9817722900196732e-06
80,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.0232946844057763e-06
81,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.0653952950565296e-06
82,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.108082173869064e-06
83,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.151363484866476e-06
84,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.1952475057592136e-06
85,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.2397426295281954e-06
86,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.2848573660300466e-06
87,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.3306003436245885e-06
88,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.376980310825088e-06
89,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.4240061379714255e-06
90,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.471686818926559e-06
91,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.5200314727966823e-06
92,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.5690493456752295e-06
93,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.6187498124112765e-06
94,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.6691423784024943e-06
95,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.720236681413066e-06
96,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.7720424934170015e-06
97,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.824569722466999e-06
98,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.877828414589453e-06
99,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.93182875570577e-06
100,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.986581073580438e-06
101,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,4.04209583979631e-06
102,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,4.098383671757261e-06
103,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,4.155455334718879e-06
104,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,4.213321743847289e-06
105,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,4.271993966306777e-06
106,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,4.331483223376403e-06
107,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,4.391800892596085e-06
108,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,4.452958509942659e-06
109,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,4.514967772036102e-06
110,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,4.577840538376616e-06
111,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,4.641588833612782e-06
112,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,4.706224849841281e-06
113,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,4.7717609489387505e-06
114,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,4.838209664925957e-06
115,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,4.905583706365045e-06
116,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,4.973895958790067e-06
117,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,5.0431594871713585e-06
118,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,5.113387538414331e-06
119,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,5.184593543892913e-06
120,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,5.256791122018419e-06
121,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,5.329994080844093e-06
122,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,5.404216420705915e-06
123,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,5.479472336900293e-06
124,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,5.5557762223988786e-06
125,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,5.633142670601352e-06
126,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,5.711586478126435e-06
127,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,5.791122647641759e-06
128,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,5.871766390733262e-06
129,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,5.95353313081437e-06
130,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,6.036438506075864e-06
131,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,6.120498372476702e-06
132,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,6.205728806776501e-06
133,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,6.2921461096103505e-06
134,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,6.379766808606282e-06
135,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,6.46860766154632e-06
136,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,6.558685659571435e-06
137,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,6.650018030431118e-06
138,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,6.742622241778349e-06
139,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,6.836516004510238e-06
140,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,6.9317172761554005e-06
141,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,7.0282442643083526e-06
142,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,7.126115430111745e-06
143,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,7.2253494917872216e-06
144,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,7.32596542821523e-06
145,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,7.427982482564911e-06
146,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,7.531420165974376e-06
147,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,7.636298261282242e-06
148,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,7.742636826811277e-06
149,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,7.85045620020451e-06
150,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,7.959777002314978e-06
151,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,8.070620141149506e-06
152,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,8.183006815867389e-06
153,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,8.296958520834915e-06
154,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,8.41249704973612e-06
155,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,8.529644499741017e-06
156,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,8.648423275731726e-06
157,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,8.768856094587425e-06
158,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,8.890965989529167e-06
159,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,9.014776314524917e-06
160,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,9.140310748756223e-06
161,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,9.267593301146882e-06
162,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,9.39664831495469e-06
163,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,9.5275004724273e-06
164,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,9.660174799522646e-06
165,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,9.794696670695386e-06
166,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,9.9310918137498e-06
167,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.0069386314760271e-05
168,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.0209606623060476e-05
169,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.0351779556301762e-05
170,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.0495932305582265e-05
171,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.0642092440647246e-05
172,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.0790287915161837e-05
173,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.0940547072057437e-05
174,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.1092898648952229e-05
175,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.124737178364751e-05
176,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.1403996019700332e-05
177,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.1562801312073755e-05
178,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.1723818032865999e-05
179,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.1887076977119032e-05
180,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.2052609368708412e-05
181,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.2220446866314887e-05
182,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.2390621569479157e-05
183,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.2563166024741215e-05
184,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.2738113231864785e-05
185,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.2915496650148827e-05
186,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.3095350204826676e-05
187,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.327770829355429e-05
188,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.346260579298911e-05
189,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.3650078065460137e-05
190,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.3840160965731302e-05
191,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.4032890847858732e-05
192,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.4228304572143519e-05
193,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.4426439512181588e-05
194,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.4627333562011299e-05
195,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.483102514336103e-05
196,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.5037553212997385e-05
197,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.5246957270175731e-05
198,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.5459277364194785e-05
199,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.567455410205595e-05
200,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.5892828656229765e-05
201,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.6114142772530196e-05
202,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.63385387780986e-05
203,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.656605958949915e-05
204,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.6796748720926532e-05
205,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.7030650292528428e-05
206,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.726780903884356e-05
207,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.7508270317357232e-05
208,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.7752080117176357e-05
209,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.7999285067824762e-05
210,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.8249932448161504e-05
211,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.850407019542302e-05
212,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.8761746914391195e-05
213,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.902301188668946e-05
214,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.9287915080207776e-05
215,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.955650715865947e-05
216,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,1.9828839491270713e-05
217,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.010496416260497e-05
218,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.038493398252464e-05
219,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.066880249629082e-05
220,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.0956623994804308e-05
221,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.1248453524988828e-05
222,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.154434690031882e-05
223,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.1844360711494287e-05
224,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.2148552337263595e-05
225,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.245697995539772e-05
226,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.27697025538168e-05
227,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.3086779941871675e-05
228,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.3408272761782944e-05
229,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.373424250023866e-05
230,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.4064751500154215e-05
231,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.43998629725955e-05
232,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.4739641008868115e-05
233,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.508415059277541e-05
234,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.543345761304648e-05
235,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.578762887593798e-05
236,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.614673211801092e-05
237,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.6510836019085362e-05
238,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.6880010215376075e-05
239,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.7254325312810276e-05
240,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.763385290053167e-05
241,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.8018665564591953e-05
242,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.840883690183301e-05
243,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.8804441533962977e-05
244,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.9205555121827452e-05
245,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,2.9612254379880316e-05
246,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.0024617090855495e-05
247,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.044272212064306e-05
248,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.0866649433372746e-05
249,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.12964801067075e-05
250,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.173229634734973e-05
251,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.2174181506763714e-05
252,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.262222009711673e-05
253,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.307649780744242e-05
254,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.353710152002929e-05
255,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.400411932703703e-05
256,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.447764054734464e-05
257,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.4957755743632785e-05
258,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.5444556739704355e-05
259,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.5938136638046256e-05
260,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.6438589837635405e-05
261,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.6946012051993025e-05
262,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.7460500327489966e-05
263,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.798215306190736e-05
264,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.8511070023255685e-05
265,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.904735236885556e-05
266,0.0002805273914960125,0.0051697190718550876,0.0089768765278724,0.008135294353384363,0.0002805273914960125,0.00304572596481385,0.0035266300645213,0.0029254999398869875,0.006812808079188875,0.0157095339237767,0.03049733498978079,0.07305734781389012,0.001041958882699475,0.011020718951629063,0.01426682162465435,0.018715184546948264,0.00208391776539895,0.02881417064080471,0.018635033863663688,0.03546667735342444,0.006933034104115738,0.02424558169358394,0.008856650502945538,0.04320121829038592,8.0150683284575e-05,0.0005209794413497375,0.0016430890073337876,0.00432813689736705,0.02160060914519296,0.024806636476575963,0.07101350539013344,0.0037270067727327378,0.019476616038151724,0.028172965174528112,0.03626818418627019,4.00753416422875e-05,3.959110266468459e-05
267,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,4.014242490499326e-05
268,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,4.070142453219439e-05
269,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,4.1268208457029516e-05
270,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,4.1842885079015846e-05
271,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,4.242556430717777e-05
272,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,4.301635758106799e-05
273,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,4.3615377892080056e-05
274,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,4.4222739805058974e-05
275,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,4.483855948021191e-05
276,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,4.5462954695323996e-05
277,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,4.609604486828439e-05
278,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,4.673795107992464e-05
279,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,4.738879609717651e-05
280,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,4.804870439655134e-05
281,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,4.8717802187946306e-05
282,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,4.939621743878326e-05
283,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,5.008407989848212e-05
284,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,5.0781521123276707e-05
285,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,5.148867450137497e-05
286,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,5.220567527846975e-05
287,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,5.2932660583605666e-05
288,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,5.366976945540476e-05
289,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,5.441714286865887e-05
290,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,5.517492376129129e-05
291,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,5.594325706169377e-05
292,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,5.672228971644549e-05
293,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,5.751217071841614e-05
294,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,5.8313051135262185e-05
295,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,5.912508413831882e-05
296,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,5.994842503189409e-05
297,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,6.0783231282972365e-05
298,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,6.162966255132942e-05
299,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,6.248788072006888e-05
300,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,6.335804992658255e-05
301,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,6.424033659394191e-05
302,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,6.513490946272809e-05
303,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,6.604193962330305e-05
304,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,6.696160054853215e-05
305,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,6.789406812696113e-05
306,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,6.883952069645496e-05
307,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,6.979813907830666e-05
308,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,7.077010661181889e-05
309,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,7.17556091893692e-05
310,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,7.275483529196232e-05
311,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,7.37679760252773e-05
312,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,7.479522515621829e-05
313,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,7.58367791499719e-05
314,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,7.689283720758305e-05
315,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,7.796360130405237e-05
316,0.006692582054262012,0.017552999639321925,0.010660040876848475,0.02432573237686851,0.004368212239009337,0.00336632869795215,0.005410171121708812,0.009057027211156974,0.01009898609385645,0.02007774616278604,0.035025848595359274,0.08359716266581173,0.002324369815252675,0.01458742435779265,0.014507273674508075,0.0230833967859576,0.0044884382639362,0.03133891716426883,0.02965575281529275,0.060273313830000404,0.008776499819660962,0.032982006171602615,0.02548791728449485,0.0452049853725003,0.0002003767082114375,0.000561054782992025,0.0037670821143750252,0.0070532601290426,0.022923095419388452,0.032300725363683724,0.07413938203823188,0.010018835410571875,0.028172965174528112,0.04288061555724763,0.043521821023524226,8.0150683284575e-05,7.90492762269642e-05
317,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,8.015006961565413e-05
318,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,8.126619200091945e-05
319,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,8.23978568452851e-05
320,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,8.354528058382871e-05
321,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,8.470868266557402e-05
322,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,8.588828559546258e-05
323,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,8.708431497690725e-05
324,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,8.829699955494083e-05
325,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,8.952657125996401e-05
326,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,9.077326525210224e-05
327,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,9.20373199661823e-05
328,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,9.331897715733239e-05
329,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,9.461848194721992e-05
330,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,9.593608287093147e-05
331,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,9.727203192450537e-05
332,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,9.862658461312831e-05
333,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,9.999999999999999e-05
334,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,0.00010139254075588153
335,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,0.00010280447320933097
336,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,0.0001042360673976401
337,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,0.00010568759711848039
338,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,0.0001071593399822671
339,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,0.00010865157746525384
340,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,0.0001101645949633657
341,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,0.00011169868184678226
342,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,0.00011325413151528115
343,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,0.00011483124145435111
344,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,0.00011643031329208767
345,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,0.00011805165285688056
346,0.0076944655953192,0.019997595479501463,0.016070211998557286,0.041397827916482985,0.006131527271269988,0.005690698513204825,0.005490321804993387,0.009417705285937562,0.0131447120586703,0.028573718590950987,0.04901214282851761,0.08503987496493408,0.0037270067727327378,0.01775337634753336,0.020959403678916362,0.023764677593876488,0.006051376587985413,0.031659519897407125,0.03827195126838456,0.06167595078748046,0.0099386847272873,0.033863663687732935,0.02729130765839779,0.05915120426401635,0.0007614314912034625,0.0014827876407646375,0.004087684847513325,0.009658157335791288,0.02420550635194165,0.034384643129082675,0.08459904620686891,0.010700116218490763,0.030216807598284774,0.0686089848915962,0.06095459463791929,8.0150683284575e-05,0.00011969557023590428
347,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.00012136237983442405
348,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.00012305240043592616
349,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.00012476595526308696
350,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.00012650337203959038
351,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.000128264983052806
352,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.00013005112521734084
353,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.00013186214013947485
354,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.00013369837418249466
355,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.0001355601785329369
356,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.00013744790926775366
357,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.00013936192742241418
358,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.00014130259905995336
359,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.0001432702953409831
360,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.00014526539259467812
361,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.00014728827239075018
362,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.00014933932161242518
363,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.0001514189325304352
364,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.00015352750287804228
365,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.0001556654359271062
366,0.011261171001482788,0.020157896846070614,0.02192121187833126,0.044122951148158535,0.008295595719953513,0.009537931310864426,0.0074940888871077626,0.014948102432573237,0.014627499699434937,0.03827195126838456,0.06203662886226105,0.08652266260569871,0.003927383480944175,0.01775337634753336,0.03410411573758666,0.02632949945898289,0.008856650502945538,0.03747044443553881,0.043401594998597366,0.06231715625375706,0.012743958642247425,0.039193684126157174,0.02741153368332465,0.059632108363723804,0.00080150683284575,0.0018033903739029375,0.00432813689736705,0.014186670941369776,0.031058389772772813,0.04861138941209474,0.09321524465996073,0.012543581934035987,0.035667054061635874,0.07329779986374384,0.06908988899130365,8.0150683284575e-05,0.0001578331405652118
367,0.0115416983929788,0.030096581573357914,0.03795134853524626,0.044163026489800826,0.009057027211156974,0.009818458702360438,0.009658157335791288,0.01919608864665571,0.019156013305013424,0.03891315673466116,0.06263775898689536,0.08744439546347132,0.007614314912034625,0.01983729411293231,0.03586743076984731,0.02881417064080471,0.009978760068929587,0.038031499218530836,0.0535406564340961,0.06872921091652306,0.01735262293111049,0.041437903258125276,0.047409129162826115,0.06159580010419589,0.000881657516130325,0.0019636917404720873,0.008696349136376388,0.014306896966296638,0.031539293872480265,0.048691540095379314,0.09409690217609105,0.0131447120586703,0.0394341361760109,0.07798661483589148,0.07113373141506031,8.0150683284575e-05,0.00016003103137387001
368,0.0115416983929788,0.030096581573357914,0.03795134853524626,0.044163026489800826,0.009057027211156974,0.009818458702360438,0.009658157335791288,0.01919608864665571,0.019156013305013424,0.03891315673466116,0.06263775898689536,0.08744439546347132,0.007614314912034625,0.01983729411293231,0.03586743076984731,0.02881417064080471,0.009978760068929587,0.038031499218530836,0.0535406564340961,0.06872921091652306,0.01735262293111049,0.041437903258125276,0.047409129162826115,0.06159580010419589,0.000881657516130325,0.0019636917404720873,0.008696349136376388,0.014306896966296638,0.031539293872480265,0.048691540095379314,0.09409690217609105,0.0131447120586703,0.0394341361760109,0.07798661483589148,0.07113373141506031,8.0150683284575e-05,0.0001622595287078087
369,0.0115416983929788,0.030096581573357914,0.03795134853524626,0.044163026489800826,0.009057027211156974,0.009818458702360438,0.009658157335791288,0.01919608864665571,0.019156013305013424,0.03891315673466116,0.06263775898689536,0.08744439546347132,0.007614314912034625,0.01983729411293231,0.03586743076984731,0.02881417064080471,0.009978760068929587,0.038031499218530836,0.0535406564340961,0.06872921091652306,0.01735262293111049,0.041437903258125276,0.047409129162826115,0.06159580010419589,0.000881657516130325,0.0019636917404720873,0.008696349136376388,0.014306896966296638,0.031539293872480265,0.048691540095379314,0.09409690217609105,0.0131447120586703,0.0394341361760109,0.07798661483589148,0.07113373141506031,8.0150683284575e-05,0.00016451905877536624
370,0.0115416983929788,0.030096581573357914,0.03795134853524626,0.044163026489800826,0.009057027211156974,0.009818458702360438,0.009658157335791288,0.01919608864665571,0.019156013305013424,0.03891315673466116,0.06263775898689536,0.08744439546347132,0.007614314912034625,0.01983729411293231,0.03586743076984731,0.02881417064080471,0.009978760068929587,0.038031499218530836,0.0535406564340961,0.06872921091652306,0.01735262293111049,0.041437903258125276,0.047409129162826115,0.06159580010419589,0.000881657516130325,0.0019636917404720873,0.008696349136376388,0.014306896966296638,0.031539293872480265,0.048691540095379314,0.09409690217609105,0.0131447120586703,0.0394341361760109,0.07798661483589148,0.07113373141506031,8.0150683284575e-05,0.0001668100537200059
371,0.0115416983929788,0.030096581573357914,0.03795134853524626,0.044163026489800826,0.009057027211156974,0.009818458702360438,0.009658157335791288,0.01919608864665571,0.019156013305013424,0.03891315673466116,0.06263775898689536,0.08744439546347132,0.007614314912034625,0.01983729411293231,0.03586743076984731,0.02881417064080471,0.009978760068929587,0.038031499218530836,0.0535406564340961,0.06872921091652306,0.01735262293111049,0.041437903258125276,0.047409129162826115,0.06159580010419589,0.000881657516130325,0.0019636917404720873,0.008696349136376388,0.014306896966296638,0.031539293872480265,0.048691540095379314,0.09409690217609105,0.0131447120586703,0.0394341361760109,0.07798661483589148,0.07113373141506031,8.0150683284575e-05,0.00016913295170296487
372,0.0115416983929788,0.030096581573357914,0.03795134853524626,0.044163026489800826,0.009057027211156974,0.009818458702360438,0.009658157335791288,0.01919608864665571,0.019156013305013424,0.03891315673466116,0.06263775898689536,0.08744439546347132,0.007614314912034625,0.01983729411293231,0.03586743076984731,0.02881417064080471,0.009978760068929587,0.038031499218530836,0.0535406564340961,0.06872921091652306,0.01735262293111049,0.041437903258125276,0.047409129162826115,0.06159580010419589,0.000881657516130325,0.0019636917404720873,0.008696349136376388,0.014306896966296638,0.031539293872480265,0.048691540095379314,0.09409690217609105,0.0131447120586703,0.0394341361760109,0.07798661483589148,0.07113373141506031,8.0150683284575e-05,0.00017148819698705392
373,0.0115416983929788,0.030096581573357914,0.03795134853524626,0.044163026489800826,0.009057027211156974,0.009818458702360438,0.009658157335791288,0.01919608864665571,0.019156013305013424,0.03891315673466116,0.06263775898689536,0.08744439546347132,0.007614314912034625,0.01983729411293231,0.03586743076984731,0.02881417064080471,0.009978760068929587,0.038031499218530836,0.0535406564340961,0.06872921091652306,0.01735262293111049,0.041437903258125276,0.047409129162826115,0.06159580010419589,0.000881657516130325,0.0019636917404720873,0.008696349136376388,0.014306896966296638,0.031539293872480265,0.048691540095379314,0.09409690217609105,0.0131447120586703,0.0394341361760109,0.07798661483589148,0.07113373141506031,8.0150683284575e-05,0.00017387624002162505
374,0.0115416983929788,0.030096581573357914,0.03795134853524626,0.044163026489800826,0.009057027211156974,0.009818458702360438,0.009658157335791288,0.01919608864665571,0.019156013305013424,0.03891315673466116,0.06263775898689536,0.08744439546347132,0.007614314912034625,0.01983729411293231,0.03586743076984731,0.02881417064080471,0.009978760068929587,0.038031499218530836,0.0535406564340961,0.06872921091652306,0.01735262293111049,0.041437903258125276,0.047409129162826115,0.06159580010419589,0.000881657516130325,0.0019636917404720873,0.008696349136376388,0.014306896966296638,0.031539293872480265,0.048691540095379314,0.09409690217609105,0.0131447120586703,0.0394341361760109,0.07798661483589148,0.07113373141506031,8.0150683284575e-05,0.00017629753752872057
375,0.0115416983929788,0.030096581573357914,0.03795134853524626,0.044163026489800826,0.009057027211156974,0.009818458702360438,0.009658157335791288,0.01919608864665571,0.019156013305013424,0.03891315673466116,0.06263775898689536,0.08744439546347132,0.007614314912034625,0.01983729411293231,0.03586743076984731,0.02881417064080471,0.009978760068929587,0.038031499218530836,0.0535406564340961,0.06872921091652306,0.01735262293111049,0.041437903258125276,0.047409129162826115,0.06159580010419589,0.000881657516130325,0.0019636917404720873,0.008696349136376388,0.014306896966296638,0.031539293872480265,0.048691540095379314,0.09409690217609105,0.0131447120586703,0.0394341361760109,0.07798661483589148,0.07113373141506031,8.0150683284575e-05,0.00017875255259042355
376,0.0115416983929788,0.030096581573357914,0.03795134853524626,0.044163026489800826,0.009057027211156974,0.009818458702360438,0.009658157335791288,0.01919608864665571,0.019156013305013424,0.03891315673466116,0.06263775898689536,0.08744439546347132,0.007614314912034625,0.01983729411293231,0.03586743076984731,0.02881417064080471,0.009978760068929587,0.038031499218530836,0.0535406564340961,0.06872921091652306,0.01735262293111049,0.041437903258125276,0.047409129162826115,0.06159580010419589,0.000881657516130325,0.0019636917404720873,0.008696349136376388,0.014306896966296638,0.031539293872480265,0.048691540095379314,0.09409690217609105,0.0131447120586703,0.0394341361760109,0.07798661483589148,0.07113373141506031,8.0150683284575e-05,0.00018124175473742377
377,0.0115416983929788,0.030096581573357914,0.03795134853524626,0.044163026489800826,0.009057027211156974,0.009818458702360438,0.009658157335791288,0.01919608864665571,0.019156013305013424,0.03891315673466116,0.06263775898689536,0.08744439546347132,0.007614314912034625,0.01983729411293231,0.03586743076984731,0.02881417064080471,0.009978760068929587,0.038031499218530836,0.0535406564340961,0.06872921091652306,0.01735262293111049,0.041437903258125276,0.047409129162826115,0.06159580010419589,0.000881657516130325,0.0019636917404720873,0.008696349136376388,0.014306896966296638,0.031539293872480265,0.048691540095379314,0.09409690217609105,0.0131447120586703,0.0394341361760109,0.07798661483589148,0.07113373141506031,8.0150683284575e-05,0.00018376562003881704
378,0.0115416983929788,0.030096581573357914,0.03795134853524626,0.044163026489800826,0.009057027211156974,0.009818458702360438,0.009658157335791288,0.01919608864665571,0.019156013305013424,0.03891315673466116,0.06263775898689536,0.08744439546347132,0.007614314912034625,0.01983729411293231,0.03586743076984731,0.02881417064080471,0.009978760068929587,0.038031499218530836,0.0535406564340961,0.06872921091652306,0.01735262293111049,0.041437903258125276,0.047409129162826115,0.06159580010419589,0.000881657516130325,0.0019636917404720873,0.008696349136376388,0.014306896966296638,0.031539293872480265,0.048691540095379314,0.09409690217609105,0.0131447120586703,0.0394341361760109,0.07798661483589148,0.07113373141506031,8.0150683284575e-05,0.00018632463119315598
379,0.0115416983929788,0.030096581573357914,0.03795134853524626,0.044163026489800826,0.009057027211156974,0.009818458702360438,0.009658157335791288,0.01919608864665571,0.019156013305013424,0.03891315673466116,0.06263775898689536,0.08744439546347132,0.007614314912034625,0.01983729411293231,0.03586743076984731,0.02881417064080471,0.009978760068929587,0.038031499218530836,0.0535406564340961,0.06872921091652306,0.01735262293111049,0.041437903258125276,0.047409129162826115,0.06159580010419589,0.000881657516130325,0.0019636917404720873,0.008696349136376388,0.014306896966296638,0.031539293872480265,0.048691540095379314,0.09409690217609105,0.0131447120586703,0.0394341361760109,0.07798661483589148,0.07113373141506031,8.0150683284575e-05,0.0001889192776207666
380,0.0115416983929788,0.030096581573357914,0.03795134853524626,0.044163026489800826,0.009057027211156974,0.009818458702360438,0.009658157335791288,0.01919608864665571,0.019156013305013424,0.03891315673466116,0.06263775898689536,0.08744439546347132,0.007614314912034625,0.01983729411293231,0.03586743076984731,0.02881417064080471,0.009978760068929587,0.038031499218530836,0.0535406564340961,0.06872921091652306,0.01735262293111049,0.041437903258125276,0.047409129162826115,0.06159580010419589,0.000881657516130325,0.0019636917404720873,0.008696349136376388,0.014306896966296638,0.031539293872480265,0.048691540095379314,0.09409690217609105,0.0131447120586703,0.0394341361760109,0.07798661483589148,0.07113373141506031,8.0150683284575e-05,0.00019155005555735277
381,0.0115416983929788,0.030096581573357914,0.03795134853524626,0.044163026489800826,0.009057027211156974,0.009818458702360438,0.009658157335791288,0.01919608864665571,0.019156013305013424,0.03891315673466116,0.06263775898689536,0.08744439546347132,0.007614314912034625,0.01983729411293231,0.03586743076984731,0.02881417064080471,0.009978760068929587,0.038031499218530836,0.0535406564340961,0.06872921091652306,0.01735262293111049,0.041437903258125276,0.047409129162826115,0.06159580010419589,0.000881657516130325,0.0019636917404720873,0.008696349136376388,0.014306896966296638,0.031539293872480265,0.048691540095379314,0.09409690217609105,0.0131447120586703,0.0394341361760109,0.07798661483589148,0.07113373141506031,8.0150683284575e-05,0.00019421746814890262
382,0.0115416983929788,0.030096581573357914,0.03795134853524626,0.044163026489800826,0.009057027211156974,0.009818458702360438,0.009658157335791288,0.01919608864665571,0.019156013305013424,0.03891315673466116,0.06263775898689536,0.08744439546347132,0.007614314912034625,0.01983729411293231,0.03586743076984731,0.02881417064080471,0.009978760068929587,0.038031499218530836,0.0535406564340961,0.06872921091652306,0.01735262293111049,0.041437903258125276,0.047409129162826115,0.06159580010419589,0.000881657516130325,0.0019636917404720873,0.008696349136376388,0.014306896966296638,0.031539293872480265,0.048691540095379314,0.09409690217609105,0.0131447120586703,0.0394341361760109,0.07798661483589148,0.07113373141506031,8.0150683284575e-05,0.00019692202554791714
383,0.014827876407646375,0.03145914318919569,0.03871278002644973,0.044523704564581414,0.009177253236083838,0.012423355909109125,0.011822225784474812,0.019276239329940287,0.01975714342964774,0.0394341361760109,0.06660521780948182,0.09674187472448202,0.008616198453091813,0.023243698152526752,0.03602773213641646,0.03394381437101751,0.011822225784474812,0.04568588947220775,0.05498336873321845,0.07610307377870397,0.017512924297679637,0.04203903338275959,0.052859375626177214,0.0618763274956919,0.0011621849076263375,0.004768965655432213,0.008856650502945538,0.01671141746483389,0.031779745922333985,0.057147437181901975,0.09497855969222138,0.0205185749208512,0.040636396425279525,0.08007053260129042,0.07325772452210155,8.0150683284575e-05,0.00019966424501097934
384,0.014827876407646375,0.03145914318919569,0.03871278002644973,0.044523704564581414,0.009177253236083838,0.012423355909109125,0.011822225784474812,0.019276239329940287,0.01975714342964774,0.0394341361760109,0.06660521780948182,0.09674187472448202,0.008616198453091813,0.023243698152526752,0.03602773213641646,0.03394381437101751,0.011822225784474812,0.04568588947220775,0.05498336873321845,0.07610307377870397,0.017512924297679637,0.04203903338275959,0.052859375626177214,0.0618763274956919,0.0011621849076263375,0.004768965655432213,0.008856650502945538,0.01671141746483389,0.031779745922333985,0.057147437181901975,0.09497855969222138,0.0205185749208512,0.040636396425279525,0.08007053260129042,0.07325772452210155,8.0150683284575e-05,0.00020244465099768038
385,0.014827876407646375,0.03145914318919569,0.03871278002644973,0.044523704564581414,0.009177253236083838,0.012423355909109125,0.011822225784474812,0.019276239329940287,0.01975714342964774,0.0394341361760109,0.06660521780948182,0.09674187472448202,0.008616198453091813,0.023243698152526752,0.03602773213641646,0.03394381437101751,0.011822225784474812,0.04568588947220775,0.05498336873321845,0.07610307377870397,0.017512924297679637,0.04203903338275959,0.052859375626177214,0.0618763274956919,0.0011621849076263375,0.004768965655432213,0.008856650502945538,0.01671141746483389,0.031779745922333985,0.057147437181901975,0.09497855969222138,0.0205185749208512,0.040636396425279525,0.08007053260129042,0.07325772452210155,8.0150683284575e-05,0.00020526377527092522
386,0.014827876407646375,0.03145914318919569,0.03871278002644973,0.044523704564581414,0.009177253236083838,0.012423355909109125,0.011822225784474812,0.019276239329940287,0.01975714342964774,0.0394341361760109,0.06660521780948182,0.09674187472448202,0.008616198453091813,0.023243698152526752,0.03602773213641646,0.03394381437101751,0.011822225784474812,0.04568588947220775,0.05498336873321845,0.07610307377870397,0.017512924297679637,0.04203903338275959,0.052859375626177214,0.0618763274956919,0.0011621849076263375,0.004768965655432213,0.008856650502945538,0.01671141746483389,0.031779745922333985,0.057147437181901975,0.09497855969222138,0.0205185749208512,0.040636396425279525,0.08007053260129042,0.07325772452210155,8.0150683284575e-05,0.0002081221569986339
387,0.014827876407646375,0.03145914318919569,0.03871278002644973,0.044523704564581414,0.009177253236083838,0.012423355909109125,0.011822225784474812,0.019276239329940287,0.01975714342964774,0.0394341361760109,0.06660521780948182,0.09674187472448202,0.008616198453091813,0.023243698152526752,0.03602773213641646,0.03394381437101751,0.011822225784474812,0.04568588947220775,0.05498336873321845,0.07610307377870397,0.017512924297679637,0.04203903338275959,0.052859375626177214,0.0618763274956919,0.0011621849076263375,0.004768965655432213,0.008856650502945538,0.01671141746483389,0.031779745922333985,0.057147437181901975,0.09497855969222138,0.0205185749208512,0.040636396425279525,0.08007053260129042,0.07325772452210155,8.0150683284575e-05,0.00021102034285685944
388,0.014827876407646375,0.03145914318919569,0.03871278002644973,0.044523704564581414,0.009177253236083838,0.012423355909109125,0.011822225784474812,0.019276239329940287,0.01975714342964774,0.0394341361760109,0.06660521780948182,0.09674187472448202,0.008616198453091813,0.023243698152526752,0.03602773213641646,0.03394381437101751,0.011822225784474812,0.04568588947220775,0.05498336873321845,0.07610307377870397,0.017512924297679637,0.04203903338275959,0.052859375626177214,0.0618763274956919,0.0011621849076263375,0.004768965655432213,0.008856650502945538,0.01671141746483389,0.031779745922333985,0.057147437181901975,0.09497855969222138,0.0205185749208512,0.040636396425279525,0.08007053260129042,0.07325772452210155,8.0150683284575e-05,0.00021395888713434213
389,0.014827876407646375,0.03145914318919569,0.03871278002644973,0.044523704564581414,0.009177253236083838,0.012423355909109125,0.011822225784474812,0.019276239329940287,0.01975714342964774,0.0394341361760109,0.06660521780948182,0.09674187472448202,0.008616198453091813,0.023243698152526752,0.03602773213641646,0.03394381437101751,0.011822225784474812,0.04568588947220775,0.05498336873321845,0.07610307377870397,0.017512924297679637,0.04203903338275959,0.052859375626177214,0.0618763274956919,0.0011621849076263375,0.004768965655432213,0.008856650502945538,0.01671141746483389,0.031779745922333985,0.057147437181901975,0.09497855969222138,0.0205185749208512,0.040636396425279525,0.08007053260129042,0.07325772452210155,8.0150683284575e-05,0.00021693835183851843
390,0.014827876407646375,0.03145914318919569,0.03871278002644973,0.044523704564581414,0.009177253236083838,0.012423355909109125,0.011822225784474812,0.019276239329940287,0.01975714342964774,0.0394341361760109,0.06660521780948182,0.09674187472448202,0.008616198453091813,0.023243698152526752,0.03602773213641646,0.03394381437101751,0.011822225784474812,0.04568588947220775,0.05498336873321845,0.07610307377870397,0.017512924297679637,0.04203903338275959,0.052859375626177214,0.0618763274956919,0.0011621849076263375,0.004768965655432213,0.008856650502945538,0.01671141746483389,0.031779745922333985,0.057147437181901975,0.09497855969222138,0.0205185749208512,0.040636396425279525,0.08007053260129042,0.07325772452210155,8.0150683284575e-05,0.00021995930680300746
391,0.014827876407646375,0.03145914318919569,0.03871278002644973,0.044523704564581414,0.009177253236083838,0.012423355909109125,0.011822225784474812,0.019276239329940287,0.01975714342964774,0.0394341361760109,0.06660521780948182,0.09674187472448202,0.008616198453091813,0.023243698152526752,0.03602773213641646,0.03394381437101751,0.011822225784474812,0.04568588947220775,0.05498336873321845,0.07610307377870397,0.017512924297679637,0.04203903338275959,0.052859375626177214,0.0618763274956919,0.0011621849076263375,0.004768965655432213,0.008856650502945538,0.01671141746483389,0.031779745922333985,0.057147437181901975,0.09497855969222138,0.0205185749208512,0.040636396425279525,0.08007053260129042,0.07325772452210155,8.0150683284575e-05,0.00022302232979659386
392,0.014827876407646375,0.03145914318919569,0.03871278002644973,0.044523704564581414,0.009177253236083838,0.012423355909109125,0.011822225784474812,0.019276239329940287,0.01975714342964774,0.0394341361760109,0.06660521780948182,0.09674187472448202,0.008616198453091813,0.023243698152526752,0.03602773213641646,0.03394381437101751,0.011822225784474812,0.04568588947220775,0.05498336873321845,0.07610307377870397,0.017512924297679637,0.04203903338275959,0.052859375626177214,0.0618763274956919,0.0011621849076263375,0.004768965655432213,0.008856650502945538,0.01671141746483389,0.031779745922333985,0.057147437181901975,0.09497855969222138,0.0205185749208512,0.040636396425279525,0.08007053260129042,0.07325772452210155,8.0150683284575e-05,0.00022612800663372772
393,0.014827876407646375,0.03145914318919569,0.03871278002644973,0.044523704564581414,0.009177253236083838,0.012423355909109125,0.011822225784474812,0.019276239329940287,0.01975714342964774,0.0394341361760109,0.06660521780948182,0.09674187472448202,0.008616198453091813,0.023243698152526752,0.03602773213641646,0.03394381437101751,0.011822225784474812,0.04568588947220775,0.05498336873321845,0.07610307377870397,0.017512924297679637,0.04203903338275959,0.052859375626177214,0.0618763274956919,0.0011621849076263375,0.004768965655432213,0.008856650502945538,0.01671141746483389,0.031779745922333985,0.057147437181901975,0.09497855969222138,0.0205185749208512,0.040636396425279525,0.08007053260129042,0.07325772452210155,8.0150683284575e-05,0.00022927693128656486
394,0.014827876407646375,0.03145914318919569,0.03871278002644973,0.044523704564581414,0.009177253236083838,0.012423355909109125,0.011822225784474812,0.019276239329940287,0.01975714342964774,0.0394341361760109,0.06660521780948182,0.09674187472448202,0.008616198453091813,0.023243698152526752,0.03602773213641646,0.03394381437101751,0.011822225784474812,0.04568588947220775,0.05498336873321845,0.07610307377870397,0.017512924297679637,0.04203903338275959,0.052859375626177214,0.0618763274956919,0.0011621849076263375,0.004768965655432213,0.008856650502945538,0.01671141746483389,0.031779745922333985,0.057147437181901975,0.09497855969222138,0.0205185749208512,0.040636396425279525,0.08007053260129042,0.07325772452210155,8.0150683284575e-05,0.00023246970599856477
395,0.014827876407646375,0.03145914318919569,0.03871278002644973,0.044523704564581414,0.009177253236083838,0.012423355909109125,0.011822225784474812,0.019276239329940287,0.01975714342964774,0.0394341361760109,0.06660521780948182,0.09674187472448202,0.008616198453091813,0.023243698152526752,0.03602773213641646,0.03394381437101751,0.011822225784474812,0.04568588947220775,0.05498336873321845,0.07610307377870397,0.017512924297679637,0.04203903338275959,0.052859375626177214,0.0618763274956919,0.0011621849076263375,0.004768965655432213,0.008856650502945538,0.01671141746483389,0.031779745922333985,0.057147437181901975,0.09497855969222138,0.0205185749208512,0.040636396425279525,0.08007053260129042,0.07325772452210155,8.0150683284575e-05,0.00023570694139967278
396,0.014827876407646375,0.03145914318919569,0.03871278002644973,0.044523704564581414,0.009177253236083838,0.012423355909109125,0.011822225784474812,0.019276239329940287,0.01975714342964774,0.0394341361760109,0.06660521780948182,0.09674187472448202,0.008616198453091813,0.023243698152526752,0.03602773213641646,0.03394381437101751,0.011822225784474812,0.04568588947220775,0.05498336873321845,0.07610307377870397,0.017512924297679637,0.04203903338275959,0.052859375626177214,0.0618763274956919,0.0011621849076263375,0.004768965655432213,0.008856650502945538,0.01671141746483389,0.031779745922333985,0.057147437181901975,0.09497855969222138,0.0205185749208512,0.040636396425279525,0.08007053260129042,0.07325772452210155,8.0150683284575e-05,0.00023898925662310503
397,0.016230513365126438,0.03210034865547229,0.03915360878451489,0.05618562898248708,0.009658157335791288,0.012784033983889713,0.012383280567466837,0.019356390013224863,0.020157896846070614,0.04384242375666252,0.07077305334027972,0.10086963491363764,0.009898609385645013,0.025407766601210274,0.03819180058509999,0.03394381437101751,0.016871718831403038,0.04632709493848435,0.05654630705726766,0.07874804632709494,0.0182743557888831,0.042720314190678475,0.05422193724201499,0.06223700557047249,0.0014827876407646375,0.0048090409970745,0.009217328577726126,0.01703202019797219,0.032420951388610585,0.0682883821584579,0.0954995391335711,0.02456618442672224,0.04276038953232076,0.08355708732416944,0.07425960806315873,0.0001202260249268625,0.00024231727942375982
398,0.016230513365126438,0.03210034865547229,0.03915360878451489,0.05618562898248708,0.009658157335791288,0.012784033983889713,0.012383280567466837,0.019356390013224863,0.020157896846070614,0.04384242375666252,0.07077305334027972,0.10086963491363764,0.009898609385645013,0.025407766601210274,0.03819180058509999,0.03394381437101751,0.016871718831403038,0.04632709493848435,0.05654630705726766,0.07874804632709494,0.0182743557888831,0.042720314190678475,0.05422193724201499,0.06223700557047249,0.0014827876407646375,0.0048090409970745,0.009217328577726126,0.01703202019797219,0.032420951388610585,0.0682883821584579,0.0954995391335711,0.02456618442672224,0.04276038953232076,0.08355708732416944,0.07425960806315873,0.0001202260249268625,0.00024569164629827903
399,0.016230513365126438,0.03210034865547229,0.03915360878451489,0.05618562898248708,0.009658157335791288,0.012784033983889713,0.012383280567466837,0.019356390013224863,0.020157896846070614,0.04384242375666252,0.07077305334027972,0.10086963491363764,0.009898609385645013,0.025407766601210274,0.03819180058509999,0.03394381437101751,0.016871718831403038,0.04632709493848435,0.05654630705726766,0.07874804632709494,0.0182743557888831,0.042720314190678475,0.05422193724201499,0.06223700557047249,0.0014827876407646375,0.0048090409970745,0.009217328577726126,0.01703202019797219,0.032420951388610585,0.0682883821584579,0.0954995391335711,0.02456618442672224,0.04276038953232076,0.08355708732416944,0.07425960806315873,0.0001202260249268625,0.00024911300260677886
400,0.016230513365126438,0.03210034865547229,0.03915360878451489,0.05618562898248708,0.009658157335791288,0.012784033983889713,0.012383280567466837,0.019356390013224863,0.020157896846070614,0.04384242375666252,0.07077305334027972,0.10086963491363764,0.009898609385645013,0.025407766601210274,0.03819180058509999,0.03394381437101751,0.016871718831403038,0.04632709493848435,0.05654630705726766,0.07874804632709494,0.0182743557888831,0.042720314190678475,0.05422193724201499,0.06223700557047249,0.0014827876407646375,0.0048090409970745,0.009217328577726126,0.01703202019797219,0.032420951388610585,0.0682883821584579,0.0954995391335711,0.02456618442672224,0.04276038953232076,0.08355708732416944,0.07425960806315873,0.0001202260249268625,0.0002525820026962785
401,0.016230513365126438,0.03210034865547229,0.03915360878451489,0.05618562898248708,0.009658157335791288,0.012784033983889713,0.012383280567466837,0.019356390013224863,0.020157896846070614,0.04384242375666252,0.07077305334027972,0.10086963491363764,0.009898609385645013,0.025407766601210274,0.03819180058509999,0.03394381437101751,0.016871718831403038,0.04632709493848435,0.05654630705726766,0.07874804632709494,0.0182743557888831,0.042720314190678475,0.05422193724201499,0.06223700557047249,0.0014827876407646375,0.0048090409970745,0.009217328577726126,0.01703202019797219,0.032420951388610585,0.0682883821584579,0.0954995391335711,0.02456618442672224,0.04276038953232076,0.08355708732416944,0.07425960806315873,0.0001202260249268625,0.0002560993100258459
402,0.016230513365126438,0.03210034865547229,0.03915360878451489,0.05618562898248708,0.009658157335791288,0.012784033983889713,0.012383280567466837,0.019356390013224863,0.020157896846070614,0.04384242375666252,0.07077305334027972,0.10086963491363764,0.009898609385645013,0.025407766601210274,0.03819180058509999,0.03394381437101751,0.016871718831403038,0.04632709493848435,0.05654630705726766,0.07874804632709494,0.0182743557888831,0.042720314190678475,0.05422193724201499,0.06223700557047249,0.0014827876407646375,0.0048090409970745,0.009217328577726126,0.01703202019797219,0.032420951388610585,0.0682883821584579,0.0954995391335711,0.02456618442672224,0.04276038953232076,0.08355708732416944,0.07425960806315873,0.0001202260249268625,0.00025966559729348693
403,0.016230513365126438,0.03210034865547229,0.03915360878451489,0.05618562898248708,0.009658157335791288,0.012784033983889713,0.012383280567466837,0.019356390013224863,0.020157896846070614,0.04384242375666252,0.07077305334027972,0.10086963491363764,0.009898609385645013,0.025407766601210274,0.03819180058509999,0.03394381437101751,0.016871718831403038,0.04632709493848435,0.05654630705726766,0.07874804632709494,0.0182743557888831,0.042720314190678475,0.05422193724201499,0.06223700557047249,0.0014827876407646375,0.0048090409970745,0.009217328577726126,0.01703202019797219,0.032420951388610585,0.0682883821584579,0.0954995391335711,0.02456618442672224,0.04276038953232076,0.08355708732416944,0.07425960806315873,0.0001202260249268625,0.00026328154656480196
404,0.016230513365126438,0.03210034865547229,0.03915360878451489,0.05618562898248708,0.009658157335791288,0.012784033983889713,0.012383280567466837,0.019356390013224863,0.020157896846070614,0.04384242375666252,0.07077305334027972,0.10086963491363764,0.009898609385645013,0.025407766601210274,0.03819180058509999,0.03394381437101751,0.016871718831403038,0.04632709493848435,0.05654630705726766,0.07874804632709494,0.0182743557888831,0.042720314190678475,0.05422193724201499,0.06223700557047249,0.0014827876407646375,0.0048090409970745,0.009217328577726126,0.01703202019797219,0.032420951388610585,0.0682883821584579,0.0954995391335711,0.02456618442672224,0.04276038953232076,0.08355708732416944,0.07425960806315873,0.0001202260249268625,0.0002669478494034321
405,0.016230513365126438,0.03210034865547229,0.03915360878451489,0.05618562898248708,0.009658157335791288,0.012784033983889713,0.012383280567466837,0.019356390013224863,0.020157896846070614,0.04384242375666252,0.07077305334027972,0.10086963491363764,0.009898609385645013,0.025407766601210274,0.03819180058509999,0.03394381437101751,0.016871718831403038,0.04632709493848435,0.05654630705726766,0.07874804632709494,0.0182743557888831,0.042720314190678475,0.05422193724201499,0.06223700557047249,0.0014827876407646375,0.0048090409970745,0.009217328577726126,0.01703202019797219,0.032420951388610585,0.0682883821584579,0.0954995391335711,0.02456618442672224,0.04276038953232076,0.08355708732416944,0.07425960806315873,0.0001202260249268625,0.0002706652070033241
406,0.016230513365126438,0.03210034865547229,0.03915360878451489,0.05618562898248708,0.009658157335791288,0.012784033983889713,0.012383280567466837,0.019356390013224863,0.020157896846070614,0.04384242375666252,0.07077305334027972,0.10086963491363764,0.009898609385645013,0.025407766601210274,0.03819180058509999,0.03394381437101751,0.016871718831403038,0.04632709493848435,0.05654630705726766,0.07874804632709494,0.0182743557888831,0.042720314190678475,0.05422193724201499,0.06223700557047249,0.0014827876407646375,0.0048090409970745,0.009217328577726126,0.01703202019797219,0.032420951388610585,0.0682883821584579,0.0954995391335711,0.02456618442672224,0.04276038953232076,0.08355708732416944,0.07425960806315873,0.0001202260249268625,0.0002744343303228365
407,0.016230513365126438,0.03210034865547229,0.03915360878451489,0.05618562898248708,0.009658157335791288,0.012784033983889713,0.012383280567466837,0.019356390013224863,0.020157896846070614,0.04384242375666252,0.07077305334027972,0.10086963491363764,0.009898609385645013,0.025407766601210274,0.03819180058509999,0.03394381437101751,0.016871718831403038,0.04632709493848435,0.05654630705726766,0.07874804632709494,0.0182743557888831,0.042720314190678475,0.05422193724201499,0.06223700557047249,0.0014827876407646375,0.0048090409970745,0.009217328577726126,0.01703202019797219,0.032420951388610585,0.0682883821584579,0.0954995391335711,0.02456618442672224,0.04276038953232076,0.08355708732416944,0.07425960806315873,0.0001202260249268625,0.0002782559402207126
408,0.01735262293111049,0.03394381437101751,0.039834889592433774,0.0573878892317557,0.00977838336071815,0.01394621889151605,0.012623732617320563,0.021360157095339238,0.02152045846190839,0.048571314070452454,0.07441990942972788,0.10187151845469483,0.009898609385645013,0.029896204865146474,0.04087684847513325,0.03767082114375025,0.018875485913517412,0.046487396305053504,0.057788642648178574,0.08027090930950187,0.018795335230232836,0.04316114294874364,0.055063519416503025,0.06660521780948182,0.0018835410571875126,0.0051697190718550876,0.009738308019075862,0.022081513244900413,0.03274155412174889,0.07349817657195527,0.09774375826553922,0.024806636476575963,0.047529355187752975,0.08584138179777982,0.07738548471125717,0.0001202260249268625,0.0002821307675939471
409,0.01735262293111049,0.03394381437101751,0.039834889592433774,0.0573878892317557,0.00977838336071815,0.01394621889151605,0.012623732617320563,0.021360157095339238,0.02152045846190839,0.048571314070452454,0.07441990942972788,0.10187151845469483,0.009898609385645013,0.029896204865146474,0.04087684847513325,0.03767082114375025,0.018875485913517412,0.046487396305053504,0.057788642648178574,0.08027090930950187,0.018795335230232836,0.04316114294874364,0.055063519416503025,0.06660521780948182,0.0018835410571875126,0.0051697190718550876,0.009738308019075862,0.022081513244900413,0.03274155412174889,0.07349817657195527,0.09774375826553922,0.024806636476575963,0.047529355187752975,0.08584138179777982,0.07738548471125717,0.0001202260249268625,0.0002860595535175742
410,0.01735262293111049,0.03394381437101751,0.039834889592433774,0.0573878892317557,0.00977838336071815,0.01394621889151605,0.012623732617320563,0.021360157095339238,0.02152045846190839,0.048571314070452454,0.07441990942972788,0.10187151845469483,0.009898609385645013,0.029896204865146474,0.04087684847513325,0.03767082114375025,0.018875485913517412,0.046487396305053504,0.057788642648178574,0.08027090930950187,0.018795335230232836,0.04316114294874364,0.055063519416503025,0.06660521780948182,0.0018835410571875126,0.0051697190718550876,0.009738308019075862,0.022081513244900413,0.03274155412174889,0.07349817657195527,0.09774375826553922,0.024806636476575963,0.047529355187752975,0.08584138179777982,0.07738548471125717,0.0001202260249268625,0.00029004304938639913
411,0.01735262293111049,0.03394381437101751,0.039834889592433774,0.0573878892317557,0.00977838336071815,0.01394621889151605,0.012623732617320563,0.021360157095339238,0.02152045846190839,0.048571314070452454,0.07441990942972788,0.10187151845469483,0.009898609385645013,0.029896204865146474,0.04087684847513325,0.03767082114375025,0.018875485913517412,0.046487396305053504,0.057788642648178574,0.08027090930950187,0.018795335230232836,0.04316114294874364,0.055063519416503025,0.06660521780948182,0.0018835410571875126,0.0051697190718550876,0.009738308019075862,0.022081513244900413,0.03274155412174889,0.07349817657195527,0.09774375826553922,0.024806636476575963,0.047529355187752975,0.08584138179777982,0.07738548471125717,0.0001202260249268625,0.00029408201705870637
412,0.01735262293111049,0.03394381437101751,0.039834889592433774,0.0573878892317557,0.00977838336071815,0.01394621889151605,0.012623732617320563,0.021360157095339238,0.02152045846190839,0.048571314070452454,0.07441990942972788,0.10187151845469483,0.009898609385645013,0.029896204865146474,0.04087684847513325,0.03767082114375025,0.018875485913517412,0.046487396305053504,0.057788642648178574,0.08027090930950187,0.018795335230232836,0.04316114294874364,0.055063519416503025,0.06660521780948182,0.0018835410571875126,0.0051697190718550876,0.009738308019075862,0.022081513244900413,0.03274155412174889,0.07349817657195527,0.09774375826553922,0.024806636476575963,0.047529355187752975,0.08584138179777982,0.07738548471125717,0.0001202260249268625,0.00029817722900196735
413,0.01735262293111049,0.03394381437101751,0.039834889592433774,0.0573878892317557,0.00977838336071815,0.01394621889151605,0.012623732617320563,0.021360157095339238,0.02152045846190839,0.048571314070452454,0.07441990942972788,0.10187151845469483,0.009898609385645013,0.029896204865146474,0.04087684847513325,0.03767082114375025,0.018875485913517412,0.046487396305053504,0.057788642648178574,0.08027090930950187,0.018795335230232836,0.04316114294874364,0.055063519416503025,0.06660521780948182,0.0018835410571875126,0.0051697190718550876,0.009738308019075862,0.022081513244900413,0.03274155412174889,0.07349817657195527,0.09774375826553922,0.024806636476575963,0.047529355187752975,0.08584138179777982,0.07738548471125717,0.0001202260249268625,0.0003023294684405776
414,0.01735262293111049,0.03394381437101751,0.039834889592433774,0.0573878892317557,0.00977838336071815,0.01394621889151605,0.012623732617320563,0.021360157095339238,0.02152045846190839,0.048571314070452454,0.07441990942972788,0.10187151845469483,0.009898609385645013,0.029896204865146474,0.04087684847513325,0.03767082114375025,0.018875485913517412,0.046487396305053504,0.057788642648178574,0.08027090930950187,0.018795335230232836,0.04316114294874364,0.055063519416503025,0.06660521780948182,0.0018835410571875126,0.0051697190718550876,0.009738308019075862,0.022081513244900413,0.03274155412174889,0.07349817657195527,0.09774375826553922,0.024806636476575963,0.047529355187752975,0.08584138179777982,0.07738548471125717,0.0001202260249268625,0.00030653952950565264
415,0.01735262293111049,0.03394381437101751,0.039834889592433774,0.0573878892317557,0.00977838336071815,0.01394621889151605,0.012623732617320563,0.021360157095339238,0.02152045846190839,0.048571314070452454,0.07441990942972788,0.10187151845469483,0.009898609385645013,0.029896204865146474,0.04087684847513325,0.03767082114375025,0.018875485913517412,0.046487396305053504,0.057788642648178574,0.08027090930950187,0.018795335230232836,0.04316114294874364,0.055063519416503025,0.06660521780948182,0.0018835410571875126,0.0051697190718550876,0.009738308019075862,0.022081513244900413,0.03274155412174889,0.07349817657195527,0.09774375826553922,0.024806636476575963,0.047529355187752975,0.08584138179777982,0.07738548471125717,0.0001202260249268625,0.00031080821738690636
416,0.01735262293111049,0.03394381437101751,0.039834889592433774,0.0573878892317557,0.00977838336071815,0.01394621889151605,0.012623732617320563,0.021360157095339238,0.02152045846190839,0.048571314070452454,0.07441990942972788,0.10187151845469483,0.009898609385645013,0.029896204865146474,0.04087684847513325,0.03767082114375025,0.018875485913517412,0.046487396305053504,0.057788642648178574,0.08027090930950187,0.018795335230232836,0.04316114294874364,0.055063519416503025,0.06660521780948182,0.0018835410571875126,0.0051697190718550876,0.009738308019075862,0.022081513244900413,0.03274155412174889,0.07349817657195527,0.09774375826553922,0.024806636476575963,0.047529355187752975,0.08584138179777982,0.07738548471125717,0.0001202260249268625,0.0003151363484866479
417,0.01743277361439506,0.03851240331823829,0.039834889592433774,0.06255760830361079,0.010299362802067887,0.014507273674508075,0.0141065202580852,0.02400512964373021,0.022001362561615837,0.0493728209032982,0.07462028613793932,0.10335430609545947,0.010700116218490763,0.03161944455576484,0.04448362922293912,0.041277601891556125,0.019957520137859175,0.049452971586582774,0.06255760830361079,0.08780507353825191,0.01983729411293231,0.044042800464873966,0.059752334388650664,0.06832845750010019,0.0019236163988298,0.00528994509678195,0.01009898609385645,0.024646335110006815,0.035186149961928426,0.07734540936961487,0.10211197050454855,0.025127239209714262,0.05049493046928225,0.08584138179777982,0.08716386807197532,0.0002003767082114375,0.00031952475057592136
418,0.01743277361439506,0.03851240331823829,0.039834889592433774,0.06255760830361079,0.010299362802067887,0.014507273674508075,0.0141065202580852,0.02400512964373021,0.022001362561615837,0.0493728209032982,0.07462028613793932,0.10335430609545947,0.010700116218490763,0.03161944455576484,0.04448362922293912,0.041277601891556125,0.019957520137859175,0.049452971586582774,0.06255760830361079,0.08780507353825191,0.01983729411293231,0.044042800464873966,0.059752334388650664,0.06832845750010019,0.0019236163988298,0.00528994509678195,0.01009898609385645,0.024646335110006815,0.035186149961928426,0.07734540936961487,0.10211197050454855,0.025127239209714262,0.05049493046928225,0.08584138179777982,0.08716386807197532,0.0002003767082114375,0.00032397426295281955
419,0.01743277361439506,0.03851240331823829,0.039834889592433774,0.06255760830361079,0.010299362802067887,0.014507273674508075,0.0141065202580852,0.02400512964373021,0.022001362561615837,0.0493728209032982,0.07462028613793932,0.10335430609545947,0.010700116218490763,0.03161944455576484,0.04448362922293912,0.041277601891556125,0.019957520137859175,0.049452971586582774,0.06255760830361079,0.08780507353825191,0.01983729411293231,0.044042800464873966,0.059752334388650664,0.06832845750010019,0.0019236163988298,0.00528994509678195,0.01009898609385645,0.024646335110006815,0.035186149961928426,0.07734540936961487,0.10211197050454855,0.025127239209714262,0.05049493046928225,0.08584138179777982,0.08716386807197532,0.0002003767082114375,0.00032848573660300434
420,0.01743277361439506,0.03851240331823829,0.039834889592433774,0.06255760830361079,0.010299362802067887,0.014507273674508075,0.0141065202580852,0.02400512964373021,0.022001362561615837,0.0493728209032982,0.07462028613793932,0.10335430609545947,0.010700116218490763,0.03161944455576484,0.04448362922293912,0.041277601891556125,0.019957520137859175,0.049452971586582774,0.06255760830361079,0.08780507353825191,0.01983729411293231,0.044042800464873966,0.059752334388650664,0.06832845750010019,0.0019236163988298,0.00528994509678195,0.01009898609385645,0.024646335110006815,0.035186149961928426,0.07734540936961487,0.10211197050454855,0.025127239209714262,0.05049493046928225,0.08584138179777982,0.08716386807197532,0.0002003767082114375,0.00033306003436245883
421,0.01743277361439506,0.03851240331823829,0.039834889592433774,0.06255760830361079,0.010299362802067887,0.014507273674508075,0.0141065202580852,0.02400512964373021,0.022001362561615837,0.0493728209032982,0.07462028613793932,0.10335430609545947,0.010700116218490763,0.03161944455576484,0.04448362922293912,0.041277601891556125,0.019957520137859175,0.049452971586582774,0.06255760830361079,0.08780507353825191,0.01983729411293231,0.044042800464873966,0.059752334388650664,0.06832845750010019,0.0019236163988298,0.00528994509678195,0.01009898609385645,0.024646335110006815,0.035186149961928426,0.07734540936961487,0.10211197050454855,0.025127239209714262,0.05049493046928225,0.08584138179777982,0.08716386807197532,0.0002003767082114375,0.0003376980310825091
422,0.01743277361439506,0.03851240331823829,0.039834889592433774,0.06255760830361079,0.010299362802067887,0.014507273674508075,0.0141065202580852,0.02400512964373021,0.022001362561615837,0.0493728209032982,0.07462028613793932,0.10335430609545947,0.010700116218490763,0.03161944455576484,0.04448362922293912,0.041277601891556125,0.019957520137859175,0.049452971586582774,0.06255760830361079,0.08780507353825191,0.01983729411293231,0.044042800464873966,0.059752334388650664,0.06832845750010019,0.0019236163988298,0.00528994509678195,0.01009898609385645,0.024646335110006815,0.035186149961928426,0.07734540936961487,0.10211197050454855,0.025127239209714262,0.05049493046928225,0.08584138179777982,0.08716386807197532,0.0002003767082114375,0.00034240061379714254
423,0.01743277361439506,0.03851240331823829,0.039834889592433774,0.06255760830361079,0.010299362802067887,0.014507273674508075,0.0141065202580852,0.02400512964373021,0.022001362561615837,0.0493728209032982,0.07462028613793932,0.10335430609545947,0.010700116218490763,0.03161944455576484,0.04448362922293912,0.041277601891556125,0.019957520137859175,0.049452971586582774,0.06255760830361079,0.08780507353825191,0.01983729411293231,0.044042800464873966,0.059752334388650664,0.06832845750010019,0.0019236163988298,0.00528994509678195,0.01009898609385645,0.024646335110006815,0.035186149961928426,0.07734540936961487,0.10211197050454855,0.025127239209714262,0.05049493046928225,0.08584138179777982,0.08716386807197532,0.0002003767082114375,0.00034716868189265597
424,0.01743277361439506,0.03851240331823829,0.039834889592433774,0.06255760830361079,0.010299362802067887,0.014507273674508075,0.0141065202580852,0.02400512964373021,0.022001362561615837,0.0493728209032982,0.07462028613793932,0.10335430609545947,0.010700116218490763,0.03161944455576484,0.04448362922293912,0.041277601891556125,0.019957520137859175,0.049452971586582774,0.06255760830361079,0.08780507353825191,0.01983729411293231,0.044042800464873966,0.059752334388650664,0.06832845750010019,0.0019236163988298,0.00528994509678195,0.01009898609385645,0.024646335110006815,0.035186149961928426,0.07734540936961487,0.10211197050454855,0.025127239209714262,0.05049493046928225,0.08584138179777982,0.08716386807197532,0.0002003767082114375,0.00035200314727966794
425,0.01743277361439506,0.03851240331823829,0.039834889592433774,0.06255760830361079,0.010299362802067887,0.014507273674508075,0.0141065202580852,0.02400512964373021,0.022001362561615837,0.0493728209032982,0.07462028613793932,0.10335430609545947,0.010700116218490763,0.03161944455576484,0.04448362922293912,0.041277601891556125,0.019957520137859175,0.049452971586582774,0.06255760830361079,0.08780507353825191,0.01983729411293231,0.044042800464873966,0.059752334388650664,0.06832845750010019,0.0019236163988298,0.00528994509678195,0.01009898609385645,0.024646335110006815,0.035186149961928426,0.07734540936961487,0.10211197050454855,0.025127239209714262,0.05049493046928225,0.08584138179777982,0.08716386807197532,0.0002003767082114375,0.000356904934567523
426,0.01743277361439506,0.03899330741794574,0.04312106760710135,0.06267783432853766,0.011341321684767362,0.0147477257243618,0.01651104075662245,0.025047088526429687,0.022842944736103876,0.05213801947661604,0.08023083396785957,0.10607942932713502,0.010940568268344488,0.03278162946339117,0.045485512763996316,0.04356189636516651,0.020759026970704926,0.050134252394501665,0.06504227948543262,0.08808560092974793,0.020558650262493487,0.04760950587103755,0.06331903979481425,0.07842744359395663,0.002003767082114375,0.00561054782992025,0.0115416983929788,0.02873401995752014,0.042840540215605336,0.08043121067607101,0.10255279926261371,0.026850478900332625,0.05197771811004689,0.08908748447080511,0.10086963491363764,0.0002003767082114375,0.00036187498124112805
427,0.01743277361439506,0.03899330741794574,0.04312106760710135,0.06267783432853766,0.011341321684767362,0.0147477257243618,0.01651104075662245,0.025047088526429687,0.022842944736103876,0.05213801947661604,0.08023083396785957,0.10607942932713502,0.010940568268344488,0.03278162946339117,0.045485512763996316,0.04356189636516651,0.020759026970704926,0.050134252394501665,0.06504227948543262,0.08808560092974793,0.020558650262493487,0.04760950587103755,0.06331903979481425,0.07842744359395663,0.002003767082114375,0.00561054782992025,0.0115416983929788,0.02873401995752014,0.042840540215605336,0.08043121067607101,0.10255279926261371,0.026850478900332625,0.05197771811004689,0.08908748447080511,0.10086963491363764,0.0002003767082114375,0.0003669142378402494
428,0.01743277361439506,0.03899330741794574,0.04312106760710135,0.06267783432853766,0.011341321684767362,0.0147477257243618,0.01651104075662245,0.025047088526429687,0.022842944736103876,0.05213801947661604,0.08023083396785957,0.10607942932713502,0.010940568268344488,0.03278162946339117,0.045485512763996316,0.04356189636516651,0.020759026970704926,0.050134252394501665,0.06504227948543262,0.08808560092974793,0.020558650262493487,0.04760950587103755,0.06331903979481425,0.07842744359395663,0.002003767082114375,0.00561054782992025,0.0115416983929788,0.02873401995752014,0.042840540215605336,0.08043121067607101,0.10255279926261371,0.026850478900332625,0.05197771811004689,0.08908748447080511,0.10086963491363764,0.0002003767082114375,0.0003720236681413066
429,0.01743277361439506,0.03899330741794574,0.04312106760710135,0.06267783432853766,0.011341321684767362,0.0147477257243618,0.01651104075662245,0.025047088526429687,0.022842944736103876,0.05213801947661604,0.08023083396785957,0.10607942932713502,0.010940568268344488,0.03278162946339117,0.045485512763996316,0.04356189636516651,0.020759026970704926,0.050134252394501665,0.06504227948543262,0.08808560092974793,0.020558650262493487,0.04760950587103755,0.06331903979481425,0.07842744359395663,0.002003767082114375,0.00561054782992025,0.0115416983929788,0.02873401995752014,0.042840540215605336,0.08043121067607101,0.10255279926261371,0.026850478900332625,0.05197771811004689,0.08908748447080511,0.10086963491363764,0.0002003767082114375,0.0003772042493416997
430,0.01743277361439506,0.03899330741794574,0.04312106760710135,0.06267783432853766,0.011341321684767362,0.0147477257243618,0.01651104075662245,0.025047088526429687,0.022842944736103876,0.05213801947661604,0.08023083396785957,0.10607942932713502,0.010940568268344488,0.03278162946339117,0.045485512763996316,0.04356189636516651,0.020759026970704926,0.050134252394501665,0.06504227948543262,0.08808560092974793,0.020558650262493487,0.04760950587103755,0.06331903979481425,0.07842744359395663,0.002003767082114375,0.00561054782992025,0.0115416983929788,0.02873401995752014,0.042840540215605336,0.08043121067607101,0.10255279926261371,0.026850478900332625,0.05197771811004689,0.08908748447080511,0.10086963491363764,0.0002003767082114375,0.0003824569722466999
431,0.01743277361439506,0.03899330741794574,0.04312106760710135,0.06267783432853766,0.011341321684767362,0.0147477257243618,0.01651104075662245,0.025047088526429687,0.022842944736103876,0.05213801947661604,0.08023083396785957,0.10607942932713502,0.010940568268344488,0.03278162946339117,0.045485512763996316,0.04356189636516651,0.020759026970704926,0.050134252394501665,0.06504227948543262,0.08808560092974793,0.020558650262493487,0.04760950587103755,0.06331903979481425,0.07842744359395663,0.002003767082114375,0.00561054782992025,0.0115416983929788,0.02873401995752014,0.042840540215605336,0.08043121067607101,0.10255279926261371,0.026850478900332625,0.05197771811004689,0.08908748447080511,0.10086963491363764,0.0002003767082114375,0.0003877828414589457
432,0.01743277361439506,0.03899330741794574,0.04312106760710135,0.06267783432853766,0.011341321684767362,0.0147477257243618,0.01651104075662245,0.025047088526429687,0.022842944736103876,0.05213801947661604,0.08023083396785957,0.10607942932713502,0.010940568268344488,0.03278162946339117,0.045485512763996316,0.04356189636516651,0.020759026970704926,0.050134252394501665,0.06504227948543262,0.08808560092974793,0.020558650262493487,0.04760950587103755,0.06331903979481425,0.07842744359395663,0.002003767082114375,0.00561054782992025,0.0115416983929788,0.02873401995752014,0.042840540215605336,0.08043121067607101,0.10255279926261371,0.026850478900332625,0.05197771811004689,0.08908748447080511,0.10086963491363764,0.0002003767082114375,0.000393182875570577
433,0.01743277361439506,0.03899330741794574,0.04312106760710135,0.06267783432853766,0.011341321684767362,0.0147477257243618,0.01651104075662245,0.025047088526429687,0.022842944736103876,0.05213801947661604,0.08023083396785957,0.10607942932713502,0.010940568268344488,0.03278162946339117,0.045485512763996316,0.04356189636516651,0.020759026970704926,0.050134252394501665,0.06504227948543262,0.08808560092974793,0.020558650262493487,0.04760950587103755,0.06331903979481425,0.07842744359395663,0.002003767082114375,0.00561054782992025,0.0115416983929788,0.02873401995752014,0.042840540215605336,0.08043121067607101,0.10255279926261371,0.026850478900332625,0.05197771811004689,0.08908748447080511,0.10086963491363764,0.0002003767082114375,0.00039865810735804387
434,0.018635033863663688,0.03963451288422234,0.04837093736224101,0.0628782110367491,0.011581773734621088,0.016310664048411014,0.0189155612551597,0.025087163868071975,0.022923095419388452,0.0522582455015429,0.08339678595760029,0.1077225183344688,0.012543581934035987,0.0333426842463832,0.04652747164669579,0.04496453332264658,0.02160060914519296,0.05049493046928225,0.06644491644291267,0.09065042279485433,0.021079629703843226,0.052338396184827475,0.0644411493607983,0.08231475173325853,0.0023644451568949625,0.005650623171562537,0.012062677834328538,0.029455376107081314,0.04380234841502024,0.08255520378311225,0.10447641566144351,0.02869394461587785,0.0541818619003727,0.09161223099426923,0.10135053901334509,0.0002003767082114375,0.0004042095839796306
435,0.018635033863663688,0.03963451288422234,0.04837093736224101,0.0628782110367491,0.011581773734621088,0.016310664048411014,0.0189155612551597,0.025087163868071975,0.022923095419388452,0.0522582455015429,0.08339678595760029,0.1077225183344688,0.012543581934035987,0.0333426842463832,0.04652747164669579,0.04496453332264658,0.02160060914519296,0.05049493046928225,0.06644491644291267,0.09065042279485433,0.021079629703843226,0.052338396184827475,0.0644411493607983,0.08231475173325853,0.0023644451568949625,0.005650623171562537,0.012062677834328538,0.029455376107081314,0.04380234841502024,0.08255520378311225,0.10447641566144351,0.02869394461587785,0.0541818619003727,0.09161223099426923,0.10135053901334509,0.0002003767082114375,0.0004098383671757261
436,0.018635033863663688,0.03963451288422234,0.04837093736224101,0.0628782110367491,0.011581773734621088,0.016310664048411014,0.0189155612551597,0.025087163868071975,0.022923095419388452,0.0522582455015429,0.08339678595760029,0.1077225183344688,0.012543581934035987,0.0333426842463832,0.04652747164669579,0.04496453332264658,0.02160060914519296,0.05049493046928225,0.06644491644291267,0.09065042279485433,0.021079629703843226,0.052338396184827475,0.0644411493607983,0.08231475173325853,0.0023644451568949625,0.005650623171562537,0.012062677834328538,0.029455376107081314,0.04380234841502024,0.08255520378311225,0.10447641566144351,0.02869394461587785,0.0541818619003727,0.09161223099426923,0.10135053901334509,0.0002003767082114375,0.0004155455334718875
437,0.018635033863663688,0.03963451288422234,0.04837093736224101,0.0628782110367491,0.011581773734621088,0.016310664048411014,0.0189155612551597,0.025087163868071975,0.022923095419388452,0.0522582455015429,0.08339678595760029,0.1077225183344688,0.012543581934035987,0.0333426842463832,0.04652747164669579,0.04496453332264658,0.02160060914519296,0.05049493046928225,0.06644491644291267,0.09065042279485433,0.021079629703843226,0.052338396184827475,0.0644411493607983,0.08231475173325853,0.0023644451568949625,0.005650623171562537,0.012062677834328538,0.029455376107081314,0.04380234841502024,0.08255520378311225,0.10447641566144351,0.02869394461587785,0.0541818619003727,0.09161223099426923,0.10135053901334509,0.0002003767082114375,0.0004213321743847289
438,0.018635033863663688,0.03963451288422234,0.04837093736224101,0.0628782110367491,0.011581773734621088,0.016310664048411014,0.0189155612551597,0.025087163868071975,0.022923095419388452,0.0522582455015429,0.08339678595760029,0.1077225183344688,0.012543581934035987,0.0333426842463832,0.04652747164669579,0.04496453332264658,0.02160060914519296,0.05049493046928225,0.06644491644291267,0.09065042279485433,0.021079629703843226,0.052338396184827475,0.0644411493607983,0.08231475173325853,0.0023644451568949625,0.005650623171562537,0.012062677834328538,0.029455376107081314,0.04380234841502024,0.08255520378311225,0.10447641566144351,0.02869394461587785,0.0541818619003727,0.09161223099426923,0.10135053901334509,0.0002003767082114375,0.00042719939663067764
439,0.018635033863663688,0.03963451288422234,0.04837093736224101,0.0628782110367491,0.011581773734621088,0.016310664048411014,0.0189155612551597,0.025087163868071975,0.022923095419388452,0.0522582455015429,0.08339678595760029,0.1077225183344688,0.012543581934035987,0.0333426842463832,0.04652747164669579,0.04496453332264658,0.02160060914519296,0.05049493046928225,0.06644491644291267,0.09065042279485433,0.021079629703843226,0.052338396184827475,0.0644411493607983,0.08231475173325853,0.0023644451568949625,0.005650623171562537,0.012062677834328538,0.029455376107081314,0.04380234841502024,0.08255520378311225,0.10447641566144351,0.02869394461587785,0.0541818619003727,0.09161223099426923,0.10135053901334509,0.0002003767082114375,0.0004331483223376398
440,0.019156013305013424,0.04003526630064521,0.05049493046928225,0.06335911513645653,0.01170199975954795,0.01767322566424879,0.020598725604135774,0.026529876167194325,0.025087163868071975,0.055063519416503025,0.08395784074059232,0.11084839498256722,0.014306896966296638,0.033743437662806075,0.04668777301326494,0.048090409970745,0.023764677593876488,0.05113613593555885,0.06692582054262013,0.09093095018635033,0.02228188995311185,0.053139903017673226,0.06965094377429568,0.08800545024646335,0.0024445958401795374,0.006852883420831162,0.014146595599727488,0.030176732256642486,0.04512483468921573,0.08363723800745401,0.10551837454414299,0.03185989660561856,0.0564260810323408,0.09413697751773334,0.1022722718711177,0.0002003767082114375,0.0004391800892596086
441,0.019156013305013424,0.04003526630064521,0.05049493046928225,0.06335911513645653,0.01170199975954795,0.01767322566424879,0.020598725604135774,0.026529876167194325,0.025087163868071975,0.055063519416503025,0.08395784074059232,0.11084839498256722,0.014306896966296638,0.033743437662806075,0.04668777301326494,0.048090409970745,0.023764677593876488,0.05113613593555885,0.06692582054262013,0.09093095018635033,0.02228188995311185,0.053139903017673226,0.06965094377429568,0.08800545024646335,0.0024445958401795374,0.006852883420831162,0.014146595599727488,0.030176732256642486,0.04512483468921573,0.08363723800745401,0.10551837454414299,0.03185989660561856,0.0564260810323408,0.09413697751773334,0.1022722718711177,0.0002003767082114375,0.0004452958509942655
442,0.019156013305013424,0.04003526630064521,0.05049493046928225,0.06335911513645653,0.01170199975954795,0.01767322566424879,0.020598725604135774,0.026529876167194325,0.025087163868071975,0.055063519416503025,0.08395784074059232,0.11084839498256722,0.014306896966296638,0.033743437662806075,0.04668777301326494,0.048090409970745,0.023764677593876488,0.05113613593555885,0.06692582054262013,0.09093095018635033,0.02228188995311185,0.053139903017673226,0.06965094377429568,0.08800545024646335,0.0024445958401795374,0.006852883420831162,0.014146595599727488,0.030176732256642486,0.04512483468921573,0.08363723800745401,0.10551837454414299,0.03185989660561856,0.0564260810323408,0.09413697751773334,0.1022722718711177,0.0002003767082114375,0.0004514967772036102
443,0.019156013305013424,0.04003526630064521,0.05049493046928225,0.06335911513645653,0.01170199975954795,0.01767322566424879,0.020598725604135774,0.026529876167194325,0.025087163868071975,0.055063519416503025,0.08395784074059232,0.11084839498256722,0.014306896966296638,0.033743437662806075,0.04668777301326494,0.048090409970745,0.023764677593876488,0.05113613593555885,0.06692582054262013,0.09093095018635033,0.02228188995311185,0.053139903017673226,0.06965094377429568,0.08800545024646335,0.0024445958401795374,0.006852883420831162,0.014146595599727488,0.030176732256642486,0.04512483468921573,0.08363723800745401,0.10551837454414299,0.03185989660561856,0.0564260810323408,0.09413697751773334,0.1022722718711177,0.0002003767082114375,0.00045778405383766163
444,0.019156013305013424,0.04003526630064521,0.05049493046928225,0.06335911513645653,0.01170199975954795,0.01767322566424879,0.020598725604135774,0.026529876167194325,0.025087163868071975,0.055063519416503025,0.08395784074059232,0.11084839498256722,0.014306896966296638,0.033743437662806075,0.04668777301326494,0.048090409970745,0.023764677593876488,0.05113613593555885,0.06692582054262013,0.09093095018635033,0.02228188995311185,0.053139903017673226,0.06965094377429568,0.08800545024646335,0.0024445958401795374,0.006852883420831162,0.014146595599727488,0.030176732256642486,0.04512483468921573,0.08363723800745401,0.10551837454414299,0.03185989660561856,0.0564260810323408,0.09413697751773334,0.1022722718711177,0.0002003767082114375,0.00046415888336127773
445,0.019156013305013424,0.04003526630064521,0.05049493046928225,0.06335911513645653,0.01170199975954795,0.01767322566424879,0.020598725604135774,0.026529876167194325,0.025087163868071975,0.055063519416503025,0.08395784074059232,0.11084839498256722,0.014306896966296638,0.033743437662806075,0.04668777301326494,0.048090409970745,0.023764677593876488,0.05113613593555885,0.06692582054262013,0.09093095018635033,0.02228188995311185,0.053139903017673226,0.06965094377429568,0.08800545024646335,0.0024445958401795374,0.006852883420831162,0.014146595599727488,0.030176732256642486,0.04512483468921573,0.08363723800745401,0.10551837454414299,0.03185989660561856,0.0564260810323408,0.09413697751773334,0.1022722718711177,0.0002003767082114375,0.0004706224849841282
446,0.019156013305013424,0.04003526630064521,0.05049493046928225,0.06335911513645653,0.01170199975954795,0.01767322566424879,0.020598725604135774,0.026529876167194325,0.025087163868071975,0.055063519416503025,0.08395784074059232,0.11084839498256722,0.014306896966296638,0.033743437662806075,0.04668777301326494,0.048090409970745,0.023764677593876488,0.05113613593555885,0.06692582054262013,0.09093095018635033,0.02228188995311185,0.053139903017673226,0.06965094377429568,0.08800545024646335,0.0024445958401795374,0.006852883420831162,0.014146595599727488,0.030176732256642486,0.04512483468921573,0.08363723800745401,0.10551837454414299,0.03185989660561856,0.0564260810323408,0.09413697751773334,0.1022722718711177,0.0002003767082114375,0.0004771760948938746
447,0.019596842063078587,0.04015549232557208,0.05177734140183545,0.06339919047809883,0.012142828517613113,0.018154129763956237,0.022522342002965576,0.027972588466316676,0.0272512323167555,0.055584498857852764,0.08756462148839819,0.11116899771570553,0.016110287340199574,0.03546667735342444,0.04696830040476095,0.04889191680359075,0.023965054302087924,0.05121628661884343,0.06880936159980763,0.09441750490922936,0.0237246022522342,0.05334027972588466,0.07141425880655633,0.08852642968781309,0.0027651985733178376,0.006973109445758025,0.015108403799142387,0.03093816374784595,0.04588626618041919,0.08439866949865747,0.1074019156013305,0.03262132809682203,0.058429848114455174,0.09918647056466157,0.10247264857932914,0.0002003767082114375,0.00048382096649259574
448,0.019596842063078587,0.04015549232557208,0.05177734140183545,0.06339919047809883,0.012142828517613113,0.018154129763956237,0.022522342002965576,0.027972588466316676,0.0272512323167555,0.055584498857852764,0.08756462148839819,0.11116899771570553,0.016110287340199574,0.03546667735342444,0.04696830040476095,0.04889191680359075,0.023965054302087924,0.05121628661884343,0.06880936159980763,0.09441750490922936,0.0237246022522342,0.05334027972588466,0.07141425880655633,0.08852642968781309,0.0027651985733178376,0.006973109445758025,0.015108403799142387,0.03093816374784595,0.04588626618041919,0.08439866949865747,0.1074019156013305,0.03262132809682203,0.058429848114455174,0.09918647056466157,0.10247264857932914,0.0002003767082114375,0.0004905583706365045
449,0.019596842063078587,0.04015549232557208,0.05177734140183545,0.06339919047809883,0.012142828517613113,0.018154129763956237,0.022522342002965576,0.027972588466316676,0.0272512323167555,0.055584498857852764,0.08756462148839819,0.11116899771570553,0.016110287340199574,0.03546667735342444,0.04696830040476095,0.04889191680359075,0.023965054302087924,0.05121628661884343,0.06880936159980763,0.09441750490922936,0.0237246022522342,0.05334027972588466,0.07141425880655633,0.08852642968781309,0.0027651985733178376,0.006973109445758025,0.015108403799142387,0.03093816374784595,0.04588626618041919,0.08439866949865747,0.1074019156013305,0.03262132809682203,0.058429848114455174,0.09918647056466157,0.10247264857932914,0.0002003767082114375,0.0004973895958790063
450,0.019596842063078587,0.04015549232557208,0.05177734140183545,0.06339919047809883,0.012142828517613113,0.018154129763956237,0.022522342002965576,0.027972588466316676,0.0272512323167555,0.055584498857852764,0.08756462148839819,0.11116899771570553,0.016110287340199574,0.03546667735342444,0.04696830040476095,0.04889191680359075,0.023965054302087924,0.05121628661884343,0.06880936159980763,0.09441750490922936,0.0237246022522342,0.05334027972588466,0.07141425880655633,0.08852642968781309,0.0027651985733178376,0.006973109445758025,0.015108403799142387,0.03093816374784595,0.04588626618041919,0.08439866949865747,0.1074019156013305,0.03262132809682203,0.058429848114455174,0.09918647056466157,0.10247264857932914,0.0002003767082114375,0.0005043159487171359
451,0.019596842063078587,0.04015549232557208,0.05177734140183545,0.06339919047809883,0.012142828517613113,0.018154129763956237,0.022522342002965576,0.027972588466316676,0.0272512323167555,0.055584498857852764,0.08756462148839819,0.11116899771570553,0.016110287340199574,0.03546667735342444,0.04696830040476095,0.04889191680359075,0.023965054302087924,0.05121628661884343,0.06880936159980763,0.09441750490922936,0.0237246022522342,0.05334027972588466,0.07141425880655633,0.08852642968781309,0.0027651985733178376,0.006973109445758025,0.015108403799142387,0.03093816374784595,0.04588626618041919,0.08439866949865747,0.1074019156013305,0.03262132809682203,0.058429848114455174,0.09918647056466157,0.10247264857932914,0.0002003767082114375,0.0005113387538414326
452,0.019596842063078587,0.04015549232557208,0.05177734140183545,0.06339919047809883,0.012142828517613113,0.018154129763956237,0.022522342002965576,0.027972588466316676,0.0272512323167555,0.055584498857852764,0.08756462148839819,0.11116899771570553,0.016110287340199574,0.03546667735342444,0.04696830040476095,0.04889191680359075,0.023965054302087924,0.05121628661884343,0.06880936159980763,0.09441750490922936,0.0237246022522342,0.05334027972588466,0.07141425880655633,0.08852642968781309,0.0027651985733178376,0.006973109445758025,0.015108403799142387,0.03093816374784595,0.04588626618041919,0.08439866949865747,0.1074019156013305,0.03262132809682203,0.058429848114455174,0.09918647056466157,0.10247264857932914,0.0002003767082114375,0.0005184593543892912
453,0.020799102312347214,0.0413577525748407,0.0522582455015429,0.06343926581974112,0.012222979200897688,0.018675109205305976,0.02260249268625015,0.028132889832885824,0.02901454734901615,0.05919127960565864,0.09325532000160301,0.11197050454855127,0.017192321564541337,0.0362281088446279,0.047529355187752975,0.054542539975153286,0.02432573237686851,0.05253877289303891,0.06912996433294594,0.09473810764236765,0.02488678715986054,0.05742796457339799,0.07638360117019997,0.08876688173766681,0.002965575281529275,0.009177253236083838,0.016070211998557286,0.031178615797699677,0.04780988257924899,0.0846391215485112,0.11209073057347814,0.03266140343846431,0.05959203302208151,0.09930669658958842,0.10575882659399671,0.0002805273914960125,0.0005256791122018424
454,0.020799102312347214,0.0413577525748407,0.0522582455015429,0.06343926581974112,0.012222979200897688,0.018675109205305976,0.02260249268625015,0.028132889832885824,0.02901454734901615,0.05919127960565864,0.09325532000160301,0.11197050454855127,0.017192321564541337,0.0362281088446279,0.047529355187752975,0.054542539975153286,0.02432573237686851,0.05253877289303891,0.06912996433294594,0.09473810764236765,0.02488678715986054,0.05742796457339799,0.07638360117019997,0.08876688173766681,0.002965575281529275,0.009177253236083838,0.016070211998557286,0.031178615797699677,0.04780988257924899,0.0846391215485112,0.11209073057347814,0.03266140343846431,0.05959203302208151,0.09930669658958842,0.10575882659399671,0.0002805273914960125,0.0005329994080844088
455,0.020799102312347214,0.0413577525748407,0.0522582455015429,0.06343926581974112,0.012222979200897688,0.018675109205305976,0.02260249268625015,0.028132889832885824,0.02901454734901615,0.05919127960565864,0.09325532000160301,0.11197050454855127,0.017192321564541337,0.0362281088446279,0.047529355187752975,0.054542539975153286,0.02432573237686851,0.05253877289303891,0.06912996433294594,0.09473810764236765,0.02488678715986054,0.05742796457339799,0.07638360117019997,0.08876688173766681,0.002965575281529275,0.009177253236083838,0.016070211998557286,0.031178615797699677,0.04780988257924899,0.0846391215485112,0.11209073057347814,0.03266140343846431,0.05959203302208151,0.09930669658958842,0.10575882659399671,0.0002805273914960125,0.0005404216420705915
456,0.020799102312347214,0.0413577525748407,0.0522582455015429,0.06343926581974112,0.012222979200897688,0.018675109205305976,0.02260249268625015,0.028132889832885824,0.02901454734901615,0.05919127960565864,0.09325532000160301,0.11197050454855127,0.017192321564541337,0.0362281088446279,0.047529355187752975,0.054542539975153286,0.02432573237686851,0.05253877289303891,0.06912996433294594,0.09473810764236765,0.02488678715986054,0.05742796457339799,0.07638360117019997,0.08876688173766681,0.002965575281529275,0.009177253236083838,0.016070211998557286,0.031178615797699677,0.04780988257924899,0.0846391215485112,0.11209073057347814,0.03266140343846431,0.05959203302208151,0.09930669658958842,0.10575882659399671,0.0002805273914960125,0.0005479472336900287
457,0.020799102312347214,0.0413577525748407,0.0522582455015429,0.06343926581974112,0.012222979200897688,0.018675109205305976,0.02260249268625015,0.028132889832885824,0.02901454734901615,0.05919127960565864,0.09325532000160301,0.11197050454855127,0.017192321564541337,0.0362281088446279,0.047529355187752975,0.054542539975153286,0.02432573237686851,0.05253877289303891,0.06912996433294594,0.09473810764236765,0.02488678715986054,0.05742796457339799,0.07638360117019997,0.08876688173766681,0.002965575281529275,0.009177253236083838,0.016070211998557286,0.031178615797699677,0.04780988257924899,0.0846391215485112,0.11209073057347814,0.03266140343846431,0.05959203302208151,0.09930669658958842,0.10575882659399671,0.0002805273914960125,0.0005555776222398878
458,0.020919328337274074,0.04304091692381678,0.059912635755219816,0.06752695066725443,0.012263054542539975,0.019035787280086564,0.023444074860738188,0.02841341722438184,0.02905462269065844,0.06167595078748046,0.09445758025087164,0.11537690858814571,0.018154129763956237,0.0378311225103194,0.048290786678956435,0.062357231595399354,0.0259688213842023,0.05658638239890995,0.07205546427283292,0.09525908708371739,0.0250070131847874,0.05742796457339799,0.07934917645172924,0.09561976515849797,0.0036468560894481624,0.009417705285937562,0.016270588706768726,0.0327014787801066,0.04849116338716788,0.08576123111449525,0.12018594958522022,0.03342283492966778,0.06171602612912275,0.09962729932272672,0.10760229230954194,0.0003606780747805875,0.0005633142670601357
459,0.020919328337274074,0.04304091692381678,0.059912635755219816,0.06752695066725443,0.012263054542539975,0.019035787280086564,0.023444074860738188,0.02841341722438184,0.02905462269065844,0.06167595078748046,0.09445758025087164,0.11537690858814571,0.018154129763956237,0.0378311225103194,0.048290786678956435,0.062357231595399354,0.0259688213842023,0.05658638239890995,0.07205546427283292,0.09525908708371739,0.0250070131847874,0.05742796457339799,0.07934917645172924,0.09561976515849797,0.0036468560894481624,0.009417705285937562,0.016270588706768726,0.0327014787801066,0.04849116338716788,0.08576123111449525,0.12018594958522022,0.03342283492966778,0.06171602612912275,0.09962729932272672,0.10760229230954194,0.0003606780747805875,0.0005711586478126428
460,0.020919328337274074,0.04304091692381678,0.059912635755219816,0.06752695066725443,0.012263054542539975,0.019035787280086564,0.023444074860738188,0.02841341722438184,0.02905462269065844,0.06167595078748046,0.09445758025087164,0.11537690858814571,0.018154129763956237,0.0378311225103194,0.048290786678956435,0.062357231595399354,0.0259688213842023,0.05658638239890995,0.07205546427283292,0.09525908708371739,0.0250070131847874,0.05742796457339799,0.07934917645172924,0.09561976515849797,0.0036468560894481624,0.009417705285937562,0.016270588706768726,0.0327014787801066,0.04849116338716788,0.08576123111449525,0.12018594958522022,0.03342283492966778,0.06171602612912275,0.09962729932272672,0.10760229230954194,0.0003606780747805875,0.0005791122647641758
461,0.020919328337274074,0.04304091692381678,0.059912635755219816,0.06752695066725443,0.012263054542539975,0.019035787280086564,0.023444074860738188,0.02841341722438184,0.02905462269065844,0.06167595078748046,0.09445758025087164,0.11537690858814571,0.018154129763956237,0.0378311225103194,0.048290786678956435,0.062357231595399354,0.0259688213842023,0.05658638239890995,0.07205546427283292,0.09525908708371739,0.0250070131847874,0.05742796457339799,0.07934917645172924,0.09561976515849797,0.0036468560894481624,0.009417705285937562,0.016270588706768726,0.0327014787801066,0.04849116338716788,0.08576123111449525,0.12018594958522022,0.03342283492966778,0.06171602612912275,0.09962729932272672,0.10760229230954194,0.0003606780747805875,0.0005871766390733255
462,0.020919328337274074,0.04304091692381678,0.059912635755219816,0.06752695066725443,0.012263054542539975,0.019035787280086564,0.023444074860738188,0.02841341722438184,0.02905462269065844,0.06167595078748046,0.09445758025087164,0.11537690858814571,0.018154129763956237,0.0378311225103194,0.048290786678956435,0.062357231595399354,0.0259688213842023,0.05658638239890995,0.07205546427283292,0.09525908708371739,0.0250070131847874,0.05742796457339799,0.07934917645172924,0.09561976515849797,0.0036468560894481624,0.009417705285937562,0.016270588706768726,0.0327014787801066,0.04849116338716788,0.08576123111449525,0.12018594958522022,0.03342283492966778,0.06171602612912275,0.09962729932272672,0.10760229230954194,0.0003606780747805875,0.000595353313081437
463,0.021199855728770086,0.04524506071414259,0.06175610147076504,0.0686089848915962,0.013345088766881738,0.01911593796337114,0.0237246022522342,0.02913477337394301,0.029415300765439027,0.06355949184466797,0.09754338155732778,0.11557728529635715,0.0182743557888831,0.03903338275958802,0.05009417705285937,0.062357231595399354,0.02640965014226746,0.05983248507193524,0.0721356149561175,0.09958722398108444,0.025848595359275438,0.05742796457339799,0.0795495531599407,0.09606059391656314,0.0038472327976596,0.009858534044002725,0.0166713421231916,0.03306215685488719,0.04893199214523304,0.08668296397226787,0.12102753175970825,0.03358313629623692,0.06267783432853766,0.10211197050454855,0.10920530597523344,0.0003606780747805875,0.0006036438506075869
464,0.021199855728770086,0.04524506071414259,0.06175610147076504,0.0686089848915962,0.013345088766881738,0.01911593796337114,0.0237246022522342,0.02913477337394301,0.029415300765439027,0.06355949184466797,0.09754338155732778,0.11557728529635715,0.0182743557888831,0.03903338275958802,0.05009417705285937,0.062357231595399354,0.02640965014226746,0.05983248507193524,0.0721356149561175,0.09958722398108444,0.025848595359275438,0.05742796457339799,0.0795495531599407,0.09606059391656314,0.0038472327976596,0.009858534044002725,0.0166713421231916,0.03306215685488719,0.04893199214523304,0.08668296397226787,0.12102753175970825,0.03358313629623692,0.06267783432853766,0.10211197050454855,0.10920530597523344,0.0003606780747805875,0.0006120498372476697
465,0.021199855728770086,0.04524506071414259,0.06175610147076504,0.0686089848915962,0.013345088766881738,0.01911593796337114,0.0237246022522342,0.02913477337394301,0.029415300765439027,0.06355949184466797,0.09754338155732778,0.11557728529635715,0.0182743557888831,0.03903338275958802,0.05009417705285937,0.062357231595399354,0.02640965014226746,0.05983248507193524,0.0721356149561175,0.09958722398108444,0.025848595359275438,0.05742796457339799,0.0795495531599407,0.09606059391656314,0.0038472327976596,0.009858534044002725,0.0166713421231916,0.03306215685488719,0.04893199214523304,0.08668296397226787,0.12102753175970825,0.03358313629623692,0.06267783432853766,0.10211197050454855,0.10920530597523344,0.0003606780747805875,0.0006205728806776501
466,0.021199855728770086,0.04524506071414259,0.06175610147076504,0.0686089848915962,0.013345088766881738,0.01911593796337114,0.0237246022522342,0.02913477337394301,0.029415300765439027,0.06355949184466797,0.09754338155732778,0.11557728529635715,0.0182743557888831,0.03903338275958802,0.05009417705285937,0.062357231595399354,0.02640965014226746,0.05983248507193524,0.0721356149561175,0.09958722398108444,0.025848595359275438,0.05742796457339799,0.0795495531599407,0.09606059391656314,0.0038472327976596,0.009858534044002725,0.0166713421231916,0.03306215685488719,0.04893199214523304,0.08668296397226787,0.12102753175970825,0.03358313629623692,0.06267783432853766,0.10211197050454855,0.10920530597523344,0.0003606780747805875,0.0006292146109610344
467,0.021199855728770086,0.04524506071414259,0.06175610147076504,0.0686089848915962,0.013345088766881738,0.01911593796337114,0.0237246022522342,0.02913477337394301,0.029415300765439027,0.06355949184466797,0.09754338155732778,0.11557728529635715,0.0182743557888831,0.03903338275958802,0.05009417705285937,0.062357231595399354,0.02640965014226746,0.05983248507193524,0.0721356149561175,0.09958722398108444,0.025848595359275438,0.05742796457339799,0.0795495531599407,0.09606059391656314,0.0038472327976596,0.009858534044002725,0.0166713421231916,0.03306215685488719,0.04893199214523304,0.08668296397226787,0.12102753175970825,0.03358313629623692,0.06267783432853766,0.10211197050454855,0.10920530597523344,0.0003606780747805875,0.0006379766808606282
468,0.02160060914519296,0.04564581413056546,0.061996553520618766,0.07113373141506031,0.013425239450166312,0.0198773694545746,0.024125355668657075,0.030136656915000202,0.030216807598284774,0.06432092333587144,0.09914639522301928,0.11621849076263376,0.018995711938444276,0.03979481425079149,0.05045485512763996,0.06536288221857091,0.026690177533763477,0.059912635755219816,0.07510119023764678,0.09986775137258046,0.02632949945898289,0.060273313830000404,0.0798300805514367,0.09762353224061235,0.004247986214082475,0.010058910752214163,0.016871718831403038,0.03534645132849758,0.04997395102793251,0.08840620366288622,0.12114775778463512,0.035266300645213,0.06428084799422915,0.10211197050454855,0.11225103194004729,0.0003606780747805875,0.0006468607661546328
469,0.02160060914519296,0.04564581413056546,0.061996553520618766,0.07113373141506031,0.013425239450166312,0.0198773694545746,0.024125355668657075,0.030136656915000202,0.030216807598284774,0.06432092333587144,0.09914639522301928,0.11621849076263376,0.018995711938444276,0.03979481425079149,0.05045485512763996,0.06536288221857091,0.026690177533763477,0.059912635755219816,0.07510119023764678,0.09986775137258046,0.02632949945898289,0.060273313830000404,0.0798300805514367,0.09762353224061235,0.004247986214082475,0.010058910752214163,0.016871718831403038,0.03534645132849758,0.04997395102793251,0.08840620366288622,0.12114775778463512,0.035266300645213,0.06428084799422915,0.10211197050454855,0.11225103194004729,0.0003606780747805875,0.0006558685659571428
470,0.02160060914519296,0.04564581413056546,0.061996553520618766,0.07113373141506031,0.013425239450166312,0.0198773694545746,0.024125355668657075,0.030136656915000202,0.030216807598284774,0.06432092333587144,0.09914639522301928,0.11621849076263376,0.018995711938444276,0.03979481425079149,0.05045485512763996,0.06536288221857091,0.026690177533763477,0.059912635755219816,0.07510119023764678,0.09986775137258046,0.02632949945898289,0.060273313830000404,0.0798300805514367,0.09762353224061235,0.004247986214082475,0.010058910752214163,0.016871718831403038,0.03534645132849758,0.04997395102793251,0.08840620366288622,0.12114775778463512,0.035266300645213,0.06428084799422915,0.10211197050454855,0.11225103194004729,0.0003606780747805875,0.0006650018030431117
471,0.02160060914519296,0.04564581413056546,0.061996553520618766,0.07113373141506031,0.013425239450166312,0.0198773694545746,0.024125355668657075,0.030136656915000202,0.030216807598284774,0.06432092333587144,0.09914639522301928,0.11621849076263376,0.018995711938444276,0.03979481425079149,0.05045485512763996,0.06536288221857091,0.026690177533763477,0.059912635755219816,0.07510119023764678,0.09986775137258046,0.02632949945898289,0.060273313830000404,0.0798300805514367,0.09762353224061235,0.004247986214082475,0.010058910752214163,0.016871718831403038,0.03534645132849758,0.04997395102793251,0.08840620366288622,0.12114775778463512,0.035266300645213,0.06428084799422915,0.10211197050454855,0.11225103194004729,0.0003606780747805875,0.0006742622241778342
472,0.022402115978038713,0.048290786678956435,0.061996553520618766,0.07550194365406965,0.013705766841662324,0.020558650262493487,0.025047088526429687,0.030136656915000202,0.03278162946339117,0.06552318358514006,0.10010820342243418,0.11742075101190237,0.019356390013224863,0.04003526630064521,0.05137658798541257,0.06592393700156293,0.026810403558690337,0.06147557407926903,0.07838736825231435,0.10046888149721477,0.03029695828156935,0.06087444395463471,0.08191399831683566,0.10415581292830521,0.004448362922293912,0.0109004929267022,0.01747284895603735,0.03694946499418907,0.050374704444355385,0.0904099707450006,0.12355227828317236,0.035667054061635874,0.06961086843265339,0.10283332665410973,0.11313268945617762,0.000400753416422875,0.0006836516004510238
473,0.022402115978038713,0.048290786678956435,0.061996553520618766,0.07550194365406965,0.013705766841662324,0.020558650262493487,0.025047088526429687,0.030136656915000202,0.03278162946339117,0.06552318358514006,0.10010820342243418,0.11742075101190237,0.019356390013224863,0.04003526630064521,0.05137658798541257,0.06592393700156293,0.026810403558690337,0.06147557407926903,0.07838736825231435,0.10046888149721477,0.03029695828156935,0.06087444395463471,0.08191399831683566,0.10415581292830521,0.004448362922293912,0.0109004929267022,0.01747284895603735,0.03694946499418907,0.050374704444355385,0.0904099707450006,0.12355227828317236,0.035667054061635874,0.06961086843265339,0.10283332665410973,0.11313268945617762,0.000400753416422875,0.0006931717276155408
474,0.022402115978038713,0.048290786678956435,0.061996553520618766,0.07550194365406965,0.013705766841662324,0.020558650262493487,0.025047088526429687,0.030136656915000202,0.03278162946339117,0.06552318358514006,0.10010820342243418,0.11742075101190237,0.019356390013224863,0.04003526630064521,0.05137658798541257,0.06592393700156293,0.026810403558690337,0.06147557407926903,0.07838736825231435,0.10046888149721477,0.03029695828156935,0.06087444395463471,0.08191399831683566,0.10415581292830521,0.004448362922293912,0.0109004929267022,0.01747284895603735,0.03694946499418907,0.050374704444355385,0.0904099707450006,0.12355227828317236,0.035667054061635874,0.06961086843265339,0.10283332665410973,0.11313268945617762,0.000400753416422875,0.0007028244264308346
475,0.022402115978038713,0.048290786678956435,0.061996553520618766,0.07550194365406965,0.013705766841662324,0.020558650262493487,0.025047088526429687,0.030136656915000202,0.03278162946339117,0.06552318358514006,0.10010820342243418,0.11742075101190237,0.019356390013224863,0.04003526630064521,0.05137658798541257,0.06592393700156293,0.026810403558690337,0.06147557407926903,0.07838736825231435,0.10046888149721477,0.03029695828156935,0.06087444395463471,0.08191399831683566,0.10415581292830521,0.004448362922293912,0.0109004929267022,0.01747284895603735,0.03694946499418907,0.050374704444355385,0.0904099707450006,0.12355227828317236,0.035667054061635874,0.06961086843265339,0.10283332665410973,0.11313268945617762,0.000400753416422875,0.0007126115430111746
476,0.02280286939446159,0.05021440307778624,0.06279806035346451,0.0766240532200537,0.01394621889151605,0.020919328337274074,0.0259688213842023,0.032340800705326016,0.03446479381236725,0.06640484110127039,0.10014827876407646,0.11742075101190237,0.019596842063078587,0.04059632108363724,0.05217809481825832,0.06676551917605097,0.027772211758105236,0.06259768364525307,0.08067166272592474,0.1006692582054262,0.03358313629623692,0.062477457620326214,0.08632228589748728,0.10467679236965495,0.004568588947220775,0.011942451809401676,0.01747284895603735,0.037229992385685085,0.050775457860778264,0.09277441590189556,0.1269987576644091,0.035827355428205025,0.07013184787400313,0.10427603895323208,0.11321284013946219,0.000400753416422875,0.0007225349491787215
477,0.02280286939446159,0.05021440307778624,0.06279806035346451,0.0766240532200537,0.01394621889151605,0.020919328337274074,0.0259688213842023,0.032340800705326016,0.03446479381236725,0.06640484110127039,0.10014827876407646,0.11742075101190237,0.019596842063078587,0.04059632108363724,0.05217809481825832,0.06676551917605097,0.027772211758105236,0.06259768364525307,0.08067166272592474,0.1006692582054262,0.03358313629623692,0.062477457620326214,0.08632228589748728,0.10467679236965495,0.004568588947220775,0.011942451809401676,0.01747284895603735,0.037229992385685085,0.050775457860778264,0.09277441590189556,0.1269987576644091,0.035827355428205025,0.07013184787400313,0.10427603895323208,0.11321284013946219,0.000400753416422875,0.000732596542821523
478,0.02280286939446159,0.05021440307778624,0.06279806035346451,0.0766240532200537,0.01394621889151605,0.020919328337274074,0.0259688213842023,0.032340800705326016,0.03446479381236725,0.06640484110127039,0.10014827876407646,0.11742075101190237,0.019596842063078587,0.04059632108363724,0.05217809481825832,0.06676551917605097,0.027772211758105236,0.06259768364525307,0.08067166272592474,0.1006692582054262,0.03358313629623692,0.062477457620326214,0.08632228589748728,0.10467679236965495,0.004568588947220775,0.011942451809401676,0.01747284895603735,0.037229992385685085,0.050775457860778264,0.09277441590189556,0.1269987576644091,0.035827355428205025,0.07013184787400313,0.10427603895323208,0.11321284013946219,0.000400753416422875,0.0007427982482564919
479,0.02280286939446159,0.05021440307778624,0.06279806035346451,0.0766240532200537,0.01394621889151605,0.020919328337274074,0.0259688213842023,0.032340800705326016,0.03446479381236725,0.06640484110127039,0.10014827876407646,0.11742075101190237,0.019596842063078587,0.04059632108363724,0.05217809481825832,0.06676551917605097,0.027772211758105236,0.06259768364525307,0.08067166272592474,0.1006692582054262,0.03358313629623692,0.062477457620326214,0.08632228589748728,0.10467679236965495,0.004568588947220775,0.011942451809401676,0.01747284895603735,0.037229992385685085,0.050775457860778264,0.09277441590189556,0.1269987576644091,0.035827355428205025,0.07013184787400313,0.10427603895323208,0.11321284013946219,0.000400753416422875,0.0007531420165974368
480,0.023363924177453612,0.051055985252274276,0.06488197811886347,0.07730533402797259,0.014146595599727488,0.021239931070412374,0.027812287099747524,0.034424718470724966,0.04079669779184868,0.06672544383440869,0.10042880615557248,0.118623011261171,0.023524225544022764,0.04107722518334469,0.05334027972588466,0.06864906023323848,0.027852362441389812,0.06420069731094458,0.08247505309982768,0.10215204584619084,0.0349456979120747,0.06307858774496053,0.08696349136376387,0.10595920330220815,0.004728890313789925,0.012463431250751413,0.017593074980964213,0.038552478659880575,0.050775457860778264,0.09477818298400995,0.13673706568348495,0.03682923896926221,0.070532601290426,0.11040756622450207,0.11405442231395023,0.000400753416422875,0.0007636298261282241
481,0.023363924177453612,0.051055985252274276,0.06488197811886347,0.07730533402797259,0.014146595599727488,0.021239931070412374,0.027812287099747524,0.034424718470724966,0.04079669779184868,0.06672544383440869,0.10042880615557248,0.118623011261171,0.023524225544022764,0.04107722518334469,0.05334027972588466,0.06864906023323848,0.027852362441389812,0.06420069731094458,0.08247505309982768,0.10215204584619084,0.0349456979120747,0.06307858774496053,0.08696349136376387,0.10595920330220815,0.004728890313789925,0.012463431250751413,0.017593074980964213,0.038552478659880575,0.050775457860778264,0.09477818298400995,0.13673706568348495,0.03682923896926221,0.070532601290426,0.11040756622450207,0.11405442231395023,0.000400753416422875,0.000774263682681127
482,0.023363924177453612,0.051055985252274276,0.06488197811886347,0.07730533402797259,0.014146595599727488,0.021239931070412374,0.027812287099747524,0.034424718470724966,0.04079669779184868,0.06672544383440869,0.10042880615557248,0.118623011261171,0.023524225544022764,0.04107722518334469,0.05334027972588466,0.06864906023323848,0.027852362441389812,0.06420069731094458,0.08247505309982768,0.10215204584619084,0.0349456979120747,0.06307858774496053,0.08696349136376387,0.10595920330220815,0.004728890313789925,0.012463431250751413,0.017593074980964213,0.038552478659880575,0.050775457860778264,0.09477818298400995,0.13673706568348495,0.03682923896926221,0.070532601290426,0.11040756622450207,0.11405442231395023,0.000400753416422875,0.0007850456200204508
483,0.023363924177453612,0.051055985252274276,0.06488197811886347,0.07730533402797259,0.014146595599727488,0.021239931070412374,0.027812287099747524,0.034424718470724966,0.04079669779184868,0.06672544383440869,0.10042880615557248,0.118623011261171,0.023524225544022764,0.04107722518334469,0.05334027972588466,0.06864906023323848,0.027852362441389812,0.06420069731094458,0.08247505309982768,0.10215204584619084,0.0349456979120747,0.06307858774496053,0.08696349136376387,0.10595920330220815,0.004728890313789925,0.012463431250751413,0.017593074980964213,0.038552478659880575,0.050775457860778264,0.09477818298400995,0.13673706568348495,0.03682923896926221,0.070532601290426,0.11040756622450207,0.11405442231395023,0.000400753416422875,0.0007959777002314986
484,0.023965054302087924,0.051176211277201136,0.0679677794253196,0.07826714222738748,0.015108403799142387,0.022562417344607864,0.0278924377830321,0.03823187592674228,0.04163827996633671,0.06896966296637679,0.10147076503827195,0.11922414138580531,0.0243658077185108,0.04183865667454815,0.0535406564340961,0.06864906023323848,0.0278924377830321,0.06756702600889672,0.08287580651625055,0.10311385404560573,0.036468560894481625,0.06359956718631027,0.08832605297960165,0.10768244299282652,0.00496934236364365,0.013745842183304612,0.018354506472167676,0.03871278002644973,0.05101590991063199,0.09622089528313228,0.13773894922454213,0.03755059511882339,0.07065282731535287,0.11040756622450207,0.11641886747084519,0.0006011301246343125,0.0008070620141149499
485,0.023965054302087924,0.051176211277201136,0.0679677794253196,0.07826714222738748,0.015108403799142387,0.022562417344607864,0.0278924377830321,0.03823187592674228,0.04163827996633671,0.06896966296637679,0.10147076503827195,0.11922414138580531,0.0243658077185108,0.04183865667454815,0.0535406564340961,0.06864906023323848,0.0278924377830321,0.06756702600889672,0.08287580651625055,0.10311385404560573,0.036468560894481625,0.06359956718631027,0.08832605297960165,0.10768244299282652,0.00496934236364365,0.013745842183304612,0.018354506472167676,0.03871278002644973,0.05101590991063199,0.09622089528313228,0.13773894922454213,0.03755059511882339,0.07065282731535287,0.11040756622450207,0.11641886747084519,0.0006011301246343125,0.000818300681586739
486,0.023965054302087924,0.051176211277201136,0.0679677794253196,0.07826714222738748,0.015108403799142387,0.022562417344607864,0.0278924377830321,0.03823187592674228,0.04163827996633671,0.06896966296637679,0.10147076503827195,0.11922414138580531,0.0243658077185108,0.04183865667454815,0.0535406564340961,0.06864906023323848,0.0278924377830321,0.06756702600889672,0.08287580651625055,0.10311385404560573,0.036468560894481625,0.06359956718631027,0.08832605297960165,0.10768244299282652,0.00496934236364365,0.013745842183304612,0.018354506472167676,0.03871278002644973,0.05101590991063199,0.09622089528313228,0.13773894922454213,0.03755059511882339,0.07065282731535287,0.11040756622450207,0.11641886747084519,0.0006011301246343125,0.0008296958520834907
487,0.0240452049853725,0.05209794413497375,0.06840860818338476,0.0837173886907386,0.015348855848996113,0.022923095419388452,0.02869394461587785,0.03835210195166914,0.04203903338275959,0.06896966296637679,0.10147076503827195,0.11938444275237446,0.025608143309421714,0.042600088165751615,0.05498336873321845,0.06981124514086483,0.03194004728890314,0.06812808079188876,0.08299603254117742,0.10315392938724803,0.0365487115777662,0.06408047128601771,0.09369614875966818,0.10856410050895685,0.005370095780066525,0.013906143549873762,0.018835410571875124,0.039073458101230314,0.051176211277201136,0.0987456418065964,0.13862060674067248,0.03807157456017313,0.07209553961447521,0.11048771690778664,0.11822225784474813,0.0006011301246343125,0.0008412497049736118
488,0.0240452049853725,0.05209794413497375,0.06840860818338476,0.0837173886907386,0.015348855848996113,0.022923095419388452,0.02869394461587785,0.03835210195166914,0.04203903338275959,0.06896966296637679,0.10147076503827195,0.11938444275237446,0.025608143309421714,0.042600088165751615,0.05498336873321845,0.06981124514086483,0.03194004728890314,0.06812808079188876,0.08299603254117742,0.10315392938724803,0.0365487115777662,0.06408047128601771,0.09369614875966818,0.10856410050895685,0.005370095780066525,0.013906143549873762,0.018835410571875124,0.039073458101230314,0.051176211277201136,0.0987456418065964,0.13862060674067248,0.03807157456017313,0.07209553961447521,0.11048771690778664,0.11822225784474813,0.0006011301246343125,0.0008529644499741025
489,0.0240452049853725,0.05209794413497375,0.06840860818338476,0.0837173886907386,0.015348855848996113,0.022923095419388452,0.02869394461587785,0.03835210195166914,0.04203903338275959,0.06896966296637679,0.10147076503827195,0.11938444275237446,0.025608143309421714,0.042600088165751615,0.05498336873321845,0.06981124514086483,0.03194004728890314,0.06812808079188876,0.08299603254117742,0.10315392938724803,0.0365487115777662,0.06408047128601771,0.09369614875966818,0.10856410050895685,0.005370095780066525,0.013906143549873762,0.018835410571875124,0.039073458101230314,0.051176211277201136,0.0987456418065964,0.13862060674067248,0.03807157456017313,0.07209553961447521,0.11048771690778664,0.11822225784474813,0.0006011301246343125,0.0008648423275731717
490,0.0240452049853725,0.05209794413497375,0.06840860818338476,0.0837173886907386,0.015348855848996113,0.022923095419388452,0.02869394461587785,0.03835210195166914,0.04203903338275959,0.06896966296637679,0.10147076503827195,0.11938444275237446,0.025608143309421714,0.042600088165751615,0.05498336873321845,0.06981124514086483,0.03194004728890314,0.06812808079188876,0.08299603254117742,0.10315392938724803,0.0365487115777662,0.06408047128601771,0.09369614875966818,0.10856410050895685,0.005370095780066525,0.013906143549873762,0.018835410571875124,0.039073458101230314,0.051176211277201136,0.0987456418065964,0.13862060674067248,0.03807157456017313,0.07209553961447521,0.11048771690778664,0.11822225784474813,0.0006011301246343125,0.0008768856094587427
491,0.024445958401795375,0.05346050575081152,0.06969101911593796,0.08439866949865747,0.015429006532280687,0.023043321444315312,0.029816054181861902,0.03895323207630345,0.04304091692381678,0.07381877930509358,0.10331423075381718,0.11946459343565904,0.025928746042560014,0.042720314190678475,0.0564260810323408,0.07105358073177574,0.03274155412174889,0.06824830681681561,0.08760469683004048,0.10543822386085841,0.03747044443553881,0.06564340961006693,0.09545946379192882,0.11140944976555925,0.005850999879773975,0.0144271229912235,0.02007774616278604,0.039193684126157174,0.052859375626177214,0.10082955957199535,0.14130565463070574,0.038552478659880575,0.07257644371418266,0.11080831964092494,0.11950466877730133,0.0006011301246343125,0.0008890965989529158
492,0.024445958401795375,0.05346050575081152,0.06969101911593796,0.08439866949865747,0.015429006532280687,0.023043321444315312,0.029816054181861902,0.03895323207630345,0.04304091692381678,0.07381877930509358,0.10331423075381718,0.11946459343565904,0.025928746042560014,0.042720314190678475,0.0564260810323408,0.07105358073177574,0.03274155412174889,0.06824830681681561,0.08760469683004048,0.10543822386085841,0.03747044443553881,0.06564340961006693,0.09545946379192882,0.11140944976555925,0.005850999879773975,0.0144271229912235,0.02007774616278604,0.039193684126157174,0.052859375626177214,0.10082955957199535,0.14130565463070574,0.038552478659880575,0.07257644371418266,0.11080831964092494,0.11950466877730133,0.0006011301246343125,0.0009014776314524918
493,0.024445958401795375,0.05346050575081152,0.06969101911593796,0.08439866949865747,0.015429006532280687,0.023043321444315312,0.029816054181861902,0.03895323207630345,0.04304091692381678,0.07381877930509358,0.10331423075381718,0.11946459343565904,0.025928746042560014,0.042720314190678475,0.0564260810323408,0.07105358073177574,0.03274155412174889,0.06824830681681561,0.08760469683004048,0.10543822386085841,0.03747044443553881,0.06564340961006693,0.09545946379192882,0.11140944976555925,0.005850999879773975,0.0144271229912235,0.02007774616278604,0.039193684126157174,0.052859375626177214,0.10082955957199535,0.14130565463070574,0.038552478659880575,0.07257644371418266,0.11080831964092494,0.11950466877730133,0.0006011301246343125,0.0009140310748756232
494,0.02456618442672224,0.05370095780066525,0.07065282731535287,0.0852803270147878,0.016591191439907026,0.02516731455135655,0.03145914318919569,0.039474211517653186,0.04372219773173566,0.07486073818779305,0.10347453212038632,0.12230994269226145,0.026489800825552037,0.043241293632028215,0.05686690979040596,0.07125395743998718,0.034264417104155814,0.07041237526549914,0.0878451488798942,0.1086843265338837,0.03747044443553881,0.06676551917605097,0.09670179938283974,0.11148960044884383,0.006131527271269988,0.014827876407646375,0.0211597803871278,0.041798581332905864,0.052859375626177214,0.10287340199575201,0.1433494970544624,0.040516170400352665,0.07466036147958162,0.11080831964092494,0.12739951108083197,0.0006812808079188875,0.0009267593301146883
495,0.02456618442672224,0.05370095780066525,0.07065282731535287,0.0852803270147878,0.016591191439907026,0.02516731455135655,0.03145914318919569,0.039474211517653186,0.04372219773173566,0.07486073818779305,0.10347453212038632,0.12230994269226145,0.026489800825552037,0.043241293632028215,0.05686690979040596,0.07125395743998718,0.034264417104155814,0.07041237526549914,0.0878451488798942,0.1086843265338837,0.03747044443553881,0.06676551917605097,0.09670179938283974,0.11148960044884383,0.006131527271269988,0.014827876407646375,0.0211597803871278,0.041798581332905864,0.052859375626177214,0.10287340199575201,0.1433494970544624,0.040516170400352665,0.07466036147958162,0.11080831964092494,0.12739951108083197,0.0006812808079188875,0.0009396648314954692
496,0.02456618442672224,0.05370095780066525,0.07065282731535287,0.0852803270147878,0.016591191439907026,0.02516731455135655,0.03145914318919569,0.039474211517653186,0.04372219773173566,0.07486073818779305,0.10347453212038632,0.12230994269226145,0.026489800825552037,0.043241293632028215,0.05686690979040596,0.07125395743998718,0.034264417104155814,0.07041237526549914,0.0878451488798942,0.1086843265338837,0.03747044443553881,0.06676551917605097,0.09670179938283974,0.11148960044884383,0.006131527271269988,0.014827876407646375,0.0211597803871278,0.041798581332905864,0.052859375626177214,0.10287340199575201,0.1433494970544624,0.040516170400352665,0.07466036147958162,0.11080831964092494,0.12739951108083197,0.0006812808079188875,0.0009527500472427291
497,0.0246864104516491,0.05470284134172244,0.0714944094898409,0.08548070372299924,0.016751492806476174,0.025688293992706286,0.03149921853083797,0.04023564300885665,0.04372219773173566,0.07518134092093134,0.10463671702801267,0.12339197691660321,0.028293191199454976,0.0432813689736705,0.057267663206828835,0.07141425880655633,0.03534645132849758,0.07105358073177574,0.09145192962770007,0.10916523063359115,0.0397547389091492,0.06676551917605097,0.0975033062156855,0.11148960044884383,0.00625175329619685,0.015990061315272714,0.02192121187833126,0.041918807357832724,0.05434216326694185,0.1029535526790366,0.14443153127880415,0.04099707450006011,0.07498096421271991,0.11217088125676271,0.12763996313068568,0.0006812808079188875,0.0009660174799522646
498,0.0246864104516491,0.05470284134172244,0.0714944094898409,0.08548070372299924,0.016751492806476174,0.025688293992706286,0.03149921853083797,0.04023564300885665,0.04372219773173566,0.07518134092093134,0.10463671702801267,0.12339197691660321,0.028293191199454976,0.0432813689736705,0.057267663206828835,0.07141425880655633,0.03534645132849758,0.07105358073177574,0.09145192962770007,0.10916523063359115,0.0397547389091492,0.06676551917605097,0.0975033062156855,0.11148960044884383,0.00625175329619685,0.015990061315272714,0.02192121187833126,0.041918807357832724,0.05434216326694185,0.1029535526790366,0.14443153127880415,0.04099707450006011,0.07498096421271991,0.11217088125676271,0.12763996313068568,0.0006812808079188875,0.0009794696670695395
499,0.0246864104516491,0.05470284134172244,0.0714944094898409,0.08548070372299924,0.016751492806476174,0.025688293992706286,0.03149921853083797,0.04023564300885665,0.04372219773173566,0.07518134092093134,0.10463671702801267,0.12339197691660321,0.028293191199454976,0.0432813689736705,0.057267663206828835,0.07141425880655633,0.03534645132849758,0.07105358073177574,0.09145192962770007,0.10916523063359115,0.0397547389091492,0.06676551917605097,0.0975033062156855,0.11148960044884383,0.00625175329619685,0.015990061315272714,0.02192121187833126,0.041918807357832724,0.05434216326694185,0.1029535526790366,0.14443153127880415,0.04099707450006011,0.07498096421271991,0.11217088125676271,0.12763996313068568,0.0006812808079188875,0.00099310918137498
500,0.02484671181821825,0.0548230673666493,0.07526149160421593,0.08632228589748728,0.016911794173045325,0.0259688213842023,0.03314230753817176,0.040516170400352665,0.046206868913557485,0.07706488197811887,0.10736184025968822,0.12519536729050615,0.028293191199454976,0.04472408127279285,0.05742796457339799,0.07301727247224783,0.0355869033783513,0.07189516290626377,0.0942572035426602,0.1106079429327135,0.04472408127279285,0.06768725203382359,0.10231234721275999,0.1115697511321284,0.0063319039794814255,0.016110287340199574,0.023203622810884464,0.04540536208071174,0.055985252274275636,0.10307377870396345,0.14487236003686932,0.04171843064962129,0.07570232036228108,0.11353344287260049,0.12880214803831203,0.0007614314912034625,0.001006938631476027
501,0.02484671181821825,0.0548230673666493,0.07526149160421593,0.08632228589748728,0.016911794173045325,0.0259688213842023,0.03314230753817176,0.040516170400352665,0.046206868913557485,0.07706488197811887,0.10736184025968822,0.12519536729050615,0.028293191199454976,0.04472408127279285,0.05742796457339799,0.07301727247224783,0.0355869033783513,0.07189516290626377,0.0942572035426602,0.1106079429327135,0.04472408127279285,0.06768725203382359,0.10231234721275999,0.1115697511321284,0.0063319039794814255,0.016110287340199574,0.023203622810884464,0.04540536208071174,0.055985252274275636,0.10307377870396345,0.14487236003686932,0.04171843064962129,0.07570232036228108,0.11353344287260049,0.12880214803831203,0.0007614314912034625,0.0010209606623060464
502,0.02484671181821825,0.0548230673666493,0.07526149160421593,0.08632228589748728,0.016911794173045325,0.0259688213842023,0.03314230753817176,0.040516170400352665,0.046206868913557485,0.07706488197811887,0.10736184025968822,0.12519536729050615,0.028293191199454976,0.04472408127279285,0.05742796457339799,0.07301727247224783,0.0355869033783513,0.07189516290626377,0.0942572035426602,0.1106079429327135,0.04472408127279285,0.06768725203382359,0.10231234721275999,0.1115697511321284,0.0063319039794814255,0.016110287340199574,0.023203622810884464,0.04540536208071174,0.055985252274275636,0.10307377870396345,0.14487236003686932,0.04171843064962129,0.07570232036228108,0.11353344287260049,0.12880214803831203,0.0007614314912034625,0.001035177955630176
503,0.025207389892998838,0.05550434817456819,0.0766240532200537,0.08684326533883702,0.017072095539614474,0.027211156975113213,0.03470524586222098,0.04215925940768645,0.047008375746403236,0.07774616278603776,0.1084037991423877,0.1285616959884583,0.028653869274235563,0.04472408127279285,0.0593115056305855,0.07385885464673586,0.0355869033783513,0.07349817657195527,0.09501863503386367,0.11265178535647016,0.04524506071414259,0.06788762874203502,0.1029535526790366,0.11193042920690899,0.006412054662766,0.017192321564541337,0.02420550635194165,0.04708852642968781,0.05606540295756021,0.10523784715264697,0.1455536408447882,0.042079108724401876,0.07746563539454174,0.11902376467759387,0.12884222337995432,0.0007614314912034625,0.0010495932305582276
504,0.025207389892998838,0.05550434817456819,0.0766240532200537,0.08684326533883702,0.017072095539614474,0.027211156975113213,0.03470524586222098,0.04215925940768645,0.047008375746403236,0.07774616278603776,0.1084037991423877,0.1285616959884583,0.028653869274235563,0.04472408127279285,0.0593115056305855,0.07385885464673586,0.0355869033783513,0.07349817657195527,0.09501863503386367,0.11265178535647016,0.04524506071414259,0.06788762874203502,0.1029535526790366,0.11193042920690899,0.006412054662766,0.017192321564541337,0.02420550635194165,0.04708852642968781,0.05606540295756021,0.10523784715264697,0.1455536408447882,0.042079108724401876,0.07746563539454174,0.11902376467759387,0.12884222337995432,0.0007614314912034625,0.0010642092440647246
505,0.026529876167194325,0.055744800224421916,0.076944655953192,0.08684326533883702,0.01715224622289905,0.0272512323167555,0.03498577325371699,0.04280046487396305,0.048691540095379314,0.07870797098545265,0.11104877169077866,0.12944335350458863,0.029254999398869875,0.04508475934757344,0.05955195768043923,0.0747004368212239,0.037911273193603975,0.07389892998837815,0.09537931310864425,0.11537690858814571,0.045966416863703764,0.06864906023323848,0.10307377870396345,0.11289223740632388,0.006692582054262012,0.01767322566424879,0.025928746042560014,0.047529355187752975,0.05646615637398309,0.10676071013505391,0.14563379152807276,0.04239971145754017,0.07870797098545265,0.12315152486674949,0.13288983288582534,0.00080150683284575,0.0010790287915161836
506,0.026529876167194325,0.055744800224421916,0.076944655953192,0.08684326533883702,0.01715224622289905,0.0272512323167555,0.03498577325371699,0.04280046487396305,0.048691540095379314,0.07870797098545265,0.11104877169077866,0.12944335350458863,0.029254999398869875,0.04508475934757344,0.05955195768043923,0.0747004368212239,0.037911273193603975,0.07389892998837815,0.09537931310864425,0.11537690858814571,0.045966416863703764,0.06864906023323848,0.10307377870396345,0.11289223740632388,0.006692582054262012,0.01767322566424879,0.025928746042560014,0.047529355187752975,0.05646615637398309,0.10676071013505391,0.14563379152807276,0.04239971145754017,0.07870797098545265,0.12315152486674949,0.13288983288582534,0.00080150683284575,0.0010940547072057424
507,0.026529876167194325,0.055744800224421916,0.076944655953192,0.08684326533883702,0.01715224622289905,0.0272512323167555,0.03498577325371699,0.04280046487396305,0.048691540095379314,0.07870797098545265,0.11104877169077866,0.12944335350458863,0.029254999398869875,0.04508475934757344,0.05955195768043923,0.0747004368212239,0.037911273193603975,0.07389892998837815,0.09537931310864425,0.11537690858814571,0.045966416863703764,0.06864906023323848,0.10307377870396345,0.11289223740632388,0.006692582054262012,0.01767322566424879,0.025928746042560014,0.047529355187752975,0.05646615637398309,0.10676071013505391,0.14563379152807276,0.04239971145754017,0.07870797098545265,0.12315152486674949,0.13288983288582534,0.00080150683284575,0.0011092898648952228
508,0.026810403558690337,0.05670660842383681,0.07698473129483428,0.08800545024646335,0.017593074980964213,0.0272512323167555,0.035306375986855286,0.0436019717068088,0.050895683885705124,0.08155332024205507,0.11201057989019357,0.12976395623772694,0.02937522542379674,0.04580611549713461,0.061956478178976475,0.0750210395543622,0.039313910151084035,0.07417945737987416,0.10094978559692222,0.11553720995471486,0.04604656754698834,0.07113373141506031,0.10371498417024005,0.11329299082274677,0.006692582054262012,0.018474732497094536,0.02644972548390975,0.0477698072376067,0.05947180699715465,0.11020718951629063,0.14631507233599167,0.0426401635073939,0.08027090930950187,0.12367250430809923,0.13292990822746764,0.000881657516130325,0.0011247371783647518
509,0.026810403558690337,0.05670660842383681,0.07698473129483428,0.08800545024646335,0.017593074980964213,0.0272512323167555,0.035306375986855286,0.0436019717068088,0.050895683885705124,0.08155332024205507,0.11201057989019357,0.12976395623772694,0.02937522542379674,0.04580611549713461,0.061956478178976475,0.0750210395543622,0.039313910151084035,0.07417945737987416,0.10094978559692222,0.11553720995471486,0.04604656754698834,0.07113373141506031,0.10371498417024005,0.11329299082274677,0.006692582054262012,0.018474732497094536,0.02644972548390975,0.0477698072376067,0.05947180699715465,0.11020718951629063,0.14631507233599167,0.0426401635073939,0.08027090930950187,0.12367250430809923,0.13292990822746764,0.000881657516130325,0.001140399601970033
510,0.026810403558690337,0.05670660842383681,0.07698473129483428,0.08800545024646335,0.017593074980964213,0.0272512323167555,0.035306375986855286,0.0436019717068088,0.050895683885705124,0.08155332024205507,0.11201057989019357,0.12976395623772694,0.02937522542379674,0.04580611549713461,0.061956478178976475,0.0750210395543622,0.039313910151084035,0.07417945737987416,0.10094978559692222,0.11553720995471486,0.04604656754698834,0.07113373141506031,0.10371498417024005,0.11329299082274677,0.006692582054262012,0.018474732497094536,0.02644972548390975,0.0477698072376067,0.05947180699715465,0.11020718951629063,0.14631507233599167,0.0426401635073939,0.08027090930950187,0.12367250430809923,0.13292990822746764,0.000881657516130325,0.0011562801312073752
511,0.02873401995752014,0.0570672864986174,0.07850759427724122,0.09317516931831844,0.01767322566424879,0.027611910391536088,0.03586743076984731,0.04436340319801226,0.051536889351981724,0.08211437502504709,0.11325291548110447,0.13068568909549955,0.029615677473650463,0.046487396305053504,0.06291828637839138,0.07514126557928906,0.03939406083436861,0.07433975874644332,0.10187151845469483,0.11677954554562578,0.046487396305053504,0.07141425880655633,0.10399551156173606,0.11397427163066565,0.00721356149561175,0.0185949585220214,0.02805273914960125,0.048170560654029575,0.06035346451328497,0.11321284013946219,0.1464753737025608,0.04320121829038592,0.08051136135935559,0.1269186069811245,0.13385164108524025,0.000881657516130325,0.0011723818032865986
512,0.02873401995752014,0.0570672864986174,0.07850759427724122,0.09317516931831844,0.01767322566424879,0.027611910391536088,0.03586743076984731,0.04436340319801226,0.051536889351981724,0.08211437502504709,0.11325291548110447,0.13068568909549955,0.029615677473650463,0.046487396305053504,0.06291828637839138,0.07514126557928906,0.03939406083436861,0.07433975874644332,0.10187151845469483,0.11677954554562578,0.046487396305053504,0.07141425880655633,0.10399551156173606,0.11397427163066565,0.00721356149561175,0.0185949585220214,0.02805273914960125,0.048170560654029575,0.06035346451328497,0.11321284013946219,0.1464753737025608,0.04320121829038592,0.08051136135935559,0.1269186069811245,0.13385164108524025,0.000881657516130325,0.0011887076977119032
513,0.029575602132008175,0.05762834128160942,0.07858774496052578,0.09341562136817216,0.018194205105598524,0.027692061074820664,0.03682923896926221,0.0445637799062237,0.052218170159900615,0.08219452570833166,0.11577766200456859,0.1324089287861179,0.029735903498577326,0.04696830040476095,0.06396024526109086,0.07518134092093134,0.03967458822586462,0.07586262172885024,0.1019516691379794,0.11770127840339839,0.04664769767162265,0.07229591632268666,0.10595920330220815,0.11501623051336513,0.007253636837254038,0.01875525988859055,0.03161944455576484,0.04853123872881016,0.060393539854927264,0.11481585380515369,0.14675590109405684,0.044924457981004286,0.0814330942171282,0.12743958642247424,0.13573518214242777,0.0010018835410571874,0.0012052609368708425
514,0.029575602132008175,0.05762834128160942,0.07858774496052578,0.09341562136817216,0.018194205105598524,0.027692061074820664,0.03682923896926221,0.0445637799062237,0.052218170159900615,0.08219452570833166,0.11577766200456859,0.1324089287861179,0.029735903498577326,0.04696830040476095,0.06396024526109086,0.07518134092093134,0.03967458822586462,0.07586262172885024,0.1019516691379794,0.11770127840339839,0.04664769767162265,0.07229591632268666,0.10595920330220815,0.11501623051336513,0.007253636837254038,0.01875525988859055,0.03161944455576484,0.04853123872881016,0.060393539854927264,0.11481585380515369,0.14675590109405684,0.044924457981004286,0.0814330942171282,0.12743958642247424,0.13573518214242777,0.0010018835410571874,0.0012220446866314887
515,0.029575602132008175,0.059752334388650664,0.07894842303530637,0.09670179938283974,0.018234280447240812,0.02937522542379674,0.03759067046046567,0.04536528673906945,0.052739149601250354,0.0827155051496814,0.11613834007934917,0.1330501342523945,0.029735903498577326,0.04760950587103755,0.06396024526109086,0.07526149160421593,0.04023564300885665,0.07586262172885024,0.10275317597082514,0.11794173045325211,0.0468079990381918,0.07237606700597123,0.10688093615998076,0.11517653187993428,0.007293712178896325,0.019276239329940287,0.03202019797218771,0.048851841461948466,0.060794293271350136,0.11790165511160983,0.14835891475974833,0.045445437422354025,0.08147316955877049,0.12936320282130406,0.13653668897527352,0.0010018835410571874,0.0012390621569479156
516,0.029575602132008175,0.059752334388650664,0.07894842303530637,0.09670179938283974,0.018234280447240812,0.02937522542379674,0.03759067046046567,0.04536528673906945,0.052739149601250354,0.0827155051496814,0.11613834007934917,0.1330501342523945,0.029735903498577326,0.04760950587103755,0.06396024526109086,0.07526149160421593,0.04023564300885665,0.07586262172885024,0.10275317597082514,0.11794173045325211,0.0468079990381918,0.07237606700597123,0.10688093615998076,0.11517653187993428,0.007293712178896325,0.019276239329940287,0.03202019797218771,0.048851841461948466,0.060794293271350136,0.11790165511160983,0.14835891475974833,0.045445437422354025,0.08147316955877049,0.12936320282130406,0.13653668897527352,0.0010018835410571874,0.00125631660247412
517,0.029575602132008175,0.059752334388650664,0.07894842303530637,0.09670179938283974,0.018234280447240812,0.02937522542379674,0.03759067046046567,0.04536528673906945,0.052739149601250354,0.0827155051496814,0.11613834007934917,0.1330501342523945,0.029735903498577326,0.04760950587103755,0.06396024526109086,0.07526149160421593,0.04023564300885665,0.07586262172885024,0.10275317597082514,0.11794173045325211,0.0468079990381918,0.07237606700597123,0.10688093615998076,0.11517653187993428,0.007293712178896325,0.019276239329940287,0.03202019797218771,0.048851841461948466,0.060794293271350136,0.11790165511160983,0.14835891475974833,0.045445437422354025,0.08147316955877049,0.12936320282130406,0.13653668897527352,0.0010018835410571874,0.0012738113231864784
518,0.029816054181861902,0.059872560413577525,0.08099226545906305,0.09722277882418948,0.018434657155452252,0.02937522542379674,0.03903338275958802,0.04560573878892318,0.05566464954113734,0.0830361078828197,0.11629864144591832,0.13473329860137057,0.029936280206788762,0.04825071133731415,0.06428084799422915,0.07762593676111089,0.040636396425279525,0.07794653949424919,0.10343445677874404,0.1199054221937242,0.04772973189596441,0.07518134092093134,0.10704123752654991,0.11517653187993428,0.007894842303530637,0.01943654069650944,0.03210034865547229,0.04981364966136336,0.06111489600448844,0.12138820983448884,0.1493607983008055,0.04560573878892318,0.08407806676551918,0.1324490041277602,0.13938203823187592,0.0010820342243417626,0.001291549665014884
519,0.029816054181861902,0.059872560413577525,0.08099226545906305,0.09722277882418948,0.018434657155452252,0.02937522542379674,0.03903338275958802,0.04560573878892318,0.05566464954113734,0.0830361078828197,0.11629864144591832,0.13473329860137057,0.029936280206788762,0.04825071133731415,0.06428084799422915,0.07762593676111089,0.040636396425279525,0.07794653949424919,0.10343445677874404,0.1199054221937242,0.04772973189596441,0.07518134092093134,0.10704123752654991,0.11517653187993428,0.007894842303530637,0.01943654069650944,0.03210034865547229,0.04981364966136336,0.06111489600448844,0.12138820983448884,0.1493607983008055,0.04560573878892318,0.08407806676551918,0.1324490041277602,0.13938203823187592,0.0010820342243417626,0.0013095350204826676
520,0.029856129523504187,0.060032861780146676,0.08195407365847794,0.09754338155732778,0.0185949585220214,0.030537410331423074,0.039233759467799466,0.045846190838776904,0.0589909028974472,0.08311625856610427,0.12295114815853805,0.13521420270107803,0.03121869113934196,0.04861138941209474,0.06428084799422915,0.0788682723520218,0.04067647176692181,0.07890834769366409,0.10555844988578528,0.1202260249268625,0.04780988257924899,0.07618322446198854,0.1096461347332986,0.11942451809401675,0.008135294353384363,0.0195567667214363,0.032581252755179736,0.05053500581092454,0.06175610147076504,0.1237526549913838,0.14944094898409008,0.04696830040476095,0.08467919689015349,0.13381156574359795,0.13966256562337193,0.0010820342243417626,0.001327770829355429
521,0.029856129523504187,0.060032861780146676,0.08195407365847794,0.09754338155732778,0.0185949585220214,0.030537410331423074,0.039233759467799466,0.045846190838776904,0.0589909028974472,0.08311625856610427,0.12295114815853805,0.13521420270107803,0.03121869113934196,0.04861138941209474,0.06428084799422915,0.0788682723520218,0.04067647176692181,0.07890834769366409,0.10555844988578528,0.1202260249268625,0.04780988257924899,0.07618322446198854,0.1096461347332986,0.11942451809401675,0.008135294353384363,0.0195567667214363,0.032581252755179736,0.05053500581092454,0.06175610147076504,0.1237526549913838,0.14944094898409008,0.04696830040476095,0.08467919689015349,0.13381156574359795,0.13966256562337193,0.0010820342243417626,0.0013462605792989096
522,0.029856129523504187,0.060273313830000404,0.08315633390774656,0.09754338155732778,0.019476616038151724,0.030657636356349938,0.04003526630064521,0.04644732096341121,0.059111128922374065,0.08311625856610427,0.12323167555003406,0.13549473009257404,0.0339838897126598,0.049092293511802186,0.06544303290185549,0.07910872440187552,0.04107722518334469,0.07942932713501383,0.10555844988578528,0.12106760710135053,0.04780988257924899,0.07750571073618402,0.10984651144151004,0.12054662766000081,0.0083356710615958,0.01983729411293231,0.032821704805033464,0.051176211277201136,0.06331903979481425,0.12539574399871758,0.15000200376708211,0.04704845108804553,0.08544062838135695,0.13505390133450887,0.1397827916482988,0.0012423355909109124,0.0013650078065460137
523,0.029856129523504187,0.060273313830000404,0.08315633390774656,0.09754338155732778,0.019476616038151724,0.030657636356349938,0.04003526630064521,0.04644732096341121,0.059111128922374065,0.08311625856610427,0.12323167555003406,0.13549473009257404,0.0339838897126598,0.049092293511802186,0.06544303290185549,0.07910872440187552,0.04107722518334469,0.07942932713501383,0.10555844988578528,0.12106760710135053,0.04780988257924899,0.07750571073618402,0.10984651144151004,0.12054662766000081,0.0083356710615958,0.01983729411293231,0.032821704805033464,0.051176211277201136,0.06331903979481425,0.12539574399871758,0.15000200376708211,0.04704845108804553,0.08544062838135695,0.13505390133450887,0.1397827916482988,0.0012423355909109124,0.0013840160965731317
524,0.030096581573357914,0.06127519737105759,0.0846391215485112,0.10058910752214163,0.019596842063078587,0.031178615797699677,0.040476095058710373,0.04801025928746042,0.06019316314671583,0.08355708732416944,0.12399310704123753,0.1369775177333387,0.0339838897126598,0.04997395102793251,0.06560333426842464,0.0795094778182984,0.041558129283052136,0.08063158738428246,0.10684086081833848,0.12230994269226145,0.048811766120306174,0.07914879974351781,0.11181020318198212,0.12315152486674949,0.008415821744880375,0.019917444796216887,0.03306215685488719,0.0516170400352663,0.06331903979481425,0.12559612070692902,0.1503626818418627,0.04716867711297239,0.08608183384763356,0.1353344287260049,0.1397827916482988,0.0012824109325532,0.0014032890847858733
525,0.030096581573357914,0.06127519737105759,0.0846391215485112,0.10058910752214163,0.019596842063078587,0.031178615797699677,0.040476095058710373,0.04801025928746042,0.06019316314671583,0.08355708732416944,0.12399310704123753,0.1369775177333387,0.0339838897126598,0.04997395102793251,0.06560333426842464,0.0795094778182984,0.041558129283052136,0.08063158738428246,0.10684086081833848,0.12230994269226145,0.048811766120306174,0.07914879974351781,0.11181020318198212,0.12315152486674949,0.008415821744880375,0.019917444796216887,0.03306215685488719,0.0516170400352663,0.06331903979481425,0.12559612070692902,0.1503626818418627,0.04716867711297239,0.08608183384763356,0.1353344287260049,0.1397827916482988,0.0012824109325532,0.001422830457214352
526,0.030377108964853926,0.06367971786959484,0.08520017633150323,0.10062918286378392,0.020157896846070614,0.03133891716426883,0.04083677313349096,0.04865146475373702,0.06043361519656955,0.0839979160822346,0.12447401114094497,0.1369775177333387,0.03422434176251352,0.05081553320242055,0.06644491644291267,0.07962970384322526,0.0429607662405322,0.08075181340920931,0.10700116218490763,0.12551597002364445,0.048972067486875326,0.07974992986815213,0.11217088125676271,0.12327175089167636,0.008576123111449525,0.020318198212639763,0.03318238287981405,0.05173726606019316,0.0637999438945217,0.1263575521981325,0.15340840780667656,0.04813048531238729,0.08636236123912956,0.13685729170841182,0.14018354506472167,0.0014827876407646375,0.0014426439512181574
527,0.030377108964853926,0.06367971786959484,0.08520017633150323,0.10062918286378392,0.020157896846070614,0.03133891716426883,0.04083677313349096,0.04865146475373702,0.06043361519656955,0.0839979160822346,0.12447401114094497,0.1369775177333387,0.03422434176251352,0.05081553320242055,0.06644491644291267,0.07962970384322526,0.0429607662405322,0.08075181340920931,0.10700116218490763,0.12551597002364445,0.048972067486875326,0.07974992986815213,0.11217088125676271,0.12327175089167636,0.008576123111449525,0.020318198212639763,0.03318238287981405,0.05173726606019316,0.0637999438945217,0.1263575521981325,0.15340840780667656,0.04813048531238729,0.08636236123912956,0.13685729170841182,0.14018354506472167,0.0014827876407646375,0.00146273335620113
528,0.03129884182262654,0.06420069731094458,0.08668296397226787,0.10215204584619084,0.020558650262493487,0.031819821263976276,0.04183865667454815,0.04913236885344448,0.06111489600448844,0.08475934757343806,0.12491483989901014,0.13773894922454213,0.034424718470724966,0.0519376427684046,0.06696589588426241,0.0807918887508516,0.043481745681881935,0.08131286819220133,0.10760229230954194,0.1257163467318559,0.04901214282851761,0.07999038191800585,0.1128521620646816,0.12399310704123753,0.008616198453091813,0.020598725604135774,0.03350298561295235,0.05201779345168918,0.06384001923616399,0.12651785356470163,0.15533202420550635,0.04845108804552559,0.08640243658077185,0.14006331903979483,0.14475213401194245,0.0014827876407646375,0.0014831025143361043
529,0.03129884182262654,0.06420069731094458,0.08668296397226787,0.10215204584619084,0.020558650262493487,0.031819821263976276,0.04183865667454815,0.04913236885344448,0.06111489600448844,0.08475934757343806,0.12491483989901014,0.13773894922454213,0.034424718470724966,0.0519376427684046,0.06696589588426241,0.0807918887508516,0.043481745681881935,0.08131286819220133,0.10760229230954194,0.1257163467318559,0.04901214282851761,0.07999038191800585,0.1128521620646816,0.12399310704123753,0.008616198453091813,0.020598725604135774,0.03350298561295235,0.05201779345168918,0.06384001923616399,0.12651785356470163,0.15533202420550635,0.04845108804552559,0.08640243658077185,0.14006331903979483,0.14475213401194245,0.0014827876407646375,0.0015037553212997384
530,0.0314190678475534,0.06720634793411615,0.08676311465555243,0.10307377870396345,0.020558650262493487,0.03194004728890314,0.04243978679918246,0.0500140263695748,0.0621969302288302,0.08540055303971467,0.12531559331543302,0.13773894922454213,0.034504869154009535,0.0519376427684046,0.06904981364966137,0.08123271750891677,0.04368212239009338,0.08203422434176251,0.10924538131687572,0.1286418466717429,0.05045485512763996,0.08051136135935559,0.11353344287260049,0.12563619604857132,0.008736424478018675,0.0211597803871278,0.03410411573758666,0.05265899891796578,0.0657235602933515,0.1269186069811245,0.1558129283052138,0.04845108804552559,0.08780507353825191,0.1424277641966898,0.14719672985212198,0.0015629383240492124,0.0015246957270175728
531,0.0314190678475534,0.06720634793411615,0.08676311465555243,0.10307377870396345,0.020558650262493487,0.03194004728890314,0.04243978679918246,0.0500140263695748,0.0621969302288302,0.08540055303971467,0.12531559331543302,0.13773894922454213,0.034504869154009535,0.0519376427684046,0.06904981364966137,0.08123271750891677,0.04368212239009338,0.08203422434176251,0.10924538131687572,0.1286418466717429,0.05045485512763996,0.08051136135935559,0.11353344287260049,0.12563619604857132,0.008736424478018675,0.0211597803871278,0.03410411573758666,0.05265899891796578,0.0657235602933515,0.1269186069811245,0.1558129283052138,0.04845108804552559,0.08780507353825191,0.1424277641966898,0.14719672985212198,0.0015629383240492124,0.001545927736419477
532,0.03189997194726085,0.06953071774936881,0.08732416943854446,0.10379513485352462,0.020638800945778062,0.0327014787801066,0.043481745681881935,0.05017432773614395,0.06239730693704164,0.08608183384763356,0.12591672344006732,0.1388209834488839,0.035186149961928426,0.05305975233438865,0.06904981364966137,0.08227467639161624,0.0442431771730854,0.08447882018194205,0.11004688814972148,0.1294834288462309,0.05061515649420911,0.08299603254117742,0.11521660722157656,0.12848154530517372,0.009177253236083838,0.02192121187833126,0.03482547188714784,0.05342043040916924,0.06592393700156293,0.1269186069811245,0.15897888029495452,0.048851841461948466,0.0878852242215365,0.1424277641966898,0.14739710656033342,0.001683164348976075,0.001567455410205595
533,0.03189997194726085,0.06953071774936881,0.08732416943854446,0.10379513485352462,0.020638800945778062,0.0327014787801066,0.043481745681881935,0.05017432773614395,0.06239730693704164,0.08608183384763356,0.12591672344006732,0.1388209834488839,0.035186149961928426,0.05305975233438865,0.06904981364966137,0.08227467639161624,0.0442431771730854,0.08447882018194205,0.11004688814972148,0.1294834288462309,0.05061515649420911,0.08299603254117742,0.11521660722157656,0.12848154530517372,0.009177253236083838,0.02192121187833126,0.03482547188714784,0.05342043040916924,0.06592393700156293,0.1269186069811245,0.15897888029495452,0.048851841461948466,0.0878852242215365,0.1424277641966898,0.14739710656033342,0.001683164348976075,0.001589282865622978
534,0.03206027331383,0.07009177253236083,0.08844627900452852,0.10463671702801267,0.020919328337274074,0.03278162946339117,0.04472408127279285,0.050655231835851404,0.06271790967017994,0.0878852242215365,0.1269987576644091,0.1397827916482988,0.035667054061635874,0.0538612591672344,0.06941049172444196,0.0830361078828197,0.04580611549713461,0.08520017633150323,0.11052779224942892,0.1295235041878732,0.05081553320242055,0.08307618322446199,0.11557728529635715,0.1295635795295155,0.009217328577726126,0.0221215885865427,0.03486554722879012,0.055183745441429885,0.06612431370977438,0.12784033983889712,0.16014106520258084,0.04957319761150964,0.08852642968781309,0.1429888189796818,0.1487997435178135,0.001683164348976075,0.0016114142772530198
535,0.03206027331383,0.07009177253236083,0.08844627900452852,0.10463671702801267,0.020919328337274074,0.03278162946339117,0.04472408127279285,0.050655231835851404,0.06271790967017994,0.0878852242215365,0.1269987576644091,0.1397827916482988,0.035667054061635874,0.0538612591672344,0.06941049172444196,0.0830361078828197,0.04580611549713461,0.08520017633150323,0.11052779224942892,0.1295235041878732,0.05081553320242055,0.08307618322446199,0.11557728529635715,0.1295635795295155,0.009217328577726126,0.0221215885865427,0.03486554722879012,0.055183745441429885,0.06612431370977438,0.12784033983889712,0.16014106520258084,0.04957319761150964,0.08852642968781309,0.1429888189796818,0.1487997435178135,0.001683164348976075,0.001633853877809862
536,0.03358313629623692,0.07073297799863744,0.09081072416142348,0.10559852522742756,0.021881136536688977,0.033222458221456336,0.04580611549713461,0.051697190718550876,0.06355949184466797,0.08836612832124394,0.1272392097142628,0.1413858053139903,0.035667054061635874,0.053901334508876686,0.06941049172444196,0.08471927223179578,0.04640724562176893,0.08524025167314551,0.1118903538652667,0.13004448362922294,0.050935759227347416,0.08443874484029977,0.11649901815412976,0.13064561375385725,0.00945778062757985,0.0221215885865427,0.03626818418627019,0.0557848755660642,0.0670059712259047,0.12880214803831203,0.16110287340199575,0.05121628661884343,0.08888710776259368,0.14447160662044645,0.14928064761752094,0.001843465715545225,0.0016566059589499134
537,0.03498577325371699,0.07169478619805233,0.0913717789444155,0.10760229230954194,0.02192121187833126,0.03418426642087124,0.0461667935719152,0.05265899891796578,0.06367971786959484,0.08840620366288622,0.12776018915561255,0.14162625736384402,0.0359075061114896,0.054422313950226425,0.06969101911593796,0.08483949825672264,0.04656754698833807,0.0859215324810644,0.11321284013946219,0.13008455897086524,0.05374103314230754,0.08503987496493408,0.11754097703682924,0.13092614114535325,0.00945778062757985,0.023363924177453612,0.03638841021119705,0.05694706047369054,0.0679277040836773,0.13032501102071894,0.16182422955155693,0.0519376427684046,0.08896725844587824,0.14511281208672305,0.14928064761752094,0.0019236163988298,0.001679674872092653
538,0.03498577325371699,0.07169478619805233,0.0913717789444155,0.10760229230954194,0.02192121187833126,0.03418426642087124,0.0461667935719152,0.05265899891796578,0.06367971786959484,0.08840620366288622,0.12776018915561255,0.14162625736384402,0.0359075061114896,0.054422313950226425,0.06969101911593796,0.08483949825672264,0.04656754698833807,0.0859215324810644,0.11321284013946219,0.13008455897086524,0.05374103314230754,0.08503987496493408,0.11754097703682924,0.13092614114535325,0.00945778062757985,0.023363924177453612,0.03638841021119705,0.05694706047369054,0.0679277040836773,0.13032501102071894,0.16182422955155693,0.0519376427684046,0.08896725844587824,0.14511281208672305,0.14928064761752094,0.0019236163988298,0.0017030650292528442
539,0.03498577325371699,0.07197531358954835,0.09173245701919609,0.10768244299282652,0.02196128721997355,0.034785396545505554,0.04664769767162265,0.05466276600008015,0.06440107401915601,0.08900733378752054,0.12776018915561255,0.14226746283012062,0.036348334869554765,0.054422313950226425,0.0702119985572877,0.0852803270147878,0.0474492045044684,0.08604175850599126,0.1157375866629263,0.13248907946940247,0.05422193724201499,0.08536047769807238,0.11822225784474813,0.131447120586703,0.00945778062757985,0.02424558169358394,0.038031499218530836,0.05698713581533282,0.06848875886666934,0.1304051617040035,0.1622650583096221,0.05197771811004689,0.09093095018635033,0.14799823668496773,0.1510439626497816,0.0019236163988298,0.0017267809038843558
540,0.03498577325371699,0.07197531358954835,0.09173245701919609,0.10768244299282652,0.02196128721997355,0.034785396545505554,0.04664769767162265,0.05466276600008015,0.06440107401915601,0.08900733378752054,0.12776018915561255,0.14226746283012062,0.036348334869554765,0.054422313950226425,0.0702119985572877,0.0852803270147878,0.0474492045044684,0.08604175850599126,0.1157375866629263,0.13248907946940247,0.05422193724201499,0.08536047769807238,0.11822225784474813,0.131447120586703,0.00945778062757985,0.02424558169358394,0.038031499218530836,0.05698713581533282,0.06848875886666934,0.1304051617040035,0.1622650583096221,0.05197771811004689,0.09093095018635033,0.14799823668496773,0.1510439626497816,0.0019236163988298,0.001750827031735725
541,0.03574720474492045,0.07201538893119064,0.09173245701919609,0.10768244299282652,0.022001362561615837,0.03554682803670901,0.04704845108804553,0.05478299202500701,0.0657636356349938,0.08900733378752054,0.12928305213801947,0.14342964773774697,0.037270067727327376,0.05446238929186872,0.0702119985572877,0.0856009297479261,0.048210635995671866,0.08620205987256041,0.11818218250310585,0.13425239450166312,0.05462269065843786,0.08596160782270669,0.11870316194445557,0.13296998356910994,0.009738308019075862,0.0243658077185108,0.0381517252434577,0.05746803991504028,0.06872921091652306,0.13060553841221498,0.1651504829078668,0.055584498857852764,0.09125155291948864,0.14891996954274034,0.15124433935799303,0.002003767082114375,0.0017752080117176341
542,0.035827355428205025,0.07201538893119064,0.09257403919368412,0.1080431210676071,0.02224181461146956,0.03586743076984731,0.048210635995671866,0.05530397146635675,0.06624453973470124,0.08964853925379714,0.12968380555444234,0.14475213401194245,0.03767082114375025,0.054542539975153286,0.07161463551476777,0.08576123111449525,0.04957319761150964,0.086562737947341,0.1208672303931391,0.13461307257644373,0.05466276600008015,0.08596160782270669,0.12122790846791968,0.13349096301045965,0.009858534044002725,0.025768444675990862,0.03827195126838456,0.057788642648178574,0.06904981364966137,0.13224862741954876,0.16567146234921654,0.056386005690698515,0.09197290906904981,0.14920049693423637,0.1516050174327736,0.002003767082114375,0.0017999285067824763
543,0.035827355428205025,0.07201538893119064,0.09257403919368412,0.1080431210676071,0.02224181461146956,0.03586743076984731,0.048210635995671866,0.05530397146635675,0.06624453973470124,0.08964853925379714,0.12968380555444234,0.14475213401194245,0.03767082114375025,0.054542539975153286,0.07161463551476777,0.08576123111449525,0.04957319761150964,0.086562737947341,0.1208672303931391,0.13461307257644373,0.05466276600008015,0.08596160782270669,0.12122790846791968,0.13349096301045965,0.009858534044002725,0.025768444675990862,0.03827195126838456,0.057788642648178574,0.06904981364966137,0.13224862741954876,0.16567146234921654,0.056386005690698515,0.09197290906904981,0.14920049693423637,0.1516050174327736,0.002003767082114375,0.0018249932448161524
544,0.0365487115777662,0.07205546427283292,0.0948984090089368,0.10816334709253396,0.022402115978038713,0.0365487115777662,0.04889191680359075,0.05542419749128361,0.06648499178455497,0.08980884062036629,0.13104636717028012,0.1452731134532922,0.037750971827034824,0.055464272832925904,0.07205546427283292,0.08716386807197532,0.05017432773614395,0.08840620366288622,0.12170881256762714,0.13489359996793973,0.05798901935639001,0.08884703242095139,0.12315152486674949,0.13349096301045965,0.009858534044002725,0.02580852001763315,0.03899330741794574,0.05790886867310544,0.06933034104115737,0.13232877810283333,0.16683364725684285,0.05654630705726766,0.09209313509397668,0.1496814010339438,0.15296757904861139,0.0020438424237566627,0.0018504070195423021
545,0.0365487115777662,0.07205546427283292,0.0948984090089368,0.10816334709253396,0.022402115978038713,0.0365487115777662,0.04889191680359075,0.05542419749128361,0.06648499178455497,0.08980884062036629,0.13104636717028012,0.1452731134532922,0.037750971827034824,0.055464272832925904,0.07205546427283292,0.08716386807197532,0.05017432773614395,0.08840620366288622,0.12170881256762714,0.13489359996793973,0.05798901935639001,0.08884703242095139,0.12315152486674949,0.13349096301045965,0.009858534044002725,0.02580852001763315,0.03899330741794574,0.05790886867310544,0.06933034104115737,0.13232877810283333,0.16683364725684285,0.05654630705726766,0.09209313509397668,0.1496814010339438,0.15296757904861139,0.0020438424237566627,0.0018761746914391214
546,0.0365487115777662,0.07261651905582495,0.0952190117420751,0.10848394982567226,0.02248226666132329,0.03666893760269306,0.04929267022001363,0.05630585500741394,0.06776740271710817,0.09097102552799263,0.1317677233198413,0.14539333947821906,0.037750971827034824,0.05602532761591793,0.0724562176892558,0.08744439546347132,0.050254478419428525,0.0891676351540897,0.12327175089167636,0.13553480543421634,0.05826954674788602,0.08908748447080511,0.12327175089167636,0.134092093135094,0.0099386847272873,0.026048972067486874,0.039834889592433774,0.05855007413938204,0.06941049172444196,0.1327295315192562,0.1671141746483389,0.05826954674788602,0.09409690217609105,0.1507233599166433,0.15308780507353825,0.002164068448683525,0.0019023011886689439
547,0.036628862261050776,0.07550194365406965,0.09537931310864425,0.10856410050895685,0.022842944736103876,0.03759067046046567,0.049493046928225065,0.05686690979040596,0.0679677794253196,0.09453773093415621,0.1330100589107522,0.14547349016150363,0.037911273193603975,0.05602532761591793,0.07297719713060553,0.0891676351540897,0.05045485512763996,0.09004929267022001,0.12419348374944897,0.1365767643169158,0.05887067687252034,0.08936801186230113,0.12411333306616439,0.13801947661603814,0.010660040876848475,0.026529876167194325,0.03995511561736064,0.05967218370536609,0.0702119985572877,0.13613593555885065,0.16915801707209555,0.058590149481024326,0.0945778062757985,0.15156494209113133,0.1535687091732457,0.002164068448683525,0.0019287915080207778
548,0.036628862261050776,0.07550194365406965,0.09537931310864425,0.10856410050895685,0.022842944736103876,0.03759067046046567,0.049493046928225065,0.05686690979040596,0.0679677794253196,0.09453773093415621,0.1330100589107522,0.14547349016150363,0.037911273193603975,0.05602532761591793,0.07297719713060553,0.0891676351540897,0.05045485512763996,0.09004929267022001,0.12419348374944897,0.1365767643169158,0.05887067687252034,0.08936801186230113,0.12411333306616439,0.13801947661603814,0.010660040876848475,0.026529876167194325,0.03995511561736064,0.05967218370536609,0.0702119985572877,0.13613593555885065,0.16915801707209555,0.058590149481024326,0.0945778062757985,0.15156494209113133,0.1535687091732457,0.002164068448683525,0.001955650715865949
549,0.037149841702400516,0.07558209433735423,0.09557968981685569,0.10976636075822546,0.023003246102673024,0.03851240331823829,0.050134252394501665,0.057668416623251714,0.06840860818338476,0.09525908708371739,0.13357111369374425,0.14547349016150363,0.03819180058509999,0.05646615637398309,0.07325772452210155,0.08924778583737426,0.051817416743477736,0.09253396385204184,0.12443393579930269,0.13673706568348495,0.059351580972227785,0.08988899130365087,0.12455416182422956,0.13801947661603814,0.010780266901775337,0.02665010219212119,0.040115416983929786,0.059752334388650664,0.07029214924057228,0.1365767643169158,0.17007974992986816,0.06223700557047249,0.09465795695908308,0.15216607221576564,0.1590590309782391,0.002164068448683525,0.001982883949127071
550,0.03731014306896966,0.07570232036228108,0.09557968981685569,0.10980643609986775,0.023684526910591912,0.038552478659880575,0.050655231835851404,0.057788642648178574,0.06880936159980763,0.09602051857492085,0.13369133971867111,0.1461948463110648,0.03827195126838456,0.05690698513204825,0.07365847793852442,0.08972868993708172,0.052338396184827475,0.09285456658518014,0.12467438784915641,0.1372580451248347,0.0612351220294153,0.09032982006171603,0.12543581934035988,0.14130565463070574,0.011301246343125074,0.026690177533763477,0.04027571835049894,0.06191640283733419,0.07097343004849116,0.14022362040636396,0.17068088005450247,0.06231715625375706,0.09626097062477458,0.1522862982406925,0.15974031178615797,0.002164068448683525,0.0020104964162604992
551,0.037630745802107964,0.07570232036228108,0.09670179938283974,0.1115697511321284,0.0240452049853725,0.03887308139301888,0.0516170400352663,0.05826954674788602,0.06908988899130365,0.0974632308740432,0.13417224381837856,0.14747725724361802,0.03871278002644973,0.05915120426401635,0.07373862862180901,0.09024966937843146,0.053500581092453814,0.09313509397667614,0.12491483989901014,0.13737827114976156,0.06127519737105759,0.09353584739309903,0.12587664809842503,0.14150603133891718,0.011421472368051938,0.02697070492525949,0.04035586903378351,0.06271790967017994,0.07145433414819861,0.1407445998477137,0.17072095539614476,0.06299843706167595,0.09694225143269346,0.15300765439025368,0.1599406884943694,0.002164068448683525,0.002038493398252462
552,0.037630745802107964,0.07570232036228108,0.09670179938283974,0.1115697511321284,0.0240452049853725,0.03887308139301888,0.0516170400352663,0.05826954674788602,0.06908988899130365,0.0974632308740432,0.13417224381837856,0.14747725724361802,0.03871278002644973,0.05915120426401635,0.07373862862180901,0.09024966937843146,0.053500581092453814,0.09313509397667614,0.12491483989901014,0.13737827114976156,0.06127519737105759,0.09353584739309903,0.12587664809842503,0.14150603133891718,0.011421472368051938,0.02697070492525949,0.04035586903378351,0.06271790967017994,0.07145433414819861,0.1407445998477137,0.17072095539614476,0.06299843706167595,0.09694225143269346,0.15300765439025368,0.1599406884943694,0.002164068448683525,0.002066880249629082
553,0.03787119785196169,0.07706488197811887,0.09674187472448202,0.11321284013946219,0.024486033743437663,0.03915360878451489,0.0522582455015429,0.058469923456097465,0.06941049172444196,0.09830481304853124,0.13489359996793973,0.14751733258526029,0.03939406083436861,0.059632108363723804,0.07458021079629704,0.09169238167755381,0.05538412214964133,0.09325532000160301,0.12591672344006732,0.1378190999078267,0.06239730693704164,0.0958602172083517,0.1275598124474011,0.14218731214683605,0.011421472368051938,0.027732136416462952,0.0403959443754258,0.06343926581974112,0.07297719713060553,0.14286859295475493,0.17132208552077907,0.06343926581974112,0.09738308019075863,0.15380916122309943,0.16458942812487476,0.002164068448683525,0.002095662399480433
554,0.03787119785196169,0.07706488197811887,0.09786398429046608,0.1134933675309582,0.024966937843145114,0.03955436220093776,0.05346050575081152,0.05943173165551236,0.06965094377429568,0.09974752534765359,0.13537450406764717,0.1481184627098946,0.04019556766721436,0.059632108363723804,0.07522141626257364,0.09273434056025327,0.057548190598324854,0.09345569670981445,0.1275598124474011,0.13866068208231475,0.06384001923616399,0.09654149801627059,0.12772011381397028,0.14246783953833206,0.011421472368051938,0.0282130405161704,0.041678355307979004,0.06367971786959484,0.07826714222738748,0.14346972307938924,0.17140223620406364,0.06359956718631027,0.09754338155732778,0.1539293872480263,0.16499018154129763,0.0022041437903258126,0.0021248453524988827
555,0.03787119785196169,0.07706488197811887,0.09786398429046608,0.1134933675309582,0.024966937843145114,0.03955436220093776,0.05346050575081152,0.05943173165551236,0.06965094377429568,0.09974752534765359,0.13537450406764717,0.1481184627098946,0.04019556766721436,0.059632108363723804,0.07522141626257364,0.09273434056025327,0.057548190598324854,0.09345569670981445,0.1275598124474011,0.13866068208231475,0.06384001923616399,0.09654149801627059,0.12772011381397028,0.14246783953833206,0.011421472368051938,0.0282130405161704,0.041678355307979004,0.06367971786959484,0.07826714222738748,0.14346972307938924,0.17140223620406364,0.06359956718631027,0.09754338155732778,0.1539293872480263,0.16499018154129763,0.0022041437903258126,0.0021544346900318847
556,0.03787119785196169,0.07782631346932233,0.09798421031539294,0.11449525107201539,0.025047088526429687,0.04027571835049894,0.05374103314230754,0.059872560413577525,0.06973109445758024,0.1045164910030858,0.13537450406764717,0.1481184627098946,0.04027571835049894,0.06031338917164269,0.07562216967899651,0.09293471726846471,0.057708491964894,0.09433735422594478,0.1285616959884583,0.13886105879052618,0.06652506712619725,0.09674187472448202,0.1298441069210115,0.1432693463711778,0.011661924417905662,0.028974472007373863,0.042079108724401876,0.06367971786959484,0.07846751893559893,0.14350979842103154,0.17164268825391737,0.06460145072736745,0.09838496373181581,0.15529194886386408,0.16519055824950907,0.002324369815252675,0.0021844360711494263
557,0.03827195126838456,0.0779064641526069,0.09866549112331183,0.11489600448843826,0.025207389892998838,0.04067647176692181,0.05410171121708813,0.06047369053821184,0.07013184787400313,0.10583897727728128,0.13653668897527352,0.14827876407646376,0.04035586903378351,0.060914519296277,0.0756622450206388,0.09309501863503386,0.0583496974311706,0.09505871037550595,0.1285616959884583,0.13942211357351822,0.06788762874203502,0.09722277882418948,0.13000440828758064,0.14354987376267384,0.011742075101190238,0.02965575281529275,0.04432332785636998,0.06484190277722117,0.07870797098545265,0.14479220935358475,0.17188314030377108,0.0654029575602132,0.09838496373181581,0.15753616799583217,0.16551116098264737,0.002324369815252675,0.0022148552337263594
558,0.03827195126838456,0.07810684086081834,0.09902616919809241,0.11553720995471486,0.025608143309421714,0.041277601891556125,0.05414178655873041,0.06159580010419589,0.07073297799863744,0.109004929267022,0.13677714102512725,0.15000200376708211,0.04035586903378351,0.0618763274956919,0.07774616278603776,0.09309501863503386,0.05838977277281289,0.09525908708371739,0.1288822987215966,0.140784675189356,0.07045245060714142,0.09758345689897006,0.13020478499579208,0.14371017512924297,0.011742075101190238,0.02997635554843105,0.04508475934757344,0.06628461507634352,0.07995030657636357,0.14487236003686932,0.17216366769526711,0.06580371097663608,0.09910631988137698,0.15849797619524705,0.1657115376908588,0.002324369815252675,0.002245697995539774
559,0.03831202661002685,0.07810684086081834,0.09974752534765359,0.11629864144591832,0.02600889672584459,0.04163827996633671,0.05490321804993387,0.06175610147076504,0.07478058750450847,0.10960605939165631,0.1378190999078267,0.15112411333306616,0.04099707450006011,0.06191640283733419,0.07798661483589148,0.09337554602652988,0.059872560413577525,0.09525908708371739,0.12968380555444234,0.14130565463070574,0.0708532040235643,0.09762353224061235,0.13349096301045965,0.14535326413657676,0.011742075101190238,0.02997635554843105,0.04524506071414259,0.06716627259247385,0.08119264216727448,0.14487236003686932,0.17276479781990142,0.06616438905141667,0.09946699795615757,0.16038151725243457,0.16611229110728168,0.002324369815252675,0.00227697025538168
560,0.03831202661002685,0.07810684086081834,0.09974752534765359,0.11629864144591832,0.02600889672584459,0.04163827996633671,0.05490321804993387,0.06175610147076504,0.07478058750450847,0.10960605939165631,0.1378190999078267,0.15112411333306616,0.04099707450006011,0.06191640283733419,0.07798661483589148,0.09337554602652988,0.059872560413577525,0.09525908708371739,0.12968380555444234,0.14130565463070574,0.0708532040235643,0.09762353224061235,0.13349096301045965,0.14535326413657676,0.011742075101190238,0.02997635554843105,0.04524506071414259,0.06716627259247385,0.08119264216727448,0.14487236003686932,0.17276479781990142,0.06616438905141667,0.09946699795615757,0.16038151725243457,0.16611229110728168,0.002324369815252675,0.0023086779941871695
561,0.03835210195166914,0.07906864906023324,0.1006692582054262,0.11645894281248748,0.026048972067486874,0.041798581332905864,0.05530397146635675,0.0618763274956919,0.07498096421271991,0.11068809361599807,0.14110527792249428,0.1516851681160582,0.04107722518334469,0.06335911513645653,0.07974992986815213,0.09337554602652988,0.060553841221496416,0.0954995391335711,0.13020478499579208,0.1417064080471286,0.0708532040235643,0.09794413497375065,0.13397186711016712,0.14547349016150363,0.0118623011261171,0.030577485673065362,0.045325211397427165,0.06744679998396987,0.08163347092533964,0.14563379152807276,0.1731655512363243,0.067046046567547,0.0997074500060113,0.1616639281849878,0.1663527431571354,0.002324369815252675,0.002340827276178292
562,0.03875285536809201,0.07930910111008696,0.10090971025527992,0.11738067567026009,0.026249348775698313,0.041798581332905864,0.056506231715625375,0.06223700557047249,0.07734540936961487,0.11132929908227468,0.1417064080471286,0.15184546948262734,0.04107722518334469,0.0650823548270749,0.08039113533442872,0.09349577205145673,0.06075421792970785,0.09561976515849797,0.13172764797819903,0.14314912034625096,0.07089327936520659,0.10175129242976796,0.13421231916002083,0.14607462028613794,0.0121829038592554,0.030657636356349938,0.04536528673906945,0.0682883821584579,0.08163347092533964,0.1458742435779265,0.1743678114855929,0.06724642327575843,0.10042880615557248,0.1619845309181261,0.16679357191520058,0.002324369815252675,0.002373424250023866
563,0.0391135334428726,0.07938925179337154,0.1016310664048411,0.1179818057948944,0.027050855608544064,0.04312106760710135,0.05750811525668256,0.06275798501182223,0.0779064641526069,0.11148960044884383,0.14274836692982806,0.15272712699875765,0.04268023884903619,0.0660441630264898,0.08135294353384362,0.09377629944295275,0.06107482066284615,0.0958602172083517,0.13200817536969503,0.14383040115416984,0.0743798340880856,0.10211197050454855,0.13505390133450887,0.14643529836091854,0.0121829038592554,0.030697711697992226,0.04536528673906945,0.06836853284174248,0.08203422434176251,0.14603454494449566,0.17464833887708892,0.06832845750010019,0.10074940888871077,0.16266581172604497,0.16691379794012745,0.00240452049853725,0.002406475150015424
564,0.03939406083436861,0.08103234080070533,0.10183144311305253,0.11934436741073218,0.027050855608544064,0.04356189636516651,0.05758826593996714,0.0628782110367491,0.07942932713501383,0.11160982647377068,0.14371017512924297,0.15276720234039995,0.042840540215605336,0.06688574520097784,0.08135294353384362,0.09409690217609105,0.06147557407926903,0.0958602172083517,0.1324490041277602,0.14475213401194245,0.07506111489600449,0.10391536087845149,0.1353344287260049,0.14695627780226828,0.012263054542539975,0.031018314431130525,0.046086642888630625,0.06848875886666934,0.08219452570833166,0.1461948463110648,0.17528954434336552,0.06876928625816535,0.10211197050454855,0.1634272432172484,0.16691379794012745,0.00240452049853725,0.00243998629725955
565,0.03939406083436861,0.08103234080070533,0.10183144311305253,0.11934436741073218,0.027050855608544064,0.04356189636516651,0.05758826593996714,0.0628782110367491,0.07942932713501383,0.11160982647377068,0.14371017512924297,0.15276720234039995,0.042840540215605336,0.06688574520097784,0.08135294353384362,0.09409690217609105,0.06147557407926903,0.0958602172083517,0.1324490041277602,0.14475213401194245,0.07506111489600449,0.10391536087845149,0.1353344287260049,0.14695627780226828,0.012263054542539975,0.031018314431130525,0.046086642888630625,0.06848875886666934,0.08219452570833166,0.1461948463110648,0.17528954434336552,0.06876928625816535,0.10211197050454855,0.1634272432172484,0.16691379794012745,0.00240452049853725,0.002473964100886814
566,0.039834889592433774,0.08103234080070533,0.10215204584619084,0.1195848194605859,0.027331383000040076,0.0442431771730854,0.057668416623251714,0.06291828637839138,0.07946940247665611,0.11293231274796618,0.14379032581252754,0.15441029134773374,0.04292069089888991,0.06744679998396987,0.08163347092533964,0.09417705285937562,0.06159580010419589,0.09590029254999399,0.13252915481104477,0.1449525107201539,0.0753416422875005,0.10435618963651665,0.13673706568348495,0.14759748326854485,0.012543581934035987,0.031539293872480265,0.046246944255199776,0.06852883420831163,0.08231475173325853,0.1467959764356991,0.17528954434336552,0.07025207389892998,0.10219212118783312,0.1645493527832325,0.1702400512964373,0.00240452049853725,0.0025084150592775386
567,0.04027571835049894,0.08151324490041277,0.10283332665410973,0.11970504548551276,0.027651985733178376,0.04432332785636998,0.0583496974311706,0.06408047128601771,0.07995030657636357,0.11377389492245421,0.14383040115416984,0.15441029134773374,0.043762273073377954,0.06780747805875045,0.08203422434176251,0.09441750490922936,0.06303851240331824,0.09614074459984771,0.13309020959403678,0.1452731134532922,0.07582254638720795,0.10471686771129723,0.13729812046647696,0.14803831202661002,0.012784033983889713,0.03157936921412255,0.04628701959684206,0.06917003967458822,0.0823949024165431,0.14687612711898368,0.1754097703682924,0.07041237526549914,0.10391536087845149,0.1651104075662245,0.17464833887708892,0.0024445958401795374,0.002543345761304648
568,0.04035586903378351,0.08187392297519336,0.10299362802067888,0.12042640163507394,0.027692061074820664,0.04472408127279285,0.05838977277281289,0.06424077265258686,0.08187392297519336,0.11389412094738108,0.14675590109405684,0.15597322967178295,0.043882499098304814,0.06808800545024646,0.08267542980803912,0.09525908708371739,0.06404039594437543,0.09630104596641686,0.1333306616438905,0.14655552438584538,0.07594277241213482,0.10495731976115097,0.1375385725163307,0.14992185308379755,0.01362561615837775,0.031779745922333985,0.047409129162826115,0.07001162184907626,0.08295595719953512,0.14827876407646376,0.1754097703682924,0.07081312868192201,0.10443634031980123,0.16519055824950907,0.1747284895603735,0.0025648218651064,0.002578762887593801
569,0.0419989580411173,0.08279565583296597,0.10331423075381718,0.12074700436821224,0.028012663807958964,0.045445437422354025,0.05850999879773975,0.0644411493607983,0.08223460104997395,0.11405442231395023,0.14839899010139063,0.15637398308820583,0.04408287580651625,0.06824830681681561,0.08443874484029977,0.09537931310864425,0.06440107401915601,0.09638119664970143,0.13341081232717508,0.14803831202661002,0.0759828477537771,0.10503747044443554,0.137578647857973,0.15044283252514729,0.013825992866589188,0.03185989660561856,0.04748927984611069,0.07005169719071855,0.08307618322446199,0.1490401955676672,0.17621127720113813,0.07097343004849116,0.1045164910030858,0.1657115376908588,0.17480864024365808,0.0025648218651064,0.002614673211801092
570,0.04203903338275959,0.08295595719953512,0.10383521019516691,0.12146836051777342,0.028012663807958964,0.04576604015549233,0.05939165631387008,0.06492205346050575,0.08267542980803912,0.11521660722157656,0.1484791407846752,0.15637398308820583,0.04476415661443514,0.06836853284174248,0.08503987496493408,0.09582014186670941,0.06752695066725443,0.09646134733298602,0.13417224381837856,0.14803831202661002,0.07698473129483428,0.10543822386085841,0.13765879854125757,0.15248667494890394,0.014306896966296638,0.03210034865547229,0.04760950587103755,0.07029214924057228,0.08327655993267342,0.14988177774215525,0.17649180459263414,0.07161463551476777,0.10467679236965495,0.16587183905742797,0.17480864024365808,0.0026048972067486877,0.002651083601908539
571,0.04268023884903619,0.08347693664088486,0.10411573758666293,0.1215084358594157,0.028012663807958964,0.04592634152206147,0.05951188233879694,0.06520258085200176,0.08391776539895003,0.1157375866629263,0.14996192842543982,0.15669458582134413,0.04476415661443514,0.06880936159980763,0.08516010098986093,0.09718270348254719,0.06780747805875045,0.09670179938283974,0.1352943533843626,0.1481184627098946,0.07742556005289945,0.10603935398549273,0.13793932593275357,0.15344848314831883,0.014346972307938926,0.032300725363683724,0.04784995792089128,0.07061275197371057,0.0837173886907386,0.15028253115857812,0.17749368813369135,0.07297719713060553,0.10523784715264697,0.16699394862341202,0.17520939366008095,0.0026850478900332627,0.0026880010215376044
572,0.0429607662405322,0.08455897086522662,0.10852402516731455,0.12371257964974151,0.02881417064080471,0.048210635995671866,0.06015308780507354,0.06524265619364406,0.08403799142387688,0.11577766200456859,0.1510439626497816,0.16054181861900374,0.04484430729771971,0.06921011501623052,0.08540055303971467,0.09798421031539294,0.06824830681681561,0.09670179938283974,0.13553480543421634,0.14831883941810603,0.0775858614194686,0.10627980603534645,0.13918166152366448,0.15384923656474173,0.0144271229912235,0.032300725363683724,0.048330862020598726,0.07069290265699515,0.08415821744880375,0.15080351059992786,0.1782951949665371,0.07305734781389012,0.10607942932713502,0.17080110607942933,0.1753696950266501,0.0026850478900332627,0.0027254325312810277
573,0.04312106760710135,0.0846391215485112,0.10972628541658318,0.12423355909109125,0.02881417064080471,0.0484110127038833,0.06019316314671583,0.06524265619364406,0.08419829279044604,0.11621849076263376,0.15380916122309943,0.16078227066885745,0.04496453332264658,0.06965094377429568,0.08684326533883702,0.0990662445397347,0.06880936159980763,0.09734300484911634,0.1355748807758586,0.14851921612631747,0.07766601210275317,0.10968621007494089,0.13934196289023365,0.1539293872480263,0.0144271229912235,0.0323808760469683,0.04861138941209474,0.07069290265699515,0.08419829279044604,0.15284735302368452,0.17841542099146396,0.07397908067166273,0.10631988137698874,0.17132208552077907,0.176050975834569,0.0027651985733178376,0.00276338529005317
574,0.04312106760710135,0.0846391215485112,0.10976636075822546,0.12511521660722158,0.02901454734901615,0.048691540095379314,0.0605939165631387,0.06532280687692862,0.08459904620686891,0.11738067567026009,0.15416983929788,0.16078227066885745,0.04500460866428886,0.07201538893119064,0.08692341602212159,0.09918647056466157,0.07001162184907626,0.09798421031539294,0.13729812046647696,0.14863944215124433,0.07830721756902978,0.11040756622450207,0.13962249028172966,0.15400953793131086,0.015108403799142387,0.03250110207189516,0.049452971586582774,0.07077305334027972,0.08427844347373062,0.15396946258966857,0.18154129763956237,0.07433975874644332,0.10744199094297278,0.17188314030377108,0.17625135254278043,0.0027651985733178376,0.0028018665564591956
575,0.04368212239009338,0.08576123111449525,0.11040756622450207,0.12511521660722158,0.029936280206788762,0.0487316154370216,0.0605939165631387,0.06560333426842464,0.08536047769807238,0.11778142908668296,0.15429006532280687,0.1625455857011181,0.04524506071414259,0.07229591632268666,0.08736424478018676,0.09922654590630385,0.07101350539013344,0.0984250390734581,0.14002324369815253,0.1490401955676672,0.07938925179337154,0.11052779224942892,0.1401434697230794,0.15441029134773374,0.015188554482426963,0.03318238287981405,0.050134252394501665,0.07133410812327175,0.0862421352142027,0.15412976395623773,0.1824229551556927,0.07554201899571193,0.10796297038432252,0.17224381837855168,0.17777421552518735,0.0028453492566024126,0.0028408836901833044
576,0.04420310183144311,0.08712379273033302,0.11144952510720153,0.12627740151484793,0.030417184306496214,0.048851841461948466,0.060914519296277,0.06596401234320523,0.08552077906464152,0.11790165511160983,0.15509157215565264,0.1631867911673947,0.04536528673906945,0.07321764918045927,0.08748447080511361,0.09934677193123072,0.07129403278162946,0.0987857171482387,0.14110527792249428,0.14976155171722838,0.0795094778182984,0.11068809361599807,0.14026369574800626,0.15505149681401034,0.015268705165711537,0.03350298561295235,0.05085560854406284,0.07153448483148318,0.08760469683004048,0.15437021600609147,0.18314431130525388,0.07590269707049252,0.10856410050895685,0.17224381837855168,0.1812206949064241,0.0029254999398869875,0.002880444153396298
577,0.0442431771730854,0.0884863543461708,0.11305253877289304,0.12643770288141706,0.03049733498978079,0.04925259487837134,0.061836252154049615,0.06676551917605097,0.08644251192241414,0.11822225784474813,0.15537209954714865,0.16326694185067928,0.045565663447280885,0.07329779986374384,0.08808560092974793,0.1000681280807919,0.0714944094898409,0.0990662445397347,0.14190678475534005,0.15016230513365125,0.07979000520979442,0.11112892237406324,0.1407445998477137,0.15521179818057948,0.015268705165711537,0.03358313629623692,0.051296437302128,0.07157456017312548,0.08792529956317878,0.15565262693864465,0.18358514006331905,0.07686450526990743,0.10880455255881057,0.17244419508676312,0.18134092093135093,0.0029254999398869875,0.002920555512182745
578,0.0442431771730854,0.09077064881978118,0.11425479902216167,0.12671823027291307,0.03121869113934196,0.04941289624494049,0.062076704203903335,0.06716627259247385,0.0872039434136176,0.11822225784474813,0.15553240091371778,0.1634673185588907,0.04580611549713461,0.07333787520538612,0.0884863543461708,0.10010820342243418,0.07329779986374384,0.10010820342243418,0.14222738748847835,0.15028253115857812,0.0798300805514367,0.11132929908227468,0.14162625736384402,0.1564942091131327,0.015268705165711537,0.03434456778744039,0.0516170400352663,0.07490081352943534,0.08892718310423596,0.1558129283052138,0.18418627018795336,0.07718510800304573,0.10892477858373743,0.17292509918647056,0.18134092093135093,0.0029254999398869875,0.0029612254379880344
579,0.0442431771730854,0.09185268304412295,0.1144551757303731,0.12884222337995432,0.03198012263054543,0.04981364966136336,0.06215685488718791,0.06724642327575843,0.08740432012182904,0.11850278523624413,0.15553240091371778,0.16503025688293993,0.04644732096341121,0.07349817657195527,0.08932793652065883,0.10123031298841823,0.07333787520538612,0.10046888149721477,0.14246783953833206,0.15180539414098504,0.08003045725964814,0.11136937442391696,0.14198693543862462,0.15789684607061275,0.015429006532280687,0.035186149961928426,0.05185749208512003,0.0750210395543622,0.08904740912916283,0.1558129283052138,0.18606981124514085,0.07722518334468802,0.10948583336672946,0.17400713341081234,0.1821424277641967,0.0030858013064561374,0.0030024617090855495
580,0.04432332785636998,0.09253396385204184,0.11453532641365767,0.12940327816294633,0.03198012263054543,0.050414779785997677,0.06271790967017994,0.06800785476696189,0.08792529956317878,0.11870316194445557,0.15757624333747444,0.16667334589027372,0.04708852642968781,0.07377870396345129,0.08932793652065883,0.10151084037991424,0.07361840259688214,0.10090971025527992,0.14250791487997436,0.1522862982406925,0.08035105999278644,0.1118903538652667,0.14198693543862462,0.16066204464393058,0.015429006532280687,0.035266300645213,0.05185749208512003,0.0750210395543622,0.08948823788722798,0.1562136817216367,0.18687131807798663,0.0772652586863303,0.11016711417464833,0.1740472087524546,0.1821424277641967,0.0030858013064561374,0.0030442722120643025
581,0.04432332785636998,0.09261411453532642,0.1147757784635114,0.13056546307057268,0.03202019797218771,0.05069530717749369,0.06307858774496053,0.06876928625816535,0.08856650502945537,0.12042640163507394,0.15821744880375105,0.1670340239650543,0.04768965655432213,0.0756622450206388,0.08960846391215485,0.10215204584619084,0.07433975874644332,0.10171121708812568,0.14411092854566585,0.15272712699875765,0.08107241614234761,0.11229110728168958,0.14282851761311266,0.1619043802348415,0.015789684607061275,0.03542660201178215,0.05189756742676231,0.07522141626257364,0.09028974472007374,0.1562136817216367,0.1869514687612712,0.07782631346932233,0.11016711417464833,0.17448803751051978,0.1824229551556927,0.0031659519897407127,0.0030866649433372744
582,0.04432332785636998,0.09261411453532642,0.11553720995471486,0.1311265178535647,0.03202019797218771,0.051536889351981724,0.06339919047809883,0.06973109445758024,0.08856650502945537,0.12351220294153008,0.15893880495331222,0.16763515408968863,0.04825071133731415,0.0756622450206388,0.09004929267022001,0.10247264857932914,0.0743798340880856,0.10275317597082514,0.14415100388730814,0.15276720234039995,0.08167354626698192,0.11397427163066565,0.14354987376267384,0.16218490762633753,0.015829759948703562,0.03578728008656274,0.05189756742676231,0.07546186831242736,0.09069049813649661,0.15629383240492126,0.1871919208111249,0.07846751893559893,0.1102873401995752,0.17476856490201578,0.18334468801346532,0.0031659519897407127,0.0031296480106707504
583,0.044884382639362,0.09261411453532642,0.11730052498697552,0.13373141506031339,0.03222057468039915,0.05201779345168918,0.0634793411613834,0.0702119985572877,0.08864665571273996,0.12359235362481465,0.15958001041958883,0.16763515408968863,0.04837093736224101,0.07606299843706167,0.09004929267022001,0.10267302528754058,0.07474051216286619,0.10359475814531319,0.14431130525387728,0.15368893519817256,0.08215445036668938,0.11449525107201539,0.14407085320402357,0.16326694185067928,0.016110287340199574,0.03578728008656274,0.052218170159900615,0.07570232036228108,0.09165230633591151,0.15917925700316596,0.1871919208111249,0.0785476696188835,0.11076824429928266,0.17492886626858495,0.18350498938003446,0.003286178014667575,0.003173229634734976
584,0.04528513605578487,0.09309501863503386,0.11810203181982126,0.13413216847673626,0.03250110207189516,0.05205786879333146,0.06420069731094458,0.0702119985572877,0.08876688173766681,0.1237526549913838,0.1599406884943694,0.1692782430970224,0.04837093736224101,0.07658397787841141,0.0907305734781389,0.10303370336232116,0.07486073818779305,0.10359475814531319,0.14463190798701558,0.15525187352222178,0.08251512844146996,0.11473570312186912,0.14551356550314593,0.1638279966336713,0.016150362681841862,0.035827355428205025,0.0522582455015429,0.07674427924498056,0.09209313509397668,0.1593395583697351,0.1871919208111249,0.08007053260129042,0.11213080591512042,0.17496894161022722,0.1837053660882459,0.003286178014667575,0.0032174181506763717
585,0.045325211397427165,0.09357592273474132,0.118623011261171,0.13489359996793973,0.03250110207189516,0.05213801947661604,0.06424077265258686,0.0714944094898409,0.08896725844587824,0.12535566865707531,0.16010098986093857,0.16971907185508756,0.04837093736224101,0.07710495731976115,0.0910511762112772,0.10315392938724803,0.07530156694585821,0.10439626497815895,0.14479220935358475,0.1554923255720755,0.08291588185789284,0.11569751132128402,0.1464753737025608,0.16394822265859815,0.016150362681841862,0.035827355428205025,0.0528994509678195,0.07722518334468802,0.09225343646054583,0.15949985973630426,0.18835410571875125,0.08115256682563218,0.11277201138139703,0.17512924297679638,0.1837053660882459,0.003286178014667575,0.00326222200971167
586,0.04668777301326494,0.09377629944295275,0.11938444275237446,0.1352542780427203,0.03266140343846431,0.053500581092453814,0.06456137538572516,0.07165471085641005,0.08936801186230113,0.12611710014827876,0.16014106520258084,0.17003967458822586,0.0487316154370216,0.07738548471125717,0.09129162826113092,0.10327415541217488,0.0753416422875005,0.10455656634472808,0.14571394221135736,0.1558530036468561,0.08335671061595801,0.11637879212920291,0.14960125035065924,0.16398829800024045,0.016430890073337874,0.03614795816134333,0.05346050575081152,0.07750571073618402,0.09249388851039955,0.15958001041958883,0.18875485913517412,0.08151324490041277,0.11425479902216167,0.17585059912635756,0.18394581813809963,0.00336632869795215,0.0033076497807442424
587,0.047008375746403236,0.09409690217609105,0.12042640163507394,0.13737827114976156,0.03354306095459464,0.053620807117380674,0.06528273153528634,0.07257644371418266,0.09004929267022001,0.1269586823227668,0.16150362681841862,0.17260449645333226,0.04997395102793251,0.07806676551917605,0.09257403919368412,0.1051576964693624,0.0759828477537771,0.10555844988578528,0.14791808600168316,0.15685488718791327,0.0846391215485112,0.11742075101190237,0.15156494209113133,0.16667334589027372,0.0166713421231916,0.03682923896926221,0.05438223860858414,0.07866789564381037,0.09277441590189556,0.16174407886827236,0.18911553720995472,0.0830361078828197,0.11469562778022682,0.1763715785677073,0.1840259688213842,0.0035266300645213,0.0033537101520029287
588,0.047369053821183824,0.09477818298400995,0.12062677834328538,0.13825992866589187,0.03434456778744039,0.05382118382559211,0.06588386165992065,0.07257644371418266,0.09053019676992746,0.12743958642247424,0.16238528433454896,0.17324570191960886,0.05005410171121709,0.07870797098545265,0.09269426521861099,0.10539814851921613,0.07658397787841141,0.10599927864385043,0.14883981885945577,0.15693503787119786,0.08524025167314551,0.11834248386967498,0.1516851681160582,0.16691379794012745,0.016911794173045325,0.037229992385685085,0.054422313950226425,0.07902857371859096,0.09381637478459504,0.1619043802348415,0.1904780988257925,0.08451889552358434,0.1147757784635114,0.17641165390934957,0.18506792770408367,0.003606780747805875,0.003400411932703706
589,0.04797018394581814,0.09505871037550595,0.1208672303931391,0.13870075742395704,0.03434456778744039,0.05502344407486074,0.06592393700156293,0.07389892998837815,0.09349577205145673,0.12751973710575884,0.16266581172604497,0.17428766080230834,0.05021440307778624,0.07870797098545265,0.09273434056025327,0.10563860056906985,0.0775858614194686,0.10623973069370417,0.14887989420109807,0.157375866629263,0.08524025167314551,0.11838255921131728,0.1522462228990502,0.1670340239650543,0.0169919448563299,0.037791047168677115,0.055865026249348776,0.07922895042680239,0.09405682683444877,0.16202460625976836,0.1907586262172885,0.08475934757343806,0.115416983929788,0.1766521059592033,0.1862701879533523,0.003606780747805875,0.0034477640547344642
590,0.04797018394581814,0.09578006652506713,0.12094738107642368,0.13990301767322566,0.03546667735342444,0.0551436700997876,0.06612431370977438,0.07401915601330501,0.09381637478459504,0.1275998877890434,0.16326694185067928,0.17448803751051978,0.0503346291027131,0.07870797098545265,0.09297479261010701,0.10563860056906985,0.0779064641526069,0.10652025808520017,0.15084358594157016,0.15889872961166995,0.08648258726405643,0.1189436139943093,0.15232637358233478,0.16759507874804633,0.01715224622289905,0.03799142387688855,0.05730773854847113,0.0795094778182984,0.09433735422594478,0.1625455857011181,0.1907586262172885,0.0852803270147878,0.11581773734621088,0.17685248266741474,0.18651064000320602,0.0036468560894481624,0.0034957755743632753
591,0.04837093736224101,0.09706247745762032,0.12130805915120427,0.14002324369815253,0.0355869033783513,0.05538412214964133,0.06728649861740071,0.07578247104556567,0.09413697751773334,0.12784033983889712,0.1654310102993628,0.1747284895603735,0.050414779785997677,0.07922895042680239,0.09353584739309903,0.10563860056906985,0.07794653949424919,0.10720153889311906,0.15204584619083877,0.16050174327736144,0.08680318999719473,0.11902376467759387,0.15316795575682282,0.1679557568228269,0.017512924297679637,0.03851240331823829,0.05742796457339799,0.0795094778182984,0.09433735422594478,0.1625455857011181,0.1909990782671422,0.086282210555845,0.11597803871278002,0.17777421552518735,0.1866308660281329,0.0036468560894481624,0.0035444556739704356
592,0.05081553320242055,0.09758345689897006,0.12371257964974151,0.1404640724562177,0.03578728008656274,0.055704724882779624,0.06852883420831163,0.07614314912034625,0.09638119664970143,0.1288822987215966,0.16563138700757424,0.17524946900172325,0.05133651264377029,0.07987015589307898,0.09517893640043282,0.10591912796056586,0.07830721756902978,0.10872440187552598,0.15296757904861139,0.16130325011020719,0.08896725844587824,0.11986534685208192,0.15509157215565264,0.169638921171803,0.017833527030817937,0.03967458822586462,0.05875045084759348,0.08071173806756703,0.09545946379192882,0.16535085961607823,0.1926822426161183,0.08636236123912956,0.1160581893960646,0.17821504428325252,0.18791327696068608,0.0037670821143750252,0.0035938136638046254
593,0.05113613593555885,0.09766360758225463,0.12627740151484793,0.14094497655592514,0.03586743076984731,0.055865026249348776,0.06929026569951509,0.07658397787841141,0.09666172404119745,0.1288822987215966,0.16583176371578567,0.1753696950266501,0.0516170400352663,0.08007053260129042,0.0954995391335711,0.10648018274355789,0.07922895042680239,0.10880455255881057,0.15296757904861139,0.16174407886827236,0.08908748447080511,0.12030617561014707,0.15509157215565264,0.17019997595479502,0.017873602372460225,0.039995190959002926,0.0589909028974472,0.0808319640924939,0.09678195006612432,0.16563138700757424,0.1929627700076143,0.08640243658077185,0.11633871678756061,0.1786157976996754,0.18791327696068608,0.0037670821143750252,0.0036438589837635444
594,0.05125636196048571,0.09846511441510039,0.1263174768564902,0.14158618202220175,0.03614795816134333,0.0567466837654791,0.06961086843265339,0.07658397787841141,0.09702240211597804,0.12912275077145033,0.16647296918206228,0.1763715785677073,0.0516170400352663,0.0808319640924939,0.09638119664970143,0.10724161423476135,0.07922895042680239,0.10916523063359115,0.15384923656474173,0.16302648980082554,0.08952831322887028,0.12126798380956198,0.15661443513805956,0.17044042800464873,0.017873602372460225,0.0400753416422875,0.05955195768043923,0.08235482707490081,0.09698232677433576,0.16715424998998116,0.19428525628180981,0.0872039434136176,0.11689977157055263,0.1789364004328137,0.1881537290105398,0.0038873081393018876,0.0036946012051993025
595,0.05149681401033944,0.10014827876407646,0.12844146996353145,0.14274836692982806,0.036508636236123916,0.057708491964894,0.06973109445758024,0.07774616278603776,0.0975033062156855,0.1294834288462309,0.16659319520698915,0.1763715785677073,0.05173726606019316,0.08131286819220133,0.09654149801627059,0.10760229230954194,0.07974992986815213,0.10944575802508716,0.15404961327295316,0.1631867911673947,0.08984891596200857,0.12190918927583858,0.1570552638961247,0.17100148278764077,0.017873602372460225,0.04043601971706809,0.059872560413577525,0.08307618322446199,0.09702240211597804,0.1676752294313309,0.19516691379794013,0.08804552558810563,0.11714022362040637,0.17901655111609827,0.18883500981845872,0.0038873081393018876,0.003746050032748993
596,0.0519376427684046,0.1009898609385645,0.12976395623772694,0.14487236003686932,0.036989540335831364,0.05774856730653629,0.07025207389892998,0.07810684086081834,0.09838496373181581,0.13008455897086524,0.1670740993066966,0.17749368813369135,0.05261892357632349,0.08231475173325853,0.09698232677433576,0.10848394982567226,0.08043121067607101,0.11072816895764036,0.15501142147236804,0.16491003085801306,0.08992906664529315,0.12194926461748086,0.15929948302809283,0.17132208552077907,0.0182743557888831,0.0410371498417024,0.06043361519656955,0.08391776539895003,0.09822466236524667,0.16899771570552638,0.19717068088005452,0.08856650502945537,0.11722037430369094,0.18009858534044001,0.19079870155893078,0.003927383480944175,0.0037982153061907366
597,0.052378471526469766,0.10127038833006051,0.1304051617040035,0.14519296277000762,0.037109766360758224,0.0580290946980323,0.07033222458221457,0.07838736825231435,0.09866549112331183,0.13032501102071894,0.16755500340640403,0.17805474291668336,0.05261892357632349,0.08279565583296597,0.09698232677433576,0.109004929267022,0.08067166272592474,0.11084839498256722,0.15569270228028695,0.16675349657355829,0.09024966937843146,0.12339197691660321,0.15978038712780027,0.17192321564541338,0.0182743557888831,0.041558129283052136,0.060513765879854124,0.08435859415701519,0.09886586783152326,0.16911794173045325,0.1978118863463311,0.08896725844587824,0.11778142908668296,0.1801787360237246,0.19119945497535368,0.003967458822586463,0.003851107002325569
598,0.052739149601250354,0.10127038833006051,0.1304051617040035,0.14603454494449566,0.03755059511882339,0.058189396064601454,0.07109365607341803,0.07842744359395663,0.09986775137258046,0.1304051617040035,0.1677153047729732,0.17805474291668336,0.05265899891796578,0.08279565583296597,0.09710255279926261,0.10912515529194887,0.08091211477577846,0.11092854566585181,0.15653428445477496,0.16727447601490802,0.09024966937843146,0.12403318238287982,0.16030136656915,0.17212359235362482,0.018314431130525388,0.041678355307979004,0.060513765879854124,0.08467919689015349,0.09910631988137698,0.16971907185508756,0.1978519616879734,0.08896725844587824,0.11874323728609787,0.18106039353985492,0.19119945497535368,0.0040476095058710375,0.00390473523688556
599,0.053019676992746366,0.10243257323768686,0.13092614114535325,0.14687612711898368,0.03799142387688855,0.058429848114455174,0.07145433414819861,0.07910872440187552,0.10022842944736104,0.131166593195207,0.1699595239049413,0.17929707850759427,0.0532200537009578,0.08323648459103114,0.0974632308740432,0.10948583336672946,0.0814330942171282,0.1112892237406324,0.1580170720955396,0.1677153047729732,0.09353584739309903,0.12471446319079871,0.16174407886827236,0.172844948503186,0.0185949585220214,0.04203903338275959,0.06087444395463471,0.08516010098986093,0.09962729932272672,0.17160261291227508,0.19933474932873801,0.08984891596200857,0.12006572356029335,0.18194205105598527,0.19200096180819942,0.004087684847513325,0.0039591102664684585
600,0.05305975233438865,0.10279325131246744,0.131447120586703,0.14795816134332546,0.03807157456017313,0.05855007413938204,0.0718150122229792,0.07958962850158298,0.10062918286378392,0.13296998356910994,0.17108163347092534,0.18041918807357832,0.053500581092453814,0.08355708732416944,0.09758345689897006,0.10948583336672946,0.0817136216086242,0.11148960044884383,0.15821744880375105,0.16903779104716868,0.09373622410131047,0.12527551797379072,0.1622249829679798,0.17332585260289343,0.018675109205305976,0.04215925940768645,0.06111489600448844,0.08544062838135695,0.0997074500060113,0.17264457179497456,0.19961527672023405,0.08996914198693544,0.12050655231835851,0.18278363323047328,0.1933234480823949,0.0041277601891556125,0.004014242490499322
601,0.053139903017673226,0.10311385404560573,0.13192802468641046,0.14867951749288663,0.03819180058509999,0.05863022482266661,0.07197531358954835,0.07970985452650983,0.10094978559692222,0.13296998356910994,0.17164268825391737,0.18061956478178975,0.05358073177573839,0.08411814210716147,0.09794413497375065,0.10952590870837174,0.08199414900012023,0.11177012784033984,0.1586983529034585,0.16943854446359155,0.09465795695908308,0.12543581934035988,0.16246543501783353,0.17500901695186952,0.018795335230232836,0.04227948543261331,0.0618763274956919,0.08568108043121067,0.1000280527391496,0.17304532521139743,0.19973550274516091,0.0900893680118623,0.12078707970985453,0.18294393459704245,0.19388450286538692,0.004288061555724762,0.004070142453219439
602,0.05434216326694185,0.10415581292830521,0.13252915481104477,0.1497214763755861,0.038592554001522866,0.060273313830000404,0.07261651905582495,0.07995030657636357,0.10307377870396345,0.13365126437702882,0.17212359235362482,0.18282370857211558,0.055183745441429885,0.08423836813208832,0.09854526509838496,0.11012703883300605,0.08215445036668938,0.11301246343125075,0.15945978439466196,0.17015990061315273,0.09529916242535967,0.12555604536528675,0.16426882539173646,0.17589067446799983,0.019476616038151724,0.0426401635073939,0.06367971786959484,0.08584138179777982,0.10135053901334509,0.17360637999438946,0.20077746162786037,0.09036989540335831,0.12158858654270027,0.18490762633751454,0.19432533162345209,0.004288061555724762,0.004126820845702951
603,0.05458261531679558,0.10475694305293953,0.13256923015268704,0.14996192842543982,0.03927383480944175,0.06047369053821184,0.07321764918045927,0.0807918887508516,0.10391536087845149,0.13453292189315913,0.17324570191960886,0.1840259688213842,0.05530397146635675,0.08423836813208832,0.09902616919809241,0.11072816895764036,0.08227467639161624,0.11301246343125075,0.15958001041958883,0.17044042800464873,0.09541938845028654,0.12555604536528675,0.1657516130325011,0.17613112651785356,0.019636917404720875,0.04280046487396305,0.06484190277722117,0.08620205987256041,0.10147076503827195,0.17396705806917004,0.20077746162786037,0.09053019676992746,0.1221897166673346,0.1850278523624414,0.19432533162345209,0.004288061555724762,0.00418428850790158
604,0.055063519416503025,0.10511762112772012,0.13389171642688255,0.1519256201659119,0.039353985492726326,0.06071414258806556,0.07345810123031299,0.08267542980803912,0.10539814851921613,0.13609586021720835,0.17356630465274717,0.18450687292109166,0.05590510159099106,0.08467919689015349,0.09918647056466157,0.11245140864825873,0.08295595719953512,0.11629864144591832,0.16130325011020719,0.17072095539614476,0.09642127199134373,0.1257564220734982,0.16723440067326573,0.17649180459263414,0.02007774616278604,0.045325211397427165,0.06512243016871719,0.08772492285496734,0.10263294994589829,0.17741353745040678,0.20153889311906384,0.09085079950306577,0.12295114815853805,0.18683124273634433,0.19488638640644412,0.004288061555724762,0.004242556430717776
605,0.05654630705726766,0.10535807317757384,0.13437262052659,0.15232637358233478,0.03967458822586462,0.06107482066284615,0.07413938203823188,0.08291588185789284,0.10680078547669619,0.1362561615837775,0.1740872840940969,0.18518815372901054,0.055985252274275636,0.08467919689015349,0.09918647056466157,0.11277201138139703,0.08295595719953512,0.11633871678756061,0.1622249829679798,0.17100148278764077,0.0968220254077666,0.12619725083156333,0.16723440067326573,0.17649180459263414,0.02035827355428205,0.04632709493848435,0.06564340961006693,0.08840620366288622,0.10263294994589829,0.1779345168917565,0.20153889311906384,0.09125155291948864,0.12315152486674949,0.18687131807798663,0.19568789323928987,0.004288061555724762,0.004301635758106795
606,0.05670660842383681,0.10591912796056586,0.13517412735943574,0.15368893519817256,0.03995511561736064,0.0615557247625536,0.0753817176291428,0.08335671061595801,0.10784274435939567,0.13749849717468843,0.17476856490201578,0.18590950987857172,0.05606540295756021,0.08616198453091813,0.09958722398108444,0.1128521620646816,0.0836773133490963,0.11722037430369094,0.16370777060874445,0.17188314030377108,0.09706247745762032,0.1272392097142628,0.16787560613954233,0.1772933114254799,0.02067887628742035,0.04656754698833807,0.0666853684927664,0.08860658037109766,0.10379513485352462,0.17865587304131766,0.20278122870997475,0.09157215565262694,0.12367250430809923,0.1875926742275478,0.19636917404720874,0.004448362922293912,0.004361537789208006
607,0.0567466837654791,0.10660040876848476,0.1352943533843626,0.1551717228389372,0.039995190959002926,0.0618763274956919,0.07614314912034625,0.08407806676551918,0.10812327175089168,0.13874083276559931,0.17520939366008095,0.18639041397827916,0.056345930349056224,0.08616198453091813,0.09982767603093816,0.11337314150603134,0.08411814210716147,0.11790165511160983,0.16402837334188275,0.17188314030377108,0.09734300484911634,0.1272792850559051,0.1683565102392498,0.17753376347533362,0.02067887628742035,0.04720875245461468,0.06684566985933556,0.08892718310423596,0.10383521019516691,0.1792169278243097,0.20366288622610507,0.09177253236083838,0.12511521660722158,0.18879493447681642,0.19693022883020078,0.004448362922293912,0.004422273980505897
608,0.0570672864986174,0.1074019156013305,0.1365767643169158,0.15625375706327896,0.04019556766721436,0.06191640283733419,0.07638360117019997,0.08419829279044604,0.10864425119224141,0.13942211357351822,0.17597082515128443,0.1878732016190438,0.05690698513204825,0.086282210555845,0.10050895683885705,0.11353344287260049,0.08540055303971467,0.11910391536087846,0.1654310102993628,0.17204344167034025,0.09766360758225463,0.1301246343125075,0.16851681160581894,0.17969783192401714,0.0211597803871278,0.048210635995671866,0.06760710135053902,0.0891275598124474,0.10447641566144351,0.18021881136536688,0.20382318759267423,0.09229351180218812,0.12523544263214845,0.18943613994309302,0.19777181100468882,0.004568588947220775,0.004483855948021186
609,0.0570672864986174,0.1080431210676071,0.13729812046647696,0.15657435979641726,0.04035586903378351,0.06191640283733419,0.07658397787841141,0.08423836813208832,0.10880455255881057,0.1401033943814371,0.17769406484190278,0.18823387969382438,0.05742796457339799,0.08652266260569871,0.10070933354706849,0.11369374423916964,0.0856009297479261,0.11946459343565904,0.1660722157656394,0.17268464713661685,0.09766360758225463,0.13024486033743438,0.16903779104716868,0.18025888670700918,0.0214803831202661,0.0487316154370216,0.06824830681681561,0.0891676351540897,0.1045164910030858,0.18049933875686291,0.2045044684005931,0.09341562136817216,0.12531559331543302,0.18959644130966216,0.19829279044603856,0.004568588947220775,0.004546295469532399
610,0.057788642648178574,0.1093255320001603,0.13918166152366448,0.15797699675389731,0.04099707450006011,0.06215685488718791,0.07686450526990743,0.08427844347373062,0.10956598405001403,0.14054422313950227,0.17841542099146396,0.188875085160101,0.05826954674788602,0.08732416943854446,0.10111008696349136,0.11369374423916964,0.08752454614675591,0.12066685368492766,0.1674347773814772,0.173406003286178,0.09822466236524667,0.1320482507113373,0.16979922253837215,0.1811806195647818,0.0221215885865427,0.0490522181701599,0.06912996433294594,0.09028974472007374,0.10527792249428926,0.1808199414900012,0.20602733138300003,0.09453773093415621,0.1257564220734982,0.18999719472608503,0.1990942972788843,0.004608664288863063,0.004609604486828433
611,0.058189396064601454,0.11020718951629063,0.13938203823187592,0.15861820222017392,0.041317677233198416,0.06255760830361079,0.07762593676111089,0.08487957359836493,0.1096461347332986,0.14130565463070574,0.17877609906624453,0.1894762152847353,0.058710375505951186,0.08744439546347132,0.10155091572155653,0.11633871678756061,0.08824590229631707,0.12102753175970825,0.17019997595479502,0.17452811285216208,0.09922654590630385,0.1340520177934517,0.17019997595479502,0.18246303049733498,0.022402115978038713,0.04985372500300565,0.07033222458221457,0.09149200496934236,0.10627980603534645,0.18234280447240814,0.2070692902656995,0.09525908708371739,0.12587664809842503,0.19196088646655712,0.19977557808680318,0.004608664288863063,0.004673795107992464
612,0.05850999879773975,0.11076824429928266,0.1397827916482988,0.1606219693022883,0.041437903258125276,0.06263775898689536,0.0779064641526069,0.08520017633150323,0.10968621007494089,0.1417064080471286,0.17885624974952913,0.18963651665130446,0.05879052618923576,0.08796537490482106,0.10159099106319881,0.11633871678756061,0.08840620366288622,0.12222979200897688,0.1705606540295756,0.17480864024365808,0.09926662124794614,0.13417224381837856,0.1702801266380796,0.18290385925540015,0.023043321444315312,0.04993387568629023,0.07061275197371057,0.0920129844106921,0.10648018274355789,0.18266340720554644,0.20795094778182985,0.0954995391335711,0.12587664809842503,0.1920410371498417,0.20025648218651065,0.004608664288863063,0.004738879609717651
613,0.05879052618923576,0.11112892237406324,0.14030377108964853,0.16214483228469523,0.04183865667454815,0.06279806035346451,0.07814691620246063,0.08536047769807238,0.11048771690778664,0.14222738748847835,0.17901655111609827,0.19095900292549994,0.060032861780146676,0.08828597763795937,0.10247264857932914,0.11714022362040637,0.08892718310423596,0.12239009337554603,0.1711617841542099,0.17609105117621127,0.10030858013064561,0.13453292189315913,0.17296517452811286,0.1840660441630265,0.023043321444315312,0.050294553761070816,0.07089327936520659,0.09305494329339158,0.10668055945176932,0.18346491403839219,0.20803109846511442,0.09626097062477458,0.12615717548992106,0.1936440508155332,0.20061716026129123,0.00464873963050535,0.004804870439655128
614,0.059271430288943217,0.11148960044884383,0.1407045245060714,0.1638279966336713,0.04308099226545906,0.0631587384282451,0.07894842303530637,0.08556085440628382,0.11092854566585181,0.1433094217128201,0.17941730453252114,0.19164028373341882,0.060393539854927264,0.08948823788722798,0.10267302528754058,0.11730052498697552,0.08948823788722798,0.12387288101631067,0.17156253757063278,0.17685248266741474,0.10086963491363764,0.13509397667615117,0.17308540055303973,0.18414619484631106,0.0230833967859576,0.051296437302128,0.07201538893119064,0.0932953953432453,0.1077225183344688,0.18426642087123793,0.20979441349737507,0.09814451168196209,0.12711898368933594,0.1946860096982327,0.20125836572756783,0.004728890313789925,0.004871780218794631
615,0.0599527110968621,0.11164990181541298,0.1410251272392097,0.16410852402516732,0.04344167034023965,0.06339919047809883,0.07918887508516011,0.08556085440628382,0.11132929908227468,0.1433094217128201,0.17965775658237487,0.19188073578327255,0.06095459463791929,0.08952831322887028,0.10343445677874404,0.1179818057948944,0.09020959403678916,0.12523544263214845,0.17156253757063278,0.17685248266741474,0.10123031298841823,0.13521420270107803,0.17356630465274717,0.1843465715545225,0.023283773494169036,0.051817416743477736,0.07221576563940207,0.09349577205145673,0.1077225183344688,0.18446679757944937,0.2099547148639442,0.09822466236524667,0.1272792850559051,0.19600849597242817,0.20125836572756783,0.004728890313789925,0.004939621743878321
616,0.06023323848835811,0.11197050454855127,0.14126557928906344,0.16442912675830562,0.043481745681881935,0.06460145072736745,0.07934917645172924,0.086562737947341,0.11168997715705527,0.1439105518374544,0.18142107161463553,0.19252194124954916,0.0615557247625536,0.09036989540335831,0.10511762112772012,0.11878331262774015,0.09101110086963492,0.12824109325532,0.17256442111169,0.17885624974952913,0.10203181982126398,0.1358554081673546,0.17384683204424317,0.18582935919528715,0.02360437622730734,0.0535406564340961,0.07381877930509358,0.09401675149280647,0.10808319640924939,0.18506792770408367,0.21071614635514768,0.09854526509838496,0.12751973710575884,0.19885384522903057,0.20222017392698272,0.004728890313789925,0.005008407989848212
617,0.06087444395463471,0.11245140864825873,0.1420670861219092,0.16611229110728168,0.0442431771730854,0.06488197811886347,0.0795495531599407,0.08700356670540617,0.11205065523183586,0.14920049693423637,0.1823828798140504,0.19324329739911034,0.06231715625375706,0.09085079950306577,0.1051576964693624,0.11914399070252074,0.09141185428605779,0.12844146996353145,0.1747284895603735,0.1801787360237246,0.10211197050454855,0.13681721636676952,0.1757303731014307,0.1866308660281329,0.0243658077185108,0.05410171121708813,0.07445998477137017,0.09433735422594478,0.10832364845910311,0.1863102632949946,0.21199855728770087,0.09990782671422274,0.12776018915561255,0.19897407125395744,0.20242055063519415,0.004728890313789925,0.0050781521123276704
618,0.060914519296277,0.11373381958081193,0.1424277641966898,0.16675349657355829,0.044283252514727686,0.06644491644291267,0.07999038191800585,0.08708371738869074,0.11217088125676271,0.14932072295916324,0.18266340720554644,0.1936440508155332,0.06267783432853766,0.09113132689456177,0.10523784715264697,0.11982527151043963,0.09161223099426923,0.1285616959884583,0.17480864024365808,0.18057948944014748,0.10231234721275999,0.1372580451248347,0.175770448443073,0.1866308660281329,0.02516731455135655,0.05422193724201499,0.07478058750450847,0.09505871037550595,0.10856410050895685,0.18671101671141746,0.2128802148038312,0.10014827876407646,0.12844146996353145,0.20017633150322606,0.20246062597683645,0.004768965655432213,0.005148867450137492
619,0.06215685488718791,0.11429487436380395,0.1433494970544624,0.16879733899731494,0.04440347853965455,0.06848875886666934,0.08027090930950187,0.08808560092974793,0.11485592914679597,0.15008215445036668,0.18314431130525388,0.1936440508155332,0.06319881376988738,0.09189275838576524,0.10619965535206187,0.12058670300164309,0.09185268304412295,0.1295635795295155,0.17512924297679638,0.18094016751492806,0.10255279926261371,0.1382198533242496,0.17701278403398388,0.18671101671141746,0.025327615917925702,0.05438223860858414,0.07554201899571193,0.09582014186670941,0.10864425119224141,0.18855448242696268,0.2154049613272953,0.10102993628020679,0.12880214803831203,0.20109806436099867,0.20366288622610507,0.00496934236364365,0.005220567527846975
620,0.06263775898689536,0.11493607983008056,0.1442311545705927,0.16951869514687612,0.044523704564581414,0.06872921091652306,0.08067166272592474,0.09032982006171603,0.11565743597964173,0.1513244900412776,0.18442672223780707,0.19689015348855848,0.06323888911152968,0.09285456658518014,0.10748206628461508,0.12102753175970825,0.09293471726846471,0.13020478499579208,0.17528954434336552,0.1817817496894161,0.10303370336232116,0.13866068208231475,0.17701278403398388,0.1875525988859055,0.025407766601210274,0.05462269065843786,0.07554201899571193,0.09630104596641686,0.10892477858373743,0.1898368933595159,0.21548511201057988,0.102592874604256,0.13008455897086524,0.20121829038592554,0.20398348895924337,0.005089568388570513,0.005293266058360561
621,0.06267783432853766,0.11509638119664971,0.14483228469522702,0.16983929788001442,0.0445637799062237,0.0689295876247345,0.08071173806756703,0.09089087484470805,0.11653909349577204,0.15320803109846512,0.1849877770207991,0.1990942972788843,0.06416062196930229,0.09313509397667614,0.10780266901775337,0.12206949064240773,0.09381637478459504,0.13092614114535325,0.1769326333506993,0.1821023524225544,0.10399551156173606,0.13926181220694905,0.17813489359996795,0.1881537290105398,0.025728369334348574,0.05466276600008015,0.07698473129483428,0.09758345689897006,0.10944575802508716,0.19188073578327255,0.21616639281849878,0.10279325131246744,0.13024486033743438,0.20246062597683645,0.2055464272832926,0.00528994509678195,0.005366976945540476
622,0.06271790967017994,0.11537690858814571,0.1453131887949345,0.1705606540295756,0.04504468400593115,0.06896966296637679,0.0811124914839899,0.09097102552799263,0.11665931952069891,0.1554923255720755,0.1853083797539374,0.20057708491964893,0.06520258085200176,0.09349577205145673,0.10788281970103795,0.12222979200897688,0.09453773093415621,0.13136696990341842,0.17821504428325252,0.18222257844748127,0.10455656634472808,0.1398629423315834,0.17837534564982166,0.18847433174367811,0.0259688213842023,0.05486314270829159,0.0772652586863303,0.09802428565703522,0.11044764156614435,0.19236163988298,0.2164469202099948,0.10315392938724803,0.13060553841221498,0.2030216807598285,0.20598725604135776,0.005370095780066525,0.005441714286865892
623,0.06279806035346451,0.1157375866629263,0.14611469562778023,0.17096140744599847,0.04516491003085801,0.06921011501623052,0.08187392297519336,0.09157215565262694,0.11954474411894361,0.15557247625536008,0.18554883180379111,0.2016591191439907,0.0657636356349938,0.09377629944295275,0.10848394982567226,0.12291107281689577,0.0955396144752134,0.13140704524506072,0.17965775658237487,0.1824229551556927,0.10503747044443554,0.14026369574800626,0.17989820863222858,0.18927583857652386,0.02612912275077145,0.055063519416503025,0.07798661483589148,0.09846511441510039,0.11044764156614435,0.19416503025688295,0.21732857772612513,0.10427603895323208,0.1308059151204264,0.2035827355428205,0.20634793411613833,0.005370095780066525,0.005517492376129122
624,0.06363964252795255,0.1160581893960646,0.14639522301927624,0.1712018594958522,0.0452049853725003,0.06953071774936881,0.08243497775818538,0.09193283372740753,0.12050655231835851,0.15589307898849838,0.18639041397827916,0.20242055063519415,0.0670059712259047,0.09401675149280647,0.10892477858373743,0.1234320522582455,0.09569991584178256,0.13224862741954876,0.1801787360237246,0.1827034825471887,0.10523784715264697,0.14086482587264057,0.18053941409850519,0.1900773454093696,0.02640965014226746,0.05606540295756021,0.07862782030216807,0.09962729932272672,0.11096862100749409,0.195006612431371,0.21909189275838575,0.10471686771129723,0.131447120586703,0.20494529715865828,0.2073898929988378,0.005570472488277962,0.005594325706169378
625,0.06404039594437543,0.11742075101190237,0.14639522301927624,0.17244419508676312,0.04604656754698834,0.06965094377429568,0.08319640924938886,0.09225343646054583,0.12235001803390375,0.15657435979641726,0.18731214683605177,0.2033422834929668,0.06756702600889672,0.09421712820101791,0.10916523063359115,0.12379273033302608,0.09578006652506713,0.1324089287861179,0.1820622770809121,0.18366529074660362,0.10676071013505391,0.14226746283012062,0.18126077024806636,0.19180058509998799,0.026489800825552037,0.05606540295756021,0.08003045725964814,0.0997074500060113,0.11321284013946219,0.19600849597242817,0.2199334749328738,0.10487716907786639,0.13156734661162986,0.20510559852522742,0.20851200256482186,0.005570472488277962,0.005672228971644544
626,0.06420069731094458,0.11746082635354467,0.14687612711898368,0.1728850238448283,0.046086642888630625,0.07009177253236083,0.08491964894000721,0.09293471726846471,0.12295114815853805,0.15777662004568588,0.18835410571875125,0.20354266020117823,0.06808800545024646,0.09477818298400995,0.11012703883300605,0.12447401114094497,0.09578006652506713,0.1340119424518094,0.18222257844748127,0.18366529074660362,0.10844387448402998,0.14342964773774697,0.18198212639762754,0.19228148919969543,0.0269306295836172,0.056626457740552236,0.08019075862621729,0.10014827876407646,0.11365366889752736,0.19705045485512765,0.22001362561615836,0.1051576964693624,0.1330100589107522,0.2058670300164309,0.21043561896365168,0.005570472488277962,0.005751217071841614
627,0.06460145072736745,0.12106760710135053,0.14751733258526029,0.17320562657796656,0.046126718230272916,0.07049252594878372,0.0849597242816495,0.09409690217609105,0.12295114815853805,0.1586983529034585,0.1892357632348816,0.20354266020117823,0.06852883420831163,0.09501863503386367,0.11132929908227468,0.12499499058229471,0.09630104596641686,0.13425239450166312,0.18258325652226184,0.1843465715545225,0.10940568268344487,0.14387047649581214,0.1823828798140504,0.19352382479060634,0.0272512323167555,0.05698713581533282,0.08043121067607101,0.10030858013064561,0.11437502504708853,0.19765158497976196,0.22181701599006132,0.10519777181100469,0.13365126437702882,0.2065082354827075,0.21067607101350538,0.005650623171562537,0.005831305113526225
628,0.06520258085200176,0.12138820983448884,0.1484390654430329,0.17520939366008095,0.046367170280126636,0.07081312868192201,0.08612190918927584,0.09449765559251393,0.1237526549913838,0.1590590309782391,0.18975674267623133,0.20402356430088567,0.06868913557488078,0.09561976515849797,0.11229110728168958,0.12559612070692902,0.09662164869955517,0.13485352462629743,0.18330461267182302,0.1849877770207991,0.10976636075822546,0.14443153127880415,0.18310423596361158,0.19440548230673665,0.0275718350498938,0.0570672864986174,0.08163347092533964,0.10119023764677594,0.11493607983008056,0.19833286578768083,0.2222578447481265,0.10607942932713502,0.13397186711016712,0.2071494409489841,0.21087644772171682,0.0057708491964894,0.005912508413831875
629,0.06628461507634352,0.12142828517613112,0.15024245581693585,0.17581052378471526,0.046727848354907224,0.07089327936520659,0.08640243658077185,0.09537931310864425,0.1237526549913838,0.160020839177654,0.19111930429206908,0.20414379032581254,0.06941049172444196,0.09610066925820543,0.1125315593315433,0.1260369494649942,0.09686210074940889,0.13569510680078548,0.18366529074660362,0.18506792770408367,0.11000681280807918,0.1458341682362842,0.18386566745481506,0.19600849597242817,0.028132889832885824,0.057187512523544266,0.08179377229190879,0.10147076503827195,0.11597803871278002,0.1984130164709654,0.2234601049973951,0.10724161423476135,0.13417224381837856,0.2077104957319761,0.2112772011381397,0.005810924538131688,0.005994842503189409
630,0.06632469041798582,0.12162866188434257,0.15080351059992786,0.1766521059592033,0.0468079990381918,0.07105358073177574,0.08736424478018676,0.09557968981685569,0.12379273033302608,0.16170400352663006,0.1917605097583457,0.20446439305895084,0.06973109445758024,0.09626097062477458,0.11265178535647016,0.1265980042479862,0.09758345689897006,0.13605578487556608,0.18510800304572597,0.18703161944455576,0.11080831964092494,0.14607462028613794,0.18414619484631106,0.1962088726806396,0.02905462269065844,0.057267663206828835,0.08379753937402316,0.10171121708812568,0.11617841542099146,0.19997595479501462,0.22502304332144432,0.1086843265338837,0.13505390133450887,0.20787079709854525,0.21175810523784716,0.005891075221416263,0.00607832312829723
631,0.06756702600889672,0.12235001803390375,0.15148479140784676,0.17681240732577244,0.04696830040476095,0.07189516290626377,0.08736424478018676,0.09602051857492085,0.12427363443273354,0.1625055103594758,0.1930028453492566,0.2065082354827075,0.07029214924057228,0.09646134733298602,0.11301246343125075,0.12735943573918967,0.09790405963210837,0.13629623692541978,0.18594958522021401,0.18711177012784033,0.11265178535647016,0.14663567506912997,0.18518815372901054,0.1988137698873883,0.0291748487155853,0.05826954674788602,0.08391776539895003,0.10219212118783312,0.11641886747084519,0.2006973109445758,0.2263054542539975,0.10916523063359115,0.13565503145914318,0.20855207790646416,0.21267983809561977,0.005891075221416263,0.006162966255132942
632,0.06780747805875045,0.12235001803390375,0.1516851681160582,0.17845549633310623,0.04716867711297239,0.07293712178896325,0.08828597763795937,0.09654149801627059,0.12495491524065243,0.16294633911754097,0.19340359876567947,0.20662846150763436,0.07101350539013344,0.09674187472448202,0.11341321684767362,0.1275598124474011,0.09866549112331183,0.13717789444155012,0.18715184546948263,0.1878732016190438,0.11409449765559251,0.14767763395182945,0.18574920851200258,0.1993748246703803,0.030216807598284774,0.058309622089528314,0.08516010098986093,0.10263294994589829,0.11653909349577204,0.20181942051055984,0.22670620767042038,0.11012703883300605,0.1358554081673546,0.20899290666452933,0.21404239971145755,0.00593115056305855,0.006248788072006894
633,0.06912996433294594,0.12331182623331864,0.15204584619083877,0.1786157976996754,0.047369053821183824,0.07337795054702842,0.08832605297960165,0.09758345689897006,0.12615717548992106,0.1648298801747285,0.19440548230673665,0.20751011902376468,0.07129403278162946,0.09690217609105117,0.11389412094738108,0.12772011381397028,0.09918647056466157,0.137859175249469,0.18743237286097864,0.18863463311024725,0.11429487436380395,0.14883981885945577,0.18594958522021401,0.2000561054782992,0.030337033623211638,0.059071053580731774,0.08536047769807238,0.10403558690337836,0.11693984691219493,0.20222017392698272,0.22682643369534725,0.1112491483989901,0.13673706568348495,0.2097142628140905,0.214523303811165,0.00593115056305855,0.006335804992658248
634,0.06969101911593796,0.1234320522582455,0.15445036668937603,0.17873602372460226,0.04780988257924899,0.07458021079629704,0.08844627900452852,0.09802428565703522,0.12627740151484793,0.16555123632428967,0.19452570833166352,0.20763034504869154,0.07205546427283292,0.09690217609105117,0.11525668256321885,0.1285616959884583,0.09934677193123072,0.13898128481545305,0.18843425640203582,0.18931591391816616,0.11489600448843826,0.150402757183505,0.18610988658678315,0.20089768765278723,0.030657636356349938,0.059752334388650664,0.08580130645613754,0.10455656634472808,0.11714022362040637,0.2042239410090971,0.22738748847833928,0.1118903538652667,0.1369374423916964,0.21167795455456256,0.21504428325251473,0.00593115056305855,0.00642403365939419
635,0.07125395743998718,0.12587664809842503,0.15701518855448243,0.18069971546507435,0.04845108804552559,0.0747004368212239,0.08860658037109766,0.09882579248988098,0.12776018915561255,0.16591191439907024,0.195848194605859,0.20863222858974872,0.07265659439746724,0.09742315553240091,0.11585781268785317,0.12972388089608464,0.09978760068929587,0.14022362040636396,0.18899531118502785,0.19079870155893078,0.11613834007934917,0.1519256201659119,0.1871919208111249,0.20185949585220214,0.03149921853083797,0.06015308780507354,0.08684326533883702,0.10563860056906985,0.1176612030617561,0.20534605057508115,0.22786839257804672,0.11289223740632388,0.13741834649140383,0.21275998877890434,0.21600609145192962,0.006051376587985413,0.0065134909462728026
636,0.07189516290626377,0.1260369494649942,0.15781669538732818,0.1809000921732858,0.04877169077866389,0.07498096421271991,0.08888710776259368,0.09942692261451529,0.12784033983889712,0.16655311986534685,0.19604857131407044,0.20955396144752134,0.07281689576403638,0.09770368292389693,0.11697992225383722,0.13076583977878412,0.09986775137258046,0.14054422313950227,0.1891956878932393,0.19083877690057308,0.11689977157055263,0.1522462228990502,0.18939606460145073,0.2029415300765439,0.0317396705806917,0.06031338917164269,0.08736424478018676,0.10591912796056586,0.11838255921131728,0.20578687933314632,0.2286298240692502,0.11333306616438905,0.13830000400753417,0.21304051617040035,0.2167274476014908,0.006291828637839138,0.006604193962330305
637,0.07285697110567868,0.12623732617320563,0.15817737346210878,0.18106039353985492,0.049613272953151925,0.07594277241213482,0.08904740912916283,0.10139061435498738,0.12900252474652346,0.1671141746483389,0.19660962609706248,0.2112772011381397,0.07297719713060553,0.09794413497375065,0.11738067567026009,0.13092614114535325,0.1000681280807919,0.1420270107802669,0.19055824950907707,0.19248186590790686,0.11730052498697552,0.15304772973189595,0.18939606460145073,0.20374303690938966,0.03185989660561856,0.06083436861299243,0.08844627900452852,0.10627980603534645,0.11926421672744761,0.20702921492405724,0.22935118021881137,0.1134933675309582,0.13870075742395704,0.21360157095339238,0.21748887909269426,0.006291828637839138,0.006696160054853221
638,0.07337795054702842,0.12703883300605137,0.15889872961166995,0.1818218250310584,0.05009417705285937,0.07686450526990743,0.08936801186230113,0.10211197050454855,0.13008455897086524,0.16719432533162346,0.199054221937242,0.21280006412054664,0.0740993066965896,0.09882579248988098,0.11882338796938244,0.13120666853684929,0.10054903218049933,0.14338957239610467,0.1910391536087845,0.1936039754738909,0.118623011261171,0.1542099146395223,0.19051817416743477,0.20494529715865828,0.03274155412174889,0.06151564942091131,0.08980884062036629,0.10732176491804593,0.11966497014387048,0.20883260529796016,0.23007253636837255,0.1147757784635114,0.1395423395984451,0.21464352983609186,0.21829038592554,0.006291828637839138,0.006789406812696105
639,0.07361840259688214,0.12711898368933594,0.15917925700316596,0.18234280447240814,0.05045485512763996,0.07722518334468802,0.09024966937843146,0.10267302528754058,0.13036508636236124,0.1692782430970224,0.20017633150322606,0.21280006412054664,0.07454013545465475,0.09926662124794614,0.11890353865266702,0.131447120586703,0.10183144311305253,0.14483228469522702,0.1930429206908989,0.195567667214363,0.11910391536087846,0.15445036668937603,0.19131968100028052,0.20506552318358515,0.033743437662806075,0.06175610147076504,0.09077064881978118,0.10816334709253396,0.12066685368492766,0.2090329820061716,0.2305935158097223,0.11509638119664971,0.14006331903979483,0.2154049613272953,0.21869113934196288,0.0063719793211237125,0.0068839520696454964
640,0.07397908067166273,0.1289223740632389,0.1597002364445157,0.18282370857211558,0.05165711537690859,0.07742556005289945,0.09093095018635033,0.10283332665410973,0.1318077986614836,0.169638921171803,0.2013385164108524,0.21356149561175009,0.07490081352943534,0.09966737466436901,0.12058670300164309,0.1321284013946219,0.1035546828036709,0.14599446960285337,0.1933635234240372,0.19725083156333909,0.12018594958522022,0.1558129283052138,0.19252194124954916,0.20562657796657716,0.03486554722879012,0.062076704203903335,0.09121147757784635,0.10844387448402998,0.121829038592554,0.21115697511321285,0.2317557007173486,0.11525668256321885,0.14026369574800626,0.2174087284094097,0.2193323448082395,0.006412054662766,0.00697981390783066
641,0.07562216967899651,0.12992425760429607,0.16086242135214202,0.1855889071454334,0.052458622209754335,0.07834729291067206,0.09149200496934236,0.10319400472889032,0.1330501342523945,0.1708812567627139,0.2029816054181862,0.21400232436981526,0.07490081352943534,0.10026850478900333,0.12114775778463512,0.1330501342523945,0.10439626497815895,0.1468360517773414,0.19416503025688295,0.19821263976275397,0.12066685368492766,0.15665451047970183,0.1926822426161183,0.20638800945778063,0.0355869033783513,0.0628381356951068,0.09297479261010701,0.10892477858373743,0.12303129884182262,0.21179818057948943,0.23251713220855208,0.11621849076263376,0.14062437382278684,0.21809000921732857,0.2199334749328738,0.006412054662766,0.0070770106611818895
642,0.07610307377870397,0.13008455897086524,0.16210475694305293,0.18771290025247464,0.0528994509678195,0.07882819701037952,0.09161223099426923,0.10327415541217488,0.13361118903538652,0.17176291427884421,0.2033022081513245,0.21504428325251473,0.07554201899571193,0.10090971025527992,0.12206949064240773,0.13325051096060594,0.10439626497815895,0.1481986133931792,0.19444555764837895,0.20029655752815292,0.12130805915120427,0.15921933234480823,0.19320322205746804,0.2077505710736184,0.03666893760269306,0.06496212880214804,0.09357592273474132,0.10916523063359115,0.12479461387408328,0.21292029014547348,0.2331182623331864,0.11633871678756061,0.14086482587264057,0.21817015990061314,0.2202941530076544,0.006532280687692862,0.007175560918936928
643,0.07810684086081834,0.13024486033743438,0.16466957880815933,0.18975674267623133,0.0532200537009578,0.07894842303530637,0.09213321043561896,0.10431611429487436,0.1350138259928666,0.17212359235362482,0.20350258485953593,0.21532481064401074,0.07670420390333828,0.10175129242976796,0.12287099747525347,0.13425239450166312,0.10523784715264697,0.14924057227587864,0.19512683845629783,0.20117821504428327,0.12363242896645694,0.16022121588586544,0.19384442752374464,0.2084318518815373,0.03706969101911594,0.06600408768484751,0.09417705285937562,0.11024726485793292,0.12595679878170962,0.21368172163667695,0.2337193924578207,0.1167394702039835,0.14166633270548631,0.21897166673345891,0.22141626257363844,0.006612431370977437,0.007275483529196225
644,0.07866789564381037,0.13056546307057268,0.16527070893279366,0.19087885224221537,0.0538612591672344,0.07938925179337154,0.09313509397667614,0.10443634031980123,0.13513405201779344,0.1734861539694626,0.2042239410090971,0.2160862421352142,0.07702480663647658,0.10179136777141025,0.12295114815853805,0.13485352462629743,0.10599927864385043,0.14960125035065924,0.19564781789764757,0.20181942051055984,0.12371257964974151,0.16130325011020719,0.19472608503987496,0.20859215324810643,0.03731014306896966,0.06660521780948182,0.0945778062757985,0.11036749088285977,0.1263174768564902,0.21500420791087244,0.23428044724081273,0.11689977157055263,0.14214723680519376,0.21913196810002805,0.2225784474812648,0.006652506712619725,0.007376797602527731
645,0.07926902576844468,0.13120666853684929,0.16599206508235484,0.19220133851641086,0.05462269065843786,0.07970985452650983,0.09445758025087164,0.10531799783593156,0.1365767643169158,0.17468841421873121,0.20474492045044684,0.21616639281849878,0.07778623812768004,0.10359475814531319,0.12395303169959523,0.1356149561175009,0.10692101150162305,0.15052298320843185,0.19604857131407044,0.20238047529355188,0.12479461387408328,0.16230513365126437,0.19540736584779386,0.20927343405602533,0.03807157456017313,0.06876928625816535,0.0954995391335711,0.11177012784033984,0.1272392097142628,0.21632669418506792,0.23444074860738187,0.11810203181982126,0.14290866829639723,0.2196128721997355,0.22414138580531398,0.006772732737546587,0.007479522515621821
646,0.08019075862621729,0.13172764797819903,0.16679357191520058,0.19256201659119143,0.05534404680799904,0.0798300805514367,0.0946178816174408,0.10583897727728128,0.13669699034184266,0.17597082515128443,0.205185749208512,0.2164469202099948,0.07782631346932233,0.1038752855368092,0.12511521660722158,0.13605578487556608,0.10696108684326534,0.1510038873081393,0.1975313589548351,0.20410371498417024,0.12487476455736785,0.1629062637758987,0.19656955075542018,0.21071614635514768,0.03827195126838456,0.06904981364966137,0.09618081994149,0.1125716346731856,0.12796056586382398,0.21684767362641766,0.2347212759988779,0.11902376467759387,0.14338957239610467,0.22009377629944296,0.22470244058830602,0.007093335470684888,0.007583677914997191
647,0.0807918887508516,0.1318077986614836,0.16727447601490802,0.19504668777301326,0.0561054782992025,0.08031098465114415,0.09509878571714823,0.10648018274355789,0.13765879854125757,0.1772131607421953,0.20698913958241494,0.2170480503346291,0.07814691620246063,0.10403558690337836,0.12655792890634393,0.13649661363363122,0.10784274435939567,0.15156494209113133,0.1978118863463311,0.2055464272832926,0.12611710014827876,0.16394822265859815,0.19672985212198935,0.21155772852963572,0.039193684126157174,0.06933034104115737,0.09706247745762032,0.1134933675309582,0.12972388089608464,0.2176892558009057,0.23520218009858535,0.11950466877730133,0.1439506271790967,0.22181701599006132,0.2254237967378672,0.007093335470684888,0.007689283720758314
648,0.0817536969502665,0.1320883260529796,0.1676752294313309,0.19536729050615156,0.05630585500741394,0.08119264216727448,0.09678195006612432,0.10668055945176932,0.13926181220694905,0.17841542099146396,0.20779064641526068,0.2183304612671823,0.07870797098545265,0.10435618963651665,0.12772011381397028,0.13669699034184266,0.10820342243417626,0.1542499899811646,0.19849316715425,0.20630785877449606,0.12763996313068568,0.16491003085801306,0.19745120827155052,0.21187833126277403,0.0394341361760109,0.06961086843265339,0.0987456418065964,0.11365366889752736,0.13020478499579208,0.21925219412495492,0.23556285817336592,0.12010579890193564,0.14455175730373102,0.22233799543141106,0.2260249268625015,0.007253636837254038,0.00779636013040523
649,0.08295595719953512,0.13429246984330542,0.16807598284775377,0.1958882699475013,0.05654630705726766,0.08235482707490081,0.09754338155732778,0.10672063479341161,0.1398228669899411,0.17937722919087884,0.20807117380675672,0.21897166673345891,0.07938925179337154,0.10447641566144351,0.12820101791367772,0.1375385725163307,0.10856410050895685,0.1544904420310183,0.1988137698873883,0.20690898889913037,0.1286418466717429,0.16627259247385084,0.1981725644211117,0.21292029014547348,0.03963451288422234,0.07005169719071855,0.09914639522301928,0.11401434697230795,0.13028493567907667,0.2196128721997355,0.23580331022321965,0.12058670300164309,0.1464753737025608,0.2228589748727608,0.22682643369534725,0.007333787520538613,0.00790492762269642
650,0.08387769005730773,0.13597563419228148,0.169919448563299,0.19829279044603856,0.05678675910712139,0.08339678595760029,0.09806436099867752,0.10732176491804593,0.14054422313950227,0.1794974552158057,0.20959403678916363,0.220935358473931,0.07991023123472128,0.10479701839458182,0.1292029014547349,0.13838015469081874,0.10892477858373743,0.15541217488879092,0.19981565342844548,0.2077104957319761,0.1298841822626538,0.1670740993066966,0.19953512603694948,0.2142027010780267,0.03991504027571835,0.07125395743998718,0.0997074500060113,0.11473570312186912,0.13036508636236124,0.22097543381557327,0.23772692662204944,0.1211878331262774,0.14675590109405684,0.22394100909710254,0.22782831723640445,0.0073738628621809,0.008015006961565405
651,0.08467919689015349,0.13681721636676952,0.17015990061315273,0.19925459864545345,0.0570672864986174,0.0843185188153729,0.09870556646495411,0.10832364845910311,0.14110527792249428,0.1801787360237246,0.2109966737466437,0.22157656394020758,0.07999038191800585,0.10559852522742756,0.13076583977878412,0.13926181220694905,0.10912515529194887,0.15553240091371778,0.20025648218651065,0.20835170119825272,0.13036508636236124,0.16807598284775377,0.2003767082114375,0.2160862421352142,0.04059632108363724,0.0718150122229792,0.10135053901334509,0.11706007293712178,0.13124674387849156,0.22141626257363844,0.23848835811325292,0.12174888790926942,0.14687612711898368,0.22458221456337915,0.22846952270268103,0.0073738628621809,0.008126619200091945
652,0.08532040235643008,0.1375385725163307,0.17144231154570594,0.2001362561615838,0.057147437181901975,0.08467919689015349,0.09886586783152326,0.10856410050895685,0.14282851761311266,0.18186190037270067,0.21183825592113173,0.22189716667334589,0.0804712860177133,0.10619965535206187,0.13200817536969503,0.13962249028172966,0.1099667374664369,0.15685488718791327,0.20025648218651065,0.20983448883901734,0.13052538772893038,0.16875726365567267,0.20169919448563298,0.21652707089327936,0.0407165471085641,0.07301727247224783,0.10231234721275999,0.118623011261171,0.13457299723480143,0.2228188995311185,0.23945016631266783,0.12367250430809923,0.1478780106600409,0.22474251592994832,0.22939125556045364,0.0074540135454654755,0.008239785684528518
653,0.08596160782270669,0.13777902456618443,0.173406003286178,0.20057708491964893,0.057668416623251714,0.08600168316434897,0.09934677193123072,0.10892477858373743,0.14399070252073898,0.1820622770809121,0.2128802148038312,0.22269867350619163,0.08055143670099787,0.1070813128681922,0.13248907946940247,0.1404239971145754,0.11096862100749409,0.15749609265418987,0.20109806436099867,0.21023524225544024,0.13096621648699555,0.17019997595479502,0.20282130405161705,0.21732857772612513,0.04079669779184868,0.07369855328016671,0.10339438143710175,0.11910391536087846,0.13541457940928947,0.2234601049973951,0.23997114575401754,0.1243938604576604,0.14791808600168316,0.22650583096220894,0.2308740432012183,0.0074940888871077626,0.008354528058382863
654,0.086562737947341,0.13890113413216848,0.17524946900172325,0.20089768765278723,0.057948944014747726,0.08648258726405643,0.09978760068929587,0.10956598405001403,0.14507273674508075,0.18362521540496132,0.21396224902817296,0.22386085841381798,0.08091211477577846,0.10848394982567226,0.13284975754418307,0.14158618202220175,0.11140944976555925,0.15809722277882418,0.20209994790205588,0.21043561896365168,0.13172764797819903,0.17044042800464873,0.20306175610147076,0.2186510640003206,0.04091692381677554,0.07486073818779305,0.10359475814531319,0.11970504548551276,0.13605578487556608,0.22554402276279406,0.24033182382879814,0.12479461387408328,0.1481986133931792,0.22730733779505471,0.23159539935077947,0.0075341642287500505,0.008470868266557402
655,0.08724401875525989,0.13930188754859135,0.17557007173486153,0.20113813970264097,0.058710375505951186,0.08680318999719473,0.09994790205586503,0.10980643609986775,0.14603454494449566,0.18506792770408367,0.21464352983609186,0.2257043241293632,0.08127279285055905,0.10864425119224141,0.13373141506031339,0.1420670861219092,0.11205065523183586,0.15841782551196248,0.20238047529355188,0.21175810523784716,0.13292990822746764,0.1714823868873482,0.20374303690938966,0.21869113934196288,0.041397827916482985,0.07514126557928906,0.10399551156173606,0.12050655231835851,0.13681721636676952,0.22626537891235524,0.24109325532000161,0.12543581934035988,0.14863944215124433,0.22838937201939646,0.2324369815252675,0.0076944655953192,0.00858882855954625
656,0.08792529956317878,0.1397827916482988,0.17621127720113813,0.2023003246102673,0.059071053580731774,0.08752454614675591,0.10046888149721477,0.11052779224942892,0.14719672985212198,0.1872319961527672,0.2154049613272953,0.2259848515208592,0.08247505309982768,0.10912515529194887,0.1343325451849477,0.14254799022161663,0.11249148398990101,0.15893880495331222,0.20254077666012102,0.2138820983448884,0.13357111369374425,0.17276479781990142,0.20406363964252797,0.2202941530076544,0.04239971145754017,0.07618322446198854,0.10559852522742756,0.12110768244299283,0.1369775177333387,0.22710696108684328,0.2414940087364245,0.12651785356470163,0.14863944215124433,0.22911072816895764,0.23287781028333265,0.007934917645172925,0.008708431497690725
657,0.08840620366288622,0.14026369574800626,0.17745361279204905,0.20366288622610507,0.05947180699715465,0.08828597763795937,0.10135053901334509,0.11160982647377068,0.14863944215124433,0.18839418106039355,0.21636676952671022,0.22626537891235524,0.08251512844146996,0.10980643609986775,0.13489359996793973,0.14290866829639723,0.11417464833887708,0.15990061315272713,0.20306175610147076,0.21548511201057988,0.13677714102512725,0.1740872840940969,0.20566665330821945,0.22177694064841902,0.042560012824109324,0.07682442992826514,0.10607942932713502,0.12134813449284655,0.13761872319961527,0.22818899531118503,0.24261611830240853,0.12703883300605137,0.15032260650022042,0.22963170761030738,0.2337193924578207,0.007974992986815213,0.008829699955494092
658,0.08892718310423596,0.14114535326413657,0.17909670179938283,0.20490522181701598,0.0599527110968621,0.08860658037109766,0.10191159379633712,0.11273193603975473,0.14928064761752094,0.1897968180178736,0.21752895443433656,0.22754778984490842,0.08347693664088486,0.11008696349136377,0.1350138259928666,0.14354987376267384,0.11473570312186912,0.16018114054422314,0.2036228108844628,0.2160862421352142,0.13797940127439587,0.17508916763515409,0.20630785877449606,0.2228589748727608,0.04292069089888991,0.07718510800304573,0.10668055945176932,0.12210956598405001,0.13842023003246104,0.22883020077746163,0.24417905662645775,0.12832124393860458,0.1503626818418627,0.23047328978479542,0.2344006732657396,0.008215445036668937,0.008952657125996391
659,0.08948823788722798,0.1413858053139903,0.179537530557448,0.2055464272832926,0.0605939165631387,0.08920771049573198,0.10271310062918286,0.11337314150603134,0.14976155171722838,0.19063840019236164,0.21841061195046688,0.22834929667775417,0.08347693664088486,0.1106079429327135,0.13581533282571234,0.14411092854566585,0.11589788802949545,0.16242535967619123,0.20402356430088567,0.2167274476014908,0.13830000400753417,0.17524946900172325,0.208391776539895,0.2231795776058991,0.04308099226545906,0.0775858614194686,0.10764236765118422,0.12255039474211518,0.13906143549873762,0.23095419388450286,0.24594237165871838,0.12848154530517372,0.15064320923335872,0.2311946459343566,0.23564300885665052,0.008255520378311225,0.009077326525210223
660,0.09065042279485433,0.1433094217128201,0.1811405442231395,0.20606740672464233,0.061315272712699875,0.08956838857051257,0.10391536087845149,0.1138540456057388,0.150402757183505,0.19156013305013425,0.22049452971586583,0.2291908788522422,0.0852803270147878,0.1112892237406324,0.1365767643169158,0.14499258606179619,0.11746082635354467,0.163507393900533,0.20546627660000802,0.21724842704284053,0.13942211357351822,0.17613112651785356,0.20891275598124473,0.22414138580531398,0.0432813689736705,0.07874804632709494,0.1080431210676071,0.12339197691660321,0.13930188754859135,0.2317957760589909,0.24642327575842585,0.12896244940488116,0.15112411333306616,0.23171562537570634,0.2363242896645694,0.008455897086522663,0.00920373199661822
661,0.0913717789444155,0.1449124353785116,0.1818218250310584,0.20690898889913037,0.06307858774496053,0.0900893680118623,0.10471686771129723,0.11417464833887708,0.15280727768204225,0.19316314671582574,0.221496413256923,0.22975193363523425,0.08564100508956839,0.11245140864825873,0.13717789444155012,0.14595439426121107,0.1189436139943093,0.1645493527832325,0.2058670300164309,0.21792970785075944,0.14018354506472167,0.17701278403398388,0.20951388610587907,0.22454213922173685,0.043882499098304814,0.07918887508516011,0.10808319640924939,0.12371257964974151,0.13938203823187592,0.23279765960004808,0.24702440588306016,0.12992425760429607,0.1516050174327736,0.23195607742556004,0.23668496773934997,0.00849597242816495,0.009331897715733239
662,0.09253396385204184,0.14511281208672305,0.18314431130525388,0.20734981765719554,0.06371979321123712,0.09085079950306577,0.10531799783593156,0.11505630585500741,0.15404961327295316,0.1946058590149481,0.22209754338155732,0.2305133651264377,0.08664288863062558,0.11297238808960847,0.13777902456618443,0.14675590109405684,0.11906384001923616,0.16591191439907024,0.20779064641526068,0.21893159139181662,0.1407045245060714,0.17801466757504109,0.21075622169678995,0.2254237967378672,0.044042800464873966,0.0795495531599407,0.10936560734180259,0.12423355909109125,0.14018354506472167,0.23416022121588587,0.24774576203262133,0.13024486033743438,0.1522462228990502,0.23355909109125156,0.23712579649741514,0.0086562737947341,0.009461848194722
663,0.09381637478459504,0.1471165791688374,0.18426642087123793,0.20795094778182985,0.06428084799422915,0.09121147757784635,0.10599927864385043,0.11537690858814571,0.15553240091371778,0.19596842063078587,0.22265859816454936,0.2314350979842103,0.08780507353825191,0.11409449765559251,0.13866068208231475,0.1478780106600409,0.11974512082715505,0.16723440067326573,0.20823147517332585,0.21973309822466236,0.1423476135134052,0.17937722919087884,0.21336111890353865,0.2260249268625015,0.044684005931150565,0.08147316955877049,0.11016711417464833,0.1256762713902136,0.14214723680519376,0.23528233078186991,0.24886787159860538,0.13136696990341842,0.15316795575682282,0.23452089929066644,0.24001122109565984,0.008776499819660962,0.009593608287093146
664,0.09389652546787962,0.1477978599767563,0.1852683044122951,0.20819139983168355,0.06460145072736745,0.09197290906904981,0.1061195046687773,0.11585781268785317,0.15589307898849838,0.19705045485512765,0.22422153648859858,0.23227668015869835,0.0884863543461708,0.11481585380515369,0.13926181220694905,0.1481184627098946,0.12026610026850479,0.16755500340640403,0.20887268063960246,0.2205346050575081,0.1429888189796818,0.18142107161463553,0.21492405722758787,0.22722718711177012,0.0455255881056386,0.08219452570833166,0.11100869634913638,0.12683845629783994,0.14282851761311266,0.2363643650062117,0.2498296797980203,0.1315272712699876,0.15429006532280687,0.2349617280487316,0.24057227587865188,0.009016951869514688,0.009727203192450537
665,0.09525908708371739,0.1481184627098946,0.1863102632949946,0.2106359956718631,0.06536288221857091,0.09241373782711497,0.10744199094297278,0.11601811405442232,0.15753616799583217,0.19849316715425,0.22502304332144432,0.23267743357512122,0.08936801186230113,0.11585781268785317,0.14054422313950227,0.14924057227587864,0.12074700436821224,0.1686370376307458,0.21023524225544024,0.22157656394020758,0.14387047649581214,0.1824229551556927,0.21560533803550674,0.22774816655311986,0.04576604015549233,0.08355708732416944,0.11152967579048612,0.12804071654710855,0.1442311545705927,0.23860858413817979,0.25055103594758144,0.13216847673626417,0.15589307898849838,0.23556285817336592,0.24169438544463592,0.009177253236083838,0.00986265846131282
666,0.09642127199134373,0.14896004488438264,0.1872319961527672,0.21079629703843225,0.06588386165992065,0.09373622410131047,0.10776259367611109,0.11645894281248748,0.15817737346210878,0.19925459864545345,0.22610507754578607,0.23363924177453613,0.08956838857051257,0.11629864144591832,0.14082475053099827,0.1494008736424478,0.12114775778463512,0.17011982527151043,0.211317276479782,0.22169678996513445,0.14543341481986133,0.18330461267182302,0.2168075982847754,0.2283092213361119,0.04640724562176893,0.08532040235643008,0.11241133330661644,0.12964373021280007,0.14443153127880415,0.23965054302087926,0.25243457700476896,0.13264938083597164,0.15689496252955556,0.23592353624814652,0.24361800184346571,0.00945778062757985,0.01
667,0.09714262814090491,0.15064320923335872,0.18903538652667015,0.21187833126277403,0.06664529315112411,0.09441750490922936,0.1080431210676071,0.11730052498697552,0.1587384282451008,0.2000561054782992,0.22722718711177012,0.23448082394902417,0.0900893680118623,0.11665931952069891,0.14114535326413657,0.15048290786678956,0.12174888790926942,0.17140223620406364,0.21175810523784716,0.2230994269226145,0.14703642848555284,0.18354506472167675,0.21869113934196288,0.23047328978479542,0.046607622329980364,0.08564100508956839,0.11273193603975473,0.131447120586703,0.14507273674508075,0.24001122109565984,0.25283533042119183,0.13345088766881738,0.157095339237767,0.23624413898128482,0.24369815252675028,0.009618081994149,0.010139254075588142
668,0.09798421031539294,0.15140464072456217,0.18959644130966216,0.21312066685368491,0.06772732737546587,0.09541938845028654,0.109004929267022,0.11810203181982126,0.1597002364445157,0.20081753696950266,0.2285897487276079,0.23556285817336592,0.09153208031098466,0.1173406003286178,0.14182663407205545,0.1522462228990502,0.1224702440588306,0.17232396906183625,0.21324089287861178,0.22358033102232197,0.14771770929347172,0.18454694826273393,0.2192922694665972,0.23139502264256803,0.04760950587103755,0.08704364204704845,0.11481585380515369,0.13216847673626417,0.14607462028613794,0.24097302929507475,0.2538772893038913,0.1343325451849477,0.15789684607061275,0.2372860978639843,0.2446198853845229,0.009738308019075862,0.010280447320933098
669,0.09822466236524667,0.1522462228990502,0.18987696870115817,0.21436300244459583,0.0679677794253196,0.09622089528313228,0.11068809361599807,0.1183024085280327,0.16102272271871118,0.2019396465354867,0.23055344046808,0.23716587183905743,0.0923335871438304,0.11806195647817898,0.1430288943213241,0.15372901053981486,0.12307137418346491,0.17304532521139743,0.21520458461908387,0.2247825912715906,0.14932072295916324,0.18582935919528715,0.2205746803991504,0.23199615276720234,0.04825071133731415,0.0872039434136176,0.11509638119664971,0.1330100589107522,0.14827876407646376,0.2417745361279205,0.25588105638600567,0.13445277120987456,0.15865827756181622,0.2378872279886186,0.24514086482587263,0.009818458702360438,0.01042360673976401
670,0.09862541578166954,0.1535687091732457,0.19123953031699595,0.21536488598565304,0.06836853284174248,0.09634112130805915,0.1115697511321284,0.11874323728609787,0.1616238528433455,0.20310183144311306,0.23099426922614516,0.2385685087965375,0.09277441590189556,0.11878331262774015,0.14350979842103154,0.1551717228389372,0.12363242896645694,0.1738067567026009,0.21584579008536048,0.22554402276279406,0.14932072295916324,0.18735222217769407,0.22241814611469563,0.23247705686690978,0.04877169077866389,0.08756462148839819,0.11625856610427604,0.13341081232717508,0.14900012022602493,0.24317717308540054,0.25604135775257486,0.13521420270107803,0.15913918166152366,0.23844828277161062,0.24582214563379154,0.009818458702360438,0.01056875971184805
671,0.09942692261451529,0.15441029134773374,0.19168035907506112,0.2167675229431331,0.06900973830801907,0.09718270348254719,0.11265178535647016,0.11930429206908989,0.16214483228469523,0.20534605057508115,0.2317557007173486,0.2391696389211718,0.09349577205145673,0.11926421672744761,0.14507273674508075,0.1561736063799944,0.12419348374944897,0.17597082515128443,0.2167675229431331,0.2266260569871358,0.15096381196649702,0.18827395503546668,0.22382078307217568,0.23379954314110526,0.04953312226986735,0.08948823788722798,0.11738067567026009,0.13425239450166312,0.15080351059992786,0.2452610908507995,0.25768444675990865,0.13669699034184266,0.16022121588586544,0.2395303169959524,0.2462228990502144,0.010018835410571875,0.01071593399822671
672,0.09994790205586503,0.15505149681401034,0.19320322205746804,0.21752895443433656,0.06969101911593796,0.09898609385645013,0.11397427163066565,0.12026610026850479,0.16266581172604497,0.20763034504869154,0.2323969061836252,0.240452049853725,0.09417705285937562,0.11950466877730133,0.14659559972748767,0.15717548992105157,0.12479461387408328,0.17713301005891074,0.21780948182583257,0.22730733779505471,0.15172524345770047,0.18935598925980843,0.22558409810443633,0.23460104997395104,0.04985372500300565,0.09153208031098466,0.11858293591952872,0.134653147918086,0.1516450927744159,0.24578207029214924,0.2583657275678275,0.13729812046647696,0.16046166793571914,0.24185468681120506,0.24802628942411734,0.01009898609385645,0.010865157746525371
673,0.10042880615557248,0.15625375706327896,0.19428525628180981,0.21809000921732857,0.07033222458221457,0.09962729932272672,0.11465555243858454,0.12158858654270027,0.16358754458381758,0.20787079709854525,0.23367931711617843,0.24129363202821305,0.09433735422594478,0.11982527151043963,0.14735703121869115,0.15841782551196248,0.12543581934035988,0.17789444155011422,0.21921211878331262,0.22746763916162385,0.15240652426561938,0.18999719472608503,0.2266260569871358,0.23508195407365848,0.05085560854406284,0.09229351180218812,0.11962489480222818,0.134933675309582,0.15232637358233478,0.24654350178335271,0.25864625495932353,0.13825992866589187,0.1609425720354266,0.2420951388610588,0.24890794694024768,0.0102592874604256,0.011016459496336568
674,0.10086963491363764,0.1576964693624013,0.1946459343565904,0.21881136536688975,0.07077305334027972,0.10054903218049933,0.11557728529635715,0.12251031940047288,0.16398829800024045,0.20831162585661042,0.23416022121588587,0.24213521420270107,0.09453773093415621,0.12066685368492766,0.14988177774215525,0.1590189556365968,0.1260770248066365,0.179537530557448,0.22001362561615836,0.22870997475253477,0.15376908588145713,0.19123953031699595,0.22730733779505471,0.23768685128040717,0.051296437302128,0.09309501863503386,0.12106760710135053,0.1358954835089969,0.1532881817817497,0.24702440588306016,0.2590870837173887,0.13890113413216848,0.1616639281849878,0.24305694706047368,0.24994990582294713,0.0105798901935639,0.011169868184678227
675,0.10143068969662966,0.15913918166152366,0.19512683845629783,0.22005370095780066,0.07109365607341803,0.10159099106319881,0.11637879212920291,0.12387288101631067,0.1654710856410051,0.20915320803109846,0.23460104997395104,0.24425920730974232,0.0955396144752134,0.12082715505149681,0.15056305855007415,0.15974031178615797,0.12836131928024686,0.17997835931551318,0.22105558449885784,0.22947140624373824,0.15469081873922974,0.1933234480823949,0.22834929667775417,0.23824790606339918,0.05253877289303891,0.09413697751773334,0.1215084358594157,0.1372179697831924,0.1539293872480263,0.24806636476575963,0.2613713781909991,0.1395423395984451,0.1631467158257524,0.24305694706047368,0.25131246743878494,0.010619965535206187,0.011325413151528128
676,0.10287340199575201,0.160020839177654,0.19568789323928987,0.22049452971586583,0.07141425880655633,0.10331423075381718,0.1176612030617561,0.12443393579930269,0.16631266781549311,0.20983448883901734,0.23540255680679678,0.24502063880094577,0.09598044323327856,0.12174888790926942,0.15128441469963533,0.15982046246944256,0.12872199735502746,0.1812206949064241,0.22237807077305333,0.23043321444315312,0.15561255159700235,0.195006612431371,0.23047328978479542,0.23864865947982206,0.0528994509678195,0.09469803230072536,0.12206949064240773,0.1378190999078267,0.15509157215565264,0.24922854967338595,0.26269386446519455,0.14026369574800626,0.16495010619965536,0.24441950867631146,0.25299563178776097,0.010980643609986775,0.011483124145435113
677,0.10335430609545947,0.16154370216006092,0.1965294754137779,0.22305935158097223,0.07177493688133692,0.10363483348695547,0.11858293591952872,0.12543581934035988,0.16755500340640403,0.21119705045485512,0.23624413898128482,0.24570191960886467,0.09626097062477458,0.12186911393419629,0.15404961327295316,0.16138340079349175,0.12968380555444234,0.1818218250310584,0.2228589748727608,0.2315152486674949,0.1558129283052138,0.19624894802228188,0.23187592674227547,0.23937001562938323,0.05317997835931551,0.09565984050014026,0.12263054542539975,0.13830000400753417,0.15625375706327896,0.25087163868071977,0.263174768564902,0.14146595599727488,0.1657916883741434,0.24550154290065324,0.2545986454534525,0.01106079429327135,0.011643031329208756
678,0.10347453212038632,0.16326694185067928,0.19833286578768083,0.22486274195487516,0.0721356149561175,0.1042359636115898,0.11930429206908989,0.12595679878170962,0.1689576403638841,0.21207870797098546,0.23676511842263456,0.24670380314992185,0.09674187472448202,0.12271069610868433,0.15561255159700235,0.16234520899290666,0.1308059151204264,0.1830641606219693,0.22358033102232197,0.23219652947541378,0.1561335310383521,0.19693022883020078,0.23299803630825952,0.24065242656193644,0.054542539975153286,0.09573999118342484,0.12411333306616439,0.1385003807157456,0.15673466116298643,0.2516330701719232,0.2638560493728209,0.14214723680519376,0.16731455135655032,0.2471847072496293,0.25588105638600567,0.0112210956598405,0.011805165285688056
679,0.10447641566144351,0.1634272432172484,0.19869354386246144,0.22582455015429007,0.07349817657195527,0.1048370937362241,0.12046647697671622,0.12687853163948223,0.17068088005450247,0.2128802148038312,0.23744639923055344,0.24738508395784073,0.09718270348254719,0.12323167555003406,0.15625375706327896,0.16322686650903698,0.1315272712699876,0.18394581813809963,0.22466236524666372,0.23259728289183665,0.1580170720955396,0.19833286578768083,0.23331863904139782,0.24289664569390454,0.05614555364084479,0.09642127199134373,0.12471446319079871,0.13990301767322566,0.15753616799583217,0.2523143509798421,0.26453733018073977,0.14282851761311266,0.16823628421432293,0.2487877209153208,0.2565623371939246,0.01138139702640965,0.011969557023590429
680,0.10543822386085841,0.1641485993668096,0.19981565342844548,0.2279886186029736,0.07486073818779305,0.1051576964693624,0.12138820983448884,0.12763996313068568,0.17128201017913677,0.21352142027010781,0.23973069370416383,0.24886787159860538,0.09734300484911634,0.12367250430809923,0.1576964693624013,0.1644692020999479,0.13276960686089848,0.18426642087123793,0.22526349537129803,0.23428044724081273,0.15885865427002765,0.1987336192041037,0.23512202941530078,0.24353785116018115,0.05678675910712139,0.09710255279926261,0.1259968741233519,0.14022362040636396,0.15813729812046648,0.25367691259567987,0.2653789123552278,0.1439105518374544,0.16919809241373782,0.24994990582294713,0.2578447481264778,0.0115416983929788,0.012136237983442417
681,0.10664048411012704,0.1651104075662245,0.20049693423636436,0.22822907065282733,0.07506111489600449,0.10575882659399671,0.12162866188434257,0.12868192201338516,0.17240411974512082,0.21444315312788043,0.24113333066164389,0.25019035787280086,0.09782390894882378,0.12535566865707531,0.15837775017032021,0.16531078427443593,0.13321043561896365,0.1853083797539374,0.22722718711177012,0.23576323488157735,0.15958001041958883,0.20141866709413697,0.2363242896645694,0.2452210155091572,0.05690698513204825,0.0977838336071815,0.12671823027291307,0.1407445998477137,0.15885865427002765,0.2549993988698754,0.26630064521300045,0.14411092854566585,0.1699995992465836,0.25131246743878494,0.2596080631587384,0.011902376467759388,0.012305240043592616
682,0.10764236765118422,0.16679357191520058,0.20246062597683645,0.22899050214403077,0.07542179297078508,0.1064401074019156,0.12291107281689577,0.13072576443714182,0.17452811285216208,0.21556526269386447,0.24245581693583937,0.2504708852642969,0.09882579248988098,0.1256762713902136,0.15881857892838536,0.1657516130325011,0.1343325451849477,0.18707169478619806,0.22778824189476216,0.2372059471806997,0.1599807638360117,0.20278122870997475,0.2372860978639843,0.24534124153408407,0.05822947140624374,0.09846511441510039,0.1272392097142628,0.14162625736384402,0.15925940768645053,0.2565222618522823,0.26690177533763476,0.14439145593716188,0.1714823868873482,0.2521139742716307,0.260810323408007,0.01202260249268625,0.012476595526308684
683,0.10912515529194887,0.1673546266981926,0.20286137939325932,0.22939125556045364,0.07578247104556567,0.10684086081833848,0.12451408648258726,0.13184787400312586,0.1754097703682924,0.21648699555163708,0.243658077185108,0.25187352222177695,0.09930669658958842,0.12751973710575884,0.15941970905301966,0.16679357191520058,0.13485352462629743,0.18855448242696268,0.22818899531118503,0.2382078307217569,0.160581893960646,0.20370296156774736,0.24053220053700958,0.2455816935839378,0.058710375505951186,0.09902616919809241,0.12768003847232798,0.14182663407205545,0.16034144191079228,0.25920730974231554,0.26758305614555367,0.1452330381116499,0.1725243457700477,0.25315593315433016,0.26117100148278766,0.012062677834328538,0.012650337203959038
684,0.11048771690778664,0.169638921171803,0.20410371498417024,0.23055344046808,0.0763034504869154,0.10780266901775337,0.1256762713902136,0.13264938083597164,0.17645172925099187,0.21813008455897087,0.2452610908507995,0.25479902216166395,0.10022842944736104,0.1289223740632389,0.16142347613513405,0.16787560613954233,0.13617601090049292,0.1898368933595159,0.22911072816895764,0.23965054302087926,0.1622650583096221,0.20502544784194285,0.2414138580531399,0.2462228990502144,0.060032861780146676,0.09934677193123072,0.12816094257203542,0.14278844227147036,0.1616639281849878,0.2606900973830802,0.2689055424197491,0.14695627780226828,0.1743678114855929,0.25375706327896447,0.26285416583176374,0.012383280567466837,0.012826498305280598
685,0.11108884703242095,0.16975914719672985,0.20506552318358515,0.23135494730092573,0.07682442992826514,0.10832364845910311,0.12651785356470163,0.13309020959403678,0.17705285937562618,0.22009377629944296,0.24582214563379154,0.25664248787720917,0.1009898609385645,0.13056546307057268,0.16218490762633753,0.1692782430970224,0.1369775177333387,0.19127960565863825,0.2302328377349417,0.24129363202821305,0.16326694185067928,0.20759026970704925,0.24169438544463592,0.24714463190798702,0.06107482066284615,0.10159099106319881,0.12852162064681602,0.14322927102953553,0.16246543501783353,0.26209273434056024,0.269306295836172,0.14731695587704885,0.1756902977597884,0.2543982687452411,0.2648980082555204,0.012543581934035987,0.013005112521734098
686,0.11197050454855127,0.17036027732136416,0.20622770809121146,0.23259728289183665,0.07766601210275317,0.109004929267022,0.12772011381397028,0.13413216847673626,0.17805474291668336,0.22129603654871158,0.24658357712499498,0.2571634673185589,0.10155091572155653,0.13132689456177615,0.16238528433454896,0.17040035266300646,0.13830000400753417,0.19147998236684968,0.2314751733258526,0.24221536488598566,0.16430890073337875,0.20803109846511442,0.24257604296076624,0.2491083236484591,0.0612351220294153,0.10255279926261371,0.12968380555444234,0.14354987376267384,0.16326694185067928,0.2629343165150483,0.27139021360157095,0.1490401955676672,0.1763715785677073,0.25536007694465596,0.2665010219212119,0.012623732617320563,0.013186214013947484
687,0.1128521620646816,0.17104155812928304,0.20694906424077264,0.23399991984931673,0.07782631346932233,0.11020718951629063,0.12816094257203542,0.13461307257644373,0.17865587304131766,0.22241814611469563,0.2481064401074019,0.25816535085961606,0.10207189516290627,0.1326894561776139,0.16338716787560614,0.17112170881256764,0.13966256562337193,0.19280246864104517,0.2331182623331864,0.24345770047689658,0.1647898048330862,0.2087123792730333,0.24293672103554684,0.2494690017232397,0.061836252154049615,0.1029535526790366,0.131166593195207,0.1436700997876007,0.16434897607502105,0.26341522061475575,0.2735542820502545,0.1497214763755861,0.17673225664248787,0.25644211116899773,0.26726245341241534,0.012743958642247425,0.013369837418249451
688,0.11429487436380395,0.17196329098705568,0.20819139983168355,0.2346812006572356,0.07826714222738748,0.11072816895764036,0.12872199735502746,0.13553480543421634,0.17929707850759427,0.22273874884783393,0.24958922774816655,0.25860617961768123,0.10239249789604456,0.13365126437702882,0.16422875005009419,0.1718029896204865,0.1404640724562177,0.19436540696509438,0.2350018033903739,0.24385845389331945,0.16559131166593194,0.21007494088887108,0.24389852923496172,0.2510720153889312,0.0625175329619685,0.10455656634472808,0.13196810002805273,0.14479220935358475,0.1654310102993628,0.2652987616719433,0.27419548751653106,0.1507634352582856,0.17781429086682965,0.25768444675990865,0.2674227547789845,0.012784033983889713,0.01355601785329369
689,0.1147757784635114,0.172844948503186,0.20919328337274076,0.23576323488157735,0.07874804632709494,0.11217088125676271,0.12972388089608464,0.1365767643169158,0.1801787360237246,0.22333987897246824,0.25027050855608546,0.2593676111088847,0.10279325131246744,0.13453292189315913,0.16474972949144392,0.17276479781990142,0.1413858053139903,0.19516691379794013,0.2363242896645694,0.24514086482587263,0.16679357191520058,0.21123712579649742,0.24453973470123833,0.25251472768805355,0.06335911513645653,0.10668055945176932,0.1340119424518094,0.14571394221135736,0.16671342123191601,0.2654189876968701,0.2751973710575883,0.1513645653829199,0.1785757223580331,0.25856610427603893,0.26846471366168395,0.012944335350458863,0.013744790926775366
690,0.11557728529635715,0.17356630465274717,0.21115697511321285,0.23768685128040717,0.07970985452650983,0.11309261411453532,0.13160742195327216,0.13701759307498096,0.18057948944014748,0.2240612351220294,0.25091171402236206,0.2603294193082996,0.10299362802067888,0.1352542780427203,0.1663527431571354,0.17336592794453573,0.14246783953833206,0.19681000280527391,0.23768685128040717,0.2461828237085721,0.16763515408968863,0.21280006412054664,0.24578207029214924,0.2531960084959724,0.06464152606900973,0.1077225183344688,0.134653147918086,0.14695627780226828,0.16723440067326573,0.2664208712379273,0.2760790285737186,0.15288742836532682,0.179818057948944,0.25952791247545387,0.27070893279365205,0.013184787400312589,0.013936192742241435
691,0.11637879212920291,0.17400713341081234,0.21175810523784716,0.23852843345489522,0.07999038191800585,0.11341321684767362,0.1324490041277602,0.13749849717468843,0.18194205105598527,0.22502304332144432,0.25183344688013465,0.26165190558249507,0.10391536087845149,0.13581533282571234,0.16723440067326573,0.17396705806917004,0.14387047649581214,0.19733098224662365,0.23804752935518775,0.2471847072496293,0.1689175650222418,0.21372179697831925,0.2475453853244099,0.25371698793732217,0.0654029575602132,0.10884462790045285,0.13489359996793973,0.14771770929347172,0.16839658558089207,0.26678154931270787,0.27724121348134495,0.15320803109846512,0.18033903739029375,0.2600889672584459,0.272231795776059,0.013224862741954875,0.014130259905995337
692,0.11750090169518695,0.1754498457099347,0.2131607421953272,0.23957039233759467,0.08059151204264016,0.1147757784635114,0.13325051096060594,0.13773894922454213,0.1824229551556927,0.2257443994710055,0.2522742756381998,0.2631346932232597,0.10467679236965495,0.13677714102512725,0.16819620887268064,0.1747284895603735,0.14443153127880415,0.19917444796216888,0.24037189917044044,0.24790606339919047,0.16975914719672985,0.21408247505309982,0.2484671181821825,0.25572075501943653,0.06592393700156293,0.11012703883300605,0.1356149561175009,0.1494008736424478,0.169638921171803,0.26794373422033424,0.2796056586382399,0.15416983929788,0.1811806195647818,0.26121107682442996,0.2743958642247425,0.0134653147918086,0.014327029534098295
693,0.11886346331102472,0.17649180459263414,0.21372179697831925,0.24037189917044044,0.0808319640924939,0.11569751132128402,0.13381156574359795,0.13809962729932274,0.1837855167715305,0.22722718711177012,0.2543581934035988,0.2637758986895363,0.10523784715264697,0.13777902456618443,0.16915801707209555,0.1757303731014307,0.14539333947821906,0.20029655752815292,0.24217528954434336,0.24926862501502825,0.1708411814210716,0.21468360517773413,0.24950907706488198,0.2568829399270629,0.06708612190918928,0.11064801827435579,0.13613593555885065,0.1507634352582856,0.17072095539614476,0.26970704925259487,0.28072776820422396,0.1551316474972949,0.18138099627299323,0.2624934877569831,0.2764397066484992,0.01362561615837775,0.014526539259467812
694,0.11978519616879733,0.17737346210876448,0.2144832284695227,0.24129363202821305,0.08115256682563218,0.11641886747084519,0.13449284655151686,0.1388209834488839,0.18478740031258767,0.22842944736103876,0.25572075501943653,0.26437702881417063,0.10575882659399671,0.13862060674067248,0.17044042800464873,0.17621127720113813,0.1458742435779265,0.20157896846070614,0.24281649501061997,0.2503907345810123,0.17192321564541338,0.2154049613272953,0.25023043321444316,0.25876648098425037,0.06784755340039274,0.11177012784033984,0.13809962729932274,0.15172524345770047,0.17164268825391737,0.27042840540215607,0.2818098024285657,0.15593315433014066,0.18262333186390414,0.26405642608103236,0.27712098745641806,0.013825992866589188,0.014728827239075018
695,0.12114775778463512,0.18009858534044001,0.21580571474371818,0.2433374744519697,0.0817536969502665,0.11750090169518695,0.1350138259928666,0.1407045245060714,0.18643048931992146,0.23019276239329942,0.25628180980242854,0.2653388370135855,0.10656033342684246,0.13910151084037992,0.17168276359555965,0.17741353745040678,0.14687612711898368,0.20318198212639763,0.24381837855167715,0.2515529194886386,0.1737266060193163,0.2176491804592634,0.2510720153889312,0.260810323408007,0.06961086843265339,0.11297238808960847,0.1388209834488839,0.15284735302368452,0.17256442111169,0.27239209714262813,0.28221055584498855,0.156814811846271,0.18386566745481506,0.26509838496373184,0.278924377830321,0.01394621889151605,0.014933932161242534
696,0.12271069610868433,0.1814611469562778,0.21596601611028735,0.2440187552598886,0.08223460104997395,0.11786157976996754,0.13633631226706208,0.141345729972348,0.18743237286097864,0.23191600208391777,0.2577245221015509,0.2658998917965776,0.10684086081833848,0.14026369574800626,0.17228389372019395,0.17765398950026048,0.14775778463511402,0.20466476976716227,0.24654350178335271,0.2523544263214844,0.17496894161022722,0.21985332424958923,0.2520338235883461,0.2613713781909991,0.07037229992385685,0.11465555243858454,0.13974271630665652,0.15416983929788,0.1744078868272352,0.2732336793171162,0.2830521380194766,0.15785677072897047,0.1840660441630265,0.266661323287781,0.279765960004809,0.014066444916442912,0.01514189325304352
697,0.12363242896645694,0.18166152366448923,0.21684767362641766,0.2449404881176612,0.08295595719953512,0.11842263455295957,0.13773894922454213,0.14250791487997436,0.188875085160101,0.23319841301647096,0.25888670700917726,0.2670620767042039,0.10796297038432252,0.14154610668055945,0.17272472247825912,0.17873602372460226,0.1490802709093095,0.20546627660000802,0.2481865907906865,0.25311585781268786,0.1753696950266501,0.2208952831322887,0.2529555564461187,0.2625736384402677,0.07105358073177574,0.11561736063799943,0.14082475053099827,0.15445036668937603,0.17565022241814612,0.2737947341001082,0.2836933434857532,0.15797699675389731,0.18538853043722198,0.26754298080391137,0.2809281449124354,0.014346972307938926,0.015352750287804213
698,0.12523544263214845,0.1823828798140504,0.21877129002524748,0.24606259768364525,0.08383761471566545,0.12010579890193564,0.13890113413216848,0.1432693463711778,0.18959644130966216,0.23652466637278083,0.259688213842023,0.2680639602452611,0.10880455255881057,0.14190678475534005,0.17320562657796656,0.17941730453252114,0.14984170240051298,0.2061475574079269,0.2491083236484591,0.25403759067046044,0.17689255800905704,0.221215885865427,0.253837213962249,0.2637758986895363,0.0714944094898409,0.11645894281248748,0.141345729972348,0.15541217488879092,0.17609105117621127,0.2757584258405803,0.28633831603414417,0.1593796337113774,0.1872720714944095,0.26966697391095257,0.28160942572035425,0.014387047649581214,0.01556654359271062
699,0.12595679878170962,0.18422634552959563,0.21953272151645092,0.24774576203262133,0.08439866949865747,0.12070692902656995,0.13966256562337193,0.14371017512924297,0.19224141385805313,0.23748647457219574,0.2613313028493568,0.26874524105318,0.10912515529194887,0.1423876888550475,0.17504909229351182,0.18061956478178975,0.15120426401635073,0.20662846150763436,0.25127239209714264,0.2550795495531599,0.17789444155011422,0.22205746803991505,0.2545184947701679,0.2642568027892438,0.0721356149561175,0.11786157976996754,0.14322927102953553,0.1561736063799944,0.17765398950026048,0.27724121348134495,0.2869795215004208,0.16010098986093857,0.18811365366889754,0.2705085560854406,0.2827315352863383,0.014707650382719513,0.015783314056521166
700,0.12683845629783994,0.1853083797539374,0.22201739269827275,0.24990983048130486,0.08516010098986093,0.12138820983448884,0.14094497655592514,0.14431130525387728,0.19316314671582574,0.23836813208832605,0.2618522822907065,0.2699074259608063,0.10956598405001403,0.1427082915881858,0.17565022241814612,0.18202220173926983,0.15212599687412334,0.20718951629062637,0.25195367290506154,0.25644211116899773,0.17853564701639082,0.22273874884783393,0.2549192481865908,0.2660201178215044,0.07317757383881697,0.11898368933595159,0.1442311545705927,0.15757624333747444,0.17897647577445597,0.2780427203141907,0.28838215845790083,0.16106279806035345,0.18891516050174328,0.27211156975113215,0.2837334188273955,0.014908027090930951,0.016003103137387016
701,0.1285616959884583,0.1866709413697752,0.22402115978038714,0.2515929948302809,0.08584138179777982,0.1224702440588306,0.1417064080471286,0.14567386686971506,0.19428525628180981,0.23937001562938323,0.26445717949745523,0.2710295355267904,0.10992666212479461,0.14354987376267384,0.17593074980964213,0.18302408528032701,0.15372901053981486,0.20823147517332585,0.25247465234641125,0.2567226385604937,0.18001843465715545,0.22418146114695628,0.25596120706929026,0.26686169999599246,0.07466036147958162,0.1208672303931391,0.14611469562778023,0.15793692141225504,0.18073979080671662,0.27948543261331305,0.28902336392417743,0.16170400352663006,0.19055824950907707,0.27299322726726244,0.2856570352262253,0.015148479140784675,0.01622595287078087
702,0.1298040315793692,0.18747244820262093,0.22546387207950946,0.25303570712940326,0.08600168316434897,0.12303129884182262,0.14218731214683605,0.14739710656033342,0.19612872199735504,0.24089287861179018,0.26573959043000844,0.2721516450927744,0.11032741554121749,0.14419107922895041,0.17745361279204905,0.18358514006331905,0.1548110447641566,0.20951388610587907,0.2539975153288182,0.25696309061034744,0.18218250310583897,0.22450206388009458,0.257323768685128,0.26798380956197654,0.07606299843706167,0.12178896325091171,0.14767763395182945,0.15845790085360478,0.18218250310583897,0.281849877770208,0.2899450967819501,0.16274596240932954,0.19288261932432973,0.27599887789043404,0.2875806516250551,0.015268705165711537,0.016451905877536605
703,0.1304853123872881,0.18803350298561294,0.22734741313669699,0.25355668657075303,0.08708371738869074,0.12351220294153008,0.14262814090490122,0.14851921612631747,0.19705045485512765,0.24189476215284736,0.26686169999599246,0.2728730012423356,0.11100869634913638,0.14515288742836532,0.17809481825832565,0.18454694826273393,0.15577285296357152,0.2099547148639442,0.2543982687452411,0.25768444675990865,0.18326453733018075,0.22502304332144432,0.2584458782511121,0.26950667254438343,0.07718510800304573,0.12239009337554603,0.14831883941810603,0.15889872961166995,0.18286378391375788,0.28329259006933033,0.29038592554001524,0.16398829800024045,0.19368412615717548,0.2767603093816375,0.28858253516611226,0.015429006532280687,0.01668100537200059
704,0.13216847673626417,0.18875485913517412,0.22774816655311986,0.25415781669538734,0.08800545024646335,0.12419348374944897,0.1433094217128201,0.14984170240051298,0.19833286578768083,0.24285657035226224,0.2677433575121228,0.27335390534204307,0.11173005249869755,0.14595439426121107,0.1785757223580331,0.18514807838736824,0.15797699675389731,0.21071614635514768,0.25576083036107883,0.2580852001763315,0.18486755099587224,0.22674628301206268,0.2594477617921693,0.2703482547188715,0.07742556005289945,0.12315152486674949,0.1490802709093095,0.16030136656915,0.18410611950466876,0.28417424758546067,0.2913076583977878,0.16442912675830562,0.19420510559852522,0.2780427203141907,0.28922374063238887,0.0157095339237767,0.01691329517029647
705,0.1333707369855328,0.18971666733458903,0.22959163226866508,0.25475894682002165,0.0888069570793091,0.12495491524065243,0.14379032581252754,0.15056305855007415,0.19929467398709574,0.2447000360678075,0.26846471366168395,0.27535767242415743,0.112210956598405,0.14699635314391055,0.179257003165952,0.18586943453692942,0.15897888029495452,0.21151765318799343,0.2572436180018435,0.26056987135815335,0.18675109205305976,0.22754778984490842,0.26044964533322645,0.2715104396264978,0.07838736825231435,0.12367250430809923,0.14944094898409008,0.16130325011020719,0.18643048931992146,0.285055905101591,0.29263014467198334,0.16519055824950907,0.19488638640644412,0.2791247545385324,0.29034585019837295,0.01586983529034585,0.01714881969870541
706,0.13565503145914318,0.19087885224221537,0.2305133651264377,0.25704324129363204,0.0891275598124474,0.12519536729050615,0.144271229912235,0.15144471606620447,0.19977557808680318,0.2458622209754338,0.2703081793772292,0.2767603093816375,0.11297238808960847,0.14759748326854485,0.18029896204865145,0.18647056466156375,0.16054181861900374,0.21292029014547348,0.25864625495932353,0.26157175489921053,0.1875926742275478,0.22866989941089247,0.2619324329739911,0.272231795776059,0.08003045725964814,0.1243938604576604,0.15016230513365125,0.1628661884342564,0.18747244820262093,0.2860577886426482,0.2935518775297559,0.16699394862341202,0.19516691379794013,0.2807678435458662,0.2913477337394301,0.016230513365126438,0.017387624002162504
707,0.13665691500020039,0.19260209193283373,0.23291788562497495,0.2579248988097623,0.08984891596200857,0.12623732617320563,0.1453131887949345,0.15244659960726165,0.2006973109445758,0.24654350178335271,0.2711898368933595,0.2791648298801747,0.11401434697230795,0.14831883941810603,0.18053941409850519,0.1881537290105398,0.16134332545184948,0.2138420230032461,0.2600088165751613,0.2622931110487717,0.18831403037710898,0.22975193363523425,0.26217288502384484,0.272792850559051,0.08211437502504709,0.12563619604857132,0.15108403799142386,0.16390814731695588,0.18795335230232837,0.28677914479220934,0.29543541858694344,0.16727447601490802,0.19580811926421673,0.2818098024285657,0.29259006933034104,0.016310664048411014,0.01762975375287204
708,0.1378190999078267,0.19384442752374464,0.2346411253155933,0.2593676111088847,0.09089087484470805,0.1269586823227668,0.14579409289464193,0.15304772973189595,0.20242055063519415,0.24794613874083277,0.27243217248427043,0.2804873161543702,0.11485592914679597,0.1487195928345289,0.18158137298120466,0.1892357632348816,0.16210475694305293,0.21584579008536048,0.26177213160742197,0.2626537891235523,0.1895563659680199,0.23139502264256803,0.26445717949745523,0.2738348094417505,0.08283573117460827,0.12671823027291307,0.1522862982406925,0.16491003085801306,0.18871478379353185,0.288261932432974,0.295796096661724,0.16887748968059954,0.19668977678034705,0.28325251472768803,0.29447361038752856,0.016551116098264738,0.017875255259042353
709,0.1384603053741033,0.1946860096982327,0.23576323488157735,0.26044964533322645,0.09225343646054583,0.12715905903097824,0.14703642848555284,0.15396946258966857,0.2039434136176011,0.24882779625696308,0.2738348094417505,0.2821704805033463,0.11537690858814571,0.14952109966737467,0.18278363323047328,0.19127960565863825,0.16310664048411014,0.21652707089327936,0.26341522061475575,0.26497815893880494,0.1904780988257925,0.23444074860738187,0.2654590630385124,0.275718350498938,0.0837173886907386,0.12711898368933594,0.15320803109846512,0.1657516130325011,0.1904380234841502,0.2900252474652346,0.2965575281529275,0.16931831843866468,0.19777181100468882,0.28349296677754177,0.2952751172203743,0.016871718831403038,0.018124175473742357
710,0.13942211357351822,0.195567667214363,0.236965495130846,0.26177213160742197,0.09309501863503386,0.12800064120546628,0.1493607983008055,0.1545705927143029,0.20530597523343885,0.2500300565062317,0.2747164669578808,0.28301206267783435,0.11621849076263376,0.15120426401635073,0.18442672223780707,0.19256201659119143,0.16378792129202902,0.21784955716747487,0.2642568027892438,0.26565943974672385,0.1909990782671422,0.23652466637278083,0.266100268504789,0.2767202340399952,0.0849997996232918,0.1286017713301006,0.15477096942251434,0.1660722157656394,0.19152005770849195,0.29206908988899133,0.29828076784354585,0.1705606540295756,0.1981324890794694,0.28521620646816015,0.2961968500781469,0.01715224622289905,0.018376562003881724
711,0.14050414779785997,0.19628902336392418,0.23860858413817979,0.2636556726646095,0.09341562136817216,0.12912275077145033,0.1503626818418627,0.1551717228389372,0.2071494409489841,0.25071133731415063,0.27551797379072657,0.2838135695106801,0.1166993948623412,0.15204584619083877,0.18590950987857172,0.1930429206908989,0.16567146234921654,0.21873121468360518,0.26553921372179695,0.2674227547789845,0.19135975634192282,0.23716587183905743,0.26850478900332625,0.2775618162144832,0.08564100508956839,0.12992425760429607,0.1551717228389372,0.1673546266981926,0.1930028453492566,0.2935518775297559,0.2993628020678876,0.17256442111169,0.19833286578768083,0.2856971105678676,0.29675790486113895,0.01743277361439506,0.018632463119315597
712,0.14250791487997436,0.19745120827155052,0.23937001562938323,0.2648579329138781,0.09397667615116419,0.1295635795295155,0.15108403799142386,0.1567747365046287,0.20819139983168355,0.2514727688053541,0.2769206107482066,0.28517613112651785,0.11818218250310585,0.1532881817817497,0.18671101671141746,0.19356390013224864,0.16731455135655032,0.21953272151645092,0.26622049452971586,0.26874524105318,0.19352382479060634,0.23860858413817979,0.2699475013024486,0.279204905221817,0.08732416943854446,0.1315272712699876,0.15545225023043321,0.1683565102392498,0.19376427684046008,0.2945537610708131,0.30192762393299405,0.17364645533603174,0.199054221937242,0.28637839137578647,0.2994429527511722,0.01743277361439506,0.018891927762076644
713,0.14375025047088527,0.19897407125395744,0.2398108443874484,0.2658998917965776,0.09477818298400995,0.13020478499579208,0.1516851681160582,0.15765639402075904,0.21011501623051337,0.25239450166312666,0.2779224942892638,0.28713982286698997,0.11886346331102472,0.15348855848996112,0.18763274956919007,0.1949264617480864,0.16791568148118463,0.22081513244900414,0.2674227547789845,0.26914599446960286,0.19484631106480182,0.24029174848715584,0.2709894601851481,0.28000641205466276,0.08892718310423596,0.13224862741954876,0.15625375706327896,0.16875726365567267,0.19480623572315953,0.2953151925620166,0.3033302608904741,0.17585059912635756,0.19973550274516091,0.2876608023083397,0.3004849116338717,0.017552999639321925,0.019155005555735276
714,0.14455175730373102,0.2012984410692101,0.24197491283613193,0.26758305614555367,0.09578006652506713,0.13108644251192242,0.15268705165711538,0.15829759948703562,0.21059592033022081,0.25379713862060677,0.2792449805634593,0.2889031378992506,0.11914399070252074,0.15429006532280687,0.18807357832725524,0.19572796858093217,0.1685969622891035,0.22185709133170362,0.269586823227668,0.2709894601851481,0.19628902336392418,0.24097302929507475,0.27199134372620526,0.2815292750370697,0.09012944335350459,0.134092093135094,0.15717548992105157,0.16975914719672985,0.19580811926421673,0.2962770007614315,0.30357071294032784,0.17705285937562618,0.20246062597683645,0.2885023844828277,0.30092574039193687,0.01779345168917565,0.019421746814890242
715,0.14499258606179619,0.20262092734340562,0.24397867991824632,0.2688253917364646,0.09674187472448202,0.13184787400312586,0.15368893519817256,0.15941970905301966,0.211597803871278,0.2550795495531599,0.28064761752093936,0.2900653228068769,0.11994549753536649,0.15557247625536008,0.1895563659680199,0.19668977678034705,0.16939846912194925,0.2237406323888911,0.2711898368933595,0.2719111930429207,0.19761150963811966,0.24289664569390454,0.2734340560253276,0.2836933434857532,0.09101110086963492,0.13513405201779344,0.1580170720955396,0.17132208552077907,0.19697030417184305,0.29739911032741556,0.30569470604736904,0.1782551196248948,0.20306175610147076,0.28970464473209634,0.3021280006412055,0.018194205105598524,0.019692202554791732
716,0.1459143189195688,0.20438424237566624,0.24510078948423036,0.2696268985693103,0.09698232677433576,0.13276960686089848,0.15557247625536008,0.16098264737706888,0.21304051617040035,0.25596120706929026,0.2824510078948423,0.29194886386406443,0.1209073057347814,0.15609345569670982,0.19087885224221537,0.1981725644211117,0.17040035266300646,0.2251031940047289,0.2721516450927744,0.27483669298280766,0.19965535206187632,0.2452210155091572,0.2746363162745962,0.28417424758546067,0.0932953953432453,0.13677714102512725,0.160020839177654,0.17236404440347855,0.19773173566304653,0.2988418226265379,0.3073377950547028,0.17897647577445597,0.20374303690938966,0.29090690498136496,0.30288943213240893,0.018314431130525388,0.019966424501097934
717,0.1471165791688374,0.20494529715865828,0.24678395383320642,0.2718711177012784,0.09818458702360437,0.1340520177934517,0.15669458582134413,0.16146355147677635,0.21564541337714904,0.2567226385604937,0.2830521380194766,0.29483428846230914,0.12134813449284655,0.1570552638961247,0.19152005770849195,0.19849316715425,0.1718430649621288,0.22674628301206268,0.27255239850919727,0.27660000801506834,0.20125836572756783,0.24658357712499498,0.27587865186550714,0.2853765078347293,0.09389652546787962,0.13902136015709535,0.16110287340199575,0.1731655512363243,0.19925459864545345,0.29964332945938366,0.30866028132889833,0.18037911273193605,0.2048250711337314,0.29327135013825995,0.30413176772331985,0.018675109205305976,0.020244465099768016
718,0.14799823668496773,0.20686891355748807,0.2481064401074019,0.27375465875846594,0.09926662124794614,0.13473329860137057,0.15753616799583217,0.1625455857011181,0.2170881256762714,0.2583657275678275,0.28465515168516814,0.2952751172203743,0.121829038592554,0.15797699675389731,0.19276239329940287,0.19917444796216888,0.17304532521139743,0.22879012543581934,0.27367450807518134,0.2772812888229872,0.20242055063519415,0.2471847072496293,0.27724121348134495,0.28617801466757503,0.09501863503386367,0.14050414779785997,0.1629062637758987,0.17428766080230834,0.19981565342844548,0.30080551436701,0.30930148679517494,0.1811806195647818,0.20630785877449606,0.29435338436260167,0.30573478138901133,0.019156013305013424,0.02052637752709252
719,0.14883981885945577,0.20755019436540698,0.24926862501502825,0.27459624093295393,0.09986775137258046,0.13597563419228148,0.15849797619524705,0.16326694185067928,0.21981324890794693,0.2590069330341041,0.28577726125115216,0.2959163226866509,0.12251031940047288,0.15881857892838536,0.19344367410732177,0.20025648218651065,0.1743678114855929,0.23039313910151085,0.2751973710575883,0.2785236244138981,0.2033422834929668,0.25011020718951626,0.27816294633911753,0.28709974752534767,0.09565984050014026,0.14130565463070574,0.1645092774415902,0.17528954434336552,0.20141866709413697,0.3022883020077746,0.31054382238608585,0.18246303049733498,0.20698913958241494,0.2958361720033663,0.3074179457379874,0.019596842063078587,0.02081221569986337
720,0.1497214763755861,0.20823147517332585,0.2497495291147357,0.275718350498938,0.10058910752214163,0.13713781909990783,0.15897888029495452,0.16567146234921654,0.2208552077906464,0.2609706247745762,0.2866589187672825,0.29675790486113895,0.12327175089167636,0.15990061315272713,0.19448563299002125,0.20093776299442953,0.1757303731014307,0.23187592674227547,0.2770007614314912,0.27936520658838615,0.20406363964252797,0.2516330701719232,0.27880415180539414,0.2884222337995431,0.09646134733298602,0.1420670861219092,0.16503025688293993,0.17645172925099187,0.2026610026850479,0.3044122951148159,0.3131086442511922,0.18354506472167675,0.2077505710736184,0.2969182062277081,0.3095820141866709,0.020157896846070614,0.021102034285685967
721,0.150683284575001,0.2090730573478139,0.25083156333907747,0.2772812888229872,0.10078948423035307,0.137578647857973,0.15978038712780027,0.16651304452370455,0.22129603654871158,0.26157175489921053,0.28742035025848595,0.2985612952350419,0.1240732577245221,0.1616238528433455,0.19532721516450927,0.2023003246102673,0.17709293471726847,0.23279765960004808,0.27876407646375184,0.28116859696228913,0.20630785877449606,0.252715104396265,0.2802468641045165,0.2895042680238849,0.09738308019075863,0.14415100388730814,0.16623251713220855,0.17785436620847192,0.20370296156774736,0.3048931992145233,0.31431090450046084,0.18506792770408367,0.20851200256482186,0.29767963771891154,0.31058389772772815,0.020238047529355187,0.021395888713434213
722,0.15120426401635073,0.21103674908828599,0.25307578247104556,0.2779224942892638,0.10123031298841823,0.1387809081072416,0.16070211998557288,0.16819620887268064,0.22305935158097223,0.2622530357071294,0.28862261050775456,0.3010058910752214,0.12547589468200215,0.16206468160141066,0.19689015348855848,0.2033022081513245,0.17881617440788683,0.23367931711617843,0.28000641205466276,0.2827315352863383,0.20787079709854525,0.2542379673786719,0.28176972708692344,0.29034585019837295,0.0987857171482387,0.14511281208672305,0.1679557568228269,0.18021881136536688,0.20494529715865828,0.3061756101470765,0.3160341441910792,0.18594958522021401,0.2093936600809522,0.29828076784354585,0.3119464593435659,0.02039834889592434,0.02169383518385182
723,0.1519256201659119,0.21332104356189638,0.25463872079509475,0.2798861860297359,0.10191159379633712,0.1397827916482988,0.16138340079349175,0.16851681160581894,0.22402115978038714,0.262894241173406,0.28902336392417743,0.3020478499579209,0.12615717548992106,0.16298641445918327,0.19777181100468882,0.20382318759267423,0.17993828397387088,0.23504187873201618,0.2807678435458662,0.28349296677754177,0.2099947902055865,0.2550394742115177,0.28353304211918406,0.2918286378391376,0.09982767603093816,0.1462349216527071,0.1689175650222418,0.18166152366448923,0.2059071053580732,0.3072977197130606,0.3174367811485593,0.18671101671141746,0.21123712579649742,0.2993628020678876,0.31282811685969625,0.020879252995631786,0.021995930680300747
724,0.1532481064401074,0.21408247505309982,0.2565623371939246,0.2807678435458662,0.10327415541217488,0.1410251272392097,0.1625455857011181,0.17003967458822586,0.22578447481264777,0.2634953712980403,0.2917084118142107,0.30288943213240893,0.1269586823227668,0.16430890073337875,0.19901414659559974,0.2048651464753737,0.18218250310583897,0.23616398829800023,0.28136897367050057,0.28525628180980245,0.21143750250470886,0.25572075501943653,0.28465515168516814,0.29447361038752856,0.10203181982126398,0.14671582575241454,0.17064080471286017,0.18338476335510762,0.20698913958241494,0.3095419388450287,0.31847874003125876,0.18827395503546668,0.21263976275397747,0.3007654390253677,0.3135494730092574,0.0211597803871278,0.022302232979659366
725,0.1544904420310183,0.21580571474371818,0.25764437141826635,0.2818899531118503,0.10415581292830521,0.14198693543862462,0.16462950346651706,0.1718430649621288,0.227627940528193,0.2659399671382199,0.294112932312748,0.30405161704003525,0.12820101791367772,0.16486995551637076,0.19957520137859175,0.2058670300164309,0.18278363323047328,0.23816775538011462,0.2828116859696229,0.2860177133010059,0.2121989339959123,0.25668256321885147,0.28705967218370537,0.2963571514447161,0.10383521019516691,0.1487195928345289,0.17216366769526711,0.1840259688213842,0.20807117380675672,0.31142547990221614,0.31972107562216967,0.18991704404280046,0.21404239971145755,0.3017272472247826,0.314190678475534,0.021360157095339238,0.022612800663372797
726,0.1558530036468561,0.21632669418506792,0.25884663166753497,0.2827716106279806,0.1048370937362241,0.14294874363803953,0.16591191439907024,0.1731655512363243,0.2292309541938845,0.2674227547789845,0.29543541858694344,0.30541417865587306,0.1289223740632389,0.1654710856410051,0.2004167835530798,0.20694906424077264,0.18322446198853845,0.2389291868713181,0.2840940969021761,0.2870195968420631,0.21360157095339238,0.2571634673185589,0.2894241173406003,0.2971586582775618,0.10571875125235443,0.14996192842543982,0.17272472247825912,0.18518815372901054,0.20979441349737507,0.31278804151805395,0.3215645413377149,0.1907586262172885,0.21548511201057988,0.3039313910151084,0.3152727126998758,0.0214803831202661,0.022927693128656487
727,0.15625375706327896,0.2174087284094097,0.2597282891836653,0.2837734941690378,0.10555844988578528,0.14415100388730814,0.16675349657355829,0.17396705806917004,0.230833967859576,0.26874524105318,0.2965575281529275,0.307217569029776,0.12912275077145033,0.16659319520698915,0.20177934516891757,0.20819139983168355,0.18446679757944937,0.24113333066164389,0.285336432493087,0.2888630625576083,0.21412255039474212,0.2590069330341041,0.29090690498136496,0.29952310343445676,0.10672063479341161,0.15064320923335872,0.173406003286178,0.1863503386366369,0.21095659840500142,0.3141105277922494,0.32264657556205667,0.19280246864104517,0.21668737225984852,0.3044523704564581,0.31623452089929066,0.021680759828477537,0.023246970599856503
728,0.1574159419709053,0.21845068729210917,0.2607301727247225,0.2848154530517373,0.10696108684326534,0.14539333947821906,0.16775538011461547,0.1754498457099347,0.23223660481705607,0.2703081793772292,0.298160541818619,0.3083797539374023,0.12968380555444234,0.16807598284775377,0.20286137939325932,0.20947381076423677,0.18574920851200258,0.24261611830240853,0.28617801466757503,0.28998517212359237,0.21536488598565304,0.2600488919168036,0.2918286378391376,0.30308980884062037,0.10888470324209513,0.1522862982406925,0.17484871558530035,0.18839418106039355,0.21271991343726204,0.31467158257524147,0.3241694385444636,0.1939245782070292,0.21881136536688975,0.3056145553640845,0.3177573838816976,0.022001362561615837,0.023570694139967277
729,0.15797699675389731,0.2196529475413778,0.2625736384402677,0.28713982286698997,0.10760229230954194,0.14603454494449566,0.16935839378030698,0.17653187993427644,0.23291788562497495,0.27143028894321325,0.29892197330982245,0.31118502785236246,0.13020478499579208,0.16919809241373782,0.20438424237566624,0.21043561896365168,0.18598966056185628,0.24441950867631146,0.2872600488919168,0.2910672063479341,0.21732857772612513,0.26121107682442996,0.2928305213801948,0.30473289784795415,0.10960605939165631,0.15304772973189595,0.1772933114254799,0.18963651665130446,0.21368172163667695,0.31631467158257526,0.3247705686690979,0.19428525628180981,0.2202540776660121,0.3066965895884262,0.3192802468641045,0.022442191319681,0.02389892566231048
730,0.1593796337113774,0.220935358473931,0.2641365767643169,0.28878291187432376,0.10792289504268024,0.14667575041077224,0.1705606540295756,0.17717308540055304,0.234320522582455,0.27235202180098583,0.29964332945938366,0.3124674387849156,0.13100629182863785,0.17052057868793333,0.20510559852522742,0.2122790846791969,0.18779305093575924,0.2455416182422955,0.28802148038312025,0.29214924057227587,0.21873121468360518,0.26285416583176374,0.29451368572917086,0.3054542539975153,0.11044764156614435,0.15477096942251434,0.17885624974952913,0.1907586262172885,0.21444315312788043,0.3170761030737787,0.3268945617761391,0.19536729050615156,0.22097543381557327,0.30833967859576,0.3199214523303811,0.023003246102673024,0.024231727942376005
731,0.16034144191079228,0.2225383721396225,0.2651785356470164,0.2901454734901615,0.10908507995030657,0.1477978599767563,0.17112170881256764,0.17813489359996795,0.2360036869314311,0.2734741313669699,0.30068528834208313,0.3131086442511922,0.13228870276119103,0.17160261291227508,0.2064681601410652,0.21364164629503465,0.1885144070853204,0.24606259768364525,0.28962449404881174,0.29387248026289425,0.2199334749328738,0.26397627539774776,0.29547549392858574,0.30641606219693024,0.1118903538652667,0.15665451047970183,0.18021881136536688,0.19168035907506112,0.21724842704284053,0.31952069891395823,0.32817697270869234,0.19672985212198935,0.22177694064841902,0.3094217128201018,0.3222458221456338,0.023844828277161063,0.0245691646298279
732,0.16114294874363805,0.22394100909710254,0.266100268504789,0.2913076583977878,0.11076824429928266,0.1484791407846752,0.17224381837855168,0.1792169278243097,0.23780707730533404,0.2747565422995231,0.301647096541498,0.31391015108403797,0.13393179176852482,0.17244419508676312,0.20747004368212238,0.2148439065443033,0.1892357632348816,0.24734500861619846,0.2904660762232998,0.2957560213200818,0.22109565984050014,0.2648980082555204,0.29611669939486235,0.3078186991544103,0.11325291548110447,0.15813729812046648,0.18033903739029375,0.19252194124954916,0.21817015990061314,0.3205626577966577,0.32933915761631866,0.19737105758826595,0.22201739269827275,0.31042359636115896,0.32312747966176414,0.024285657035226227,0.024911300260677907
733,0.16330701719232157,0.22522342002965576,0.2677032821704805,0.2923496172804873,0.11168997715705527,0.14920049693423637,0.17360637999438946,0.18077986614835892,0.23904941289624493,0.27595880254879174,0.3033703362321164,0.3154730894080872,0.1346932232597283,0.17364645533603174,0.2093936600809522,0.2157255640604336,0.19079870155893078,0.2485071935238248,0.29263014467198334,0.2969182062277081,0.22185709133170362,0.26662124794613873,0.29771971306055384,0.3096621648699555,0.11453532641365767,0.1599406884943694,0.18142107161463553,0.1936039754738909,0.21877129002524748,0.32172484270428403,0.33006051376587986,0.1987336192041037,0.22277882418947623,0.3136696990341843,0.3244098905943173,0.024726485793291387,0.025258200269627846
734,0.16386807197531358,0.2263455295956398,0.2696268985693103,0.29391255560453655,0.11197050454855127,0.14996192842543982,0.17420751011902377,0.18226265378912354,0.23973069370416383,0.27844347373061357,0.3044122951148159,0.3181982126397628,0.13609586021720835,0.17416743477738147,0.21015509157215564,0.21620646816014105,0.1917204344167034,0.24970945377309342,0.2935118021881137,0.297880014427123,0.2237406323888911,0.26782350819540734,0.2993628020678876,0.3103835210195167,0.11537690858814571,0.16186430489319922,0.18202220173926983,0.1949665370897287,0.2199735502745161,0.32364845910311385,0.3309020959403679,0.19981565342844548,0.22325972828918367,0.31467158257524147,0.3254117741353745,0.0250070131847874,0.025609931002584567
735,0.16442912675830562,0.22730733779505471,0.27078908347693664,0.295796096661724,0.11261171001482788,0.1510439626497816,0.17520939366008095,0.18326453733018075,0.2400913717789444,0.27996633671302046,0.3056145553640845,0.31911994549753536,0.13729812046647696,0.17488879092694265,0.21123712579649742,0.21700797499298682,0.19256201659119143,0.2516330701719232,0.29495451448723603,0.29952310343445676,0.22526349537129803,0.26970704925259487,0.30064521300044084,0.3123472127599888,0.11681962088726806,0.16330701719232157,0.18330461267182302,0.19604857131407044,0.22077505710736184,0.3247705686690979,0.33282571233919767,0.20065723560293353,0.22486274195487516,0.3157536167995832,0.3266541097262854,0.025287540576283414,0.025966559729348724
736,0.16591191439907024,0.22883020077746163,0.27259247385083957,0.2968781308860658,0.11357351821424277,0.15176531879934277,0.176331503226065,0.18490762633751454,0.2424157415941971,0.28100829559571994,0.30757824710455656,0.32072295916322685,0.137578647857973,0.176050975834569,0.21332104356189638,0.218009858534044,0.19380435218210235,0.2525948783713381,0.2964373021280006,0.3003246102673025,0.22654590630385124,0.27203141906784756,0.3023283773494169,0.3142307538171763,0.11874323728609787,0.16623251713220855,0.18518815372901054,0.19705045485512765,0.22269867350619163,0.3266941850679277,0.3341481986133932,0.20246062597683645,0.22622530357071294,0.317116178415421,0.3298200617160261,0.025527992626137138,0.0263281546564802
737,0.16715424998998116,0.22959163226866508,0.2733939806836853,0.2986013705766842,0.11417464833887708,0.15280727768204225,0.1772532360838376,0.18623011261171002,0.24417905662645775,0.2824109325532,0.3089808840620366,0.32196529475413777,0.13838015469081874,0.17701278403398388,0.215084358594157,0.21893159139181662,0.1952470644812247,0.25463872079509475,0.29804031579369217,0.3016871718831403,0.2283092213361119,0.27299322726726244,0.30349056225704324,0.3157536167995832,0.1215084358594157,0.16775538011461547,0.18639041397827916,0.19833286578768083,0.22422153648859858,0.32753576724241573,0.33571113693744237,0.2039033382759588,0.22774816655311986,0.31855889071454335,0.33050134252394503,0.02608904740912916,0.026694784940343233
738,0.16791568148118463,0.23215645413377148,0.2747164669578808,0.2991624253596762,0.11489600448843826,0.15376908588145713,0.17821504428325252,0.18771290025247464,0.24550154290065324,0.28329259006933033,0.31102472648579327,0.3225664248787721,0.13966256562337193,0.17741353745040678,0.21668737225984852,0.21953272151645092,0.19600849597242817,0.25604135775257486,0.29996393219252193,0.30357071294032784,0.2288702761191039,0.2741554121748888,0.3049332745561656,0.3171562537570633,0.12387288101631067,0.1685969622891035,0.18747244820262093,0.20021640684486836,0.2250631186630866,0.3285777261251152,0.33739430128641845,0.20566665330821945,0.22899050214403077,0.3194004728890314,0.3315833767482868,0.026529876167194325,0.02706652070033241
739,0.16935839378030698,0.2337193924578207,0.275718350498938,0.30192762393299405,0.11569751132128402,0.15509157215565264,0.17913677714102513,0.18967659199294673,0.24670380314992185,0.28617801466757503,0.3120266100268505,0.3238889111529676,0.1407045245060714,0.17865587304131766,0.21825031058389774,0.2208552077906464,0.19681000280527391,0.2568428645854206,0.30132649380835974,0.30597523343886507,0.23003246102673025,0.27599887789043404,0.30577485673065363,0.3180379112731936,0.12527551797379072,0.17044042800464873,0.18891516050174328,0.20145874243577927,0.2276680158698353,0.3298200617160261,0.33815573277762195,0.20694906424077264,0.23055344046808,0.3209634112130806,0.33350699314711657,0.02677032821704805,0.027443433032283623
740,0.17160261291227508,0.2349617280487316,0.27748166553119863,0.3038913156734661,0.11665931952069891,0.15605338035506752,0.18029896204865145,0.19055824950907707,0.24790606339919047,0.28713982286698997,0.31338917164268826,0.3251312467438785,0.14194686009698232,0.1794974552158057,0.21945257083316635,0.22141626257363844,0.19893399591231514,0.25888670700917726,0.3033302608904741,0.307498096421272,0.23135494730092573,0.2774015148479141,0.307217569029776,0.31851881537290105,0.12651785356470163,0.17128201017913677,0.19059832485071934,0.20258085200176332,0.2289504268023885,0.3320642808479942,0.33915761631867913,0.20747004368212238,0.2314350979842103,0.32232597282891834,0.33446880134653145,0.027331383000040076,0.027825594022071257
741,0.17296517452811286,0.23644451568949626,0.2785236244138981,0.30529395263094616,0.11730052498697552,0.1571354145794093,0.18162144832284696,0.19192081112491485,0.2500300565062317,0.28906343926581973,0.31471165791688377,0.3273754658758466,0.1424277641966898,0.18154129763956237,0.220935358473931,0.22277882418947623,0.20065723560293353,0.26044964533322645,0.3042519937482467,0.30894080872039437,0.23379954314110526,0.2791648298801747,0.30817937722919087,0.3205626577966577,0.12772011381397028,0.173406003286178,0.1917605097583457,0.2042239410090971,0.22999238568508795,0.33350699314711657,0.3399190478098826,0.20887268063960246,0.23323848835811326,0.324089287861179,0.3354306095459464,0.027732136416462952,0.028213076759394707
742,0.1737666813609586,0.23796737867190318,0.27932513124674385,0.30769847312948345,0.11818218250310585,0.1577365447040436,0.1830641606219693,0.19324329739911034,0.25367691259567987,0.2905061515649421,0.31563339077465635,0.3283773494169038,0.14294874363803953,0.18326453733018075,0.22269867350619163,0.22366048170560654,0.2016591191439907,0.26269386446519455,0.30577485673065363,0.31050374704444356,0.2359636115897888,0.28124874764557367,0.30918126077024805,0.3231675550034064,0.12900252474652346,0.17428766080230834,0.19260209193283373,0.20598725604135776,0.23267743357512122,0.3349497054462389,0.34160221215885866,0.21007494088887108,0.2349617280487316,0.32537169879373223,0.3367130204784996,0.027852362441389812,0.02860595535175745
743,0.17428766080230834,0.23840820742996835,0.28056746683765477,0.30926141145353264,0.11966497014387048,0.15885865427002765,0.18414619484631106,0.19424518094016752,0.2555604536528674,0.2913076583977878,0.3177573838816976,0.33006051376587986,0.14383040115416984,0.18430649621288023,0.22366048170560654,0.22466236524666372,0.2042239410090971,0.2659800424798621,0.30689696629663765,0.31178615797699677,0.23828798140504148,0.2820502544784194,0.3101029936280207,0.32525147276880534,0.131166593195207,0.17585059912635756,0.1932833727407526,0.2071093656073418,0.23492165270708934,0.33627219172043443,0.3434056025327616,0.21079629703843225,0.23616398829800023,0.32645373301807395,0.3376347533362722,0.02837334188273955,0.029004304938639914
744,0.17641165390934957,0.23937001562938323,0.28172965174528114,0.31110487716907786,0.12062677834328538,0.15941970905301966,0.1852683044122951,0.1961687973389973,0.2574039193684126,0.29327135013825995,0.31851881537290105,0.3321845068729211,0.1445918326453733,0.1863503386366369,0.22422153648859858,0.2257043241293632,0.20626778343285376,0.2680238849036188,0.308059151204264,0.3145112812086723,0.24069250190357871,0.28345289143589947,0.31146555524385844,0.32561215084358597,0.13284975754418307,0.1769326333506993,0.19544744118943613,0.20943373542259447,0.2359636115897888,0.33811565743597966,0.3440868833406805,0.21171802989620486,0.23776700196369174,0.32849757544183067,0.340119424518094,0.028653869274235563,0.029408201705870607
745,0.17745361279204905,0.240171522462229,0.28349296677754177,0.31274796617641165,0.12154851120105799,0.16070211998557288,0.18570913317036028,0.19676992746363162,0.25928746042560014,0.29467398709574,0.320041678355308,0.33294593836412456,0.14579409289464193,0.18779305093575924,0.22546387207950946,0.22726726245341242,0.20763034504869154,0.2693864465194566,0.3095820141866709,0.31635474692421756,0.24305694706047368,0.2846952270268104,0.31334909630104596,0.3280166713421232,0.13365126437702882,0.17885624974952913,0.19672985212198935,0.211317276479782,0.23704564581413057,0.33979882178495574,0.3452490682483068,0.21271991343726204,0.23848835811325292,0.32994028774095296,0.3408407806676552,0.029295074740512163,0.029817722900196734
746,0.17869594838295996,0.2418146114695628,0.2854566585180139,0.3146315072335992,0.12259047008375747,0.16170400352663006,0.18683124273634433,0.19829279044603856,0.2619324329739911,0.2959563980282932,0.3212439386045766,0.3354306095459464,0.14707650382719512,0.18899531118502785,0.22586462549593236,0.2276680158698353,0.2087123792730333,0.27082915881857894,0.3113052538772893,0.31855889071454335,0.24445958401795376,0.28625816535085963,0.31595399350779463,0.3295395343245301,0.13509397667615117,0.18226265378912354,0.19821263976275397,0.2122790846791969,0.23852843345489522,0.3406003286178015,0.34677193123071376,0.21380194766160382,0.2398108443874484,0.33106239730693704,0.3417224381837855,0.02969582815693504,0.030232946844057765
747,0.17993828397387088,0.24349777581853885,0.2866989941089248,0.3157936921412255,0.12399310704123753,0.1628661884342564,0.1878331262774015,0.19981565342844548,0.26389612471446316,0.29707850759427723,0.32244619885384523,0.3365927944535727,0.1477978599767563,0.1904780988257925,0.22678635835370498,0.2291908788522422,0.2093535847393099,0.2719111930429207,0.3130685689095499,0.3212439386045766,0.24570191960886467,0.287700877649982,0.3176371578567707,0.33062156854887187,0.13677714102512725,0.18338476335510762,0.19897407125395744,0.21404239971145755,0.2400913717789444,0.342203342283493,0.34777381477177094,0.21468360517773413,0.24169438544463592,0.3319039794814251,0.34260409569991584,0.030096581573357914,0.030653952950565302
748,0.18126077024806636,0.24457981004288062,0.288261932432974,0.316555123632429,0.12531559331543302,0.1634673185588907,0.18867470845188955,0.20173926982727527,0.26509838496373184,0.299282651384603,0.323528233078187,0.33799543141105276,0.1487997435178135,0.1917204344167034,0.22754778984490842,0.23007253636837255,0.2103153929387248,0.2738748847833928,0.31507233599166434,0.3225664248787721,0.2472648579329139,0.288822987215966,0.31968100028052737,0.33222458221456336,0.13805955195768044,0.18506792770408367,0.20117821504428327,0.21500420791087244,0.24121348134492845,0.343605979240973,0.34949705446238927,0.2154049613272953,0.24317717308540054,0.33346691780547427,0.3440868833406805,0.0307778623812768,0.03108082173869064
749,0.18302408528032701,0.24614274836692981,0.2898649460986655,0.3183585140063319,0.12611710014827876,0.16503025688293993,0.1901574960926542,0.2030216807598285,0.2665410972628542,0.3004448362922294,0.3251312467438785,0.33971867110167114,0.14956117500901694,0.19276239329940287,0.2288702761191039,0.2315152486674949,0.21115697511321285,0.2746363162745962,0.3159940688494369,0.32428966456939046,0.24922854967338595,0.29026569951508835,0.32136416462950346,0.3331863904139783,0.13962249028172966,0.1865907906864906,0.2023003246102673,0.2167675229431331,0.2426561936440508,0.3450486915400954,0.3503386366368773,0.21664729691820622,0.2446599607261652,0.3343485753216046,0.3462108764477217,0.031058389772772813,0.03151363484866476
750,0.1840259688213842,0.24714463190798702,0.2910672063479341,0.31976115096381197,0.1275598124474011,0.16591191439907024,0.1910792289504268,0.2048651464753737,0.26906584378631826,0.3014867951749289,0.3257724522101551,0.34152206147557407,0.15056305855007415,0.19372420149881778,0.22967178295194968,0.23255720755019438,0.21368172163667695,0.2761591792570032,0.3177173085400553,0.3254518494770168,0.25091171402236206,0.2913076583977878,0.3229271029535527,0.3342283492966778,0.14190678475534005,0.18891516050174328,0.20314190678475533,0.21788963250911714,0.24506071414258807,0.34645132849757543,0.35194165030256885,0.21724842704284053,0.24594237165871838,0.33579128762072696,0.3478539654550555,0.03137899250591111,0.03195247505759213
751,0.18623011261171002,0.24822666613232877,0.2923896926221296,0.3210034865547229,0.12880214803831203,0.1677153047729732,0.19188073578327255,0.2061475574079269,0.2716306656514247,0.30236845269105916,0.32785636997555406,0.343044924457981,0.15188554482426964,0.19520698913958243,0.2320763034504869,0.23355909109125156,0.2151645092774416,0.27840339838897127,0.3181180619564782,0.32649380835971625,0.25251472768805355,0.29250991864705644,0.32428966456939046,0.33579128762072696,0.1439506271790967,0.19003727006772733,0.20630785877449606,0.21985332424958923,0.24730493327455616,0.34773373943012864,0.35342443794333345,0.21885144070853205,0.24714463190798702,0.3375946779946299,0.3488558489961127,0.03226065002204144,0.03239742629528195
752,0.18799342764397067,0.24970945377309342,0.2943133090209594,0.32264657556205667,0.13024486033743438,0.1683164348976075,0.19320322205746804,0.20702921492405724,0.2745160902496694,0.3046126718230273,0.33038111649901813,0.3440868833406805,0.15280727768204225,0.19656955075542018,0.23452089929066644,0.2346812006572356,0.21656714623492165,0.2802067887628742,0.31956077425560053,0.32721516450927746,0.25379713862060677,0.2936721035546828,0.3262934316515048,0.33683324650342644,0.14543341481986133,0.19119945497535368,0.20755019436540698,0.221496413256923,0.2481465154490442,0.3492566024125356,0.3542660201178215,0.21985332424958923,0.24834689215725564,0.3389171642688254,0.3503787119785196,0.03290185548831804,0.032848573660300466
753,0.19035787280086564,0.2509918647056466,0.29551556927022804,0.3241694385444636,0.1314871959283453,0.16935839378030698,0.1961687973389973,0.20767042039033382,0.2756381998156534,0.3064962128802148,0.33110247264857934,0.3452891435899491,0.15320803109846512,0.1981324890794694,0.23684526910591913,0.23580331022321965,0.21825031058389774,0.281849877770208,0.32072295916322685,0.3290185548831804,0.25463872079509475,0.29451368572917086,0.32825712339197693,0.3382759588025488,0.14835891475974833,0.19288261932432973,0.20911313268945617,0.2225784474812648,0.25019035787280086,0.35061916402837334,0.3555484310503747,0.2211758105237847,0.24926862501502825,0.3411213080591512,0.35222217769406483,0.03342283492966778,0.03330600343624588
754,0.19216126317476856,0.2520338235883461,0.2969182062277081,0.32493087003566706,0.13264938083597164,0.17080110607942933,0.19729090690498136,0.2087925299563179,0.2770408367731335,0.308059151204264,0.3319841301647097,0.3462108764477217,0.15445036668937603,0.19833286578768083,0.23912956357952952,0.237246022522342,0.21985332424958923,0.282691459944696,0.3218450687292109,0.3302608904740913,0.25568067967779423,0.2968380555444235,0.3292590069330341,0.33971867110167114,0.15016230513365125,0.19456578367330582,0.21055584498857852,0.2234601049973951,0.2513926181220695,0.35218210235242253,0.35695106800785475,0.22205746803991505,0.24970945377309342,0.34224341762513527,0.353224061235122,0.034384643129082675,0.033769803108250875
755,0.1933234480823949,0.2539975153288182,0.29800024045204987,0.3266941850679277,0.1344126958682323,0.172844948503186,0.19853324249589227,0.2096741874724482,0.27772211758105236,0.3090610347453212,0.3331863904139783,0.3468921572556406,0.1551316474972949,0.19997595479501462,0.24025167314551357,0.23908948823788723,0.22137618723199615,0.28397387087724923,0.32372860978639845,0.3313429246984331,0.256762713902136,0.29832084318518814,0.33062156854887187,0.3406003286178015,0.1526069009738308,0.19532721516450927,0.21207870797098546,0.22558409810443633,0.25283533042119183,0.3539053420430409,0.3589147597483269,0.22337995431411053,0.25027050855608546,0.34312507514126556,0.35466677353424436,0.03498577325371699,0.034240061379714255
756,0.1949264617480864,0.25596120706929026,0.29956317877609906,0.32813689736705004,0.13513405201779344,0.1734460786278203,0.2000961808199415,0.21083637238007455,0.28012663807958965,0.31090450046086643,0.33450887668817375,0.34933675309582013,0.1564541337714904,0.20117821504428327,0.2420550635194165,0.23993107041237527,0.2228589748727608,0.2852963571514447,0.3250510960605939,0.33282571233919767,0.25828557688454296,0.2998036308259528,0.3319440548230674,0.3411213080591512,0.15416983929788,0.19660962609706248,0.21332104356189638,0.22754778984490842,0.25471887147837935,0.3545866228509598,0.3606379994389452,0.22438183785516772,0.2520738989299884,0.3458902737145834,0.35630986254157815,0.035707129403278165,0.034716868189265594
757,0.19668977678034705,0.25824550154290066,0.30052498697551394,0.3290185548831804,0.1368973670500541,0.17508916763515409,0.20093776299442953,0.21171802989620486,0.281849877770208,0.3123071374183465,0.33523023283773495,0.35053901334508875,0.1574560173125476,0.20242055063519415,0.24441950867631146,0.24089287861179018,0.22534364605458262,0.28649861740071336,0.32757584258405803,0.33394782190518174,0.2602893439666573,0.30216807598284773,0.33334669178054743,0.3428044724081273,0.1554923255720755,0.198773694545746,0.21532481064401074,0.2288702761191039,0.25632188514407084,0.3562697871999359,0.3624013144712059,0.22546387207950946,0.2529154811044764,0.3478940407966978,0.3574720474492045,0.03614795816134333,0.03520031472796683
758,0.19821263976275397,0.2606500220414379,0.3020478499579209,0.33014066444916446,0.1381797779826073,0.17641165390934957,0.20214002324369815,0.21243938604576604,0.28333266541097263,0.3130284935679077,0.3372339999198493,0.3523023283773494,0.15893880495331222,0.20342243417625136,0.24546146755901094,0.2424157415941971,0.22674628301206268,0.2901855488318038,0.3292189315913918,0.33551076022923093,0.2623732617320563,0.3036107882819701,0.3349497054462389,0.34448763675710337,0.15757624333747444,0.2004167835530798,0.2168075982847754,0.23031298841822626,0.2587264056426081,0.3571514447160662,0.3630425199374825,0.22658598164549354,0.25371698793732217,0.3488558489961127,0.3589147597483269,0.036869314310904504,0.03569049345675229
759,0.19989580411173005,0.2619725083156334,0.3026489800825552,0.3315032260650022,0.1394621889151605,0.17789444155011422,0.2033022081513245,0.21372179697831925,0.2850158297599487,0.3154730894080872,0.33815573277762195,0.3537851160181141,0.16046166793571914,0.20498537250030058,0.24654350178335271,0.24486033743437663,0.22899050214403077,0.2914278844227147,0.33046126718230273,0.33691339718671104,0.263174768564902,0.30573478138901133,0.33691339718671104,0.3464914038392177,0.15929948302809283,0.20205987256041358,0.2180499338756863,0.2317957760589909,0.25984851520859215,0.3583937803069771,0.36496613633631225,0.2282691459944696,0.25467879613673705,0.35025848595359277,0.36023724602252233,0.0375105197771811,0.03618749812411276
760,0.2009778383360718,0.26401635073939006,0.30357071294032784,0.33290586302248226,0.1413858053139903,0.17969783192401714,0.20458461908387768,0.2151244339357993,0.28581733659279446,0.31723640444034784,0.3388370135855408,0.3549072255840981,0.1615837775017032,0.20734981765719554,0.24794613874083277,0.24582214563379154,0.22975193363523425,0.2929507474051216,0.3320242055063519,0.3378351300444836,0.2647377068889512,0.307498096421272,0.33903739029375224,0.34841502023804755,0.16142347613513405,0.20446439305895084,0.22037430369093897,0.23251713220855208,0.2614114535326414,0.3603574720474492,0.3665290746603615,0.2292309541938845,0.2560814330942171,0.35218210235242253,0.36212078707970985,0.03827195126838456,0.036691423784024936
761,0.20238047529355188,0.2654991383801547,0.30481304853123875,0.33334669178054743,0.14250791487997436,0.18094016751492806,0.205185749208512,0.21640684486835252,0.2870195968420631,0.31883941810603933,0.34027972588466315,0.3565503145914319,0.16322686650903698,0.2087524546146756,0.24954915240652426,0.24662365246663728,0.23135494730092573,0.2951949665370897,0.3340680479301086,0.33911754097703684,0.2667013986294233,0.3090209594036789,0.3405201779345169,0.34937682843746243,0.16270588706768724,0.20634793411613833,0.2224982967979802,0.23420029655752816,0.2625335630986254,0.36151965695507554,0.36781148559291466,0.23075381717629143,0.2571634673185589,0.353224061235122,0.36332304732897847,0.03863262934316515,0.03720236681413066
762,0.2030216807598285,0.2676231314871959,0.3066164389051417,0.33551076022923093,0.14407085320402357,0.18194205105598527,0.2067486875325612,0.21724842704284053,0.28838215845790083,0.3210836372380075,0.34196289023363924,0.3578728008656274,0.16426882539173646,0.2099547148639442,0.25123231675550034,0.24742515929948303,0.23287781028333265,0.29711858293591953,0.3350699314711658,0.3404400272512323,0.26854486434496855,0.31142547990221614,0.34196289023363924,0.3514206708612191,0.1645092774415902,0.2087925299563179,0.22466236524666372,0.23524225544022762,0.26389612471446316,0.3636436500621168,0.36889351981725643,0.2321163787921292,0.25884663166753497,0.3542259447761792,0.36492606099466995,0.03939406083436861,0.037720424934170015
763,0.20490522181701598,0.26906584378631826,0.3078186991544103,0.3365927944535727,0.14575401755299963,0.18266340720554644,0.20787079709854525,0.21857091331703601,0.2907466036147958,0.3228469522702681,0.34352582855768843,0.3590349857732537,0.1647898048330862,0.21095659840500142,0.2523143509798421,0.2481465154490442,0.23399991984931673,0.29904219933474935,0.336352342403719,0.34192281489199694,0.2699074259608063,0.31222698673506194,0.34256402035827355,0.3533843626016912,0.1657115376908588,0.2106359956718631,0.22710696108684328,0.2369254197892037,0.26565943974672385,0.3654470404360197,0.3700156293832405,0.23279765960004808,0.25984851520859215,0.3565503145914319,0.36676952671021523,0.03979481425079149,0.03824569722466999
764,0.20638800945778063,0.2715505149681401,0.30918126077024805,0.33899731495210994,0.1471165791688374,0.18358514006331905,0.20835170119825272,0.21953272151645092,0.29210916523063357,0.32485071935238247,0.34552959563980284,0.36023724602252233,0.16583176371578567,0.21243938604576604,0.2533162345208993,0.24922854967338595,0.23624413898128482,0.3004047609505871,0.3378752053861259,0.3434456778744039,0.2711096862100749,0.31338917164268826,0.34448763675710337,0.35578888310022844,0.16683364725684285,0.21340119424518095,0.22963170761030738,0.2395303169959524,0.26738267943734223,0.3675309582014187,0.37129804031579366,0.23480142668216247,0.2614114535326414,0.3584739309902617,0.36793171161784155,0.04015549232557208,0.038778284145894536
765,0.20819139983168355,0.27327375465875847,0.3099827676030938,0.3399991984931672,0.14775778463511402,0.1849877770207991,0.2093936600809522,0.22037430369093897,0.2936320282130405,0.3262934316515048,0.34721275998877893,0.3618402596882138,0.16655311986534685,0.21432292710295356,0.25411774135374504,0.2500300565062317,0.23796737867190318,0.3015268705165712,0.33979882178495574,0.3450486915400954,0.2731936039754739,0.31499218530837975,0.34540936961487595,0.3565903899330742,0.16887748968059954,0.21444315312788043,0.2305935158097223,0.24133370736985532,0.26906584378631826,0.36905382118382557,0.372740752614916,0.2353224061235122,0.2618522822907065,0.36047769807237606,0.36917404720875246,0.04087684847513325,0.0393182875570577
766,0.20979441349737507,0.27531759708251513,0.3116258566104276,0.34152206147557407,0.1487997435178135,0.18655071534484832,0.21151765318799343,0.22125596120706928,0.29487436380395143,0.3280166713421232,0.34845509557968984,0.36308259527912473,0.1677153047729732,0.21596601611028735,0.2558009057027211,0.25063118663086603,0.23848835811325292,0.3038913156734661,0.3412014587424358,0.34653147918086,0.2744359395663848,0.31667534965735583,0.34645132849757543,0.3584739309902617,0.1712018594958522,0.21752895443433656,0.23155532400913717,0.24325732376868514,0.27139021360157095,0.3711377389492245,0.3745040676471767,0.2375666252554803,0.26333506993147116,0.36212078707970985,0.3711377389492245,0.04159820462469443,0.039865810735804384
767,0.21119705045485512,0.2769606860898489,0.31374984971746883,0.342203342283493,0.15032260650022042,0.18875485913517412,0.21199855728770087,0.22301927623932993,0.29663767883621206,0.3289784795415381,0.34961728048731616,0.3642848555283934,0.16839658558089207,0.21732857772612513,0.2577645974431932,0.2516330701719232,0.24049212519536728,0.3055344046807999,0.34260409569991584,0.34777381477177094,0.2761191039153609,0.3183585140063319,0.34737306135534807,0.3594758145313189,0.17356630465274717,0.21905181741674348,0.23263735823347895,0.24449965935959603,0.272512323167555,0.37298120466476975,0.37590670460465675,0.23908948823788723,0.2642568027892438,0.3636436500621168,0.3733018073979081,0.04211918406604416,0.0404209583979631
768,0.2128401394621889,0.27816294633911753,0.31555324009137176,0.34392658197411136,0.1516450927744159,0.19003727006772733,0.21344126958682322,0.22422153648859858,0.29896204865146475,0.3303410411573759,0.3520618763274957,0.3658878691940849,0.16979922253837215,0.21845068729210917,0.2594477617921693,0.25355668657075303,0.24245581693583937,0.30693704163827995,0.34384643129082676,0.3492165270708933,0.2785236244138981,0.3199615276720234,0.3492165270708933,0.3612792049052218,0.17492886626858495,0.22133611189035388,0.23452089929066644,0.24614274836692981,0.27419548751653106,0.3750250470885264,0.37787039634512887,0.24053220053700958,0.2658998917965776,0.3652466637278083,0.3751452731134533,0.04292069089888991,0.040983836717572615
769,0.21372179697831925,0.2802067887628742,0.31723640444034784,0.3451689175650222,0.15220614755740794,0.1907586262172885,0.21456337915280727,0.22566424878772093,0.3007654390253677,0.33166352743157135,0.35354466396826034,0.36733058149320724,0.1712419348374945,0.21949264617480865,0.260810323408007,0.2556005289945097,0.24425920730974232,0.308059151204264,0.3453292189315914,0.35130044483629225,0.2796858093215245,0.32080310984651145,0.35065923937001564,0.36368372540375904,0.17685248266741474,0.22329980363082597,0.23592353624814652,0.24758546066605217,0.27587865186550714,0.3763074580210796,0.37875205386125915,0.2418146114695628,0.2677433575121228,0.36676952671021523,0.37750971827034824,0.0439225744399471,0.04155455334718871
770,0.215084358594157,0.2819701037951349,0.3189997194726085,0.3465715545225023,0.153328257123392,0.19196088646655712,0.21524465996072617,0.22690658437863181,0.30284935679076663,0.3327455616559131,0.3554682803670901,0.3693744239169639,0.17200336632869795,0.22105558449885784,0.26173205626577967,0.2573638440267703,0.2469442551997756,0.30986254157816695,0.3469723079389252,0.35318398589347977,0.281569350378712,0.32312747966176414,0.3529836091852683,0.3653668897527351,0.17945737987416344,0.22578447481264777,0.23776700196369174,0.24938885103995512,0.2785236244138981,0.37819099907826714,0.37999438945217007,0.2430168717188314,0.2687051657115377,0.3681721636676953,0.3789524305694706,0.04476415661443514,0.04213321743847289
771,0.21632669418506792,0.28449485031859895,0.32080310984651145,0.3480142668216247,0.15412976395623773,0.19348374944896404,0.2164469202099948,0.22806876928625816,0.3048931992145233,0.3343485753216046,0.35767242415741596,0.3708972868993708,0.17360637999438946,0.22273874884783393,0.26269386446519455,0.2584458782511121,0.24902817296517452,0.3118663086602813,0.3485753216046167,0.35418586943453695,0.28357311746082636,0.32372860978639845,0.3548671502424558,0.36660922534364604,0.18158137298120466,0.22734741313669699,0.23904941289624493,0.2513926181220695,0.279765960004809,0.37995431411052777,0.3813168757263656,0.24490041277601893,0.27014787801066004,0.3698954033583136,0.3802749168436661,0.04572596481385004,0.042719939663067766
772,0.2176491804592634,0.28649861740071336,0.32248627419548753,0.34989780787881214,0.1551316474972949,0.1949264617480864,0.21792970785075944,0.22927102953552678,0.30633591151364564,0.33683324650342644,0.3595158898729612,0.37250030056506234,0.17488879092694265,0.2247825912715906,0.2641365767643169,0.25952791247545387,0.25071133731415063,0.3130284935679077,0.3516611229110728,0.35542820502544786,0.28633831603414417,0.32589267823508195,0.3559491844667976,0.368132088326053,0.18266340720554644,0.22927102953552678,0.24133370736985532,0.25283533042119183,0.28225063118663085,0.3813569510680079,0.38300004007534166,0.24582214563379154,0.2709894601851481,0.3716987937322166,0.3811966497014387,0.04640724562176893,0.043314832233764027
773,0.21917204344167035,0.2879012543581934,0.32372860978639845,0.3510199174447962,0.15657435979641726,0.19644932473049334,0.2192922694665972,0.23055344046808,0.30813930188754857,0.33839618482747563,0.3616398829800024,0.3738628621809001,0.17589067446799983,0.22626537891235524,0.26553921372179695,0.26157175489921053,0.2523143509798421,0.3154730894080872,0.35318398589347977,0.3579128762072697,0.28742035025848595,0.32761591792570033,0.3577525748407005,0.36913397186711017,0.18442672223780707,0.23099426922614516,0.24313709774375827,0.25479902216166395,0.2834128160942572,0.38300004007534166,0.3848034304492446,0.246864104516491,0.27239209714262813,0.37306135534805435,0.38275958802548793,0.04668777301326494,0.04391800892596086
774,0.21973309822466236,0.2899050214403078,0.32553200016030137,0.35254278042720316,0.1580571474371819,0.1981324890794694,0.22033422834929667,0.23251713220855208,0.30890073337875207,0.3406003286178015,0.3628822185709133,0.37474451969703043,0.17617120185949586,0.22746763916162385,0.2681040355869034,0.2634953712980403,0.2536368372540376,0.3170360277321364,0.3543461708011061,0.3588346090650423,0.28910351460746203,0.32933915761631866,0.3595559652146035,0.3700156293832405,0.18586943453692942,0.23275758425840581,0.2447000360678075,0.2561215084358594,0.28517613112651785,0.3854045605738789,0.3876087043642047,0.2481465154490442,0.2739149601250351,0.3740632388891115,0.3846832044243177,0.04720875245461468,0.04452958509942651
775,0.22109565984050014,0.291187432372861,0.32773614395062717,0.3538251913597563,0.15925940768645053,0.19897407125395744,0.2211758105237847,0.23420029655752816,0.3101831443113053,0.34268424638320044,0.3648859856530277,0.3757864785797299,0.17821504428325252,0.22899050214403077,0.2696268985693103,0.26441710415581293,0.25572075501943653,0.3194004728890314,0.35542820502544786,0.36099867751372583,0.290626377589869,0.33054141786558733,0.3606379994389452,0.37185909509878573,0.1878331262774015,0.234320522582455,0.24650342644171042,0.25832565222618525,0.28713982286698997,0.3866468961647898,0.3886105879052619,0.24898809762353225,0.27591872720714944,0.37602693062958364,0.3867270468480744,0.04825071133731415,0.04514967772036102
776,0.22237807077305333,0.2930308980884062,0.32941930829960325,0.35482707490081355,0.16006091451929627,0.19957520137859175,0.22185709133170362,0.23536248146515448,0.31154570592714304,0.3456097463230874,0.36624854726886547,0.3767082114375025,0.17913677714102513,0.23071374183464913,0.27199134372620526,0.2658598164549353,0.25752414539333945,0.3204023564300886,0.3577926501823428,0.3626016911794173,0.29267022001362564,0.33222458221456336,0.36340319801226306,0.3726205265899892,0.18971666733458903,0.23528233078186991,0.24790606339919047,0.25992866589187674,0.28866268584939686,0.38853043722197733,0.3898529234961728,0.24998998116458943,0.2768003847232798,0.37827114976155174,0.38800945778062756,0.0493728209032982,0.045778405383766166
777,0.22386085841381798,0.2945537610708131,0.3312226986735062,0.35695106800785475,0.1622650583096221,0.2010579890193564,0.22414138580531398,0.23640444034785396,0.3132288702761191,0.34829479421312065,0.3674508075181341,0.37811084839498255,0.18049933875686291,0.23223660481705607,0.27335390534204307,0.26718230272913074,0.2597282891836653,0.3221656714623492,0.35919528713982285,0.36496613633631225,0.29479421312066684,0.3336672945136857,0.3646054582615317,0.3739029375225424,0.1920410371498417,0.2372059471806997,0.24906824830681681,0.26157175489921053,0.29034585019837295,0.39033382759588026,0.391135334428726,0.25119224141385804,0.278082795655833,0.37995431411052777,0.3900933755460265,0.05005410171121709,0.04641588833612782
778,0.22462228990502145,0.2958762473450086,0.33226465755620566,0.3583937803069771,0.16358754458381758,0.2023003246102673,0.2260249268625015,0.23772692662204944,0.3145513565503146,0.34933675309582013,0.368412615717549,0.37943333466917806,0.18254318118061957,0.23383961848274756,0.27527752174087283,0.26842463832004165,0.2616118302408528,0.3250110207189516,0.35995671863102635,0.3661283212439386,0.29663767883621206,0.33571113693744237,0.36624854726886547,0.37530557448002244,0.19356390013224864,0.23816775538011462,0.2509517893640043,0.26369574800625173,0.2918687131807799,0.3929387248026289,0.39390053300204386,0.25315593315433016,0.27952550795495534,0.38099627299322725,0.39197691660321404,0.05057508115256683,0.04706224849841282
779,0.22582455015429007,0.29723880896084637,0.33354706848875887,0.35935558850639204,0.16486995551637076,0.2045445437422354,0.2266260569871358,0.23896926221296036,0.3160742195327215,0.3507393900533002,0.37069691019115936,0.3803149921853084,0.1840259688213842,0.23556285817336592,0.2767603093816375,0.26970704925259487,0.2625736384402677,0.3262132809682203,0.36147958161343324,0.36793171161784155,0.29896204865146475,0.3376748286779145,0.3683324650342644,0.37722919087885226,0.19568789323928987,0.23993107041237527,0.2528754057628341,0.26497815893880494,0.29327135013825995,0.394621889151605,0.3956638480343045,0.2543982687452411,0.28040716547108563,0.38223860858413816,0.39430128641846673,0.05109606059391656,0.04771760948938741
780,0.22734741313669699,0.2986815212599687,0.3348695547629544,0.3607582254638721,0.16591191439907024,0.20598725604135776,0.2279485432613313,0.2400913717789444,0.3180779866148359,0.3521420270107803,0.37201939646535487,0.3818378551677153,0.1863503386366369,0.23740632388891114,0.2774415901895564,0.2711898368933595,0.26441710415581293,0.3279765960004809,0.3626417665210596,0.3692942732336793,0.30052498697551394,0.3392377670019637,0.36957480062517534,0.3789524305694706,0.19805233839618483,0.2420550635194165,0.2549593235282331,0.2664208712379273,0.2953151925620166,0.3968260329419308,0.39714663567506914,0.2551597002364445,0.2814891996954274,0.3842423756662526,0.39674588225864627,0.05177734140183545,0.04838209664925957
781,0.22927102953552678,0.30024445958401796,0.3365527191119304,0.36155973229671784,0.1673947020398349,0.2073898929988378,0.22947140624373824,0.240732577245221,0.3199615276720234,0.3533442872600489,0.3745040676471767,0.38360117019997597,0.1878331262774015,0.23973069370416383,0.2790446038552479,0.2728329259006933,0.26565943974672385,0.32941930829960325,0.3642447801867511,0.37133811565743596,0.3022482266661323,0.3407606299843706,0.37185909509878573,0.38075582094337357,0.20021640684486836,0.24393860457660402,0.2556005289945097,0.2681441109285457,0.2974391856690578,0.39866949865747603,0.39842904660762235,0.25628180980242854,0.28285176131126516,0.38556486194044803,0.3982286698994109,0.052458622209754335,0.04905583706365045
782,0.23067366649300686,0.3019676992746363,0.33747445196970305,0.3630024445958402,0.16919809241373782,0.208391776539895,0.23099426922614516,0.24161423476135135,0.32132408928786116,0.3546266981926021,0.37590670460465675,0.3849236564741714,0.18927583857652386,0.24101310463671702,0.2805273914960125,0.2750370696910191,0.2680238849036188,0.330781869915441,0.3652867390694506,0.3722197731735663,0.3043321444315313,0.3418426642087124,0.3734220334228349,0.3821985332424959,0.20189957119384444,0.24634312507514128,0.2572436180018435,0.269586823227668,0.29844106921011504,0.4003526630064521,0.40003206027331384,0.25760429607662405,0.28401394621889153,0.3886105879052619,0.400472889031379,0.05330020438424238,0.04973895958790067
783,0.23247705686690978,0.30409169238167755,0.33967859576002885,0.3646856089448163,0.17048050334629103,0.2099547148639442,0.2321163787921292,0.24245581693583937,0.3228870276119104,0.35602933515008217,0.37815092373662484,0.3872881016310664,0.1910792289504268,0.24317717308540054,0.2820101791367771,0.2769606860898489,0.27014787801066004,0.33222458221456336,0.36696990341842667,0.37418346491403837,0.3054943293391576,0.3441269586823228,0.3755059511882339,0.3832004167835531,0.20410371498417024,0.24830681681561334,0.25884663166753497,0.27143028894321325,0.3007654390253677,0.4019556766721436,0.4019957520137859,0.259127159059031,0.2854967338596561,0.39029375225423796,0.40243658077185107,0.05402156053380355,0.050431594871713586
784,0.23391976916603213,0.30605538412214967,0.34092093135093976,0.36604817056065403,0.17160261291227508,0.21183825592113173,0.23428044724081273,0.243658077185108,0.3254919248186591,0.35795295154891194,0.3803149921853084,0.38808960846391216,0.1921211878331263,0.24490041277601893,0.2836532681441109,0.27840339838897127,0.2718310423596361,0.3337474451969703,0.368693143109045,0.375105197771811,0.30793892517933713,0.3462108764477217,0.3773894922454214,0.38520418386566746,0.20630785877449606,0.25019035787280086,0.2606099466997956,0.27307337795054704,0.30292950747405123,0.4037189917044043,0.40359876567947744,0.2606099466997956,0.2866188434256402,0.39257804672784835,0.40311786157977,0.05490321804993387,0.051133875384143206
785,0.23668496773934997,0.30829960325411776,0.3430048491163387,0.3674107321764918,0.1728048731615437,0.2128401394621889,0.23584338556486195,0.24506071414258807,0.32749569190077343,0.3597563419228149,0.38163747845950385,0.38973269747124595,0.19320322205746804,0.24638320041678355,0.2853765078347293,0.28012663807958965,0.2745160902496694,0.3350699314711658,0.3705366088245902,0.37783032100348657,0.3095419388450287,0.3478539654550555,0.3792730333026089,0.38736825231435096,0.20943373542259447,0.25247465234641125,0.262894241173406,0.27599887789043404,0.3044523704564581,0.4059231354947301,0.4048411012703883,0.2624934877569831,0.2888630625576083,0.39430128641846673,0.40444034785396543,0.055744800224421916,0.05184593543892913
786,0.23828798140504148,0.310143068969663,0.3450086161984531,0.36921412255039476,0.17460826353544665,0.2141626257363844,0.23864865947982206,0.24742515929948303,0.32973991103274153,0.362281088446279,0.38300004007534166,0.39085480703722997,0.1952470644812247,0.24770568669097903,0.2869795215004208,0.28164950106199654,0.2769606860898489,0.33575121227908467,0.37302128000641205,0.37939325932753576,0.31158578126878533,0.34893599967939726,0.3809161223099427,0.3889311906384002,0.211597803871278,0.25536007694465596,0.26453733018073977,0.27772211758105236,0.30585500741393823,0.40796697791848674,0.4068448683525027,0.263174768564902,0.2895844187071695,0.39610467679236966,0.40572275878651864,0.05666653308219453,0.05256791122018419
787,0.2398108443874484,0.3116659319520699,0.3464914038392177,0.37181901975714343,0.17561014707650383,0.21612631747685648,0.24021159780387127,0.24918847433174368,0.3319440548230674,0.36444515689496254,0.3849637318158137,0.3922574439947101,0.1974912836131928,0.24870757023203624,0.2889432132408929,0.2834128160942572,0.278643850438825,0.33747445196970305,0.374544142988819,0.3802348415020238,0.31403037710896486,0.35122029415300765,0.3825191359756342,0.3898929988378151,0.21400232436981526,0.2585260289343967,0.26573959043000844,0.27936520658838615,0.30894080872039437,0.4097703682923897,0.40824750530998277,0.26453733018073977,0.2908267542980804,0.3976275397747766,0.4078066765519176,0.05790886867310544,0.05329994080844093
788,0.24169438544463592,0.3131086442511922,0.3474932873802749,0.37374263615597325,0.17681240732577244,0.21780948182583257,0.24153408407806676,0.2504708852642969,0.33334669178054743,0.365767643169158,0.38752855368092015,0.39446158778503587,0.19961527672023405,0.24994990582294713,0.2907466036147958,0.2848555283933796,0.28112852162064683,0.3388770889271831,0.37582655392137215,0.38167755380114615,0.3158337674828678,0.3530236845269106,0.3840820742996834,0.39165631387007577,0.21568548871879134,0.2607301727247225,0.26746283012062677,0.28096822025407764,0.3099827676030938,0.41153368332465035,0.4101310463671703,0.26561936440508155,0.29311104877169075,0.39967138219853326,0.41049172444195087,0.05883060153087805,0.054042164207059144
789,0.24289664569390454,0.31503226065002204,0.348615396946259,0.3751452731134533,0.17849557167474853,0.21897166673345891,0.2426561936440508,0.2517132208552078,0.33398789724682404,0.3674908828597764,0.3888109646134733,0.39618482747565426,0.2010579890193564,0.2515128441469964,0.29198893920570673,0.2869795215004208,0.28237085721155775,0.3411213080591512,0.3773894922454214,0.3830801907586262,0.3182783633230473,0.3542660201178215,0.3866068208231475,0.39249789604456375,0.21700797499298682,0.26173205626577967,0.26914599446960286,0.2830521380194766,0.3123472127599888,0.4122550394742115,0.41157375866629264,0.2670620767042039,0.2940728569711057,0.4017152246222899,0.4123351901574961,0.059752334388650664,0.05479472336900281
790,0.2443393579930269,0.3175970825151284,0.35029856129523507,0.3767482867791448,0.18005850999879774,0.2206147557407927,0.24421913196810002,0.2527551797379073,0.3360317396705807,0.36909389652546787,0.3906143549873763,0.39774776579970345,0.20258085200176332,0.25379713862060677,0.29415300765439023,0.2883020077746163,0.28289183665290746,0.3427243217248427,0.37951348535246265,0.3848435057908869,0.3194405482306737,0.3559892598084399,0.38812968380555446,0.394060834368613,0.21917204344167035,0.2641365767643169,0.2703482547188715,0.28397387087724923,0.31399030176732257,0.4141786558730413,0.4145393339478219,0.2686250150282531,0.29607662405322005,0.40419989580411175,0.41385805313990304,0.06111489600448844,0.055557762223988776
791,0.24550154290065324,0.3187993427643971,0.35178134893599966,0.37819099907826714,0.1817817496894161,0.2222177694064842,0.24626297439185668,0.2543181180619565,0.33911754097703684,0.37077706087444395,0.3922574439947101,0.4003125876648098,0.2033422834929668,0.25576083036107883,0.2957560213200818,0.2895844187071695,0.2842944736103875,0.34448763675710337,0.3813569510680079,0.38680719753135895,0.32296717829519495,0.3587945337234,0.3901735262293111,0.39542339598445075,0.22073498176571954,0.2667414739710656,0.272231795776059,0.2854566585180139,0.3159940688494369,0.4159018955636597,0.4163827996633671,0.2700276519857332,0.29779986374383843,0.4056025327615918,0.4154610668055945,0.062076704203903335,0.056331426706013515
792,0.2478659880575482,0.32072295916322685,0.3530236845269106,0.3791928826193243,0.18398589347974192,0.22394100909710254,0.2472247825912716,0.2550394742115177,0.34039995190959005,0.3725403759067046,0.394621889151605,0.4033583136296237,0.20474492045044684,0.2581252755179738,0.2971987336192041,0.29146795976435697,0.28645854205907106,0.3458902737145834,0.3825191359756342,0.3889712659800425,0.3257323768685128,0.36055784875566066,0.3918566905782872,0.3981885945577686,0.22321965294754137,0.2688253917364646,0.2745561655913117,0.28705967218370537,0.3177173085400553,0.4175850599126358,0.41782551196248946,0.27143028894321325,0.2993227267262453,0.40708532040235645,0.4169037791047169,0.06307858774496053,0.05711586478126435
793,0.24922854967338595,0.3232877810283333,0.35506752695066723,0.38115657435979644,0.18518815372901054,0.22466236524666372,0.2494690017232397,0.25592113172764797,0.3411613834007935,0.37466436901374583,0.3959043000841582,0.4056025327615918,0.20546627660000802,0.26044964533322645,0.298721596601611,0.29315112411333305,0.2889031378992506,0.3478940407966978,0.3850438824990983,0.390574279645734,0.32781629463391176,0.36344327335390536,0.3933394782190518,0.3998717589067447,0.22454213922173685,0.2705085560854406,0.27712098745641806,0.2884222337995431,0.3194004728890314,0.4193483749448964,0.419428525628181,0.27299322726726244,0.3014467198332866,0.4089688614595439,0.41830641606219693,0.06432092333587144,0.05791122647641758
794,0.2504308099226546,0.3244499659359596,0.3565102392497896,0.3831202661002685,0.1865907906864906,0.22622530357071294,0.25055103594758144,0.25752414539333945,0.3428445477497696,0.3773093415621368,0.3982286698994109,0.40740592313549473,0.2067887628742035,0.26209273434056024,0.30116619244179055,0.29443353504588626,0.29090690498136496,0.34949705446238927,0.3866068208231475,0.39197691660321404,0.3297799863743838,0.3655271911193043,0.3958642247425159,0.4013946218891516,0.22734741313669699,0.2719111930429207,0.278924377830321,0.29030577485673065,0.3209634112130806,0.4206708612190919,0.42071093656073416,0.27423556285817335,0.3032501102071895,0.41045164910030857,0.42079108724401876,0.0650823548270749,0.05871766390733249
795,0.2533563098625416,0.3268144110928546,0.3589147597483269,0.38400192361639884,0.1878331262774015,0.22834929667775417,0.25187352222177695,0.259407686450527,0.34540936961487595,0.3786318278363323,0.4003526630064521,0.40956999158417823,0.20851200256482186,0.2637758986895363,0.3022883020077746,0.2956357952951549,0.29263014467198334,0.3514607462028614,0.3883300605137659,0.39362000561054783,0.33166352743157135,0.3676912595679878,0.3972267863583537,0.4030377108964854,0.22911072816895764,0.27367450807518134,0.2808880695707931,0.2928705967218371,0.32264657556205667,0.42251432693463714,0.42239410090971025,0.27547789844908427,0.30481304853123875,0.41285616959884586,0.423476135134052,0.0663647657596281,0.0595353313081437
796,0.25600128241093256,0.32845750010018837,0.3617601090049293,0.38560493728209033,0.18927583857652386,0.22971185829359195,0.2528754057628341,0.2619324329739911,0.3478539654550555,0.3802348415020238,0.40279725884663165,0.4117741353745041,0.20943373542259447,0.26569951508836614,0.3032100348655472,0.29711858293591953,0.2942331583376748,0.35286338316034144,0.39025367691259566,0.39434136176010903,0.33398789724682404,0.3692942732336793,0.398108443874484,0.40512162866188434,0.23123472127599887,0.27535767242415743,0.2833727407526149,0.29419308299603253,0.3240492125195367,0.42419749128361317,0.4244379433334669,0.2763996313068569,0.30605538412214967,0.4140985051897567,0.42592073097423155,0.06740672464232758,0.06036438506075864
797,0.25828557688454296,0.3301807397908067,0.3632028213040516,0.38909149200496934,0.19059832485071934,0.2314350979842103,0.25411774135374504,0.263735823347894,0.3492566024125356,0.38227868392578046,0.40572275878651864,0.41329699835691097,0.21103674908828599,0.26754298080391137,0.3049733498978079,0.2986815212599687,0.29611669939486235,0.3548671502424558,0.39197691660321404,0.39678595760028856,0.33555083557087323,0.37141826634072056,0.400192361639883,0.4066444916442913,0.23331863904139782,0.27816294633911753,0.2856971105678676,0.29667775417785436,0.32645373301807395,0.42664208712379276,0.4255199775578087,0.27780226826433696,0.30817937722919087,0.41558129283052136,0.428485552839338,0.06856890954995391,0.06120498372476703
798,0.2593676111088847,0.3313429246984331,0.364645533603174,0.39141586182022203,0.19168035907506112,0.23267743357512122,0.2561615837775017,0.2642568027892438,0.3515809722277882,0.3842023003246103,0.40740592313549473,0.4161824229551557,0.2125195367290506,0.2692662204945297,0.3066965895884262,0.3003246102673025,0.29731895964413096,0.35639001322486275,0.39362000561054783,0.3985492726325492,0.33799543141105276,0.3727006772732738,0.4016350739390053,0.40800705326012904,0.23536248146515448,0.2796056586382399,0.2882218570913317,0.297880014427123,0.3279365206588386,0.4290065322806877,0.42692261451528873,0.2796457339798822,0.3094617881617441,0.4177052859375626,0.42948743638039516,0.06949064240772652,0.06205728806776501
799,0.2614114535326414,0.3336672945136857,0.3664889993187192,0.3930589508275558,0.19356390013224864,0.233759467799463,0.25820542620125836,0.265819741113293,0.3544263214843906,0.3865266701398629,0.41053179978359317,0.4175850599126358,0.21336111890353865,0.2723119464593436,0.3083797539374023,0.30252875405762836,0.2998036308259528,0.3584739309902617,0.39450166312667817,0.4002725123231676,0.33963852041838655,0.3743838416222498,0.4029976355548431,0.41033142307538173,0.23832805674668375,0.2814891996954274,0.2901855488318038,0.29960325411774136,0.329659760349457,0.4307698473129483,0.4290866829639723,0.28100829559571994,0.3107842744359396,0.42023003246102675,0.43117060072937125,0.0702119985572877,0.06292146109610337
800,0.2632549192481866,0.33571113693744237,0.36789163627619925,0.3949825672263856,0.195006612431371,0.2350018033903739,0.25952791247545387,0.26726245341241534,0.3565503145914319,0.38873081393018877,0.41245541618242293,0.4193483749448964,0.21500420791087244,0.2747164669578808,0.3093816374784595,0.30377108964853927,0.30124634312507514,0.3607582254638721,0.3969061836252154,0.40219612872199734,0.34128160942572033,0.3757864785797299,0.40452049853725003,0.4117340600328618,0.24001122109565984,0.2843345489520298,0.2918687131807799,0.3027291307658398,0.33106239730693704,0.4324530116619244,0.4306496212880215,0.2824109325532,0.3125075141265579,0.42183304612671824,0.43277361439506273,0.07109365607341803,0.06379766808606283
801,0.2654189876968701,0.3379152807277682,0.36917404720875246,0.3968661082835731,0.19693022883020078,0.23704564581413057,0.2612511521660722,0.2688654670781068,0.35811325291548113,0.391135334428726,0.41385805313990304,0.42239410090971025,0.21640684486835252,0.2768805354065643,0.311265178535647,0.30593515809722277,0.3033302608904741,0.36268184186270186,0.39890995070732976,0.40411974512082716,0.3429647737746964,0.37883220454454375,0.4058830601530878,0.4130565463070573,0.24281649501061997,0.28589748727607905,0.29383240492125196,0.3045325211397427,0.333146315072336,0.4347373061355348,0.43269346371177814,0.2841341722438184,0.3142708291588186,0.4233158337674829,0.4342964773774696,0.07161463551476777,0.0646860766154632
802,0.26782350819540734,0.3395182943934597,0.37129804031579366,0.3991103274155412,0.19821263976275397,0.23876888550474892,0.2625335630986254,0.26982727527752176,0.36039754738909147,0.3934196289023364,0.41570151885544826,0.42399711457540173,0.21720835170119826,0.2786037750971827,0.3129082675429808,0.30793892517933713,0.3051737266060193,0.36440508155332024,0.4013946218891516,0.4056426081032341,0.34480823949024164,0.3808359716266581,0.40760629984370617,0.4148198613393179,0.24614274836692981,0.2876608023083397,0.2952751172203743,0.3073778703963451,0.33623211637879213,0.4370216006091452,0.4341762513525428,0.2856971105678676,0.3151524866749489,0.42592073097423155,0.43521821023524226,0.07297719713060553,0.06558685659571435
803,0.26910591912796056,0.34096100669258206,0.37366248547268865,0.4014346972307939,0.19957520137859175,0.2398108443874484,0.2638560493728209,0.2710696108684327,0.36143950627179094,0.3953432453011662,0.41794573798741635,0.425560052899451,0.21877129002524748,0.2805273914960125,0.3151524866749489,0.31042359636115896,0.3080992265459063,0.3665290746603615,0.4029976355548431,0.40696509437742956,0.34741313669699037,0.38275958802548793,0.4097302929507474,0.4164629503466517,0.2478259127159059,0.2895042680238849,0.2964773774696429,0.30874043201218293,0.3382358834609065,0.43850438824990984,0.4363403198012263,0.28750050094177054,0.31631467158257526,0.42872600488919166,0.43674107321764916,0.0740592313549473,0.06650018030431118
804,0.27135013825992865,0.3427243217248427,0.37526549913838014,0.40295756021320084,0.2010579890193564,0.24105317997835932,0.2659399671382199,0.27359435739189675,0.36312267062076703,0.3975874644331343,0.4204304091692382,0.4278042720314191,0.2208952831322887,0.2825311585781269,0.3171562537570633,0.3123872881016311,0.3103434456778744,0.368693143109045,0.4038392177293311,0.40916923816775536,0.35017833527030817,0.38472327976596,0.41097262854165834,0.41842664208712377,0.25015028253115856,0.29158818578928386,0.29840099386847274,0.3119464593435659,0.3405201779345169,0.4404680799903819,0.43798340880856007,0.288822987215966,0.3183585140063319,0.43012864184667177,0.43874484029976357,0.07558209433735423,0.06742622241778334
805,0.27423556285817335,0.3441269586823228,0.37767001963691743,0.40480102592874606,0.20282130405161705,0.24229551556927023,0.2677433575121228,0.27547789844908427,0.3648058349697431,0.3991103274155412,0.4223139502264257,0.4295275117220374,0.22265859816454936,0.28421432292710297,0.3193603975473891,0.31435097984210314,0.3129483428846231,0.37025608143309424,0.4059231354947301,0.4117340600328618,0.3530236845269106,0.3865266701398629,0.41281609425720356,0.42135214202701077,0.2538772893038913,0.29379232957960966,0.3004448362922294,0.31374984971746883,0.34204304091692384,0.4418306416062197,0.43970664849917845,0.29026569951508835,0.3206428084799423,0.43173165551236325,0.44002725123231673,0.076664128561696,0.06836516004510239
806,0.2762393299402877,0.346250951789364,0.37943333466917806,0.40628381356951065,0.2048651464753737,0.2442992826513846,0.2692662204945297,0.2769206107482066,0.36656915000200374,0.4016751492806476,0.42359636115897886,0.43225263495371297,0.22438183785516772,0.28585741193443676,0.3216446920209995,0.31623452089929066,0.3147918086001683,0.3732216567146235,0.407165471085641,0.4145794092894642,0.3555484310503747,0.387929307097343,0.4141786558730413,0.42239410090971025,0.2560814330942171,0.2958762473450086,0.30316995952390496,0.31623452089929066,0.3445677874403879,0.44363403198012263,0.44203101831443115,0.2927904460385525,0.3234480823949024,0.43329459383641244,0.4421913196810003,0.07766601210275317,0.06931717276155401
807,0.27824309702240213,0.3484951709213321,0.3825191359756342,0.4078066765519176,0.20638800945778063,0.24538131687572637,0.2709894601851481,0.27828317236404443,0.36909389652546787,0.40339838897126595,0.4250390734581012,0.4340961006692582,0.2260650022041438,0.2877409529916243,0.3232877810283333,0.3181180619564782,0.31691580170720957,0.375666252554803,0.4090089368011862,0.4161824229551557,0.3578728008656274,0.3898929988378151,0.4152606900973831,0.4248386967498898,0.25932753576724243,0.2979200897687653,0.30481304853123875,0.31783753456498215,0.3465715545225023,0.44551757303731016,0.4440748607381878,0.2939526309461788,0.32485071935238247,0.43557888831002284,0.44487636757103355,0.07870797098545265,0.07028244264308353
808,0.28012663807958965,0.3507794653949425,0.38460305374103315,0.409529916242536,0.2084318518815373,0.24678395383320642,0.2728730012423356,0.28008656273794735,0.37173886907385884,0.40480102592874606,0.42712299122350017,0.4360998677513726,0.22810884462790046,0.29038592554001524,0.3251713220855208,0.3202821304051617,0.31948062357231594,0.378030697711698,0.41157375866629264,0.4181060393539855,0.36051777341401836,0.3933795535606941,0.41718430649621285,0.42704284054021563,0.26149160421592593,0.29992385685087963,0.3066965895884262,0.3192401715224622,0.3487356229711858,0.4474411894361399,0.44603855247865987,0.29491443914559373,0.32597282891836654,0.4372620526589989,0.44615877850358676,0.07999038191800585,0.07126115430111744
809,0.2814491243537851,0.35266300645213,0.3859255400152286,0.41145353264136575,0.21043561896365168,0.24906824830681681,0.2741153368332465,0.281569350378712,0.37402316354746923,0.40704524506071416,0.42888630625576085,0.43806355949184467,0.22975193363523425,0.29267022001362564,0.32817697270869234,0.3218450687292109,0.32204544543742236,0.38003446479381237,0.4125756422073498,0.41954875165310784,0.36272191720434416,0.3953432453011662,0.41922814891996957,0.42904660762233,0.2636556726646095,0.30292950747405123,0.3095820141866709,0.3212840139462189,0.3504989380034465,0.44896405241854687,0.4481224702440588,0.29711858293591953,0.3278964453171963,0.43846431290826754,0.4478419428525628,0.0808319640924939,0.07225349491787206
810,0.2838135695106801,0.3548671502424558,0.3876888550474893,0.41285616959884586,0.2122390093375546,0.2503907345810123,0.2753977477657997,0.282691459944696,0.37650783472929106,0.41033142307538173,0.43105037470444435,0.439506271790967,0.2311545705927143,0.2945938364124554,0.33038111649901813,0.32372860978639845,0.32432973991103276,0.38227868392578046,0.4140183545064722,0.42135214202701077,0.36376387608704364,0.3973470123832806,0.42211357351821427,0.4314912034625095,0.2671422273874885,0.3054542539975153,0.3122670620767042,0.32272672624534127,0.3527030817937723,0.45060714142588065,0.45052699074259606,0.29800024045204987,0.33014066444916446,0.44142988818979684,0.45132849757544186,0.08211437502504709,0.0732596542821523
811,0.28617801466757503,0.35647016390814734,0.38965254678796135,0.4140183545064722,0.21408247505309982,0.2515929948302809,0.2763996313068569,0.28421432292710297,0.3790726565943975,0.4118542860577886,0.43221255961207067,0.4412295114815854,0.23295796096661725,0.29727888430248867,0.33238488358113255,0.326173205626578,0.3268945617761391,0.384162224982968,0.4158618202220174,0.4235162104756943,0.36628862261050776,0.3987897246824029,0.42467839538332064,0.4334548952029816,0.269586823227668,0.30858013064561374,0.31338917164268826,0.32424958922774816,0.3554682803670901,0.452610908507995,0.45257083316635277,0.2998036308259528,0.3320242055063519,0.44367410732176493,0.4530918126077025,0.08307618322446199,0.0742798248256491
812,0.2888630625576083,0.3578728008656274,0.39101510840379916,0.4164629503466517,0.21528473530236844,0.2526750290546227,0.2785636997555404,0.2860978639842905,0.38167755380114615,0.4138981284815453,0.4348174568188194,0.44391455937161867,0.23395984450767443,0.2986414459183265,0.33446880134653145,0.32769606860898487,0.33002043842423756,0.38584538933194407,0.4192682242616118,0.4247986214082475,0.3680920129844107,0.400753416422875,0.42704284054021563,0.4347373061355348,0.271670740993067,0.3109445758025087,0.3155131647497295,0.3264136576764317,0.35763234881577366,0.4543742235402557,0.4536929427323368,0.30180739790806715,0.33466917805474294,0.44475614154610665,0.45449444956518253,0.0843185188153729,0.07531420165974376
813,0.29094698032300725,0.36023724602252233,0.3930589508275558,0.41782551196248946,0.2171282010179137,0.25375706327896447,0.27952550795495534,0.287700877649982,0.3838015469081874,0.41598204624694424,0.4373422033422835,0.44615877850358676,0.2363242896645694,0.3009658157335791,0.3366729451368573,0.32945938364124555,0.3327856369975554,0.3876087043642047,0.4210716146355148,0.42648178575722356,0.37069691019115936,0.4023965054302088,0.42872600488919166,0.4369414499258606,0.2741554121748888,0.3136696990341843,0.3176371578567707,0.3279765960004809,0.3594758145313189,0.4562176892558009,0.4554562577645974,0.3032501102071895,0.3369935478699956,0.4463190798701559,0.4571394221135735,0.08548070372299924,0.07636298261282241
814,0.29254999398869874,0.362561615837775,0.39554362200937765,0.41954875165310784,0.21885144070853205,0.2549192481865908,0.28100829559571994,0.28910351460746203,0.3864064441149361,0.4181461146956278,0.43914559371618644,0.4478419428525628,0.2378471526469763,0.30288943213240893,0.33931791768524827,0.3314631507233599,0.33454895202981605,0.3900533002043842,0.4233158337674829,0.42932713501382597,0.37314150603133894,0.4045605738788923,0.429607662405322,0.4383040115416984,0.27712098745641806,0.31679557568228267,0.31952069891395823,0.33006051376587986,0.36111890353865267,0.4582214563379153,0.45697912074700436,0.3049733498978079,0.33871678756061396,0.4478419428525628,0.4585019837294113,0.08728409409690217,0.07742636826811278
815,0.29415300765439023,0.36440508155332024,0.3969462589668577,0.4215925940768645,0.22097543381557327,0.25632188514407084,0.2827716106279806,0.29034585019837295,0.3888109646134733,0.42183304612671824,0.44102913477337397,0.4504869154009538,0.23973069370416383,0.3050134252394502,0.3418025888670701,0.3332264657556206,0.3367130204784996,0.3912154851120106,0.42467839538332064,0.43048931992145234,0.37650783472929106,0.4082074299683405,0.4313709774375827,0.44098905943173167,0.28004648739630505,0.3183184386646896,0.3218049933875686,0.33178375345649824,0.3629222939125556,0.4601851480783874,0.459022963170761,0.3072576443714183,0.34031980122630545,0.4502063880094578,0.45982447000360677,0.0884863543461708,0.07850456200204509
816,0.29800024045204987,0.3658878691940849,0.39943093014867953,0.42419749128361317,0.22325972828918367,0.25816535085961606,0.28417424758546067,0.29254999398869874,0.3914960125035066,0.42411734060032863,0.4427523744639923,0.4526910591912796,0.24133370736985532,0.3067767402717108,0.343605979240973,0.336071815012223,0.33903739029375224,0.39362000561054783,0.42688253917364644,0.4321724842704284,0.3779906223700557,0.4110127038833006,0.43329459383641244,0.44387448402997637,0.2820502544784194,0.3209634112130806,0.3233679317116178,0.33338676712218973,0.36556726646094656,0.46311064801827434,0.46082635354466395,0.3089808840620366,0.34196289023363924,0.45172925099186473,0.461948463110648,0.09004929267022001,0.07959777002314977
817,0.3003246102673025,0.36789163627619925,0.4010740191560133,0.42656193644050816,0.22534364605458262,0.259407686450527,0.285336432493087,0.29443353504588626,0.39366008095219013,0.4268424638320042,0.4451168196208873,0.45413377149040196,0.24289664569390454,0.3090209594036789,0.34613072576443715,0.3376748286779145,0.3405602532761592,0.39678595760028856,0.4290866829639723,0.43501783352703083,0.38011461547709696,0.41217488879092695,0.4365006211677955,0.4463591552117982,0.2854967338596561,0.32240612351220294,0.3263735823347894,0.3349897807878812,0.36721035546828035,0.4652747164669579,0.46246944255199773,0.3106640484110127,0.3433655271911193,0.4531318879493448,0.4635514767763395,0.09133170360277322,0.08070620141149507
818,0.30316995952390496,0.3699354786999559,0.40287740952991624,0.42876608023083396,0.2263856049372821,0.260810323408007,0.28689937081713623,0.2963571514447161,0.39662565623371937,0.4285657035226225,0.44639923055344044,0.45693904540536207,0.24457981004288062,0.3106239730693704,0.3475333627219172,0.34027972588466315,0.343044924457981,0.3987496493407606,0.4305694706047369,0.43630024445958404,0.380956197651585,0.4148198613393179,0.43902536769125955,0.4495251072015389,0.2883420831162586,0.32436981525267505,0.32781629463391176,0.33619204103714984,0.3693343485753216,0.4675590109405683,0.46435298360918525,0.3116258566104276,0.3453292189315914,0.45509557968981684,0.46571554522502306,0.09281449124353786,0.0818300681586739
819,0.304292069089889,0.37242014988177774,0.40452049853725003,0.43052939526309464,0.22838937201939646,0.26281409049012144,0.28910351460746203,0.2979200897687653,0.3991504027571835,0.4302488678715986,0.44880375105197773,0.4595038672704685,0.24642327575842585,0.31334909630104596,0.34949705446238927,0.3418025888670701,0.345689897006372,0.4025968821384202,0.4324530116619244,0.43906544303290185,0.3830801907586262,0.4175850599126358,0.44094898409008937,0.45116819620887266,0.29094698032300725,0.32713501382599286,0.33070171923215647,0.3378752053861259,0.37145834168236286,0.4698833807558209,0.4668777301326494,0.31278804151805395,0.34645132849757543,0.45806115497134614,0.4674387849156414,0.09441750490922936,0.08296958520834916
820,0.30629583617200334,0.3745040676471767,0.4072856971105679,0.43161142948743636,0.22959163226866508,0.2647377068889512,0.2901855488318038,0.2990822746763916,0.4009938684727287,0.432533162345209,0.4511281208672304,0.4607462028613794,0.24826674147397107,0.3152727126998758,0.3516210475694305,0.34372620526589986,0.3476135134052018,0.40524185468681123,0.4348174568188194,0.4411493607983008,0.38520418386566746,0.4187472448202621,0.4433935799302689,0.45357271670740995,0.2929908227467639,0.3290586302248227,0.3336672945136857,0.3400793491764517,0.37462429367210354,0.4725684286458542,0.46964292870596724,0.31439105518374544,0.3486554722879013,0.46034544944495653,0.46896164789804834,0.09578006652506713,0.08412497049736119
821,0.308059151204264,0.37694866348735623,0.40932953953432455,0.43397587464433135,0.23099426922614516,0.26690177533763476,0.29158818578928386,0.3007253636837254,0.4036388410211197,0.43397587464433135,0.45285136055784875,0.4629503466517052,0.24990983048130486,0.3175970825151284,0.3537049653348295,0.3457700476896566,0.3501382599286659,0.40792690257684444,0.4365406965094377,0.44371418266340723,0.3872079509477818,0.4210315392938725,0.445357271670741,0.4555764837895243,0.29555564461187034,0.33170360277321365,0.33611189035386524,0.34188273955035464,0.37706888951228307,0.4745721957279686,0.47176692181300844,0.31615437021600606,0.3509798421031539,0.4619083877690057,0.4715264697631547,0.0974632308740432,0.08529644499741017
822,0.3102232196529475,0.3791928826193243,0.4113733819580812,0.4365406965094377,0.23267743357512122,0.2681441109285457,0.2929908227467639,0.30244860337434376,0.4061235122029415,0.4365406965094377,0.4553761070813129,0.4653147918086002,0.2517132208552078,0.31960084959724283,0.35578888310022844,0.3491363763876087,0.35222217769406483,0.41025127239209713,0.43906544303290185,0.445918326453733,0.3894120947381076,0.4225544022762794,0.4468400593115056,0.45870236043762275,0.2980803911353344,0.33519015749609266,0.33967859576002885,0.34312507514126556,0.3789524305694706,0.47661603815172526,0.47365046287019597,0.31799783593155134,0.35286338316034144,0.4636316274596241,0.47345008616198453,0.09886586783152326,0.08648423275731726
823,0.31274796617641165,0.3819580811926422,0.41381797779826074,0.43782310744199093,0.23379954314110526,0.2699475013024486,0.29551556927022804,0.304011541698393,0.4090490121428285,0.4394661964493247,0.4571794974552158,0.46735863423235685,0.2538772893038913,0.3218450687292109,0.3578728008656274,0.3515008215445037,0.35538812968380556,0.4118542860577886,0.4410692101150162,0.4482426962689857,0.39129563579529514,0.42435779265018236,0.44904420310183146,0.4610267302528754,0.3016871718831403,0.3376347533362722,0.34224341762513527,0.3450086161984531,0.38003446479381237,0.4786999559171242,0.4756141546106681,0.31980122630545427,0.35474692421752896,0.4652747164669579,0.4758145313188795,0.09990782671422274,0.08768856094587427
824,0.3148318839418106,0.3842023003246103,0.4158217448803751,0.43966657315753616,0.23452089929066644,0.2717909670179938,0.2982006171602613,0.3049332745561656,0.41161383400793494,0.4422313950226426,0.4589027371458342,0.46896164789804834,0.25540015228629825,0.32360838376147155,0.36055784875566066,0.35406564340961005,0.35803310223219653,0.4139782791648299,0.4433535045886266,0.45008616198453094,0.39353985492726323,0.4272832925900693,0.45164910030858013,0.4629904219933475,0.3050935759227347,0.33931791768524827,0.3440067326573959,0.34677193123071376,0.3821985332424959,0.4818258325652226,0.4778583737426362,0.3210435618963652,0.3565503145914319,0.46667735342443795,0.477698072376067,0.10183144311305253,0.08890965989529168
825,0.31719632909870554,0.38620606740672464,0.4175049092293512,0.4423115457059271,0.23608383761471566,0.2746763916162385,0.30024445958401796,0.3067767402717108,0.4140584298481145,0.4453171963290987,0.4616278603775097,0.4708852642968781,0.25768444675990865,0.32465034264417103,0.36212078707970985,0.35634993788322045,0.3607181501222298,0.41570151885544826,0.4446759908628221,0.4527712098745642,0.3955836973510199,0.4297278884302489,0.4532120386326293,0.4649140383921773,0.3084999799623292,0.3418426642087124,0.3457299723480143,0.3492165270708933,0.38472327976596,0.4837494489640524,0.4802628942411734,0.3231675550034064,0.3588746844066846,0.46840059311505633,0.4795415380916122,0.10383521019516691,0.09014776314524918
826,0.31952069891395823,0.38873081393018877,0.4190678475534004,0.4440748607381878,0.23808760469683005,0.2767603093816375,0.30216807598284773,0.30813930188754857,0.4164228750050094,0.4474011140944977,0.4639923055344047,0.4725684286458542,0.25984851520859215,0.32649380835971625,0.3642047048451088,0.3583937803069771,0.362281088446279,0.41734460786278205,0.4478820181942051,0.4548952029816054,0.39838897126598005,0.4315312788041518,0.4552959563980283,0.4675590109405683,0.31206668536849275,0.34548952029816055,0.34717268464713663,0.35126036949464995,0.3866468961647898,0.4865146475373703,0.48266741473971064,0.32481064401074017,0.3601170199975955,0.4700036067807478,0.4818258325652226,0.10583897727728128,0.09140310748756224
827,0.3216446920209995,0.3910952590870837,0.42135214202701077,0.44583817577044843,0.23969061836252153,0.27816294633911753,0.30349056225704324,0.310143068969663,0.4183865667454815,0.4495651825431812,0.46735863423235685,0.4748527231194646,0.26145152887428363,0.3285376507834729,0.3658477938524426,0.3606379994389452,0.3652466637278083,0.4203903338275959,0.4496052578848235,0.4571794974552158,0.4003125876648098,0.4337354225944776,0.4578207029214924,0.4698433054141787,0.314751733258526,0.34765358874684404,0.34929667775417783,0.3539454173846832,0.38849036188033503,0.4882378872279886,0.484390654430329,0.3268144110928546,0.3625215404961327,0.471566545104797,0.48435057908868673,0.10832364845910311,0.09267593301146883
828,0.3237686851280407,0.39321925219412496,0.4237967378671903,0.4474812647777822,0.24153408407806676,0.2802869394461588,0.30529395263094616,0.31146555524385844,0.42135214202701077,0.4519697030417184,0.4698433054141787,0.4770969422514327,0.26401635073939006,0.33046126718230273,0.3688133691339719,0.362000561054783,0.36725043080992265,0.4219933474932874,0.4526910591912796,0.45874243577926505,0.4030377108964854,0.43658077185108,0.45994469602853366,0.4720073738628622,0.3181581372981205,0.3503787119785196,0.3514607462028614,0.35574880775858614,0.3902136015709534,0.489961126918607,0.48559291467959764,0.3289784795415381,0.3645253075782471,0.47365046287019597,0.4867150242455817,0.11173005249869755,0.0939664831495469
829,0.3257724522101551,0.3949825672263856,0.42664208712379276,0.44964533322646577,0.24341762513525428,0.2831723640444035,0.30793892517933713,0.3145513565503146,0.4233158337674829,0.45349256602412535,0.47304933274556166,0.4790205586502625,0.26686169999599246,0.3321043561896365,0.37021600609145194,0.36500621167795455,0.36981525267502907,0.4245581693583938,0.45637799062237006,0.4610267302528754,0.40524185468681123,0.4394261211076824,0.46266981926020917,0.47473249709453774,0.32132408928786116,0.3526229311104877,0.35314391055183747,0.35811325291548113,0.39353985492726323,0.49264617480864026,0.48791728449485033,0.33106239730693704,0.3664088486354346,0.4755740792690258,0.4888390173526229,0.11325291548110447,0.095275004724273
830,0.32761591792570033,0.3963852041838657,0.42916683364725683,0.4520097783833607,0.2455416182422955,0.2847353023684527,0.30982246623652465,0.3157936921412255,0.42588065563258926,0.45465475093175167,0.47469242175289544,0.4813048531238729,0.2687051657115377,0.3343084999799623,0.3716987937322166,0.36676952671021523,0.3735021841061195,0.42648178575722356,0.4578607782631347,0.4639121548511201,0.4074860738187793,0.44142988818979684,0.46443313429246985,0.47689656554322124,0.32356830841982925,0.3549473009257404,0.35538812968380556,0.35987656794774175,0.3959844507674428,0.49485031859896605,0.49036188033502986,0.3332264657556206,0.36797178695948385,0.47705686690979043,0.4915641405842985,0.11489600448843826,0.09660174799522644
831,0.33006051376587986,0.39886987536568747,0.431972107562217,0.45445437422354024,0.2475053099827676,0.2872600488919168,0.3116659319520699,0.3182783633230473,0.42876608023083396,0.45766040155492327,0.47625536007694463,0.48330862020598725,0.2699074259608063,0.33619204103714984,0.3744639923055344,0.368412615717549,0.3757063278964453,0.4278844227147036,0.4595439426121108,0.4652346411253156,0.41053179978359317,0.44323327856369976,0.46719833286578766,0.47974191479982364,0.32785636997555406,0.3572315953993508,0.35811325291548113,0.36216086242135215,0.398108443874484,0.4975754418306416,0.4927664008335671,0.3350298561295235,0.3700557047248828,0.47934116138340077,0.49296677754177853,0.11730052498697552,0.09794696670695385
832,0.33230473289784795,0.4015148479140785,0.43393579930268905,0.45641806596401235,0.24902817296517452,0.28906343926581973,0.3131887949344768,0.31956077425560053,0.4308499979962329,0.45986454534524907,0.4786198052338396,0.4853925379713862,0.2715104396264978,0.33807558209433736,0.37694866348735623,0.3699354786999559,0.37819099907826714,0.4312106760710135,0.46146755901094055,0.46731855889071455,0.41341722438183787,0.44579810042880613,0.4699635314391055,0.482988017472849,0.3309020959403679,0.3595960405562457,0.35995671863102635,0.36368372540375904,0.4009537931310864,0.4996593595960406,0.4953312226986735,0.33627219172043443,0.3729411293231275,0.4813048531238729,0.4956518254318118,0.11914399070252074,0.099310918137498
833,0.33458902737145835,0.40359876567947744,0.4360998677513726,0.4587825111209073,0.25067126197250833,0.29086682963972266,0.3148719592834529,0.3211237125796497,0.43261331302849354,0.46206868913557486,0.48138500380715743,0.48811766120306177,0.27303330260890474,0.34027972588466315,0.37943333466917806,0.3727006772732738,0.381236725043081,0.43281368973670503,0.4645132849757544,0.4693223259728289,0.41670340239650544,0.4492045044684006,0.4721676752294313,0.48455095579689816,0.33390774656353944,0.3618001843465716,0.3619604857131407,0.3660882459022963,0.4027571835049894,0.501382599286659,0.49717468841421875,0.3385564861940448,0.3750250470885264,0.4829479421312067,0.49825672263856047,0.12050655231835851,0.1006938631476027
834,0.33647256842864587,0.4059231354947301,0.4377429567587064,0.4606259768364525,0.2521941249549152,0.2928705967218371,0.31635474692421756,0.3225664248787721,0.4348174568188194,0.4649140383921773,0.48338877088927185,0.49104316114294877,0.27523744639923053,0.343044924457981,0.3814371017512924,0.3763876087043642,0.3837614715665451,0.43521821023524226,0.46663727808279565,0.4709253396385204,0.41950867631146554,0.451488798942011,0.4748126477778223,0.48739630505350057,0.33679317116178414,0.36344327335390536,0.36336312267062076,0.3682523143509798,0.40512162866188434,0.5041477978599768,0.5002204143790325,0.34027972588466315,0.37658798541257565,0.4853925379713862,0.5002604897206748,0.12186911393419629,0.10209606623060476
835,0.33839618482747563,0.40916923816775536,0.4395864224742516,0.46274996994349377,0.2539574399871759,0.29467398709574,0.3181581372981205,0.3251713220855208,0.4369815252675029,0.46659720274115335,0.4854726886546708,0.4923656474171442,0.27724121348134495,0.3453692942732337,0.38328056746683764,0.3784715264697632,0.38624614274836694,0.43750250470885266,0.4686811205065523,0.4722077505710736,0.42143229271029536,0.4530918126077025,0.47761792169278244,0.4902015789684607,0.340119424518094,0.365767643169158,0.36568749248587346,0.36985532801667137,0.40732577245221013,0.5066324690417986,0.5027050855608544,0.343044924457981,0.37883220454454375,0.4870757023203623,0.5024245581693584,0.12363242896645694,0.10351779556301763
836,0.3406003286178015,0.41081232717508914,0.4423516210475694,0.46443313429246985,0.2558009057027211,0.29727888430248867,0.3203622810884463,0.3268544864344968,0.43966657315753616,0.4692020999479021,0.48791728449485033,0.4940888871077626,0.2799262613713782,0.34825471887147835,0.38620606740672464,0.3808760469683004,0.3886105879052619,0.4399070252073899,0.47048451088045523,0.474492045044684,0.42335590910912513,0.45573678515609345,0.4796216887748968,0.4928064761752094,0.3434857532160462,0.368132088326053,0.36781148559291466,0.37426361559732296,0.4097703682923897,0.5087965374904821,0.5048691540095379,0.3452891435899491,0.38163747845950385,0.4891996954274035,0.5047088526429688,0.12491483989901014,0.10495932305582266
837,0.34228349296677757,0.4126157175489921,0.4443954634713261,0.46671742876608024,0.2580050494930469,0.2992025007013185,0.3216847673626418,0.3289784795415381,0.44319320322205746,0.4722478259127159,0.4900012022602493,0.4979361199054222,0.2819300284534926,0.3510599927864385,0.38853043722197733,0.3836813208832605,0.39093495772051456,0.44315312788041517,0.4726085039874965,0.4766961888350098,0.4254799022161664,0.458461908387769,0.48266741473971064,0.4952510720153889,0.34729291067206347,0.3700156293832405,0.3710175129242977,0.37811084839498255,0.41145353264136575,0.5108804552558811,0.5070732977998638,0.34673185588907146,0.3838015469081874,0.49196489400072135,0.5063519416503026,0.1265980042479862,0.10642092440647245
838,0.34488839017352624,0.4152206147557408,0.44611870316194446,0.4692822506311866,0.25980843986694985,0.3015268705165712,0.3231675550034064,0.330781869915441,0.44487636757103355,0.47473249709453774,0.49268625015028256,0.5001001883541057,0.28397387087724923,0.35310383521019517,0.391696389211718,0.38624614274836694,0.3930188754859135,0.4451568949625296,0.4748927984611069,0.47914078467518934,0.4277641966897768,0.4600248467118182,0.48519216126317477,0.4975754418306416,0.34953712980403157,0.3726606019316315,0.37362241013104636,0.38267943734220333,0.41325692301526873,0.5132048250711337,0.5090770648819781,0.34829479421312065,0.3866468961647898,0.4940488117661203,0.5086763114655553,0.1286017713301006,0.10790287915161835
839,0.34777381477177094,0.41730453252113975,0.4481224702440588,0.47188714783793534,0.26209273434056024,0.30353063759868554,0.32465034264417103,0.33238488358113255,0.4475614154610668,0.47761792169278244,0.49705446238929185,0.5033062156854887,0.2872199735502745,0.3555484310503747,0.39357993026890553,0.38869073858854647,0.3952630946178816,0.4478419428525628,0.4770969422514327,0.4812247024405883,0.42984811445517573,0.4623091411854286,0.48739630505350057,0.4994990582294714,0.3533042119184066,0.37494489640524187,0.37646775938764876,0.3849637318158137,0.4164629503466517,0.5157696469362402,0.5117621127720113,0.35001803390373903,0.3886105879052619,0.4962128802148038,0.5114815853805154,0.13156734661162986,0.10940547072057435
840,0.34997795856209674,0.4198292790446039,0.4502063880094578,0.4754538532440989,0.2636155973229672,0.3049332745561656,0.32593275357672424,0.3341081232717509,0.4504869154009538,0.47942131206668537,0.49873762673826794,0.5048691540095379,0.28966456939045404,0.35699114334949705,0.39646535486715023,0.3914960125035066,0.3978679918246303,0.4508075181340921,0.47886025728369336,0.4831483188394181,0.43225263495371297,0.4645533603173967,0.48964052418546866,0.5008215445036669,0.355027451609025,0.37883220454454375,0.37999438945217007,0.3883701358554082,0.4193884502865387,0.5182142427764197,0.5149280647617521,0.35186149961928426,0.39101510840379916,0.4975754418306416,0.5132849757544183,0.13292990822746764,0.11092898648952228
841,0.3520218009858534,0.422634552959564,0.45285136055784875,0.47753777100949785,0.2654590630385124,0.30697711697992225,0.3273754658758466,0.336352342403719,0.45225023043321444,0.481184627098946,0.501542900653228,0.5081152566825632,0.2928305213801948,0.3595559652146035,0.39967138219853326,0.3950226425680279,0.4009537931310864,0.4527311345329219,0.4818258325652226,0.4854326133130285,0.4347373061355348,0.46671742876608024,0.49128361319280245,0.5036668937602693,0.35867430769847314,0.38103634833486955,0.38227868392578046,0.39129563579529514,0.4216727447601491,0.5210996673746644,0.5170119825271511,0.35318398589347977,0.3930188754859135,0.49901815412976397,0.515889872961167,0.1358954835089969,0.11247371783647507
842,0.35466677353424436,0.4245180940167515,0.45569670981445115,0.47974191479982364,0.2682242616118302,0.30813930188754857,0.3298601370576684,0.33743437662806075,0.4542940728569711,0.48523223660481707,0.5041477978599768,0.5093575922734741,0.2957560213200818,0.36147958161343324,0.40251673145513567,0.3985893479741915,0.40347853965455055,0.45569670981445115,0.4837093736224101,0.487596681761712,0.4365406965094377,0.46900172323969064,0.49316715424998997,0.505710736184026,0.36119905422193727,0.38392177293311425,0.38360117019997597,0.39422113573518214,0.4251592994830281,0.5241854686811205,0.519656955075542,0.35478699955917126,0.39618482747565426,0.5004608664288863,0.5186149961928426,0.13854045605738788,0.1140399601970033
843,0.35639001322486275,0.4263615597322967,0.4577405522382078,0.4829078667895644,0.2705085560854406,0.310143068969663,0.3315833767482868,0.3398789724682403,0.45758025087163867,0.4872760790285737,0.5063519416503026,0.5126437702881417,0.2986013705766842,0.3646856089448163,0.40516170400352663,0.4008736424478019,0.4066845669859336,0.4587825111209073,0.48615396946258965,0.49012142828517613,0.439225744399471,0.4715264697631547,0.49653348294794214,0.5080351059992786,0.3648058349697431,0.3865266701398629,0.3853244098905943,0.3981485192161263,0.42748366929828074,0.5265499138380154,0.522582455015429,0.35695106800785475,0.3988298000240452,0.5023844828277161,0.5209393660080952,0.1407445998477137,0.11562801312073753
844,0.35799302689055423,0.4283653268144111,0.4601851480783874,0.4859535927543782,0.27235202180098583,0.31210676071013504,0.3343084999799623,0.3418025888670701,0.4593836412455416,0.489961126918607,0.508355708732417,0.5145673866869716,0.3020879252995632,0.3676511842263455,0.40708532040235645,0.40355869033783515,0.4093696148759668,0.46150763435258285,0.48839818859455775,0.49256602412535566,0.441590189556366,0.47357031218691137,0.49869755139662564,0.5099987977397508,0.3674908828597764,0.39069450567066083,0.3875686290225624,0.4003526630064521,0.42932713501382597,0.5285536809201299,0.5243056947060474,0.3590349857732537,0.4014747725724362,0.5039474211517653,0.5234641125315593,0.1427082915881858,0.11723818032865997
845,0.3599967939726686,0.4299683404801026,0.4629503466517052,0.48783713381156574,0.2751973710575883,0.31499218530837975,0.33639241774536127,0.3434857532160462,0.46110688093616,0.49140383921772934,0.510319400472889,0.5163307017192321,0.304292069089889,0.3697351019917445,0.4101711217088126,0.4062437382278684,0.41153368332465035,0.4645533603173967,0.49016150362681843,0.4944094898409009,0.4446359155211798,0.47601490802709095,0.5003005650623171,0.5125636196048571,0.3706167595078748,0.39325932753576726,0.3901334508876688,0.40351861499619285,0.43169158017072096,0.5307578247104556,0.5263094617881617,0.36083837614715664,0.4043601971706809,0.5050695307177494,0.525788482346812,0.14539333947821906,0.11887076977119032
846,0.362281088446279,0.4324930870035667,0.46599607261651904,0.489961126918607,0.2773213641646295,0.31695587704885186,0.3381958081192642,0.34617080110607945,0.4642728329259007,0.4933675309582014,0.5120827155051497,0.5189756742676231,0.3074580210796297,0.37205947180699717,0.41333707369855327,0.40808720394341363,0.41433895723961045,0.4668777301326494,0.4923656474171442,0.4967739349977959,0.4475614154610668,0.47749769566785555,0.503065763635635,0.5155291948863864,0.3729010539814852,0.3963852041838657,0.39205706728649864,0.4072456217689256,0.4342964773774696,0.5325612150843586,0.529275037069691,0.3624013144712059,0.406604416302649,0.5069931471165792,0.5281128521620647,0.14675590109405684,0.12052609368708414
847,0.36564741714423116,0.4346972307938925,0.46860096982326777,0.4920851200256482,0.2797258846631668,0.31952069891395823,0.339558369735102,0.34833486955476295,0.4667975794493648,0.4952510720153889,0.5150082154450367,0.5219412495491524,0.310704123752655,0.3744639923055344,0.41566144351380596,0.4100508956838857,0.41662325171322084,0.4690417985813329,0.4938484350579089,0.4995391335711137,0.4502063880094578,0.47974191479982364,0.5058309622089529,0.5174528112852163,0.3762273073377951,0.39866949865747603,0.39446158778503587,0.4110127038833006,0.43618001843465715,0.5344447561415461,0.53135895483509,0.3639241774536128,0.40916923816775536,0.5099587223981085,0.529836091852683,0.14932072295916324,0.12220446866314887
848,0.3688133691339719,0.4369414499258606,0.4713260930549433,0.49537129804031577,0.28225063118663085,0.3210435618963652,0.34140183545064723,0.35057908868673104,0.4703642848555284,0.497495291147357,0.5182943934597043,0.5242656193644051,0.3131086442511922,0.3766681360958602,0.4181461146956278,0.4123752654991384,0.4193884502865387,0.4709253396385204,0.4968540856810804,0.5014226746283013,0.4536127920490522,0.48218651064000323,0.5081553320242055,0.5199374824670381,0.3801947661603815,0.40159499859736303,0.39710656033342684,0.4151805394140985,0.4393459704243979,0.5360878451488799,0.5331623452089929,0.36572756782751575,0.4118542860577886,0.5126437702881417,0.5321604616679357,0.1513645653829199,0.12390621569479157
849,0.372740752614916,0.44026770328217046,0.47437181901975717,0.49781589388049535,0.2842944736103875,0.3228469522702681,0.3434857532160462,0.35238247906063397,0.47312948342884625,0.500420791087244,0.5205786879333146,0.5268304412295115,0.3159940688494369,0.3783913757864786,0.42018995711938445,0.4146194846311065,0.42179297078507594,0.47361038752855367,0.49877770207991023,0.5041077225183345,0.4564982166472969,0.4847112571634673,0.5110808319640925,0.5235442632148439,0.38300004007534166,0.4038392177293311,0.39955115617360637,0.41830641606219693,0.44090890874844707,0.5384522903057749,0.5364084478820182,0.3680519376427684,0.41534084078066763,0.5142467839538332,0.5340039273834809,0.15372901053981486,0.12563166024741215
850,0.37530557448002244,0.4423115457059271,0.4768164148599367,0.4996994349376828,0.28625816535085963,0.32432973991103276,0.34544944495651825,0.3543060954594638,0.47649581212679837,0.502224181461147,0.5229832084318519,0.5288742836532682,0.31920009618081996,0.38115657435979644,0.42211357351821427,0.41730453252113975,0.4239169638921172,0.4757744559772372,0.5017032020197972,0.5055905101590991,0.45922333987897246,0.48815773654470407,0.5133250510960606,0.5258285576884543,0.3859656153568709,0.40744599847713703,0.4016751492806476,0.4209113132689456,0.4430729771971306,0.5399350779465395,0.5379713862060674,0.36949464994189074,0.4177052859375626,0.5160501743277361,0.5365687492485873,0.1558129283052138,0.12738113231864784
851,0.3783913757864786,0.4446359155211798,0.47974191479982364,0.5019837294112932,0.28810163106640485,0.3257323768685128,0.34765358874684404,0.3567907666412856,0.47934116138340077,0.504748927984611,0.5259087083717389,0.5329619685007815,0.32148439065443035,0.3835610948583337,0.42463832004167834,0.4203502584859536,0.42644171041558127,0.4783793531839859,0.5041477978599768,0.5082354827074901,0.46094657956959084,0.49080270909309504,0.5155291948863864,0.5279124754538532,0.38909149200496934,0.41097262854165834,0.40464072456217687,0.42523945016631265,0.44587825111209073,0.5421392217368654,0.5413377149040196,0.3710175129242977,0.4203502584859536,0.5178535647016391,0.5395743998717589,0.15917925700316596,0.12915496650148828
852,0.3806355949184467,0.4469202099947902,0.4815453051737266,0.5046287019596842,0.2898649460986655,0.32749569190077343,0.34997795856209674,0.35919528713982285,0.48262733939806834,0.5072736745080751,0.5285136055784876,0.5350859616078227,0.3244499659359596,0.3864865947982207,0.42720314190678477,0.4232356830841983,0.4289664569390454,0.481465154490442,0.5070732977998638,0.512122790846792,0.4633511000681281,0.49324730493327457,0.5176932633350699,0.5302769206107482,0.3930188754859135,0.41337714904019557,0.40792690257684444,0.4286859295475494,0.4481625455857011,0.5448242696268986,0.5437422354025568,0.3725403759067046,0.423476135134052,0.5208191399831683,0.5410571875125235,0.16266581172604497,0.13095350204826675
853,0.3830401154169839,0.45000601130124634,0.48463110648018276,0.5072736745080751,0.2917084118142107,0.3296998356910993,0.3520218009858534,0.3612792049052218,0.4858333667294514,0.5108403799142388,0.531639482226586,0.5385725163307017,0.32721516450927746,0.3889712659800425,0.42980803911353344,0.4255199775578087,0.4319320322205747,0.48447080511361357,0.5094377429567587,0.5147677633951829,0.4664769767162265,0.49589227748166553,0.5202580852001764,0.5336432493087003,0.39578407405923133,0.4164228750050094,0.4110928545665852,0.43229271029535526,0.4525307578247105,0.5474692421752896,0.5457460024846712,0.37430369093896526,0.42652186109886586,0.5229431330902096,0.5439826874524105,0.16599206508235484,0.13277708293554288
854,0.385003807157456,0.4513685729170841,0.4869554762954354,0.5099987977397508,0.2935518775297559,0.3319039794814251,0.3538652667013986,0.3630024445958402,0.48903939406083435,0.5131647497294914,0.5343245301166193,0.5408167354626698,0.32885825351661124,0.39129563579529514,0.4324930870035667,0.4279645733979882,0.43385564861940445,0.4865146475373703,0.5116418867470846,0.5171322085520779,0.46896164789804834,0.4985372500300565,0.5233038111649901,0.536528673906945,0.39838897126598005,0.4193082996032541,0.4145393339478219,0.43457700476896566,0.4549352783232477,0.5495130845990462,0.5479501462749969,0.3760670059712259,0.4306496212880215,0.5259888590550235,0.5460666052178095,0.1683565102392498,0.1346260579298911
855,0.38808960846391216,0.45465475093175167,0.4894802228188995,0.5120426401635074,0.2955957199535126,0.33386767122189714,0.355588506392017,0.36492606099466995,0.49196489400072135,0.5156494209113133,0.5366088245902296,0.5427002765198573,0.3321043561896365,0.39325932753576726,0.43513805955195767,0.4312106760710135,0.43842423756662524,0.4889592433775498,0.5138861058790526,0.5200176331503226,0.4719272231795776,0.5024245581693584,0.5266300645213,0.5388530437221978,0.400753416422875,0.4221536488598565,0.4175049092293512,0.43790325812527553,0.45750010018835413,0.5523584338556486,0.5506752695066726,0.377750170320202,0.433655271911193,0.5278724001122109,0.5485913517412736,0.17052057868793333,0.1365007806546014
856,0.391135334428726,0.45689897006371977,0.49204504468400595,0.5148879894201098,0.29779986374383843,0.336352342403719,0.3574720474492045,0.36696990341842667,0.49521099667374663,0.5187352222177694,0.5399350779465395,0.5459463791928826,0.3353905342043041,0.39662565623371937,0.4376628060754218,0.4332144431531279,0.44134973750651224,0.49128361319280245,0.5163707770608744,0.5220614755740792,0.47601490802709095,0.5049893800344648,0.5293151124113333,0.5418586943453693,0.404239971145754,0.4251993748246704,0.4209513886105879,0.44090890874844707,0.46098665491123314,0.5548831803791128,0.5542419749128361,0.3799142387688855,0.4363803951428686,0.5304772973189597,0.55115617360638,0.173406003286178,0.13840160965731302
857,0.3933394782190518,0.4589428124874765,0.4946098665491123,0.5170921332104356,0.30004408287580653,0.33867671221897167,0.3594357391896766,0.36921412255039476,0.4985372500300565,0.5215805714743719,0.5419388450286539,0.5480703722999238,0.33871678756061396,0.3992305534404681,0.4411092854566585,0.4363403198012263,0.4452370456458141,0.49368813369133974,0.519376427684046,0.5251873522221777,0.47986214082475054,0.5078748046327095,0.5320402356430088,0.5435819340359876,0.40760629984370617,0.4278443473730614,0.4237967378671903,0.4428726004889192,0.46443313429246985,0.5573678515609346,0.5570071734861539,0.3821985332424959,0.4388650663246904,0.5332825712339198,0.5541217488879092,0.17613112651785356,0.1403289084785873
858,0.395182943934597,0.46086642888630625,0.4967739349977959,0.5202981605418187,0.301647096541498,0.3412014587424358,0.36119905422193727,0.3715785677072897,0.502504708852643,0.5247064481224702,0.545585701118102,0.5499539133571114,0.3411213080591512,0.4020358273554282,0.4430729771971306,0.438664689616479,0.4486033743437663,0.49617280487316157,0.5222217769406484,0.5269506672544384,0.4831082434977758,0.5108003045725965,0.534564982166473,0.5466677353424438,0.41157375866629264,0.4309301486795175,0.4263615597322967,0.4451568949625296,0.46783953833206426,0.5597322967178295,0.559371618643049,0.3848034304492446,0.44130966216486994,0.5364084478820182,0.5563659680198774,0.17849557167474853,0.1422830457214352
859,0.3972267863583537,0.4635114014346972,0.49929868152125995,0.5223820783072176,0.30345048691540094,0.34324530116619245,0.36344327335390536,0.37374263615597325,0.5064320923335871,0.5269506672544384,0.548511201057989,0.5522382078307218,0.34448763675710337,0.40524185468681123,0.4455977237205947,0.4416302648980083,0.45192962770007616,0.49833687332184506,0.5256281809802429,0.530397146635675,0.48623412014587425,0.5149681401033944,0.5387728930389132,0.5500340640403959,0.4154610668055945,0.4334949705446239,0.42872600488919166,0.44776179216927825,0.4699234560974632,0.5621368172163668,0.5623371939245783,0.38612591672344004,0.44379433334669177,0.5389732697471246,0.5576083036107883,0.18069971546507435,0.14426439512181588
860,0.400472889031379,0.46551516851681163,0.5021841061195047,0.52522742756382,0.3048931992145233,0.3451689175650222,0.36496613633631225,0.37598685528794135,0.5094377429567587,0.5291948863864064,0.5518775297559412,0.5546828036709013,0.3479341161383401,0.40868833406804794,0.4480423195607743,0.4446359155211798,0.45457460024846713,0.5001803390373903,0.5280727768204224,0.5335230232837735,0.49032180499338757,0.518534845509558,0.5409369614875967,0.5521981324890795,0.41882739550354664,0.4367009978760069,0.43040916923816774,0.4507273674508075,0.4728890313789925,0.5649020157896846,0.564260810323408,0.3882499098304813,0.4466797579449365,0.5409369614875967,0.5608544062838136,0.18298400993868472,0.14627333562011297
861,0.40279725884663165,0.4691219492646175,0.5042680238849037,0.5277922494289263,0.3065362882218571,0.3487356229711858,0.36696990341842667,0.3780707730533403,0.5122430168717188,0.5326012904260009,0.5541618242295515,0.5574480022442191,0.352101951669138,0.4122550394742115,0.45176932633350697,0.4468801346531479,0.45866228509598045,0.502785236244139,0.5321604616679357,0.5356069410491724,0.4927263254919248,0.5203783112251031,0.5442231395022643,0.5544423516210476,0.4227547789844908,0.4393860457660402,0.4332144431531279,0.45413377149040196,0.47633551076022923,0.5669859335550835,0.5668256321885144,0.39041397827916485,0.44964533322646577,0.5445838175770449,0.5621768925580091,0.1872319961527672,0.14831025143361026
862,0.4054823067366649,0.47248827796256965,0.5069530717749369,0.530397146635675,0.3078186991544103,0.35065923937001564,0.36889351981725643,0.38007454013545466,0.5151284414699635,0.5356069410491724,0.5571273995110808,0.5597723720594718,0.35414579409289465,0.41626257363844027,0.45497535366489,0.4498056345930349,0.4618683124273634,0.5053901334508877,0.5353264136576764,0.5376107081312869,0.49585220214002323,0.5220614755740792,0.5467478860257283,0.5562858173365928,0.426401635073939,0.4423916963892117,0.4360998677513726,0.45697912074700436,0.47809882579248986,0.56955075542019,0.5698312828116859,0.3927784234360598,0.4536127920490522,0.5478699955917125,0.5646615637398309,0.19051817416743477,0.15037553212997384
863,0.40800705326012904,0.4751733258526029,0.5095980443233279,0.5332024205506352,0.3102632949945898,0.3532641365767643,0.37141826634072056,0.382078307217569,0.5177734140183545,0.5386927423556286,0.5604536528673907,0.5632188514407085,0.3561094858333667,0.41922814891996957,0.45806115497134614,0.4520899290666453,0.4642327575842584,0.5078748046327095,0.5376107081312869,0.5399751532881818,0.49837694866348736,0.5249869755139662,0.5495531599406885,0.5589307898849838,0.4295675870636797,0.4453171963290987,0.4386246142748367,0.4594237165871839,0.4808239490241654,0.5723961046767924,0.572476255360077,0.39486234120145874,0.4568588947220775,0.5499138380154691,0.567747365046287,0.19324329739911034,0.1524695727017573
864,0.4113333066164389,0.4778182984009939,0.5119624894802228,0.5368492766400833,0.31282811685969625,0.35578888310022844,0.3732216567146235,0.38456297839939085,0.5216607221576564,0.5408968861459544,0.5636196048571314,0.5665050294553761,0.36047769807237606,0.42251432693463714,0.46022522342002964,0.4562176892558009,0.4671181821825031,0.5107602292309542,0.5404961327295316,0.5427403518614996,0.5005810924538132,0.528152927503707,0.5532000160301367,0.5626177213160742,0.43237286097863986,0.44868352502705083,0.44094898409008937,0.4629904219933475,0.4831483188394181,0.5753616799583217,0.574720474492045,0.39654550555043483,0.46030537410331424,0.5516771530477297,0.5696309061034746,0.19636917404720874,0.15459277364194784
865,0.4145794092894642,0.4800224421913197,0.5151685168116058,0.5394942491884743,0.3152727126998758,0.3594357391896766,0.37526549913838014,0.3863262934316515,0.5247865988057548,0.5436620847192722,0.5662245020638801,0.5687091732457019,0.36440508155332024,0.4262814090490121,0.4626297439185669,0.45930349056225706,0.47024405883060155,0.5134452771209874,0.5427403518614996,0.5449845709934678,0.5033863663687733,0.5307578247104556,0.5558449885785276,0.5651825431811807,0.43561896365166514,0.45221015509157214,0.44311305253877287,0.46563539454173847,0.48563299002123994,0.5780467278483549,0.5776860497735743,0.3987897246824029,0.46383200416783554,0.5537610708131286,0.5720354266020118,0.19977557808680318,0.1567455410205595
866,0.4174648338877089,0.48274756542299524,0.5170520578687934,0.5414579409289464,0.3180379112731936,0.36216086242135215,0.37750971827034824,0.3889712659800425,0.5278323247705686,0.5481505229832084,0.5695908307618323,0.5710335430609546,0.3674107321764918,0.4290866829639723,0.46511441510038876,0.46270989460185147,0.47369053821183826,0.5160501743277361,0.5445838175770449,0.5477096942251433,0.5070332224582215,0.5343245301166193,0.557848755660642,0.5670660842383681,0.4382238608584138,0.45477497695667857,0.44543742235402556,0.4684406684566986,0.4887989420109806,0.5805313990301767,0.5805313990301767,0.40115416983929786,0.46735863423235685,0.5560052899450968,0.5749208512002565,0.2029415300765439,0.15892828656229763
867,0.42115176531879933,0.4867150242455817,0.5204183865667454,0.5443032901855488,0.3210034865547229,0.3647256842864585,0.37979401274395863,0.3906143549873763,0.5301166192441791,0.5520779064641526,0.5720354266020118,0.5746803991504028,0.3702961567747365,0.43173165551236325,0.4687211958481946,0.46571554522502306,0.47661603815172526,0.5192562016591191,0.5466276600008015,0.5502344407486074,0.5102392497896044,0.5384122149641326,0.561335310383521,0.5703121869113934,0.4417104155812928,0.45874243577926505,0.44780186751092055,0.4706047369053821,0.4922454213922174,0.5830962208952831,0.5829359195287139,0.4038392177293311,0.470444435538813,0.5590510159099107,0.5782871798982087,0.20630785877449606,0.161141427725302
868,0.42411734060032863,0.49012142828517613,0.5230633591151365,0.5472287901254358,0.3232076303450487,0.3671702801266381,0.3825992866589188,0.3933795535606941,0.5331623452089929,0.5566865707530156,0.5748407005169719,0.5773253716987937,0.3733819580811926,0.4347373061355348,0.4715264697631547,0.46948262733939805,0.47986214082475054,0.5221015509157215,0.5503947421151766,0.5528794132969984,0.5124433935799303,0.5407365847793852,0.5647016390814732,0.5726766320682883,0.4445557648378952,0.4610668055945177,0.4504067647176692,0.47405121628661884,0.4947300925740392,0.5857812687853164,0.5856610427603895,0.40632388891115295,0.4737706888951228,0.5626177213160742,0.5816134332545185,0.2102753175970825,0.16338538778098602
869,0.42700276519857333,0.49292670220013624,0.5261491604215925,0.5499138380154691,0.3257724522101551,0.3692942732336793,0.38392177293311425,0.3963451288422234,0.5355668657075302,0.5601731254758947,0.5785276319480623,0.5798901935639001,0.375666252554803,0.4371017512924298,0.47373061355348056,0.4728088806957079,0.4830280928144912,0.5256281809802429,0.552278283172364,0.5561255159700237,0.515889872961167,0.5434216326694185,0.5677072897046447,0.5754418306416063,0.4472808880695708,0.4641926822426161,0.452610908507995,0.4774576203262133,0.49813649661363363,0.5897086522662606,0.588225864625496,0.40868833406804794,0.47645573678515607,0.5655832965976035,0.5840981044363404,0.21500420791087244,0.16566059589499152
870,0.4297278884302489,0.49521099667374663,0.5306375986855288,0.5529996393219252,0.3292590069330341,0.3703763074580211,0.3866468961647898,0.3988298000240452,0.5381717629142788,0.5633791528072777,0.581252755179738,0.5831763715785677,0.37975393740231633,0.44022762794052817,0.47629543541858693,0.47533362721917205,0.4854726886546708,0.5291548110447641,0.554642728329259,0.5597723720594718,0.5190157496092654,0.5460265298761672,0.5698312828116859,0.578327255239851,0.45164910030858013,0.4671181821825031,0.45521580571474374,0.4813048531238729,0.5014627499699434,0.5923536248146516,0.5916322686650903,0.4113333066164389,0.48014266821624657,0.5697511321284014,0.5863022482266661,0.2176491804592634,0.1679674872092653
871,0.4324129363202821,0.4984971746884142,0.5332424958922775,0.5559652146034545,0.3315032260650022,0.37209954714863946,0.3892117180298962,0.40179537530557446,0.5416583176371579,0.5661443513805955,0.5844988578527632,0.5844988578527632,0.38267943734220333,0.44383440868833407,0.4797018394581814,0.4782992025007013,0.48795735983649263,0.5322406123512203,0.5579689816855689,0.5628180980242856,0.5229832084318519,0.549633310623973,0.5727167074099306,0.5810523784715265,0.4554963331062397,0.4697631547308941,0.4582615316795576,0.48390975033062156,0.5035466677353424,0.594517693263335,0.594517693263335,0.41309662164869954,0.4828677914479221,0.5725163307017193,0.5878651865507153,0.22145633791528072,0.17030650292528426
872,0.4360597924097303,0.5015028253115857,0.5360878451488799,0.5599727487676832,0.3336672945136857,0.374824670380315,0.39157616318679117,0.40415982046246945,0.5456257764597443,0.5705125636196049,0.5879854125756422,0.5886266180419188,0.3869674988979281,0.4463591552117982,0.48274756542299524,0.48270749008135294,0.4909229351180219,0.5354466396826033,0.5614154610668056,0.565663447280888,0.5263094617881617,0.5527992626137138,0.5753616799583217,0.5835370496533483,0.4595439426121108,0.4732096341121308,0.4601450727367451,0.4864344968540857,0.5078748046327095,0.5972428164950107,0.5978038712780026,0.41554121748887907,0.4863543461708011,0.5753216046166794,0.5919127960565864,0.2251432693463712,0.1726780903884356
873,0.4388249909830481,0.5045084759347573,0.5384923656474171,0.5632990021239931,0.33527030817937725,0.37718911553720996,0.39329940287740955,0.40584298481144554,0.5483909750330621,0.5732777621929227,0.5906303851240332,0.591592193323448,0.39041397827916485,0.44968540856810807,0.4854326133130285,0.48555283933795534,0.4946900172323969,0.5378912355227828,0.5633390774656354,0.568308419829279,0.5295154891195447,0.555484310503747,0.5794894401474773,0.5861820222017393,0.4630304973349898,0.4756141546106681,0.46274996994349377,0.4893599967939727,0.5108003045725965,0.6000080150683285,0.6015308780507354,0.4186670941369775,0.48968059952711096,0.5791287620726967,0.5942371658718391,0.22818899531118503,0.17508270317357233
874,0.44263214843906545,0.5081954073658478,0.541818619003727,0.5669859335550835,0.33815573277762195,0.3792329579609666,0.39554362200937765,0.4084879573598365,0.5521580571474372,0.5771650703322245,0.593676111088847,0.5946779946299042,0.39426121107682444,0.4524506071414259,0.4888390173526229,0.48839818859455775,0.49897807878812167,0.5402556806796778,0.5661844267222378,0.571233919769166,0.5335230232837735,0.5584498857852763,0.5817737346210876,0.5885865427002765,0.4665571273995111,0.47950146274996996,0.46539494249188473,0.49204504468400595,0.5137258045124835,0.6029735903498578,0.6047769807237606,0.4210315392938725,0.49296677754177853,0.5814932072295916,0.5972428164950107,0.23235683084198291,0.1775208011717636
875,0.44543742235402556,0.5117220374303691,0.5445838175770449,0.5687893239289865,0.34035987656794775,0.38175770448443075,0.3979080671662726,0.4110127038833006,0.5558850639201699,0.5811325291548111,0.5960004809040997,0.5982046246944255,0.39718671101671144,0.4559371618643049,0.4922454213922174,0.49192481865907906,0.502785236244139,0.5422995231034344,0.5697511321284014,0.5742796457339799,0.5364485232236604,0.562457419949505,0.5849797619524706,0.5916723440067326,0.4691620246062598,0.48178575722358036,0.4682002164068449,0.4946900172323969,0.5159299483028092,0.6058990902897448,0.6075822546387208,0.42307538171762915,0.49597242816495013,0.5851400633190398,0.5996072616519056,0.237246022522342,0.17999285067824766
876,0.44884382639362,0.5148078387368252,0.5475493928585741,0.5723961046767924,0.34376628060754216,0.38396184827475655,0.3998717589067447,0.4129763956237727,0.5585701118102032,0.5838977277281289,0.5999679397266862,0.6012102753175971,0.4003125876648098,0.4585019837294113,0.49581212679838094,0.4946499418907546,0.506552318358514,0.5448643449685409,0.5728369334348575,0.5772051456738668,0.5402556806796778,0.5670260088967258,0.5881457139422114,0.5933154330140664,0.4738107642367651,0.4844307297719713,0.47124594237165873,0.4972949144391456,0.5192962770007614,0.6087845148879895,0.6117100148278765,0.42527952550795495,0.5004608664288863,0.5889472207750571,0.6031739670580691,0.24097302929507475,0.18249932448161507
877,0.4510880455255881,0.5189355989259808,0.55115617360638,0.5760028854245982,0.34653147918086,0.38620606740672464,0.40219612872199734,0.4151404640724562,0.5622570432412937,0.5882659399671383,0.6028533643249309,0.6042159259407687,0.40403959443754256,0.46214883981885946,0.4992586061796177,0.49897807878812167,0.5096781950066124,0.5481905983248507,0.5758826593996714,0.5811325291548111,0.5442632148439065,0.5711537690858814,0.5916723440067326,0.5971225904700838,0.4784595038672705,0.48751653107842746,0.4737706888951228,0.4998196609626097,0.5227828317236405,0.6125115216607222,0.6151965695507554,0.42756381998156534,0.5039073458101231,0.5913918166152367,0.6059792409730292,0.24421913196810002,0.18504070195423022
878,0.45469482627339397,0.5226225303570713,0.5545225023043322,0.5795295154891196,0.34845509557968984,0.38812968380555446,0.4050014026369575,0.41678355307979,0.5670660842383681,0.591151364565383,0.6062998437061676,0.6082234601049974,0.40804712860177134,0.4657556205666653,0.5025848595359276,0.502224181461147,0.5127239209714263,0.5514767763395183,0.5789283853644852,0.5842984811445517,0.5477898449084279,0.574439947100549,0.5947982206548311,0.6008896725844588,0.4825872640564261,0.49140383921772934,0.47601490802709095,0.5037069691019116,0.5265499138380154,0.6151164188674708,0.6178415420991464,0.4297278884302489,0.507674427924498,0.594517693263335,0.609425720354266,0.2494690017232397,0.18761746914391195
879,0.4572596481385004,0.5254678796136737,0.5582495090770648,0.5835771249949906,0.3510599927864385,0.390013224862742,0.40744599847713703,0.4186270187953352,0.5704324129363203,0.5952791247545385,0.6085039874964934,0.6111489600448844,0.4117741353745041,0.4691620246062598,0.5053901334508877,0.5058710375505951,0.5163307017192321,0.5551637077706087,0.5819340359876568,0.586703001643089,0.5502745160902497,0.5773253716987937,0.5970424397867992,0.6053380355067527,0.4863543461708011,0.49364805834969744,0.47825912715905905,0.5070732977998638,0.530236845269106,0.618482747565423,0.620286137939326,0.43261331302849354,0.5111209073057348,0.5976034945697912,0.6130725764437142,0.25351661122911073,0.1902301188668946
880,0.4606259768364525,0.5280327014787801,0.5609746323087405,0.5866629263014467,0.3536248146515449,0.3927383480944175,0.4097703682923897,0.4206708612190919,0.5727968580932152,0.5978840219612872,0.6116699394862342,0.6147958161343325,0.416503025688294,0.4722879012543582,0.5088766881737666,0.5103594758145313,0.5202981605418187,0.5583697351019917,0.5854606660521781,0.5899491043161142,0.5532000160301367,0.5800905702721115,0.6016511040756622,0.6082635354466397,0.49040195567667216,0.4962930308980884,0.4802228188995311,0.5095178936400433,0.533603173967058,0.6212479461387408,0.6238127680038472,0.43497775818538853,0.5148479140784675,0.6010098986093857,0.616398829800024,0.25764437141826635,0.19287915080207776
881,0.4646735863423236,0.5314391055183746,0.5641405842984811,0.5903097823908949,0.3571113693744239,0.3946619644932473,0.41213481344928465,0.42303530637598685,0.5763635634993788,0.6011701999759548,0.6156774736504629,0.6182422955155693,0.4199094297278884,0.4758145313188795,0.5119224141385805,0.5137258045124835,0.5239049412896245,0.5612952350418787,0.5881056386005691,0.5930749809642127,0.5567667214363002,0.5841782551196248,0.6046166793571915,0.6116699394862342,0.4940488117661203,0.4989380034464794,0.48611389412094735,0.5135655031459143,0.5365687492485873,0.6242135214202701,0.6266180419188073,0.4369414499258606,0.518254318118062,0.6046968300404761,0.6197250831563339,0.2614114535326414,0.1955650715865947
882,0.4682002164068449,0.5350458862661804,0.5677072897046447,0.5945978439466196,0.36091852683044123,0.3980683685328417,0.4140584298481145,0.42596080631587385,0.5808520017633151,0.6049773574319721,0.6184426722237807,0.6230914118542861,0.42335590910912513,0.4801025928746043,0.5152486674948904,0.5166112291107282,0.5276319480623572,0.5651424678395384,0.5913918166152367,0.5968019877369455,0.5605338035506753,0.5865427002765199,0.6077024806636476,0.6149561175009017,0.49773574319721076,0.5024245581693584,0.4918045926341522,0.5175329619685007,0.5394140985051897,0.6292630144671983,0.6305053500581093,0.43966657315753616,0.5223420029655753,0.6077826313469322,0.6226105077545786,0.2667013986294233,0.19828839491270714
883,0.4716466957880816,0.538051536889352,0.571233919769166,0.5978038712780026,0.3629222939125556,0.39991183424838694,0.4170240051296437,0.4279244980563459,0.5845790085360477,0.6082635354466397,0.6212880214803831,0.625175329619685,0.4277641966897768,0.48398990101390615,0.5177734140183545,0.5204183865667454,0.532200537009578,0.5687893239289865,0.5938364124554162,0.5999679397266862,0.5639402075902697,0.5906704604656755,0.6112691860698113,0.618202220173927,0.5013024486033744,0.5053901334508877,0.4991383801546908,0.5201779345168918,0.5428205025447842,0.6322686650903699,0.633110247264858,0.44203101831443115,0.5252675029054623,0.6109886586783152,0.6266981926020919,0.27243217248427043,0.20104964162604969
884,0.4748927984611069,0.5408568108043121,0.5746403238087605,0.6014106520258086,0.3664889993187192,0.40219612872199734,0.4203101831443113,0.43000841582174487,0.587544583817577,0.6117500901695186,0.6252554803029696,0.6280206788762874,0.4312106760710135,0.48719592834528913,0.5225423796737867,0.524385845389332,0.5352061876327495,0.5718751252354426,0.5982847753777101,0.6040556245741995,0.5674267623131487,0.593676111088847,0.6152366448923977,0.6230513365126438,0.5051096060593917,0.5088366128321244,0.5040676471766922,0.5227427563819982,0.5451849477016791,0.6347132609305495,0.6366368773293792,0.44423516210475694,0.5289544343365528,0.6140744599847714,0.6290225624173446,0.27664008335671064,0.20384933982524642
885,0.4789404079669779,0.544183064160622,0.5782871798982087,0.6055384122149642,0.3694144992586062,0.4054823067366649,0.4228349296677754,0.4324129363202821,0.5918326453733018,0.6155973229671783,0.6286218090009217,0.6327495691900773,0.4343365527191119,0.4918446679757945,0.5263094617881617,0.5277922494289263,0.5379313108644251,0.5757223580331022,0.6010098986093857,0.6074219532721516,0.5707530156694586,0.5969222137618723,0.6182823708572116,0.6250551035947581,0.5087163868071976,0.5112411333306617,0.509197290906905,0.5257484070051697,0.5479501462749969,0.6372780827956558,0.640924938885104,0.4468400593115056,0.5325612150843586,0.617360637999439,0.6322686650903699,0.281569350378712,0.2066880249629082
886,0.48270749008135294,0.5471486394421512,0.5816134332545185,0.6082635354466397,0.3728209032982006,0.40808720394341363,0.4257203542660201,0.43465715545225025,0.5953592754378231,0.6194445557648379,0.6319079870155893,0.6361960485713141,0.43738227868392576,0.49549152406524266,0.5307979000520979,0.5313990301767323,0.5418987696870116,0.5795295154891196,0.6055384122149642,0.6109485833366729,0.5756021320081753,0.6007694465595319,0.6210475694305294,0.6297038432252635,0.5119224141385805,0.5146074620286138,0.5139662565623372,0.5305574480022442,0.5517973790726566,0.6405241854686812,0.644411493607983,0.44892397707690457,0.535406564340961,0.6221696789965134,0.6351540896886146,0.28637839137578647,0.20956623994804308
887,0.48687532561215086,0.5503546667735343,0.5849396866108284,0.6115897888029496,0.37534564982166474,0.41121308059151207,0.42828517613112654,0.4370216006091452,0.5989259808439867,0.6225704324129363,0.6355147677633952,0.6394822265859816,0.4417905662645774,0.4991383801546908,0.5344447561415461,0.5361679958321645,0.5453452490682483,0.5824149400873643,0.609706247745762,0.6154770969422514,0.5777662004568589,0.6038552478659881,0.6257764597443193,0.632148439065443,0.5160501743277361,0.5179337153849236,0.519376427684046,0.5369294273233679,0.554362200937763,0.6447721716827636,0.6478178976475775,0.4515288742836533,0.5395743998717589,0.6259367611108885,0.6384803430449244,0.2913477337394301,0.21248453524988828
888,0.4902015789684607,0.5532000160301367,0.5881857892838537,0.6155973229671783,0.37879212920290145,0.41437903258125275,0.43036909389652545,0.439506271790967,0.6019316314671582,0.6269787199935879,0.6398429046607622,0.6434096100669259,0.445357271670741,0.502224181461147,0.5379313108644251,0.5402957560213201,0.5491123311826234,0.5850198372941129,0.6137137819099908,0.6188033502985613,0.581693583937803,0.6065402957560213,0.6298240692501904,0.6361559732296718,0.5195367290506152,0.5205386125916723,0.523704564581413,0.541257564220735,0.5583296597603494,0.6483388770889272,0.6521460345449445,0.4537730934156214,0.5430609545946379,0.6297038432252635,0.6422073498176571,0.29667775417785436,0.21544346900318823
889,0.49368813369133974,0.556165591311666,0.5915521179818058,0.6195247064481225,0.3814771770929347,0.41726445717949745,0.43277361439506273,0.4417905662645774,0.6052178094818258,0.6303450486915401,0.6433294593836413,0.6468160141065202,0.44944495651825433,0.5055504348174569,0.5424998998116459,0.5443433655271911,0.55255881056386,0.5883460906504228,0.6172804873161544,0.6216086242135214,0.5853404400272513,0.6111088847032421,0.6338716787560614,0.6395223019276239,0.5230633591151365,0.5234641125315593,0.5278323247705686,0.5454253997515329,0.5626577966577165,0.6519857331783754,0.6544303290185549,0.4566585180138661,0.5462269065843787,0.6328697952150042,0.645533603173967,0.3009658157335791,0.21844360711494282
890,0.4962930308980884,0.5606941049172445,0.5951588987296117,0.6229711858293592,0.3849236564741714,0.4199094297278884,0.43489760750210393,0.4445958401795375,0.6087043642047049,0.6345529595639803,0.6461748086402437,0.650262493487757,0.4527712098745642,0.5085160100989861,0.5459063038512403,0.5483108243497776,0.5562858173365928,0.5927944535727168,0.6220494529715865,0.6260569871358154,0.5885464673586343,0.6143549873762674,0.6372380074540136,0.6433294593836413,0.5271911193042921,0.5263094617881617,0.5317597082515129,0.5492325572075502,0.5679076664128562,0.6557528152927504,0.6595599727487677,0.4589828878291187,0.5501542900653228,0.6359155211798181,0.6493808359716267,0.3071374183464914,0.2214855233726359
891,0.5009818458702361,0.5648619404480423,0.5975233438865066,0.6267382679437342,0.3886105879052619,0.42291508035106,0.4372219773173566,0.44675990862822107,0.6135134052017793,0.6378391375786479,0.649981966096261,0.6544303290185549,0.45669859335550833,0.5126437702881417,0.5501943654069651,0.5523584338556486,0.5596922213761872,0.596601611028734,0.625175329619685,0.6296236925419789,0.5927143028894322,0.6170801106079429,0.6410050895683885,0.6469362401314471,0.5312387288101631,0.5297960165110408,0.5358473930990262,0.5541217488879092,0.5725964813850039,0.6600809521901174,0.6624453973470124,0.46154770969422515,0.5538412214964132,0.6397226786358353,0.6525868633030096,0.31274796617641165,0.22456979955397716
892,0.5048290786678956,0.5687492485873442,0.6011701999759548,0.6309461788161744,0.39133571113693744,0.4254398268745241,0.4393860457660402,0.45052699074259606,0.6165190558249509,0.6418065964012343,0.6539093495772051,0.6580771851080031,0.46270989460185147,0.5160501743277361,0.5544022762794053,0.5565262693864466,0.5636596801987737,0.6004488438263936,0.6289023363924178,0.6340720554642728,0.5976435699114335,0.6212078707970985,0.6450927744159018,0.6500220414379032,0.5360076944655954,0.5330421191840661,0.539734701238328,0.5580090570272112,0.5764437141826634,0.6642888630625576,0.6662124794613874,0.46387207950947784,0.5571273995110808,0.6438504388249909,0.6565142467839539,0.3177173085400553,0.22769702553816798
893,0.508355708732417,0.5727167074099306,0.6050575081152567,0.6347132609305495,0.39366008095219013,0.42824510078948425,0.44199094297278885,0.4533723399991985,0.6189235763234882,0.6458542059071054,0.6571554522502304,0.6628060754217929,0.46663727808279565,0.5201378591752495,0.5588105638600569,0.5594517693263336,0.5675469883380756,0.6044563779906224,0.6322285897487276,0.637999438945217,0.6009297479261011,0.6244138981284816,0.6474171442311546,0.6536688975273515,0.5397747765799703,0.5363282971987337,0.5451047970183945,0.5621768925580091,0.5791287620726967,0.6674548150522983,0.670620767042039,0.4664369013745842,0.5611750090169518,0.6465354867150243,0.6614835891475975,0.32264657556205667,0.23086779941871674
894,0.5123231675550034,0.5770448443072977,0.6093856450126237,0.6388009457780628,0.3969462589668577,0.43109045004608665,0.445076744279245,0.45637799062237006,0.6221696789965134,0.649981966096261,0.6614034384643129,0.6662124794613874,0.4716066204464393,0.5239450166312668,0.5621768925580091,0.5640604336151965,0.5717148238688735,0.6088245902296318,0.6372780827956558,0.6404440347853966,0.6048972067486875,0.6275798501182223,0.6510640003206027,0.6589989179657757,0.5429006532280688,0.5387328176972709,0.5494730092574039,0.5656233719392458,0.5824950907706489,0.671181821825031,0.6740672464232758,0.4691219492646175,0.5654630705726766,0.6504628701959684,0.6645693904540536,0.3274556165591312,0.23408272761782942
895,0.5171722838937202,0.5807718510800305,0.6126718230272913,0.6430890073337875,0.3998717589067447,0.4330541417865587,0.4476014908027091,0.45934356590389935,0.6245741994950507,0.65346852081914,0.6645293151124113,0.6700997876006893,0.4758145313188795,0.5275517973790727,0.5666653308219453,0.5664248787720916,0.5749208512002565,0.6121909189275838,0.6419268224261612,0.645533603173967,0.6089047409129162,0.631587384282451,0.6547108564100509,0.6616038151725243,0.5469482627339398,0.5424598244700036,0.5536007694465596,0.5690698513204825,0.5852602893439667,0.6740271710816335,0.6787560613954234,0.47140624373822787,0.56955075542019,0.6547108564100509,0.6673746643690137,0.3330260890474091,0.23734242500238661
896,0.5204183865667454,0.5847793852442592,0.6164389051416663,0.646495411373382,0.40295756021320084,0.4366208471927223,0.4503666893760269,0.4618282370857212,0.6285817336592795,0.6564741714423116,0.6686570753015669,0.6735061916402837,0.47922093535847393,0.5311986534685208,0.5714342964773774,0.5707129403278163,0.5782871798982087,0.6161583777501703,0.6461347332986014,0.6491804592634152,0.6132328778102833,0.6361158978880295,0.6586783152326373,0.6654109726285417,0.5503546667735343,0.5471887147837935,0.5576483789524306,0.572476255360077,0.5874644331342924,0.6776740271710816,0.6822426161183024,0.4745321203863263,0.5735182142427764,0.6593996713821986,0.6711417464833888,0.33939806836853287,0.2406475150015422
897,0.5232236604817057,0.5892277481665531,0.6202460625976837,0.6492205346050575,0.40636396425279525,0.4399471005490322,0.4532120386326293,0.46439305895082755,0.6333506993147117,0.6608423836813209,0.6730653628822185,0.6773934997795856,0.48274756542299524,0.534564982166473,0.5759227347413137,0.5748006251753296,0.5825351661122911,0.6204865146475373,0.6504227948543261,0.6535887468440669,0.6173205626577967,0.6397627539774776,0.6632068288382158,0.6693784314511281,0.5539213721796978,0.5500741393820382,0.5614154610668056,0.5772852963571514,0.5913918166152367,0.681481184627099,0.6867711297238809,0.4777381477177093,0.5771249949905823,0.6626056987135815,0.6756702600889672,0.34416703402396503,0.24399862972595504
898,0.5281128521620647,0.5929547549392858,0.6244539734701239,0.6532280687692863,0.40916923816775536,0.4434336552719112,0.4561375385725163,0.4665571273995111,0.6389612471446319,0.6639281849877771,0.6760309381637478,0.6805995271109686,0.48619404480423195,0.5392137217969784,0.5808920771049573,0.5779665771650704,0.5872239810844387,0.6253356309862541,0.6538692742355628,0.6576363563499379,0.6206868913557488,0.6439305895082755,0.6668937602693062,0.6737466436901375,0.5572476255360077,0.5527992626137138,0.5655832965976035,0.5809321524465996,0.5964012343205226,0.6849276640083357,0.6902977597884022,0.48042319560774255,0.5815332825712339,0.6672143630024446,0.6787961367370657,0.35025848595359277,0.24739641008868118
899,0.5320803109846511,0.5964012343205226,0.6279004528513605,0.656674548150523,0.41213481344928465,0.44607862782030216,0.4588225864625496,0.46964292870596724,0.6448923977076905,0.6688975273514207,0.6801586983529034,0.6849276640083357,0.49008135294353383,0.5427403518614996,0.5848595359275438,0.5815733579128762,0.5910712138820984,0.6297839939085481,0.6581573357912877,0.6621247946138741,0.625455857011181,0.6483789524305694,0.6697391095259088,0.6763515408968861,0.5618562898248708,0.5560453652867391,0.5701518855448243,0.5845790085360477,0.5992866589187673,0.6889752735142067,0.6937843145112812,0.48278764076463754,0.5851801386606821,0.6714222738748847,0.6844467599086282,0.35578888310022844,0.2508415059277541
900,0.5351661122911073,0.6005690698513205,0.6317076103073779,0.6612431370977437,0.4154610668055945,0.4504067647176692,0.46210876447721716,0.4726085039874965,0.6498617400713341,0.6726646094657956,0.6836452530757825,0.689015348855849,0.49481024325732376,0.5465875846591592,0.5878651865507153,0.5854606660521781,0.5945577686049773,0.6354346170801106,0.6611229110728168,0.6667334589027372,0.628661884342564,0.653187993427644,0.6741473971065604,0.6807598284775378,0.5667454815052299,0.5594517693263336,0.5736384402677033,0.5877048851841462,0.6033743437662806,0.6929026569951509,0.6988738828998518,0.4858734420710937,0.5899491043161142,0.6757504107722518,0.6882539173646456,0.36155973229671784,0.25433457613046484
901,0.53889311906384,0.604536528673907,0.6351941650302568,0.6649701438704765,0.41822626537891233,0.4530517372660602,0.4648338877088927,0.47529355187752975,0.655271911193043,0.6761110888470324,0.6871718831403038,0.6921011501623051,0.4995391335711137,0.549633310623973,0.5913918166152367,0.5888670700917725,0.5988859055023444,0.6397627539774776,0.6665330821945257,0.6716226505830962,0.6332705486314271,0.65819741113293,0.6781950066124314,0.6839257804672785,0.570672864986174,0.5638600569069852,0.5778463511401435,0.591431891956879,0.6071013505390134,0.6968701158177374,0.7021600609145193,0.4886386406444115,0.5936360357472047,0.6807999038191801,0.6927423556285818,0.36624854726886547,0.25787628875938035
902,0.5439826874524105,0.6088646655712739,0.6404841101270389,0.6690979040596321,0.4215925940768645,0.456097463230874,0.46727848354907225,0.4783392778423436,0.6588386165992065,0.6800384723279767,0.6912194926461748,0.696268985693103,0.5037069691019116,0.5527992626137138,0.5952390494128963,0.592834528914359,0.6038953232076304,0.6450126237326174,0.6707409930669659,0.6752695066725444,0.6369174047208752,0.6626858493968661,0.6821624654350178,0.6881336913397187,0.5739991183424838,0.5668657075301567,0.5821344126958682,0.5945978439466196,0.6106680559451769,0.7011581773734621,0.7063679717869595,0.49188474331743676,0.5972428164950107,0.685248266741474,0.6967498897928105,0.3722197731735663,0.2614673211801092
903,0.5489520298160542,0.6139542339598445,0.6449725483909751,0.6731054382238608,0.42467839538332064,0.4597443193203222,0.4703242095138861,0.48166553119865346,0.6626056987135815,0.6842463832004168,0.6959483829599648,0.7008375746403238,0.5071935238247907,0.5564861940448043,0.6000881657516131,0.5976435699114335,0.6079028573718591,0.6498617400713341,0.6741874724482027,0.6807197531358955,0.6414058429848114,0.666012102753176,0.6856890954995392,0.6920209994790205,0.5781268785316395,0.5691900773454094,0.5861018715184547,0.5981645493527832,0.6142347613513405,0.7058469923456098,0.7112972388089609,0.49489039394060835,0.6009297479261011,0.6900172323969062,0.7009578006652507,0.3786318278363323,0.2651083601908536
904,0.5524786598805754,0.6179617681240732,0.6493808359716267,0.6769526710215205,0.4280046487396305,0.461948463110648,0.47357031218691137,0.48503185989660563,0.6673345890273714,0.6883741433895724,0.7006371979321123,0.7052458622209754,0.5117220374303691,0.5609746323087405,0.6040556245741995,0.6017713301005891,0.6121909189275838,0.654029575602132,0.6793571915200577,0.684406684566986,0.6471766921813008,0.6719031779745922,0.6887748968059952,0.6969903418426642,0.5819741113292991,0.5717148238688735,0.5905101590991063,0.6020518574920851,0.618202220173927,0.7095339237767002,0.7147837935318399,0.49705446238929185,0.6047769807237606,0.6947461227106961,0.7052859375626177,0.3853644852322366,0.2688001021537607
905,0.5573277762192923,0.6230513365126438,0.6531078427443594,0.6809201298441069,0.43109045004608665,0.46551516851681163,0.47661603815172526,0.4877569831282812,0.6721035546828037,0.6925820542620126,0.7048851841461948,0.7096942251432693,0.5158097222778825,0.5655832965976035,0.6087043642047049,0.6066605217809482,0.6164389051416663,0.6597202741153368,0.6840460064922054,0.6891355748807758,0.6506231715625376,0.6757103354306095,0.6946258966857692,0.7012383280567467,0.586422474251593,0.5745601731254759,0.5939967138219854,0.6053380355067527,0.621688774896806,0.7130605538412215,0.7196729852121989,0.4996593595960406,0.6089848915962008,0.6991143349497054,0.7096541498016271,0.39065443032901853,0.27254325312810274
906,0.5624974952911473,0.6264978158938805,0.6571554522502304,0.6856490201578969,0.4342964773774696,0.4686811205065523,0.4796216887748968,0.49104316114294877,0.677313349096301,0.6979521500420791,0.7090129443353504,0.7139021360157095,0.5198172564421112,0.5698713581533282,0.6123912956357953,0.6101871518454695,0.6210475694305294,0.6646495411373382,0.6884943694144993,0.6940648419027772,0.6551516851681161,0.6800384723279767,0.7001162184907627,0.7058469923456098,0.5909509878571715,0.5771249949905823,0.5970023644451569,0.6090650422794854,0.6250951789364004,0.7175089167635154,0.7234801426682163,0.5028253115857813,0.6121909189275838,0.7024806636476576,0.7135414579409289,0.39907025207389896,0.27633852900531725
907,0.567186310263295,0.6305454253997516,0.6612030617561014,0.6895363282971987,0.4371017512924298,0.47176692181300844,0.4825872640564261,0.4940888871077626,0.6808399791608224,0.700997876006893,0.713260930549433,0.7174688414218732,0.5241053179978359,0.5752815292750371,0.6160782270668858,0.6142748366929828,0.625455857011181,0.6681761712018595,0.6929427323367932,0.700156293832405,0.6593996713821986,0.6861699995992466,0.703081793772292,0.7106961086843265,0.5961207069290265,0.5798501182222578,0.599527110968621,0.6123111449525107,0.6289424117340601,0.7210355468280367,0.7270869234160221,0.5053099827676031,0.6159580010419589,0.7075301566945859,0.7175489921051577,0.40704524506071416,0.28018665564591955
908,0.5717148238688735,0.6363964252795256,0.6656113493367531,0.6937442391696389,0.44022762794052817,0.47477257243618004,0.48523223660481707,0.49705446238929185,0.6852081913998317,0.7053660882459023,0.7187913276960686,0.722197731735663,0.5278323247705686,0.5794092894641927,0.6188434256402036,0.6186430489319922,0.6296236925419789,0.6725043080992266,0.6960686089848916,0.7049252594878371,0.6637678836212079,0.6896966296637679,0.7072095539614475,0.7162665811726044,0.5992866589187673,0.5824550154290066,0.6028533643249309,0.6153167955756823,0.6320682883821584,0.7257243618001843,0.7307337795054702,0.5082354827074901,0.6219292269466598,0.7118983689335951,0.7224381837855167,0.41562136817216366,0.2840883690183301
909,0.5766440908908749,0.6417665210595921,0.6715424998998116,0.6982727527752174,0.44423516210475694,0.4786198052338396,0.4887588666693384,0.5005810924538132,0.6897767803470525,0.7108163347092534,0.7231996152767203,0.7262854165831764,0.5337634753336272,0.5849797619524706,0.6238929186871318,0.621969302288302,0.6345529595639803,0.676752294313309,0.7003967458822586,0.7099747525347654,0.6687773013264938,0.6941850679277041,0.7109766360758225,0.7207149440948984,0.6030136656915001,0.5844988578527632,0.6063399190478099,0.618482747565423,0.6365968019877369,0.7293311425479903,0.7355428205025448,0.5113212840139462,0.6268184186270188,0.7170680880054503,0.7273273754658759,0.42243417625135254,0.28804441533962977
910,0.5825752414539334,0.6464152606900974,0.6765118422634553,0.7026409650142268,0.4475614154610668,0.48270749008135294,0.4914839899010139,0.5032661403438464,0.6953071774936881,0.7154249989981165,0.7266861699995992,0.7309341562136817,0.5393339478219051,0.5888269947501302,0.6286218090009217,0.6255360076944656,0.6400432813689737,0.681481184627099,0.705606540295756,0.7141425880655633,0.674227547789845,0.6984330541417866,0.7151043962649781,0.7249629303089808,0.6066204464393059,0.5877048851841462,0.6094657956959083,0.6216086242135214,0.6397627539774776,0.7344207109365607,0.739470203983489,0.5138460305374103,0.631306856890955,0.7222778824189476,0.7323367931711617,0.4302087925299563,0.2920555512182745
911,0.5870236043762274,0.6509036989540335,0.6808800545024646,0.7066484991784555,0.4507273674508075,0.4857932913878091,0.4938484350579089,0.5062317156253757,0.699475013024486,0.7193123071374183,0.73125475894682,0.7363042519937483,0.5442231395022643,0.5933154330140664,0.6337113773894922,0.6300244459584018,0.6444515689496253,0.6879733899731495,0.7115376908588146,0.7188714783793532,0.679116739470204,0.704203903338276,0.7185909509878572,0.7298521219893399,0.6099466997956158,0.5903899330741794,0.6140744599847714,0.6253356309862541,0.6436099867751373,0.7399110327415541,0.7431972107562217,0.5171722838937202,0.6341522061475574,0.7277281288822988,0.7377469642928706,0.4381837855167715,0.2961225437988037
912,0.5920330220815132,0.6556325892678235,0.6852081913998317,0.7118983689335951,0.4548952029816054,0.4883180379112732,0.4976155171722839,0.5082354827074901,0.7056866909790406,0.7244018755259889,0.737105758826594,0.7407926902576845,0.5489921051576965,0.5983649260609947,0.6379192882619324,0.6349537129804032,0.6504227948543261,0.6928625816535086,0.7163868071975313,0.7229591632268665,0.6834048010259287,0.7088125676271391,0.7236003686931431,0.7336993547869995,0.6138340079349176,0.593395583697351,0.6183224461988538,0.6284615076343526,0.6472568428645854,0.7437582655392138,0.7475253476535888,0.5200577084919649,0.638279966336713,0.7324570191960886,0.7418747244820262,0.44611870316194446,0.30024617090855493
913,0.5958802548791728,0.6599607261651905,0.6889752735142067,0.7162665811726044,0.45762032621328097,0.4916442912675831,0.500420791087244,0.5109205305975233,0.7091732457019196,0.7283693343485753,0.7411934436741073,0.7448002244219132,0.5541618242295515,0.6040155492325572,0.642327575842584,0.6389211718029896,0.6563539454173847,0.6982727527752174,0.7215565262693865,0.7278884302488678,0.6889351981725644,0.7124193483749449,0.7288502384482828,0.7384282451007895,0.6175610147076503,0.5964813850038072,0.6216086242135214,0.6323488157736544,0.6521059592033022,0.7479261010700117,0.7524145393339479,0.5231435097984211,0.6421271991343727,0.7377870396345129,0.7464833887708893,0.45405362080711736,0.30442722120642995
914,0.6010900492926702,0.6647697671622651,0.6942251432693464,0.7209153208031098,0.46218891516050176,0.4943694144992586,0.5046287019596842,0.5142868592954755,0.7151444716066204,0.7326974712459424,0.7456017312547589,0.7508516010098986,0.5582495090770648,0.6084639121548511,0.6477377469642929,0.6427283292590069,0.6610828357311747,0.7030417184306497,0.7264857932913878,0.7326173205626578,0.6935839378030698,0.7180699715465074,0.7346611629864145,0.7427163066565142,0.6224902817296517,0.5988859055023444,0.6256963090610348,0.6365567266460946,0.6558329659760349,0.7515328818178175,0.7573838816975915,0.5262293111048771,0.6474972949144392,0.7431972107562217,0.7511321284013946,0.46347132609305497,0.30866649433372745
915,0.6063799943894521,0.6700997876006893,0.6985933555083557,0.7265258686330301,0.46563539454173847,0.4975353664889993,0.5079148799743518,0.5166112291107282,0.7200737386286218,0.738227868392578,0.7496894161022722,0.7561415461066806,0.5626978719993588,0.6131527271269988,0.6523063359115137,0.647617520939366,0.6671742876608023,0.7067286498617401,0.7317356630465275,0.7385484711257163,0.6975914719672985,0.724001122109566,0.740031258766481,0.7468039915040275,0.6260569871358154,0.6012904260008817,0.6301045966416864,0.6402035827355428,0.6593595960405563,0.755380114615477,0.7629142788442271,0.5291548110447641,0.6520658838616599,0.747565422995231,0.7559411693984691,0.4708852642968781,0.312964801067075
916,0.6115897888029496,0.6757504107722518,0.7046046567546989,0.7316555123632429,0.4692020999479021,0.5013024486033744,0.5117220374303691,0.5196970304171843,0.7248026289424118,0.742275477898449,0.7533362721917204,0.7610307377870397,0.5666653308219453,0.6174007133410813,0.656955075542019,0.6527070893279365,0.6729451368572917,0.7127399511080832,0.7370256081433094,0.7437582655392138,0.7022802869394461,0.7287300124233559,0.7448402997635555,0.7515729571594598,0.6301045966416864,0.6042159259407687,0.6340720554642728,0.6438103634833487,0.6628461507634352,0.7596281008295596,0.7674427924498056,0.5336833246503426,0.6561936440508155,0.7519737105758827,0.7598685528794134,0.4783793531839859,0.3173229634734979
917,0.6154370216006091,0.6813208832605298,0.7092133210435619,0.7361439506271791,0.47244820262092735,0.5042279485432614,0.5147276880535406,0.5235843385564862,0.729451368572917,0.7474051216286619,0.7581853885304373,0.7666012102753176,0.5725564060433616,0.6218490762633752,0.6620847192722318,0.6569150002003767,0.678435458662285,0.7171883140303771,0.7429166833647257,0.7496092654189876,0.7068488758866669,0.733058149320723,0.7504107722518335,0.7567426762313149,0.634232356830842,0.6070211998557288,0.6381597403117861,0.6482186510640003,0.6666132328778103,0.7651985733178376,0.7720113813970264,0.5370496533482948,0.6607622329980363,0.7572636556726646,0.7656394020759026,0.4863543461708011,0.32174181506763716
918,0.6210876447721717,0.6865707530156695,0.7144631907987016,0.7419147998236685,0.4762152847353024,0.5075542018995712,0.5182943934597043,0.5277521740872841,0.7338596561535687,0.7523343886506633,0.7633951829439346,0.7710495731976115,0.5773253716987937,0.6269787199935879,0.6675750410772252,0.6602813288983289,0.6843666092253436,0.7241213481344928,0.7469242175289544,0.755219813248908,0.7118182182503106,0.7376267382679438,0.7547789844908428,0.7605498336873322,0.6376788362120787,0.6115497134613073,0.6418867470845189,0.6539093495772051,0.6704203903338276,0.7704885184146195,0.7767001963691741,0.5403358313629624,0.6657716507033222,0.7632749569190077,0.7708892718310424,0.49456979120747,0.32622220097116666
919,0.6270187953352302,0.6920209994790205,0.7185909509878572,0.7469642928705967,0.47926101070011623,0.5115216607221577,0.5220614755740792,0.5308379753937402,0.7397507313749849,0.7573037310143069,0.7686049773574319,0.7767001963691741,0.5830561455536408,0.6317476856490202,0.672143630024446,0.664489239770769,0.6894161022722719,0.7298521219893399,0.7518134092093135,0.7605097583456899,0.7177894441550114,0.7442792449805634,0.7604696830040476,0.7662004568588947,0.6403238087604697,0.6198453091812608,0.6466957880815934,0.6587985412575642,0.674227547789845,0.7754177854366209,0.7813489359996794,0.5427804272031419,0.6709012944335351,0.7695267102152046,0.7754578607782632,0.5035867430769847,0.33076497807442423
920,0.6324690417985813,0.6963491363763876,0.7233198413016471,0.7518935598925981,0.4836292229391256,0.515328818178175,0.5254678796136737,0.5340440027251232,0.745321203863263,0.7627940528193002,0.7732537169879373,0.7816294633911754,0.5887869194084879,0.6376788362120787,0.6765919929467399,0.6692582054262013,0.695427403518615,0.7350619164028374,0.7577044844307298,0.7662806075421793,0.724001122109566,0.7490482106359957,0.7647978199014147,0.7723319841301647,0.6441710415581293,0.6268584939686611,0.6495812126798381,0.6633270548631427,0.6773534244379433,0.7795054702841342,0.7865587304131768,0.5468280367090129,0.6758706367971787,0.7738147717709294,0.7805073538251913,0.5133250510960606,0.3353710152002929
921,0.6375586101871519,0.7013585540816736,0.728329259006933,0.7570632789644531,0.4866749489039394,0.5184546948262734,0.5289544343365528,0.5376908588145713,0.7505309982767603,0.767082114375025,0.7778223059351581,0.7861579769967539,0.5947180699715465,0.643289384041999,0.6814010339438143,0.6747485272311946,0.7015188554482427,0.7417544984570994,0.7626337514527312,0.7713301005891076,0.7288502384482828,0.7551797379072657,0.772091532080311,0.7760589909028974,0.6477377469642929,0.634793411613834,0.6533482947942131,0.6673746643690137,0.681360958602172,0.7856770728970465,0.7910872440187553,0.5496733859656153,0.6795976435699115,0.7788241894762152,0.7848354907225584,0.5206989139582415,0.3400411932703709
922,0.6434096100669259,0.7062878211036749,0.7343405602532762,0.7624333747445197,0.49040195567667216,0.522862982406925,0.5326012904260009,0.5416182422955156,0.7550995872239811,0.7719713060553841,0.7823908948823789,0.7894842303530638,0.6002484671181821,0.6499018154129764,0.6859696228910351,0.6803991504027572,0.7077706087444395,0.7468440668456698,0.76804392257444,0.7751372580451248,0.7336592794453572,0.7606299843706168,0.778223059351581,0.7817496894161022,0.6507033222458222,0.6427283292590069,0.6571153769085881,0.6720234039995191,0.6858493968661082,0.7901254358193404,0.7966176411653909,0.5532801667134213,0.6844868352502705,0.7835130044483629,0.7902456618442673,0.5308379753937402,0.3447764054734464
923,0.6487797058469923,0.7120586703001643,0.7389492245421392,0.7664809842503907,0.4933274556165591,0.5267502905462269,0.5359275437823108,0.54502464633511,0.7606299843706168,0.776139141586182,0.7875205386125916,0.7958562096741875,0.6060994669979561,0.6546307057267663,0.6906985132048251,0.6852081913998317,0.7131407045245061,0.7521740872840941,0.7718911553720995,0.7808279565583297,0.7390293752254238,0.7654791007093336,0.7829519496653708,0.7873201619043803,0.6548711577766201,0.6484991784554963,0.6602011782150443,0.6766721436300245,0.6897367050054102,0.7949745521580571,0.8017873602372461,0.5574880775858614,0.689576403638841,0.7902456618442673,0.7964573397988218,0.5401755299963932,0.3495775574363271
924,0.6545104797018395,0.7173486153969463,0.7461227106961087,0.7710896485392538,0.4968941610227227,0.530397146635675,0.539734701238328,0.548791728449485,0.7676030938163748,0.7811886346331103,0.7928505590510159,0.8006652506712619,0.6121508435859415,0.6601210275317597,0.6956277802268265,0.6906584378631828,0.7187913276960686,0.7584258405802909,0.7779024566184427,0.7864385043882499,0.7451609024966938,0.7718510800304572,0.7876808399791608,0.7930108604175851,0.6588786919408488,0.6543501783352703,0.6637278082795656,0.6805594517693263,0.6953071774936881,0.7988618602973591,0.8065563258926782,0.5618162144832285,0.6969101911593797,0.7952951548911954,0.8010259287460426,0.55115617360638,0.3544455673970436
925,0.6596801987736945,0.7225984851520859,0.7524546146755902,0.7754177854366209,0.5007814691620246,0.533603173967058,0.5421392217368654,0.5524786598805754,0.7728529635715145,0.7865186550715345,0.7985412575642208,0.8049132368853444,0.6186831242736345,0.6660521780948182,0.7014787801066004,0.6964292870596722,0.7237606700597122,0.7632749569190077,0.7835931551316475,0.7930509357592274,0.750490922935118,0.7772211758105237,0.7936520658838616,0.7983408808560093,0.6622850959804433,0.6603614795816134,0.6673746643690137,0.6843666092253436,0.7002364445156894,0.8057548190598325,0.8110848394982567,0.5649420911313269,0.700997876006893,0.8007454013545465,0.8066765519176051,0.5610948583336673,0.3593813663804626
926,0.6648098425039074,0.7276079028573719,0.7576644090890875,0.7798260730172725,0.5049493046928225,0.5374504067647177,0.5456658518013866,0.5566865707530156,0.7772211758105237,0.7914479220935359,0.8041918807357833,0.8106440107401915,0.6244138981284816,0.671181821825031,0.7066885745200978,0.7012383280567467,0.7292109165230634,0.76944655953192,0.7887628742035026,0.7989420109806437,0.7572636556726646,0.7837133811565744,0.7981004288061556,0.8037109766360758,0.6656514246783953,0.6656514246783953,0.6704604656754699,0.688454294072857,0.704203903338276,0.8098425039073458,0.8155732777621929,0.5680278924377831,0.7055263896124715,0.8054742916683365,0.8106840860818338,0.5702320362281088,0.3643858983763548
927,0.6715024245581693,0.7329779986374384,0.7625135254278043,0.784915641405843,0.508636236123913,0.5413777902456618,0.5487115777662005,0.5606540295756022,0.7828717989820864,0.796898168556887,0.8095619765158498,0.8155732777621929,0.6302248226666133,0.6760710135053901,0.7107361840259688,0.7058469923456098,0.7351019917444797,0.7758185388530437,0.7943734220334229,0.8037510519777181,0.7626738267943735,0.7892037029615677,0.8036709012944335,0.8073177573838817,0.6692982807678436,0.6719833286578768,0.6746683765479101,0.6917805474291668,0.7081713621608624,0.8142908668296397,0.8209834488839017,0.572195727968581,0.7115777662004569,0.810283332665411,0.8155732777621929,0.5798901935639001,0.36946012051993027
928,0.6782350819540737,0.7375465875846592,0.7678034705245862,0.7904059632108363,0.5140864825872641,0.545585701118102,0.5531198653468521,0.5643008856650503,0.7887227988618603,0.8029094698032301,0.8152125996874123,0.8209834488839017,0.6355147677633952,0.6816414859936681,0.7163868071975313,0.7106961086843265,0.7416342724321725,0.7819500661243137,0.7996232917885625,0.8081192642167274,0.7690458061154971,0.7947741754498457,0.8092413737827115,0.8130886065803711,0.6731054382238608,0.6781148559291468,0.6787560613954234,0.6955877048851842,0.7116579168837415,0.8193002845349256,0.8259127159059031,0.575401755299964,0.7167875606139542,0.8162144832284696,0.8203422434176252,0.5907906864906023,0.37460500327489893
929,0.6836051777341402,0.7438784915641405,0.7724121348134493,0.7961367370656834,0.5183344688013465,0.5494329339157616,0.5574079269025768,0.5672664609465796,0.7940127439586423,0.8093615998076383,0.8207029214924058,0.8257524145393339,0.6412054662766,0.6883741433895724,0.7213160742195327,0.7156654510479702,0.7484871558530036,0.788121668737226,0.8055544423516211,0.8130485312387288,0.7749368813369134,0.7999438945217008,0.8138500380715745,0.8188594557768605,0.6765519176050976,0.6838857051256362,0.6808399791608224,0.6997154650743398,0.7155853003646856,0.8245902296317076,0.831483188394181,0.5791287620726967,0.7212359235362481,0.8212239009337554,0.8260730172724723,0.599246583577125,0.37982153061907364
930,0.6896164789804833,0.7501703202019797,0.7781028333266541,0.8019877369454574,0.5227828317236405,0.5533202420550635,0.5614956117500902,0.5711938444275237,0.7996633671302048,0.8162545585701119,0.8257924898809762,0.8315633390774656,0.6473770688895123,0.6931831843866469,0.7274075261491604,0.721636676952671,0.7555404159820462,0.7941329699835691,0.8103234080070533,0.8190999078267143,0.7804272031419068,0.8051937642768404,0.8186590790686491,0.8234280447240813,0.6794774175449846,0.6900573077385485,0.6841662325171322,0.7043241293632028,0.7193523824790606,0.8287179898208632,0.8361720033663287,0.5822546387207951,0.7262052658998918,0.8255520378311225,0.8302809281449124,0.6089848915962008,0.3851107002325569
931,0.6956277802268265,0.7549392858574119,0.78311225103194,0.8071173806756703,0.5265899891796577,0.5569670981445117,0.5650623171562538,0.5752013785917525,0.8049132368853444,0.8221055584498858,0.8317637157856771,0.8369735101991744,0.6527471646695788,0.6971105678675911,0.7328978479541538,0.7261251152166073,0.7615917925700316,0.8001442712299123,0.8159339558369735,0.8242696268985693,0.7852763194806236,0.8101631066404841,0.8245902296317076,0.8290385925540015,0.6827635955596522,0.6947461227106961,0.6876127118983689,0.7080511361359355,0.7230793892517934,0.8340880856009297,0.8414619484631106,0.5851801386606821,0.73125475894682,0.831483188394181,0.8353304211918406,0.6192842543982687,0.39047352368855637
932,0.7021600609145193,0.7605097583456899,0.7883220454454374,0.8140103394381437,0.5318799342764398,0.5608544062838136,0.5703121869113934,0.5784074059231354,0.8101230312988418,0.8275558049132369,0.8365326814411093,0.8419829279044604,0.6594397467238409,0.7022402115978039,0.7380675670260088,0.7329379232957961,0.7673225664248787,0.8058750450847594,0.8227868392578047,0.8288782911874324,0.7926902576844468,0.8152927503706969,0.8296797980202781,0.8354907225584098,0.6864104516491003,0.7007173486153969,0.6957480062517533,0.7114174648338877,0.7262052658998918,0.8397387087724922,0.846952270268104,0.5888670700917725,0.7367851560934557,0.8355307979000521,0.840940969021761,0.6301045966416864,0.39591102664684585
933,0.7083717388690739,0.7672824910832365,0.7930509357592274,0.8191399831683565,0.5358874684406685,0.5650623171562538,0.5740391936841261,0.582094337354226,0.8167354626698192,0.8327655993267342,0.8424638320041679,0.8477537771009498,0.6657315753616799,0.7087724922854968,0.7421552518735223,0.7375866629263015,0.7744960525788482,0.8110046888149721,0.8291988939205707,0.8345689897006372,0.7994629904219933,0.8218250310583898,0.835089969141987,0.8413016470965415,0.6898168556886948,0.7058069170039675,0.7023604376227307,0.7149841702400513,0.7298921973309822,0.8457500100188354,0.8522021400232437,0.5921131727647978,0.7430369093896525,0.8403799142387689,0.8457900853604777,0.6412856169598846,0.40142424904993174
934,0.7142227387488478,0.7734140183545065,0.7989820863222858,0.8250310583897728,0.540696509437743,0.5700717348615397,0.5790486113894121,0.5859816454935278,0.8222257844748126,0.839137578647858,0.8475934757343806,0.8526830441229512,0.6720234039995191,0.715505149681401,0.7474051216286619,0.7425960806315873,0.7808279565583297,0.8166152366448924,0.8350098184587024,0.8401795375305574,0.8054742916683365,0.8282370857211557,0.8405802909469803,0.8460305374103314,0.6937843145112812,0.7105358073177573,0.7088125676271391,0.719111930429207,0.7347413136696991,0.8514807838736825,0.8578928385364485,0.5960806315873843,0.7482867791447922,0.8450687292109165,0.8514407085320402,0.6512243016871719,0.40701424532194386
935,0.7206347934116138,0.7795054702841342,0.8039514286859295,0.8301607021199856,0.544744118943614,0.5739991183424838,0.582655392137218,0.5900292549993988,0.8297198733619204,0.8444675990862822,0.8532440989059432,0.8582935919528714,0.6779946299042199,0.7213160742195327,0.7519336352342404,0.7480463270949385,0.7868793331463151,0.8222257844748126,0.8411413457299723,0.8464312908267543,0.8104436340319802,0.8340480102592874,0.8465114415100389,0.8512002564821866,0.6966296637678836,0.7161463551476777,0.7139422113573518,0.7224381837855167,0.7386686971506432,0.8570512563619604,0.8647457219572797,0.5997274876768325,0.7547389091492005,0.8506792770408368,0.857812687853164,0.6634873562297119,0.41268208457029515
936,0.727487676832445,0.7853564701639082,0.8109646134733298,0.8350498938003447,0.5483108243497776,0.57848755660642,0.5873842824510079,0.5940768645052699,0.8352903458501983,0.8497174688414219,0.8591752494690017,0.8635033863663688,0.6848875886666934,0.7282491083236484,0.7569430529395264,0.7540175529996394,0.7936520658838616,0.8297198733619204,0.8467518935598926,0.8529234961728048,0.8182583256522262,0.8391776539895003,0.8513605578487556,0.8569310303370337,0.6997154650743398,0.7209153208031098,0.7200737386286218,0.7260048891916804,0.7415941970905302,0.8620205987256041,0.8701959684206307,0.603294193082996,0.7595078748046327,0.8566905782871799,0.8626217288502385,0.6732256642487877,0.41842885079015846
937,0.7341001082034224,0.7907666412856169,0.8176171201859496,0.8401394621889151,0.5531599406884944,0.5842183304612671,0.591592193323448,0.5976435699114335,0.8414218731214683,0.8564501262373262,0.8644251192241413,0.8695547629543542,0.6914198693543863,0.734460786278203,0.7627139021360158,0.7595880254879173,0.7995431411052779,0.8361720033663287,0.8532841742475855,0.8575321604616679,0.8238287981405041,0.8457500100188354,0.8576123111449525,0.8621007494088887,0.7019997595479501,0.726085039874965,0.7254438344086883,0.7292509918647057,0.7459624093295395,0.8674307698473129,0.8755660642006973,0.6068208231475173,0.7654791007093336,0.8622209754338156,0.8678715986053781,0.68412615717549,0.4242556430717777
938,0.7409129162826114,0.7964172644571795,0.8236284214322928,0.8455095579689816,0.5570071734861539,0.5882659399671383,0.5955997274876769,0.6019316314671582,0.847914078467519,0.8630224822666613,0.8699154410291348,0.8753256121508436,0.6986735061916403,0.7413537450406765,0.7684446759908629,0.7664809842503907,0.8059151204264017,0.8429848114455176,0.8582535166112291,0.8627419548751654,0.8310022842944736,0.8526028934396666,0.8637438384162225,0.8671903177974593,0.7049252594878371,0.7318558890714544,0.7310143068969663,0.7322967178295196,0.7496894161022722,0.8737626738267944,0.8809762353224061,0.6106680559451769,0.7716507033222458,0.8678715986053781,0.8727607902857372,0.6959083076183225,0.43016357581067904
939,0.7476455736785156,0.8028293191199455,0.8285176131126518,0.8509598044323328,0.561054782992025,0.5919127960565864,0.6003286178014667,0.6066605217809482,0.8536047769807238,0.8686731054382238,0.8766881737666814,0.8809361599807638,0.7047649581212679,0.7477657997034425,0.7738548471125717,0.772091532080311,0.8123672504308099,0.8483148318839419,0.8644651945657836,0.8676311465555244,0.8379753937402317,0.858373742636156,0.8697551396625656,0.8728810163106641,0.7081312868192201,0.7371859095098786,0.7365046287019597,0.7374263615597323,0.753977477657997,0.8785717148238689,0.8863864064441149,0.6145152887428366,0.7781429086682964,0.8729210916523064,0.8788522422153648,0.7078507594277241,0.43615377892080054
940,0.7535366488999319,0.8086402436580772,0.834408688334068,0.8564100508956839,0.5659038993307418,0.5962409329539534,0.6047369053821183,0.6113894120947381,0.8597363042519938,0.874403879293071,0.882218570913317,0.8865467078106841,0.711738067567026,0.7534965735582896,0.7799863743838417,0.7780226826433695,0.8186190037270068,0.8543261331302849,0.8709974752534765,0.8739630505350058,0.8437061675950788,0.8629022562417344,0.8748847833927784,0.8786919408487958,0.710896485392538,0.7413938203823187,0.7416743477738148,0.7419949505069531,0.7581052378471527,0.883340680479301,0.8916763515408969,0.6183224461988538,0.7835130044483629,0.879012543581934,0.8842624133370737,0.7178295194966537,0.4422273980505897
941,0.7609505871037551,0.8148118462709895,0.8403799142387689,0.8630224822666613,0.571514447160662,0.600649220534605,0.6095860217208352,0.6159980763836012,0.8651464753737026,0.8798942010980644,0.8869875365687493,0.8917965775658238,0.717869594838296,0.7587865186550715,0.7862381276800384,0.784354586622851,0.8254718871478379,0.8599767563018474,0.8768083997916082,0.8795735983649261,0.850158297599487,0.8692341602212159,0.879974351781349,0.8843425640203583,0.7139021360157095,0.7463230874043201,0.7459624093295395,0.7482867791447922,0.7615116418867471,0.8885504748927985,0.8970865226626057,0.6222899050214403,0.7893640043281369,0.8849036188033503,0.8911152967579049,0.7281689576403639,0.4483855948021191
942,0.7685248266741473,0.8212239009337554,0.8454694826273395,0.8678715986053781,0.5769646936240131,0.605097583456899,0.6137538572516331,0.6198052338396185,0.8717188314030377,0.8847032420951388,0.8924377830321003,0.8978078788121668,0.7236805193764276,0.7652386486594798,0.7922895042680239,0.7906063399190478,0.8317236404440348,0.8666292630144672,0.8827796256963091,0.8855047489279846,0.857812687853164,0.8765278724001122,0.8869073858854647,0.8893519817256442,0.7164669578808159,0.7512924297679637,0.7518134092093135,0.7532160461667936,0.7655592513926182,0.8948823788722798,0.9026970704925259,0.6268184186270188,0.7951749288662686,0.8906343926581974,0.8965655432212559,0.7383881697591472,0.4546295469532399
943,0.7743758265539213,0.8285576884542941,0.8515609345569671,0.8723600368693143,0.5819340359876568,0.6089448162545585,0.6176812407325772,0.6241333707369855,0.8771690778663888,0.8902336392417746,0.8977678034705245,0.9022562417344608,0.730413176772332,0.7713701759307499,0.7987817096140745,0.7967378671903178,0.8378551677153048,0.8732016190438023,0.8873482146435299,0.8912355227828317,0.8643449685408569,0.8824189476215285,0.8927183104235964,0.8946820021640685,0.7187913276960686,0.7575842584058029,0.7565022241814612,0.7578247104556566,0.7698473129483429,0.8998517212359235,0.9071454334148199,0.6310664048411013,0.8011060794293271,0.8966056185628982,0.9008536047769807,0.7493287380274917,0.4609604486828429
944,0.7806676551917605,0.8350498938003447,0.8578928385364485,0.8773694545746002,0.5882659399671383,0.6134332545184947,0.6221296036548711,0.6281809802428566,0.8837815092373662,0.8967258445878251,0.9038993307417946,0.9075061114896005,0.7361840259688214,0.777261251152166,0.8047529355187752,0.8021079629703843,0.8452290305774857,0.8797338997314952,0.8929186871318078,0.8970464473209634,0.8701959684206307,0.8884703242095139,0.8986093856450126,0.9008536047769807,0.7219973550274517,0.7620726966697391,0.7619925459864545,0.7631146555524386,0.7740952991624254,0.9058229471406244,0.9119945497535367,0.6356750691299643,0.8069570793091011,0.9026169198092414,0.9058229471406244,0.7591071213882098,0.46737951079924633
945,0.786999559171242,0.8406604416302649,0.863262934316515,0.8825391736464553,0.5942371658718391,0.6180018434657155,0.6276199254598646,0.6331503226065002,0.8894321324089288,0.9025367691259568,0.9087484470805114,0.912876207269667,0.7431170600729371,0.7836332304732898,0.8115657435979642,0.808479942291508,0.8518414619484631,0.8855448242696269,0.8983288582535166,0.9026169198092414,0.8766080230833968,0.8933995912315152,0.9038993307417946,0.9062637758986896,0.7249629303089808,0.7660000801506833,0.7669618883500982,0.7672824910832365,0.7774215525187352,0.912034625095179,0.9184466797579449,0.639402075902697,0.8132889832885826,0.9079870155893079,0.9119143990702521,0.7694064841902777,0.4738879609717651
946,0.794533723399992,0.8467518935598926,0.8685929547549393,0.8883901735262293,0.5984851520859216,0.6225704324129363,0.6329098705566465,0.6379593636035747,0.8951228309221336,0.9077465635394542,0.9143990702520739,0.9194485632990022,0.7511321284013946,0.7914879974351782,0.8187392297519336,0.8148118462709895,0.8592554001522863,0.8915160501743278,0.9030577485673066,0.9079870155893079,0.8835811325291548,0.8998517212359235,0.9095098785717148,0.9113934196289023,0.7279285055905101,0.7696870115817738,0.7708892718310424,0.7715304772973189,0.7817096140744599,0.9186069811245141,0.9227347413136697,0.6433294593836413,0.819340359876568,0.9125556045365286,0.9168436660922534,0.782270668857452,0.4804870439655134
947,0.8013064561375386,0.8532440989059432,0.8740031258766481,0.8937602693062958,0.6026529876167195,0.6272191720434417,0.6373181581372981,0.6424077265258686,0.9005730773854848,0.9132769606860899,0.9200096180819941,0.9240973029295074,0.7581052378471527,0.7976596000480904,0.8247906063399191,0.8209032982006171,0.8665491123311826,0.8974472007373863,0.9081873922975193,0.912876207269667,0.8906744679998397,0.9053821183825592,0.9150002003767083,0.9176050975834569,0.7308940808720394,0.7736143950627179,0.7753376347533363,0.7751372580451248,0.7844347373061356,0.9246182823708572,0.9276640083356711,0.6478980483308621,0.8245902296317076,0.9176050975834569,0.923055344046808,0.7929707850759428,0.48717802187946313
948,0.8081593395583697,0.8592554001522863,0.8795335230232838,0.8993708171362161,0.608303610788282,0.632148439065443,0.6428084799422915,0.6464553360317397,0.9056626457740552,0.9187272071494409,0.9243377549793612,0.9289864946098666,0.7648779705846992,0.8055143670099788,0.8326854486434497,0.8273554282050255,0.87316154370216,0.9034585019837295,0.913998316835651,0.9177653989500261,0.896846070612752,0.9121147757784636,0.9190878852242216,0.9224141385805315,0.7366248547268865,0.7771811004688814,0.7792650182342804,0.7783432853765079,0.7885224221536489,0.9295876247345009,0.9319921452330381,0.6533482947942131,0.8326052979601651,0.921933234480824,0.9271430288943213,0.8033903739029375,0.4939621743878316
949,0.8148519216126318,0.8655071534484832,0.886266180419188,0.9049813649661363,0.6130725764437142,0.6363563499378833,0.6476575962810083,0.6503426441710416,0.9124353785116018,0.9239770769045806,0.9282651384603053,0.933234480823949,0.773213641646295,0.8132489079469403,0.8395383320642809,0.8352903458501983,0.8800545024646335,0.909269426521861,0.9190478098825793,0.923896926221296,0.9032982006171603,0.9177253236083838,0.9243778303210035,0.9265819741113293,0.7445597723720595,0.7813890113413217,0.7839538332064281,0.7827114976155172,0.7924898809762353,0.9342764397066485,0.9368011862301127,0.658357712499499,0.8392578046727849,0.9267823508195407,0.9315913918166152,0.8134092093135094,0.5008407989848213
950,0.8217448803751052,0.8719592834528914,0.8926381597403118,0.9111529675790486,0.6180819941490001,0.6408047128601772,0.6528273153528634,0.6550715344848315,0.9185268304412295,0.9283452891435899,0.9330341041157376,0.9378832204544544,0.7802268264336953,0.8192602091932834,0.8459904620686891,0.8425840580290948,0.8874283653268145,0.9145994469602854,0.9237366248547269,0.9285456658518014,0.9095499539133571,0.9233759467799463,0.9283052138019476,0.9316314671582575,0.7514527311345329,0.7853965455055504,0.7881617440788683,0.7859576002885424,0.7973790726565944,0.9385645012623732,0.9405281930028454,0.6628461507634352,0.8459103113854045,0.9311104877169077,0.93587945337234,0.823387969382439,0.5078152112327671
951,0.8268344487636757,0.8780908107241614,0.897407125395744,0.9170039674588226,0.6242535967619124,0.6461748086402437,0.659319520698914,0.65960004809041,0.9242576042960766,0.9331543301406644,0.9378431451128121,0.9419709053019677,0.7871999358794534,0.8264336953472529,0.852803270147878,0.8499579208912756,0.8957239610467679,0.9202099947902056,0.9299483028092814,0.9334749328738028,0.9154009537931311,0.9287059672183705,0.9332745561655913,0.9363202821304052,0.7591071213882098,0.7901254358193404,0.7920089768765278,0.7900452851360558,0.8007454013545465,0.9426121107682442,0.9441750490922936,0.6681360958602172,0.8520418386566746,0.9357592273474131,0.9394461587785036,0.8349296677754178,0.5148867450137498
952,0.8344888390173526,0.8839017352622931,0.9044603855247866,0.9220133851641086,0.629503466517052,0.6511842263455296,0.6640884863543461,0.6629263014467198,0.9288261932432974,0.9384843505790886,0.9424518094016752,0.9456578367330581,0.793972668617,0.8346491403839218,0.8596561535687092,0.8553280166713422,0.9019356390013225,0.9269426521861099,0.9351580972227789,0.9378030697711698,0.9208111249148399,0.933915761631868,0.9390454053620807,0.9416503025688294,0.7662806075421793,0.7942932713501383,0.7971386206067407,0.7941329699835691,0.8049132368853444,0.9462589668576925,0.9488237887227988,0.6726646094657956,0.8585340440027251,0.9399671382198533,0.9438544463591552,0.8445076744279245,0.5220567527846975
953,0.8409810443634032,0.8891516050174327,0.9097102552799262,0.9271831042359636,0.6359155211798181,0.6563138700757424,0.6684166232517132,0.6679757944936481,0.9345970424397868,0.9425720354266021,0.9470604736905383,0.9509477818298401,0.8025087163868072,0.8422634552959564,0.8668296397226787,0.8627820302168075,0.9079068649060233,0.9319119945497535,0.9398869875365687,0.9427323367931711,0.9265418987696871,0.9387248026289424,0.9439746723840821,0.9467398709573999,0.7750571073618403,0.7985412575642208,0.8010259287460426,0.7983809561976516,0.8092012984410692,0.951068007854767,0.953312226986735,0.6774335751212279,0.863944215124434,0.9437342203342284,0.9487436380395143,0.856009297479261,0.5293266058360555
954,0.8473930990261692,0.8955235843385565,0.9143189195687893,0.9314310904500461,0.6420871237927304,0.6620847192722318,0.6734260409569992,0.6729050615156494,0.9400072135614956,0.9468200216406845,0.9511882338796939,0.9547148639442151,0.8104837093736225,0.8490762633751453,0.874123351901575,0.8685128040716548,0.9128361319280247,0.9364805834969743,0.9442952751172203,0.9475013024486034,0.9302689055424197,0.9432533162345209,0.9483028092814492,0.9513886105879052,0.7836332304732898,0.8029896204865147,0.8047930108604175,0.8024686410451649,0.8130084558970865,0.9546747886025728,0.956919007734541,0.6824429928265139,0.8708371738869074,0.9484631106480182,0.9520698913958241,0.8660682082314751,0.5366976945540476
955,0.854887187913277,0.8994910431611429,0.9192481865907907,0.937001562938324,0.6486594798220655,0.6666933835610949,0.6780347052458622,0.6782350819540737,0.9447361038752855,0.951068007854767,0.954835089969142,0.9590830761832244,0.8178575722358034,0.8556486194044804,0.879974351781349,0.875525988859055,0.9179257003165952,0.9411293231274797,0.9479020558650263,0.951629062637759,0.9362401314471206,0.9480222818899531,0.9523103434456779,0.9559171241934837,0.7928104837093736,0.8069170039674588,0.8088005450246464,0.8057147437181902,0.8163347092533964,0.9586422474251592,0.9604055624574199,0.687332184506873,0.8782911874323729,0.9523103434456779,0.9565984050014026,0.8736424478018675,0.5441714286865887
956,0.8615797699675389,0.9037390293752254,0.9250991864705647,0.9407686450526991,0.6542700276519857,0.6738267943734221,0.6830841982927904,0.6835250270508556,0.9487436380395143,0.9561976515849797,0.9597643569911434,0.9624894802228189,0.8259127159059031,0.8636236123912956,0.8867470845188955,0.883340680479301,0.9236965495130846,0.9450166312667816,0.9519496653708973,0.956237726926622,0.9417705285937562,0.951909590029255,0.956237726926622,0.959844507674428,0.8027090930950186,0.810283332665411,0.8121668737225984,0.8113252915481104,0.820181942051056,0.9625295555644612,0.9648138500380716,0.6923416022121589,0.8856650502945538,0.9567987817096141,0.9604055624574199,0.8818178174968941,0.5517492376129128
957,0.8681521259968741,0.9094297278884302,0.9300685288342083,0.9452971586582776,0.6620045685889472,0.6793972668617,0.6886947461227106,0.6890554241974913,0.9536328297198734,0.960004809040997,0.9626497815893881,0.9658157335791288,0.8347292910672064,0.8701959684206307,0.8928786117901655,0.8891115296757904,0.9295074740512163,0.9491844667975794,0.9557968981685568,0.9604857131407045,0.9476616038151725,0.9568388570512564,0.9600849597242817,0.9633711377389492,0.8123672504308099,0.8145713942211358,0.8158538051536889,0.8176171201859496,0.824510078948423,0.9661764116539093,0.9684206307858775,0.6967498897928105,0.8926782350819541,0.9604055624574199,0.9637718911553721,0.8916362761992546,0.5594325706169377
958,0.8748847833927784,0.9145994469602854,0.9364805834969743,0.9497855969222138,0.6684967739349978,0.6838456297839939,0.6947461227106961,0.6947060473690538,0.9576403638841021,0.9641325692301527,0.9659359596040556,0.9701037951348536,0.8427844347373061,0.8769286258165351,0.8994910431611429,0.89628501582976,0.9351180218811366,0.9531519256201659,0.9592033022081513,0.963892117180299,0.9521500420791087,0.9608463912154851,0.9637718911553721,0.9667775417785437,0.8205025447841943,0.8179777982607301,0.8197411132929908,0.822826914599447,0.8289985172123593,0.9695026650102192,0.9713461307257645,0.7008375746403238,0.8989700637197933,0.9635715144471607,0.9674588225864625,0.9014146595599728,0.5672228971644537
959,0.8817777421552518,0.9187672824910832,0.9425319600849598,0.954153809161223,0.6757904861138941,0.6899370817136216,0.7004368212239009,0.7001162184907627,0.9627700076143149,0.9672584458782512,0.9686610828357312,0.9730693704163828,0.8499178455496333,0.8835410571875125,0.9057828717989821,0.9030978239089488,0.9408487957359837,0.9572796858093215,0.9638119664970144,0.966817617120186,0.9569590830761833,0.9645333226465755,0.9678195006612431,0.9702240211597803,0.829238969262213,0.8221857091331704,0.8229070652827315,0.8275558049132369,0.833847633551076,0.9725083156333908,0.9742315553240092,0.7073297799863744,0.9045405362080712,0.9672183705366089,0.9707850759427724,0.9101110086963491,0.5751217071841613
960,0.8889512283092214,0.9245381316875726,0.947020398348896,0.957760589909029,0.6809602051857492,0.6953472528353304,0.7054462389291869,0.7056866909790406,0.9662966376788362,0.9705846992345609,0.9727888430248868,0.975874644331343,0.8566104276038953,0.8902737145834169,0.912034625095179,0.9095900292549994,0.946339117540977,0.9608063158738428,0.9676191239530317,0.9702640965014226,0.9612070692902657,0.9678595760028854,0.9714663567506913,0.9734701238328056,0.8368532841742475,0.8263535446639683,0.8256722638560494,0.8324449965935959,0.8398589347974191,0.9755139662565624,0.977277281288823,0.7137819099907827,0.9095900292549994,0.9699835691099267,0.9735502745160902,0.9176451729250992,0.5831305113526218
961,0.8948423035306377,0.9297078507594277,0.9511882338796939,0.961247144631908,0.6867310543822386,0.7010379513485352,0.7111369374423917,0.7126197250831563,0.9704243978679918,0.9742315553240092,0.9761150963811966,0.9784795415380916,0.8650262493487757,0.8979281048370937,0.9172844948503186,0.9165631387007575,0.9513886105879052,0.9652546787961367,0.9704243978679918,0.9728289183665291,0.9655352061876328,0.9710656033342684,0.9741514046407246,0.9754338155732778,0.8482346812006573,0.8304011541698393,0.8285176131126518,0.8374944896405242,0.844026770328217,0.9782390894882379,0.979922253837214,0.7196329098705566,0.9167234400673265,0.9722277882418947,0.9757944936480584,0.9245381316875726,0.5912508413831881
962,0.9006933034104115,0.9349176451729251,0.9555965214603455,0.9652546787961367,0.6930228830200778,0.706167595078748,0.7167074099306696,0.7177894441550114,0.9733899731495211,0.9769566785556847,0.9790405963210836,0.9806035346451328,0.8744439546347132,0.9057427964573398,0.9243778303210035,0.92221376187232,0.955396144752134,0.9685007814691621,0.9735903498577325,0.9751132128401394,0.9695026650102192,0.9744319320322206,0.9771169799222539,0.9779986374383841,0.856289824870757,0.8338075582094338,0.8372540375906704,0.8426241333707369,0.8488358113252915,0.9809241373782711,0.9820061716026129,0.7251633070171923,0.9231755700717349,0.9751532881817817,0.97880014427123,0.9305895082755581,0.5994842503189408
963,0.9060633991904781,0.9392858574119345,0.9594437542580051,0.9696228910351461,0.6995952390494129,0.7115376908588146,0.7211958481946058,0.7237205947180699,0.9765559251392618,0.9796818017873602,0.9818057948944015,0.982847753777101,0.8836212078707971,0.9122350018033903,0.9303891315673466,0.9287460425600128,0.9599246583577125,0.9718270348254718,0.9759547950146275,0.9775177333386768,0.9733098224662365,0.9771971306055384,0.9797218771290025,0.9814451168196209,0.8660281328898329,0.8374544142988819,0.8446279004528514,0.8476736264176652,0.8532040235643009,0.9833687332184506,0.9843305414178656,0.7307337795054702,0.9288261932432974,0.9777982607301727,0.9812046647697672,0.9364805834969743,0.6078323128297224
964,0.9119143990702521,0.9433334669178055,0.9634112130805915,0.9733498978078788,0.7063278964453172,0.717028012663808,0.7268865467078107,0.7288903137899251,0.9797218771290025,0.9823668496773935,0.984250390734581,0.9855728770087765,0.8922774816655312,0.9184066044163026,0.9364805834969743,0.9342363643650062,0.964172644571795,0.9748727607902857,0.978399390854807,0.9800825552037831,0.9766360758225464,0.9804833086202059,0.9826073017272472,0.9838095619765158,0.8748847833927784,0.8407005169719072,0.8516811605818939,0.8512403318238287,0.858373742636156,0.9856129523504188,0.9866549112331182,0.7368653067767402,0.9338756862902257,0.9798421031539294,0.9833687332184506,0.9422514326934637,0.6162966255132942
965,0.9176852482667415,0.9479421312066686,0.9669378431451128,0.9763555484310503,0.7124994990582295,0.7219572796858094,0.7329379232957961,0.7343405602532762,0.9826073017272472,0.9852121989339959,0.9863343084999799,0.9881376988738829,0.8995711938444275,0.924858734420711,0.9424117340600329,0.9403278162946339,0.9680599527110969,0.9777181100468881,0.9808840620366288,0.9823668496773935,0.9798821784955717,0.9829279044603855,0.9844106921011502,0.9853725003005651,0.8841421873121469,0.8438664689616479,0.8573317837534565,0.8555283933795536,0.8629022562417344,0.9876968701158177,0.9882579248988098,0.742956758706368,0.940207590269707,0.9825271510439626,0.985773253716988,0.9483829599647337,0.6248788072006888
966,0.9217328577726125,0.951629062637759,0.9701438704764959,0.9794012743958642,0.7186310263294995,0.7276079028573719,0.7385885464673586,0.740031258766481,0.9848515208592153,0.9868552879413297,0.9886186029735904,0.9895403358313629,0.9070652827315353,0.9302288302007775,0.9483428846230915,0.944936480583497,0.9707450006011301,0.9799623291788563,0.9832485071935239,0.9845309181260771,0.9824069250190358,0.9852121989339959,0.9866949865747605,0.9875766440908909,0.8923175570071735,0.8471526469763154,0.861860297359035,0.8593756261772132,0.8676712218971667,0.9894201098064361,0.9899010139061436,0.7492886626858494,0.946339117540977,0.9845309181260771,0.9877770207991023,0.9543541858694345,0.6335804992658254
967,0.9267022001362561,0.9560373502184106,0.9737506512243017,0.9816454935278324,0.7243217248427043,0.734460786278203,0.7447601490802709,0.7461227106961087,0.9869354386246143,0.9885785276319481,0.990101390614355,0.990942972788843,0.9148799743517814,0.9362000561054783,0.9529515489119544,0.9497855969222138,0.9743117060072937,0.9822065483108243,0.9849316715424999,0.9862541578166953,0.9846912194926462,0.987175890674468,0.9884983769486635,0.9892998837815092,0.9009738308019076,0.8503987496493408,0.867310543822386,0.8630224822666613,0.8717989820863223,0.9913437262052659,0.9914639522301928,0.7556606420069731,0.9508676311465555,0.9860938564501263,0.9890594317316556,0.9596441309662165,0.642403365939419
968,0.931831843866469,0.960686089848916,0.9770368292389693,0.9844106921011502,0.73125475894682,0.7413136696990342,0.7514527311345329,0.752574840700517,0.9890193563900133,0.9907025207389893,0.9918246303049734,0.9926261371378191,0.9232957960966617,0.9419308299603254,0.9582414940087364,0.9554762954354186,0.9771570552638962,0.9841702400512964,0.9868152125996874,0.9884583016070212,0.9870155893078989,0.9891796577565823,0.9900613152727127,0.9908227467639161,0.909109125155292,0.8534444756141546,0.874123351901575,0.8669097904059632,0.8757664409089088,0.9924257604296076,0.9930669658958843,0.7613112651785356,0.9551556927022803,0.9878571714823869,0.9907826714222738,0.9638520418386567,0.6513490946272796
969,0.9366809602051858,0.9654149801627059,0.9796016511040757,0.9866549112331182,0.73738628621809,0.7482867791447922,0.7579048611389412,0.7583456898970063,0.991223500180339,0.991904780988258,0.9931871919208112,0.9937883220454454,0.9298681521259968,0.9474612271069611,0.9626898569310304,0.9602051857492085,0.9794413497375065,0.9865346852081914,0.9884182262653789,0.9896605618562898,0.9890594317316556,0.9907425960806315,0.9916643289384042,0.9923055344046808,0.9186871318077987,0.8566505029455376,0.8801346531479181,0.871197851961688,0.8797338997314952,0.9939486234120146,0.9939486234120146,0.7667214363002445,0.9594437542580051,0.9895403358313629,0.9920250070131847,0.9691820622770809,0.6604193962330305
970,0.942291508035106,0.9691419869354386,0.9819260209193283,0.9888991303650864,0.745040676471767,0.7547389091492005,0.7655993267342605,0.7647176692181301,0.992065082354827,0.9934276439706649,0.9939085480703723,0.994990582294714,0.9362401314471206,0.9531118502785236,0.9660561856289824,0.9646535486715024,0.982166472969182,0.9879373221656714,0.9896605618562898,0.9908628221055584,0.9910631988137699,0.9921452330381116,0.9928665891876728,0.993587945337234,0.9274636316274596,0.8617400713341081,0.8861459543942612,0.8776499819660962,0.8843826393620006,0.994830280928145,0.9948703562697871,0.7732937923295796,0.9638520418386567,0.9907025207389893,0.9929868152125997,0.9730693704163828,0.6696160054853215
971,0.9460185148078387,0.9718270348254718,0.9842103153929387,0.9905021440307779,0.7522542379673787,0.7603093816374784,0.7710896485392538,0.7706087444395463,0.9933875686290226,0.9948703562697871,0.9950707329779986,0.9957920891275598,0.9427323367931711,0.9582815693503787,0.9699034184266421,0.9696228910351461,0.9844908427844348,0.9892197330982246,0.9910231234721276,0.9921051576964693,0.9919849316715424,0.993307417945738,0.9939085480703723,0.9945096781950066,0.9349577205145674,0.8712379273033303,0.890714543341482,0.8841021119705046,0.8885504748927985,0.9954714863944215,0.995952390494129,0.7778623812768004,0.9683404801025929,0.9917845549633311,0.9945898288782912,0.977557808680319,0.6789406812696112
972,0.9508275558049132,0.9752735142067086,0.9864144591832645,0.9917444796216888,0.7587063679717869,0.7676832444996594,0.7773013264938083,0.7779024566184427,0.9948703562697871,0.9959924658357713,0.9957119384442752,0.9963932192521942,0.948703562697872,0.962930308980884,0.973790726565944,0.9733098224662365,0.9861740071334109,0.9901815412976396,0.9918246303049734,0.9929467398709574,0.9930669658958843,0.9942692261451529,0.9946699795615758,0.9954714863944215,0.9434937682843746,0.8818178174968941,0.894762152847353,0.889191680359075,0.892397707690458,0.996232917885625,0.9966336713020478,0.7838336071815012,0.9722277882418947,0.9932272672624534,0.995671863102633,0.9809241373782711,0.6883952069645496
973,0.9552358433855649,0.9781589388049533,0.9885384522903058,0.9937482467038031,0.7653187993427644,0.7748567306536288,0.7846351140143469,0.7836733058149321,0.9959123151524867,0.996793972668617,0.9964733699354787,0.9969542740351861,0.9544343365527191,0.9677794253196008,0.9774776579970345,0.9765559251392618,0.9870957399911834,0.9914639522301928,0.9926662124794614,0.9936280206788762,0.9944696028533643,0.9954314110527792,0.9957119384442752,0.9961527672023404,0.9498657476054984,0.8940007213561496,0.8992906664529315,0.8940407966977918,0.8975273514206709,0.9968340480102593,0.9970344247184707,0.7902456618442673,0.9757944936480584,0.9941890754618683,0.996232917885625,0.9839297880014427,0.6979813907830652
974,0.9595639802829319,0.9812046647697672,0.9905822947140625,0.9945898288782912,0.7728128882298722,0.7818298400993868,0.7894441550114215,0.7916883741433896,0.9969141986935438,0.9973149521099668,0.9970344247184707,0.9975153288181782,0.9593636035747205,0.9716667334589028,0.9805233839618482,0.9795615757624334,0.9878571714823869,0.9923856850879654,0.993587945337234,0.9943093014867952,0.9954714863944215,0.9963130685689096,0.9967138219853324,0.9965935959604055,0.9572796858093215,0.90381918005851,0.9036989540335831,0.8981284815453052,0.9013345088766882,0.9974351781348936,0.9977557808680318,0.7964172644571795,0.9786398429046608,0.994830280928145,0.9967538973269747,0.986214082475053,0.707701066118189
975,0.9627299322726727,0.984250390734581,0.9921452330381116,0.9955516370777061,0.7801066004087684,0.7897246824029175,0.7951749288662686,0.7982206548310824,0.9972748767683245,0.9978760068929587,0.9977157055263897,0.9980763836011702,0.9651344527712099,0.9760750210395543,0.9835290345850198,0.9823267743357512,0.9894201098064361,0.9935077946539494,0.9943493768284375,0.9949505069530717,0.9967138219853324,0.997074500060113,0.997074500060113,0.9971546507433976,0.9645333226465755,0.9144792209353585,0.9076263375145273,0.9022161663928185,0.9054221937242015,0.9979962329178856,0.9980763836011702,0.8030697711697993,0.9815653428445478,0.9953913357111369,0.997355027451609,0.988298000240452,0.7175560918936922
976,0.9658157335791288,0.9864946098665491,0.9931471165791689,0.9962729932272673,0.7880815933955837,0.7958562096741875,0.8011862301126117,0.8048731615437021,0.9978359315513164,0.998196609626097,0.998196609626097,0.9984370616759508,0.969743117060073,0.9798421031539294,0.985773253716988,0.9844507674427925,0.9904219933474933,0.9941089247785837,0.9946699795615758,0.9951909590029255,0.9973149521099668,0.9975954795014628,0.9977157055263897,0.9977157055263897,0.96934236364365,0.9243377549793612,0.9111930429206909,0.9067847553400393,0.9101110086963491,0.9983969863343085,0.9984370616759508,0.8101631066404841,0.9843706167595079,0.995952390494129,0.9978359315513164,0.990381918005851,0.7275483529196233
977,0.9689816855688694,0.9883380755820943,0.9944696028533643,0.9969542740351861,0.7947741754498457,0.8023083396785957,0.8080391135334428,0.8111649901815413,0.9984370616759508,0.9987977397507314,0.9986775137258045,0.9985973630425199,0.9734701238328056,0.9827676030938164,0.9878571714823869,0.9864946098665491,0.9917044042800465,0.9945096781950066,0.9951108083196409,0.995671863102633,0.9977157055263897,0.998196609626097,0.998196609626097,0.9981565342844547,0.9748727607902857,0.9342363643650062,0.9143189195687893,0.9105518374544143,0.9154811044764156,0.9989580411173006,0.9987576644090891,0.8157736544704044,0.9870155893078989,0.9963130685689096,0.998196609626097,0.9917845549633311,0.7376797602527732
978,0.9729090690498137,0.9897006371979321,0.9954314110527792,0.9975554041598205,0.8032300725363684,0.8095619765158498,0.8159339558369735,0.8173766681360959,0.9986374383841622,0.9990381918005851,0.998877890434016,0.9990381918005851,0.9770769045806116,0.9851721235923536,0.9897006371979321,0.9882178495571675,0.9922654590630385,0.9949505069530717,0.995671863102633,0.9960325411774136,0.9982366849677393,0.9983969863343085,0.9985572877008777,0.9983569109926662,0.9792008976876528,0.9446960285336432,0.9170841181421071,0.9143589949104316,0.920129844106921,0.9992385685087966,0.9990381918005851,0.8218651064000321,0.9888189796818018,0.9966737466436901,0.9983969863343085,0.9932272672624534,0.7479522515621814
979,0.9761150963811966,0.9917044042800465,0.9960726165190559,0.9981565342844547,0.8108844627900453,0.8164549352783232,0.8230272913076584,0.8238688734821464,0.9989981164589428,0.9993187191920812,0.9993187191920812,0.9993988698753656,0.9803230072536369,0.98773694545746,0.9909830481304853,0.9900613152727127,0.9926261371378191,0.9953913357111369,0.9959924658357713,0.9962729932272673,0.9986374383841622,0.9989179657756583,0.9989179657756583,0.9989179657756583,0.9822466236524666,0.9545144872360037,0.9201699194485633,0.9186470564661564,0.9250190357872801,0.9993988698753656,0.9993587945337234,0.8288382158457901,0.9902616919809242,0.996793972668617,0.9987175890674468,0.9945898288782912,0.7583677914997191
980,0.9795615757624334,0.9932673426040957,0.997074500060113,0.9985973630425199,0.8184587023604376,0.825191359756342,0.8293992706287822,0.8313228870276119,0.9993587945337234,0.9995190959002925,0.9994389452170079,0.9995190959002925,0.9827676030938164,0.9895403358313629,0.9923456097463231,0.9916643289384042,0.9929467398709574,0.995671863102633,0.9961928425439827,0.9965935959604055,0.998877890434016,0.9990782671422274,0.9990782671422274,0.999158417825512,0.9854125756422073,0.9625295555644612,0.9234560974632309,0.9224141385805315,0.9299883781509237,0.9995591712419348,0.9995992465835771,0.8354105718751252,0.9916643289384042,0.9969542740351861,0.9991183424838697,0.9955917124193484,0.7689283720758305
981,0.982166472969182,0.9943493768284375,0.9975153288181782,0.9989580411173006,0.8269947501302448,0.83356710615958,0.8354506472167675,0.8372941129323127,0.9994790205586502,0.9995992465835771,0.9996793972668617,0.999719472608504,0.9852923496172805,0.9908628221055584,0.9931070412375266,0.9931471165791689,0.9932673426040957,0.9958722398108444,0.9965134452771209,0.9969542740351861,0.999158417825512,0.9993587945337234,0.9992786438504389,0.9992786438504389,0.9882178495571675,0.9706648499178455,0.9263014467198333,0.9304692822506312,0.9347172684647137,0.9997595479501463,0.9997595479501463,0.8429848114455176,0.9929868152125997,0.9973149521099668,0.9993587945337234,0.9964733699354787,0.7796360130405237
982,0.9847713701759307,0.9953512603694946,0.9979561575762433,0.9992385685087966,0.8356910992666212,0.8407005169719072,0.8427443593956638,0.8438664689616479,0.9996393219252194,0.9997595479501463,0.9997595479501463,0.9997595479501463,0.9872961166993949,0.9925059111128922,0.9941890754618683,0.994149000120226,0.9935478699955917,0.9960726165190559,0.9967538973269747,0.9970344247184707,0.9993187191920812,0.9995591712419348,0.9995190959002925,0.9995591712419348,0.9907425960806315,0.9765158497976195,0.9293471726846472,0.937001562938324,0.9384843505790886,0.9998396986334308,0.9998797739750731,0.8501182222578447,0.9942692261451529,0.9975554041598205,0.9995992465835771,0.9974351781348936,0.7904927622696419
983,0.9873762673826795,0.9960726165190559,0.9985172123592354,0.9993587945337234,0.8443473730613553,0.8479541538091612,0.8507193523824791,0.8516010098986094,0.9997595479501463,0.9998396986334308,0.9997996232917885,0.9998797739750731,0.9892998837815092,0.9936680960205185,0.9949104316114294,0.994990582294714,0.99386847272873,0.9962729932272673,0.9967538973269747,0.9972348014266822,0.9994790205586502,0.9996393219252194,0.9996793972668617,0.9996793972668617,0.9928265138460305,0.9816855688694747,0.936159980763836,0.9420510559852523,0.9425319600849598,0.9998396986334308,0.9999198493167154,0.857812687853164,0.9951508836612832,0.9977557808680318,0.999719472608504,0.9977958562096741,0.8015006961565413
984,0.9896605618562898,0.9969141986935438,0.9987175890674468,0.9995190959002925,0.8524826674147397,0.8570913317036027,0.8578527631948062,0.8593756261772132,0.9998396986334308,0.9999198493167154,0.9998797739750731,0.9999599246583577,0.9906223700557047,0.9944295275117221,0.9954714863944215,0.9953913357111369,0.9939886987536569,0.9963531439105519,0.9968741233519016,0.9974752534765359,0.999719472608504,0.999719472608504,0.999719472608504,0.9997996232917885,0.9943093014867952,0.9863743838416222,0.9485432613313028,0.9466997956157577,0.9464593435659039,0.9998797739750731,0.9999599246583577,0.8661483589147597,0.9957520137859175,0.9977958562096741,0.9997595479501463,0.9985572877008777,0.8126619200091946
985,0.9913437262052659,0.9976355548431051,0.9990381918005851,0.999719472608504,0.8603775097182703,0.8645854205907105,0.8644651945657836,0.8666292630144672,0.9999599246583577,0.9999198493167154,0.9999198493167154,1.0,0.9916643289384042,0.9951108083196409,0.9958722398108444,0.9958722398108444,0.9941890754618683,0.9964733699354787,0.9970344247184707,0.9975954795014628,0.9998797739750731,0.9998797739750731,0.9998396986334308,0.9999599246583577,0.9957520137859175,0.9899811645894281,0.9593636035747205,0.9510279325131247,0.9504668777301326,0.9998797739750731,0.9999599246583577,0.8744840299763555,0.9961527672023404,0.9978760068929587,0.9999198493167154,0.9987175890674468,0.8239785684528511
986,0.9928665891876728,0.9980363082595279,0.9992786438504389,0.999719472608504,0.8683124273634433,0.8726806396024526,0.8727207149440949,0.8756061395423396,0.9999599246583577,0.9999198493167154,0.9999198493167154,1.0,0.9924658357712499,0.9953913357111369,0.9961126918606981,0.9964332945938364,0.9943493768284375,0.9966336713020478,0.997074500060113,0.9975954795014628,0.9999198493167154,0.9999599246583577,0.9999198493167154,0.9999599246583577,0.9968741233519016,0.9926662124794614,0.9703442471847072,0.9543541858694345,0.9544744118943614,0.9999198493167154,0.9999599246583577,0.882899851721236,0.9964733699354787,0.9979962329178856,0.9999198493167154,0.9989981164589428,0.8354528058382871
987,0.994149000120226,0.9984771370175931,0.9995190959002925,0.9998797739750731,0.8764477217168276,0.8816575161303251,0.8820983448883902,0.8855047489279846,0.9999599246583577,1.0,0.9999599246583577,1.0,0.993026890554242,0.9958722398108444,0.9963531439105519,0.9967138219853324,0.9944696028533643,0.9966737466436901,0.997074500060113,0.9975954795014628,0.9999198493167154,0.9999599246583577,0.9999198493167154,0.9999599246583577,0.9975153288181782,0.994830280928145,0.9791207470043682,0.9573598364926061,0.958882699475013,0.9999198493167154,0.9999599246583577,0.8903939406083436,0.9969943493768284,0.9979962329178856,0.9999198493167154,0.9992786438504389,0.8470868266557402
988,0.9954314110527792,0.9989580411173006,0.999719472608504,1.0,0.8866268584939686,0.8899130365086363,0.8907546186831242,0.8940007213561496,0.9999599246583577,1.0,1.0,1.0,0.9935478699955917,0.9960726165190559,0.996793972668617,0.997074500060113,0.9945096781950066,0.9966737466436901,0.9971145754017553,0.9975954795014628,0.9999198493167154,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9983569109926662,0.996232917885625,0.9860137057668417,0.9598044323327857,0.9624093295395343,0.9999599246583577,1.0,0.8993307417945738,0.997355027451609,0.9979962329178856,0.9999599246583577,0.9995591712419348,0.8588828559546258
989,0.9961126918606981,0.9993187191920812,0.9998396986334308,1.0,0.8969662966376788,0.8982887829118743,0.8998517212359235,0.9029375225423797,0.9999599246583577,1.0,1.0,1.0,0.9937883220454454,0.9963531439105519,0.9968741233519016,0.9972748767683245,0.9945096781950066,0.9966737466436901,0.9971546507433976,0.9975954795014628,0.9999198493167154,0.9999599246583577,0.9999599246583577,0.9999599246583577,0.9989179657756583,0.997355027451609,0.990662445397347,0.9626898569310304,0.9671782951949666,0.9999599246583577,1.0,0.9066645293151124,0.9973951027932513,0.9980363082595279,0.9999599246583577,0.9997595479501463,0.8708431497690724
990,0.9969542740351861,0.9995591712419348,0.9999599246583577,1.0,0.9077064881978119,0.9078267142227388,0.9086682963972268,0.9103113854045606,0.9999599246583577,1.0,1.0,1.0,0.9940688494369414,0.9963932192521942,0.9969943493768284,0.997355027451609,0.9945096781950066,0.9966737466436901,0.9971546507433976,0.9975954795014628,0.9999198493167154,1.0,1.0,1.0,0.9990782671422274,0.9981565342844547,0.9946299042199335,0.965294754137779,0.9713461307257645,1.0,1.0,0.9144391455937162,0.9976756301847474,0.9980363082595279,1.0,0.9997595479501463,0.8829699955494082
991,0.9978359315513164,0.999719472608504,0.9999599246583577,1.0,0.9173646455336032,0.915801707209554,0.9174447962168878,0.9196489400072135,1.0,1.0,1.0,1.0,0.9942692261451529,0.9965935959604055,0.9971145754017553,0.9975554041598205,0.9945096781950066,0.9966737466436901,0.9971546507433976,0.9975954795014628,0.9999599246583577,1.0,1.0,1.0,0.9993988698753656,0.9988378150923737,0.9965134452771209,0.9755540415982046,0.9736705005410171,1.0,1.0,0.9221336111890354,0.9978760068929587,0.9980363082595279,1.0,0.9998797739750731,0.89526571259964
992,0.9983969863343085,0.9997595479501463,0.9999599246583577,1.0,0.9265819741113293,0.9250991864705647,0.927383480944175,0.9296677754177854,1.0,1.0,1.0,1.0,0.9943894521700798,0.9966737466436901,0.9971546507433976,0.9975954795014628,0.9945096781950066,0.9966737466436901,0.9971546507433976,0.9975954795014628,1.0,1.0,1.0,1.0,0.9994790205586502,0.9991183424838697,0.9977958562096741,0.9864545345249068,0.9769166032140424,1.0,1.0,0.9322325972828919,0.9979962329178856,0.9980363082595279,1.0,0.9999198493167154,0.9077326525210223
993,0.999158417825512,0.9998797739750731,0.9999599246583577,1.0,0.9363603574720475,0.9343565903899331,0.9384442752374464,0.9397667615116418,1.0,1.0,1.0,1.0,0.9944295275117221,0.9966737466436901,0.9971546507433976,0.9975954795014628,0.9945497535366489,0.9966737466436901,0.9971546507433976,0.9975954795014628,1.0,1.0,1.0,1.0,0.999719472608504,0.9993988698753656,0.9986775137258045,0.9939486234120146,0.9806836853284174,1.0,1.0,0.9406884943694145,0.9980363082595279,0.9980363082595279,1.0,0.9999599246583577,0.920373199661823
994,0.9995591712419348,0.9999198493167154,0.9999599246583577,1.0,0.9460986654911233,0.9429727888430249,0.9473810764236765,0.948984090089368,1.0,1.0,1.0,1.0,0.9945096781950066,0.9966737466436901,0.9971546507433976,0.9975954795014628,0.9945497535366489,0.9966737466436901,0.9971546507433976,0.9975954795014628,1.0,1.0,1.0,1.0,0.9998797739750731,0.9995992465835771,0.9991183424838697,0.9973951027932513,0.9844908427844348,1.0,1.0,0.9496252955556446,0.9980363082595279,0.9980363082595279,1.0,0.9999599246583577,0.9331897715733238
995,0.9997595479501463,1.0,0.9999599246583577,1.0,0.9564781789764758,0.9534725283533042,0.9572396104676792,0.9583617200336633,1.0,1.0,1.0,1.0,0.9947100549032181,0.9966737466436901,0.9971546507433976,0.9975954795014628,0.9945497535366489,0.9966737466436901,0.9971546507433976,0.9975954795014628,1.0,1.0,1.0,1.0,0.9999198493167154,0.9999198493167154,0.9995190959002925,0.9988378150923737,0.9884182262653789,1.0,1.0,0.9582815693503787,0.9980363082595279,0.9980363082595279,1.0,1.0,0.9461848194721992
996,0.9998396986334308,1.0,1.0,1.0,0.9650943774295676,0.9640123432052258,0.9671782951949666,0.9678996513445277,1.0,1.0,1.0,1.0,0.995952390494129,0.9972348014266822,0.9973951027932513,0.9980363082595279,0.9945497535366489,0.9966737466436901,0.9971546507433976,0.9975954795014628,1.0,1.0,1.0,1.0,0.9999599246583577,1.0,0.9997595479501463,0.9995992465835771,0.9922253837213962,1.0,1.0,0.9684206307858775,0.9980763836011702,0.9980363082595279,1.0,1.0,0.9593608287093147
997,0.9999599246583577,1.0,1.0,1.0,0.9750731374984972,0.9760750210395543,0.9771971306055384,0.9784795415380916,1.0,1.0,1.0,1.0,0.999719472608504,0.9995992465835771,0.9995992465835771,0.9997996232917885,0.9945497535366489,0.9966737466436901,0.9971546507433976,0.9975954795014628,1.0,1.0,1.0,1.0,1.0,1.0,0.9999599246583577,0.9998797739750731,0.9943493768284375,1.0,1.0,0.9790405963210836,0.9996393219252194,0.9980363082595279,1.0,1.0,0.9727203192450538
998,1.0,1.0,1.0,1.0,0.9873361920410372,0.987175890674468,0.9875365687492486,0.9897407125395744,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9945497535366489,0.9966737466436901,0.9971546507433976,0.9975954795014628,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9971947260850399,1.0,1.0,0.9895804111730052,1.0,0.9980363082595279,1.0,1.0,0.9862658461312831
999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> data/rocs/imagenet_auc.csv <==
,LiRA,RMIA,Attack-R,Attack-P,random,Quantile
0,0.587,0.722,0.709,0.645,0.5,0.708


==> data/rocs/imagenet_roc.csv <==
,LiRA,RMIA,Attack-R,Attack-P,random,q-tpr,q-fpr
0,2.00E-05,8.00E-05,4.00E-05,0,1.00E-06,1,1
1,2.00E-05,8.00E-05,4.00E-05,0,1.01E-06,0.95225,0.76896
2,2.00E-05,8.00E-05,4.00E-05,0,1.03E-06,0.88751,0.62614
3,2.00E-05,8.00E-05,4.00E-05,0,1.04E-06,0.81069,0.51264
4,2.00E-05,8.00E-05,4.00E-05,0,1.06E-06,0.72856,0.41652
5,2.00E-05,8.00E-05,4.00E-05,0,1.07E-06,0.64497,0.3374
6,2.00E-05,8.00E-05,4.00E-05,0,1.09E-06,0.56393,0.27112
7,2.00E-05,8.00E-05,4.00E-05,0,1.10E-06,0.48679,0.21994
8,2.00E-05,8.00E-05,4.00E-05,0,1.12E-06,0.41655,0.1779
9,2.00E-05,8.00E-05,4.00E-05,0,1.13E-06,0.35323,0.14252
10,2.00E-05,8.00E-05,4.00E-05,0,1.15E-06,0.297,0.11488
11,2.00E-05,8.00E-05,4.00E-05,0,1.16E-06,0.24747,0.09256
12,2.00E-05,8.00E-05,4.00E-05,0,1.18E-06,0.20556,0.0746
13,2.00E-05,8.00E-05,4.00E-05,0,1.20E-06,0.16975,0.0598
14,2.00E-05,8.00E-05,4.00E-05,0,1.21E-06,0.13935,0.0477
15,2.00E-05,8.00E-05,4.00E-05,0,1.23E-06,0.11401,0.03842
16,2.00E-05,8.00E-05,4.00E-05,0,1.25E-06,0.09321,0.03028
17,2.00E-05,8.00E-05,4.00E-05,0,1.27E-06,0.07569,0.02454
18,2.00E-05,8.00E-05,4.00E-05,0,1.28E-06,0.06126,0.01998
19,2.00E-05,8.00E-05,4.00E-05,0,1.30E-06,0.04959,0.01578
20,2.00E-05,8.00E-05,4.00E-05,0,1.32E-06,0.04003,0.01258
21,2.00E-05,8.00E-05,4.00E-05,0,1.34E-06,0.03241,0.01042
22,2.00E-05,8.00E-05,4.00E-05,0,1.36E-06,0.02623,0.00834
23,2.00E-05,8.00E-05,4.00E-05,0,1.37E-06,0.02115,0.00668
24,2.00E-05,8.00E-05,4.00E-05,0,1.39E-06,0.01694,0.00588
25,2.00E-05,8.00E-05,4.00E-05,0,1.41E-06,0.0137,0.0048
26,2.00E-05,8.00E-05,4.00E-05,0,1.43E-06,0.01102,0.00392
27,2.00E-05,8.00E-05,4.00E-05,0,1.45E-06,0.00894,0.00314
28,2.00E-05,8.00E-05,4.00E-05,0,1.47E-06,0.00728,0.00254
29,2.00E-05,8.00E-05,4.00E-05,0,1.49E-06,0.00585,0.00214
30,2.00E-05,8.00E-05,4.00E-05,0,1.51E-06,0.00476,0.00172
31,2.00E-05,8.00E-05,4.00E-05,0,1.54E-06,0.00384,0.00146
32,2.00E-05,8.00E-05,4.00E-05,0,1.56E-06,0.00313,0.00122
33,2.00E-05,8.00E-05,4.00E-05,0,1.58E-06,0.00257,0.00098
34,2.00E-05,8.00E-05,4.00E-05,0,1.60E-06,0.00212,0.00076
35,2.00E-05,8.00E-05,4.00E-05,0,1.62E-06,0.00175,0.0006
36,2.00E-05,8.00E-05,4.00E-05,0,1.65E-06,0.00138,0.00052
37,2.00E-05,8.00E-05,4.00E-05,0,1.67E-06,0.00113,0.00042
38,2.00E-05,8.00E-05,4.00E-05,0,1.69E-06,0.00093,0.00034
39,2.00E-05,8.00E-05,4.00E-05,0,1.71E-06,0.00076,0.00032
40,2.00E-05,8.00E-05,4.00E-05,0,1.74E-06,0.00063,0.00024
41,2.00E-05,8.00E-05,4.00E-05,0,1.76E-06,,
42,2.00E-05,8.00E-05,4.00E-05,0,1.79E-06,,
43,2.00E-05,8.00E-05,4.00E-05,0,1.81E-06,,
44,2.00E-05,8.00E-05,4.00E-05,0,1.84E-06,,
45,2.00E-05,8.00E-05,4.00E-05,0,1.86E-06,,
46,2.00E-05,8.00E-05,4.00E-05,0,1.89E-06,,
47,2.00E-05,8.00E-05,4.00E-05,0,1.92E-06,,
48,2.00E-05,8.00E-05,4.00E-05,0,1.94E-06,,
49,2.00E-05,8.00E-05,4.00E-05,0,1.97E-06,,
50,2.00E-05,8.00E-05,4.00E-05,0,2.00E-06,,
51,2.00E-05,8.00E-05,4.00E-05,0,2.02E-06,,
52,2.00E-05,8.00E-05,4.00E-05,0,2.05E-06,,
53,2.00E-05,8.00E-05,4.00E-05,0,2.08E-06,,
54,2.00E-05,8.00E-05,4.00E-05,0,2.11E-06,,
55,2.00E-05,8.00E-05,4.00E-05,0,2.14E-06,,
56,2.00E-05,8.00E-05,4.00E-05,0,2.17E-06,,
57,2.00E-05,8.00E-05,4.00E-05,0,2.20E-06,,
58,2.00E-05,8.00E-05,4.00E-05,0,2.23E-06,,
59,2.00E-05,8.00E-05,4.00E-05,0,2.26E-06,,
60,2.00E-05,8.00E-05,4.00E-05,0,2.29E-06,,
61,2.00E-05,8.00E-05,4.00E-05,0,2.32E-06,,
62,2.00E-05,8.00E-05,4.00E-05,0,2.36E-06,,
63,2.00E-05,8.00E-05,4.00E-05,0,2.39E-06,,
64,2.00E-05,8.00E-05,4.00E-05,0,2.42E-06,,
65,2.00E-05,8.00E-05,4.00E-05,0,2.46E-06,,
66,2.00E-05,8.00E-05,4.00E-05,0,2.49E-06,,
67,2.00E-05,8.00E-05,4.00E-05,0,2.53E-06,,
68,2.00E-05,8.00E-05,4.00E-05,0,2.56E-06,,
69,2.00E-05,8.00E-05,4.00E-05,0,2.60E-06,,
70,2.00E-05,8.00E-05,4.00E-05,0,2.63E-06,,
71,2.00E-05,8.00E-05,4.00E-05,0,2.67E-06,,
72,2.00E-05,8.00E-05,4.00E-05,0,2.71E-06,,
73,2.00E-05,8.00E-05,4.00E-05,0,2.74E-06,,
74,2.00E-05,8.00E-05,4.00E-05,0,2.78E-06,,
75,2.00E-05,8.00E-05,4.00E-05,0,2.82E-06,,
76,2.00E-05,8.00E-05,4.00E-05,0,2.86E-06,,
77,2.00E-05,8.00E-05,4.00E-05,0,2.90E-06,,
78,2.00E-05,8.00E-05,4.00E-05,0,2.94E-06,,
79,2.00E-05,8.00E-05,4.00E-05,0,2.98E-06,,
80,2.00E-05,8.00E-05,4.00E-05,0,3.02E-06,,
81,2.00E-05,8.00E-05,4.00E-05,0,3.07E-06,,
82,2.00E-05,8.00E-05,4.00E-05,0,3.11E-06,,
83,2.00E-05,8.00E-05,4.00E-05,0,3.15E-06,,
84,2.00E-05,8.00E-05,4.00E-05,0,3.20E-06,,
85,2.00E-05,8.00E-05,4.00E-05,0,3.24E-06,,
86,2.00E-05,8.00E-05,4.00E-05,0,3.28E-06,,
87,2.00E-05,8.00E-05,4.00E-05,0,3.33E-06,,
88,2.00E-05,8.00E-05,4.00E-05,0,3.38E-06,,
89,2.00E-05,8.00E-05,4.00E-05,0,3.42E-06,,
90,2.00E-05,8.00E-05,4.00E-05,0,3.47E-06,,
91,2.00E-05,8.00E-05,4.00E-05,0,3.52E-06,,
92,2.00E-05,8.00E-05,4.00E-05,0,3.57E-06,,
93,2.00E-05,8.00E-05,4.00E-05,0,3.62E-06,,
94,2.00E-05,8.00E-05,4.00E-05,0,3.67E-06,,
95,2.00E-05,8.00E-05,4.00E-05,0,3.72E-06,,
96,2.00E-05,8.00E-05,4.00E-05,0,3.77E-06,,
97,2.00E-05,8.00E-05,4.00E-05,0,3.82E-06,,
98,2.00E-05,8.00E-05,4.00E-05,0,3.88E-06,,
99,2.00E-05,8.00E-05,4.00E-05,0,3.93E-06,,
100,2.00E-05,8.00E-05,4.00E-05,0,3.99E-06,,
101,2.00E-05,8.00E-05,4.00E-05,0,4.04E-06,,
102,2.00E-05,8.00E-05,4.00E-05,0,4.10E-06,,
103,2.00E-05,8.00E-05,4.00E-05,0,4.16E-06,,
104,2.00E-05,8.00E-05,4.00E-05,0,4.21E-06,,
105,2.00E-05,8.00E-05,4.00E-05,0,4.27E-06,,
106,2.00E-05,8.00E-05,4.00E-05,0,4.33E-06,,
107,2.00E-05,8.00E-05,4.00E-05,0,4.39E-06,,
108,2.00E-05,8.00E-05,4.00E-05,0,4.45E-06,,
109,2.00E-05,8.00E-05,4.00E-05,0,4.51E-06,,
110,2.00E-05,8.00E-05,4.00E-05,0,4.58E-06,,
111,2.00E-05,8.00E-05,4.00E-05,0,4.64E-06,,
112,2.00E-05,8.00E-05,4.00E-05,0,4.71E-06,,
113,2.00E-05,8.00E-05,4.00E-05,0,4.77E-06,,
114,2.00E-05,8.00E-05,4.00E-05,0,4.84E-06,,
115,2.00E-05,8.00E-05,4.00E-05,0,4.91E-06,,
116,2.00E-05,8.00E-05,4.00E-05,0,4.97E-06,,
117,2.00E-05,8.00E-05,4.00E-05,0,5.04E-06,,
118,2.00E-05,8.00E-05,4.00E-05,0,5.11E-06,,
119,2.00E-05,8.00E-05,4.00E-05,0,5.18E-06,,
120,2.00E-05,8.00E-05,4.00E-05,0,5.26E-06,,
121,2.00E-05,8.00E-05,4.00E-05,0,5.33E-06,,
122,2.00E-05,8.00E-05,4.00E-05,0,5.40E-06,,
123,2.00E-05,8.00E-05,4.00E-05,0,5.48E-06,,
124,2.00E-05,8.00E-05,4.00E-05,0,5.56E-06,,
125,2.00E-05,8.00E-05,4.00E-05,0,5.63E-06,,
126,2.00E-05,8.00E-05,4.00E-05,0,5.71E-06,,
127,2.00E-05,8.00E-05,4.00E-05,0,5.79E-06,,
128,2.00E-05,8.00E-05,4.00E-05,0,5.87E-06,,
129,2.00E-05,8.00E-05,4.00E-05,0,5.95E-06,,
130,2.00E-05,8.00E-05,4.00E-05,0,6.04E-06,,
131,2.00E-05,8.00E-05,4.00E-05,0,6.12E-06,,
132,2.00E-05,8.00E-05,4.00E-05,0,6.21E-06,,
133,2.00E-05,8.00E-05,4.00E-05,0,6.29E-06,,
134,2.00E-05,8.00E-05,4.00E-05,0,6.38E-06,,
135,2.00E-05,8.00E-05,4.00E-05,0,6.47E-06,,
136,2.00E-05,8.00E-05,4.00E-05,0,6.56E-06,,
137,2.00E-05,8.00E-05,4.00E-05,0,6.65E-06,,
138,2.00E-05,8.00E-05,4.00E-05,0,6.74E-06,,
139,2.00E-05,8.00E-05,4.00E-05,0,6.84E-06,,
140,2.00E-05,8.00E-05,4.00E-05,0,6.93E-06,,
141,2.00E-05,8.00E-05,4.00E-05,0,7.03E-06,,
142,2.00E-05,8.00E-05,4.00E-05,0,7.13E-06,,
143,2.00E-05,8.00E-05,4.00E-05,0,7.23E-06,,
144,2.00E-05,8.00E-05,4.00E-05,0,7.33E-06,,
145,2.00E-05,8.00E-05,4.00E-05,0,7.43E-06,,
146,2.00E-05,8.00E-05,4.00E-05,0,7.53E-06,,
147,2.00E-05,8.00E-05,4.00E-05,0,7.64E-06,,
148,2.00E-05,8.00E-05,4.00E-05,0,7.74E-06,,
149,2.00E-05,8.00E-05,4.00E-05,0,7.85E-06,,
150,2.00E-05,8.00E-05,4.00E-05,0,7.96E-06,,
151,2.00E-05,8.00E-05,4.00E-05,0,8.07E-06,,
152,2.00E-05,8.00E-05,4.00E-05,0,8.18E-06,,
153,2.00E-05,8.00E-05,4.00E-05,0,8.30E-06,,
154,2.00E-05,8.00E-05,4.00E-05,0,8.41E-06,,
155,2.00E-05,8.00E-05,4.00E-05,0,8.53E-06,,
156,2.00E-05,8.00E-05,4.00E-05,0,8.65E-06,,
157,2.00E-05,8.00E-05,4.00E-05,0,8.77E-06,,
158,2.00E-05,8.00E-05,4.00E-05,0,8.89E-06,,
159,2.00E-05,8.00E-05,4.00E-05,0,9.01E-06,,
160,2.00E-05,8.00E-05,4.00E-05,0,9.14E-06,,
161,2.00E-05,8.00E-05,4.00E-05,0,9.27E-06,,
162,2.00E-05,8.00E-05,4.00E-05,0,9.40E-06,,
163,2.00E-05,8.00E-05,4.00E-05,0,9.53E-06,,
164,2.00E-05,8.00E-05,4.00E-05,0,9.66E-06,,
165,2.00E-05,8.00E-05,4.00E-05,0,9.79E-06,,
166,2.00E-05,8.00E-05,4.00E-05,0,9.93E-06,,
167,2.00E-05,8.00E-05,4.00E-05,0,1.01E-05,,
168,2.00E-05,8.00E-05,4.00E-05,0,1.02E-05,,
169,2.00E-05,8.00E-05,4.00E-05,0,1.04E-05,,
170,2.00E-05,8.00E-05,4.00E-05,0,1.05E-05,,
171,2.00E-05,8.00E-05,4.00E-05,0,1.06E-05,,
172,2.00E-05,8.00E-05,4.00E-05,0,1.08E-05,,
173,2.00E-05,8.00E-05,4.00E-05,0,1.09E-05,,
174,2.00E-05,8.00E-05,4.00E-05,0,1.11E-05,,
175,2.00E-05,8.00E-05,4.00E-05,0,1.12E-05,,
176,2.00E-05,8.00E-05,4.00E-05,0,1.14E-05,,
177,2.00E-05,8.00E-05,4.00E-05,0,1.16E-05,,
178,2.00E-05,8.00E-05,4.00E-05,0,1.17E-05,,
179,2.00E-05,8.00E-05,4.00E-05,0,1.19E-05,,
180,2.00E-05,8.00E-05,4.00E-05,0,1.21E-05,,
181,2.00E-05,8.00E-05,4.00E-05,0,1.22E-05,,
182,2.00E-05,8.00E-05,4.00E-05,0,1.24E-05,,
183,2.00E-05,8.00E-05,4.00E-05,0,1.26E-05,,
184,2.00E-05,8.00E-05,4.00E-05,0,1.27E-05,,
185,2.00E-05,8.00E-05,4.00E-05,0,1.29E-05,,
186,2.00E-05,8.00E-05,4.00E-05,0,1.31E-05,,
187,2.00E-05,8.00E-05,4.00E-05,0,1.33E-05,,
188,2.00E-05,8.00E-05,4.00E-05,0,1.35E-05,,
189,2.00E-05,8.00E-05,4.00E-05,0,1.37E-05,,
190,2.00E-05,8.00E-05,4.00E-05,0,1.38E-05,,
191,2.00E-05,8.00E-05,4.00E-05,0,1.40E-05,,
192,2.00E-05,8.00E-05,4.00E-05,0,1.42E-05,,
193,2.00E-05,8.00E-05,4.00E-05,0,1.44E-05,,
194,2.00E-05,8.00E-05,4.00E-05,0,1.46E-05,,
195,2.00E-05,8.00E-05,4.00E-05,0,1.48E-05,,
196,2.00E-05,8.00E-05,4.00E-05,0,1.50E-05,,
197,2.00E-05,8.00E-05,4.00E-05,0,1.52E-05,,
198,2.00E-05,8.00E-05,4.00E-05,0,1.55E-05,,
199,2.00E-05,8.00E-05,4.00E-05,0,1.57E-05,,
200,2.00E-05,8.00E-05,4.00E-05,0,1.59E-05,,
201,2.00E-05,8.00E-05,4.00E-05,0,1.61E-05,,
202,2.00E-05,8.00E-05,4.00E-05,0,1.63E-05,,
203,2.00E-05,8.00E-05,4.00E-05,0,1.66E-05,,
204,2.00E-05,8.00E-05,4.00E-05,0,1.68E-05,,
205,2.00E-05,8.00E-05,4.00E-05,0,1.70E-05,,
206,2.00E-05,8.00E-05,4.00E-05,0,1.73E-05,,
207,2.00E-05,8.00E-05,4.00E-05,0,1.75E-05,,
208,2.00E-05,8.00E-05,4.00E-05,0,1.78E-05,,
209,2.00E-05,8.00E-05,4.00E-05,0,1.80E-05,,
210,2.00E-05,8.00E-05,4.00E-05,0,1.82E-05,,
211,2.00E-05,8.00E-05,4.00E-05,0,1.85E-05,,
212,2.00E-05,8.00E-05,4.00E-05,0,1.88E-05,,
213,2.00E-05,8.00E-05,4.00E-05,0,1.90E-05,,
214,2.00E-05,8.00E-05,4.00E-05,0,1.93E-05,,
215,2.00E-05,8.00E-05,4.00E-05,0,1.96E-05,,
216,2.00E-05,8.00E-05,4.00E-05,0,1.98E-05,,
217,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.01E-05,,
218,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.04E-05,,
219,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.07E-05,,
220,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.10E-05,,
221,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.12E-05,,
222,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.15E-05,,
223,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.18E-05,,
224,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.21E-05,,
225,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.25E-05,,
226,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.28E-05,,
227,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.31E-05,,
228,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.34E-05,,
229,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.37E-05,,
230,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.41E-05,,
231,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.44E-05,,
232,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.47E-05,,
233,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.51E-05,,
234,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.54E-05,,
235,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.58E-05,,
236,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.61E-05,,
237,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.65E-05,,
238,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.69E-05,,
239,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.73E-05,,
240,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.76E-05,,
241,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.80E-05,,
242,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.84E-05,,
243,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.88E-05,,
244,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.92E-05,,
245,2.00E-05,0.000119993,4.00E-05,6.00E-05,2.96E-05,,
246,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.00E-05,,
247,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.04E-05,,
248,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.09E-05,,
249,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.13E-05,,
250,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.17E-05,,
251,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.22E-05,,
252,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.26E-05,,
253,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.31E-05,,
254,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.35E-05,,
255,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.40E-05,,
256,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.45E-05,,
257,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.50E-05,,
258,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.54E-05,,
259,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.59E-05,,
260,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.64E-05,,
261,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.69E-05,,
262,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.75E-05,,
263,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.80E-05,,
264,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.85E-05,,
265,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.90E-05,,
266,2.00E-05,0.000119993,4.00E-05,6.00E-05,3.96E-05,,
267,2.00E-05,0.000359978,1.00E-04,6.00E-05,4.01E-05,,
268,2.00E-05,0.000359978,1.00E-04,6.00E-05,4.07E-05,,
269,2.00E-05,0.000359978,1.00E-04,6.00E-05,4.13E-05,,
270,2.00E-05,0.000359978,1.00E-04,6.00E-05,4.18E-05,,
271,2.00E-05,0.000359978,1.00E-04,6.00E-05,4.24E-05,,
272,2.00E-05,0.000359978,1.00E-04,6.00E-05,4.30E-05,,
273,2.00E-05,0.000359978,1.00E-04,6.00E-05,4.36E-05,,
274,2.00E-05,0.000359978,1.00E-04,6.00E-05,4.42E-05,,
275,2.00E-05,0.000359978,1.00E-04,6.00E-05,4.48E-05,,
276,2.00E-05,0.000359978,1.00E-04,6.00E-05,4.55E-05,,
277,2.00E-05,0.000359978,1.00E-04,6.00E-05,4.61E-05,,
278,2.00E-05,0.000359978,1.00E-04,6.00E-05,4.67E-05,,
279,2.00E-05,0.000359978,1.00E-04,6.00E-05,4.74E-05,,
280,2.00E-05,0.000359978,1.00E-04,6.00E-05,4.80E-05,,
281,2.00E-05,0.000359978,1.00E-04,6.00E-05,4.87E-05,,
282,2.00E-05,0.000359978,1.00E-04,6.00E-05,4.94E-05,,
283,2.00E-05,0.000359978,1.00E-04,6.00E-05,5.01E-05,,
284,2.00E-05,0.000359978,1.00E-04,6.00E-05,5.08E-05,,
285,2.00E-05,0.000359978,1.00E-04,6.00E-05,5.15E-05,,
286,2.00E-05,0.000359978,1.00E-04,6.00E-05,5.22E-05,,
287,2.00E-05,0.000359978,1.00E-04,6.00E-05,5.29E-05,,
288,2.00E-05,0.000359978,1.00E-04,6.00E-05,5.37E-05,,
289,2.00E-05,0.000359978,1.00E-04,6.00E-05,5.44E-05,,
290,2.00E-05,0.000359978,1.00E-04,6.00E-05,5.52E-05,,
291,2.00E-05,0.000359978,1.00E-04,6.00E-05,5.59E-05,,
292,2.00E-05,0.000359978,1.00E-04,6.00E-05,5.67E-05,,
293,2.00E-05,0.000359978,1.00E-04,6.00E-05,5.75E-05,,
294,2.00E-05,0.000359978,1.00E-04,6.00E-05,5.83E-05,,
295,2.00E-05,0.000359978,1.00E-04,6.00E-05,5.91E-05,,
296,2.00E-05,0.000359978,1.00E-04,6.00E-05,5.99E-05,,
297,6.00E-05,0.000539968,0.00015999,6.00E-05,6.08E-05,,
298,6.00E-05,0.000539968,0.00015999,6.00E-05,6.16E-05,,
299,6.00E-05,0.000539968,0.00015999,6.00E-05,6.25E-05,,
300,6.00E-05,0.000539968,0.00015999,6.00E-05,6.34E-05,,
301,6.00E-05,0.000539968,0.00015999,6.00E-05,6.42E-05,,
302,6.00E-05,0.000539968,0.00015999,6.00E-05,6.51E-05,,
303,6.00E-05,0.000539968,0.00015999,6.00E-05,6.60E-05,,
304,6.00E-05,0.000539968,0.00015999,6.00E-05,6.70E-05,,
305,6.00E-05,0.000539968,0.00015999,6.00E-05,6.79E-05,,
306,6.00E-05,0.000539968,0.00015999,6.00E-05,6.88E-05,,
307,6.00E-05,0.000539968,0.00015999,6.00E-05,6.98E-05,,
308,6.00E-05,0.000539968,0.00015999,6.00E-05,7.08E-05,,
309,6.00E-05,0.000539968,0.00015999,6.00E-05,7.18E-05,,
310,6.00E-05,0.000539968,0.00015999,6.00E-05,7.28E-05,,
311,6.00E-05,0.000539968,0.00015999,6.00E-05,7.38E-05,,
312,6.00E-05,0.000539968,0.00015999,6.00E-05,7.48E-05,,
313,6.00E-05,0.000539968,0.00015999,6.00E-05,7.58E-05,,
314,6.00E-05,0.000539968,0.00015999,6.00E-05,7.69E-05,,
315,6.00E-05,0.000539968,0.00015999,6.00E-05,7.80E-05,,
316,6.00E-05,0.000539968,0.00015999,6.00E-05,7.90E-05,,
317,1.00E-04,0.000579965,0.000199988,6.00E-05,8.02E-05,,
318,1.00E-04,0.000579965,0.000199988,6.00E-05,8.13E-05,,
319,1.00E-04,0.000579965,0.000199988,6.00E-05,8.24E-05,,
320,1.00E-04,0.000579965,0.000199988,6.00E-05,8.35E-05,,
321,1.00E-04,0.000579965,0.000199988,6.00E-05,8.47E-05,,
322,1.00E-04,0.000579965,0.000199988,6.00E-05,8.59E-05,,
323,1.00E-04,0.000579965,0.000199988,6.00E-05,8.71E-05,,
324,1.00E-04,0.000579965,0.000199988,6.00E-05,8.83E-05,,
325,1.00E-04,0.000579965,0.000199988,6.00E-05,8.95E-05,,
326,1.00E-04,0.000579965,0.000199988,6.00E-05,9.08E-05,,
327,1.00E-04,0.000579965,0.000199988,6.00E-05,9.20E-05,,
328,1.00E-04,0.000579965,0.000199988,6.00E-05,9.33E-05,,
329,1.00E-04,0.000579965,0.000199988,6.00E-05,9.46E-05,,
330,1.00E-04,0.000579965,0.000199988,6.00E-05,9.59E-05,,
331,1.00E-04,0.000579965,0.000199988,6.00E-05,9.73E-05,,
332,1.00E-04,0.000579965,0.000199988,6.00E-05,9.86E-05,,
333,1.00E-04,0.000579965,0.000199988,6.00E-05,1.00E-04,,
334,1.00E-04,0.000599964,0.000219987,6.00E-05,0.000101393,,
335,1.00E-04,0.000599964,0.000219987,6.00E-05,0.000102804,,
336,1.00E-04,0.000599964,0.000219987,6.00E-05,0.000104236,,
337,1.00E-04,0.000599964,0.000219987,6.00E-05,0.000105688,,
338,1.00E-04,0.000599964,0.000219987,6.00E-05,0.000107159,,
339,1.00E-04,0.000599964,0.000219987,6.00E-05,0.000108652,,
340,1.00E-04,0.000599964,0.000219987,6.00E-05,0.000110165,,
341,1.00E-04,0.000599964,0.000219987,6.00E-05,0.000111699,,
342,1.00E-04,0.000599964,0.000219987,6.00E-05,0.000113254,,
343,1.00E-04,0.000599964,0.000219987,6.00E-05,0.000114831,,
344,1.00E-04,0.000599964,0.000219987,6.00E-05,0.00011643,,
345,1.00E-04,0.000599964,0.000219987,6.00E-05,0.000118052,,
346,1.00E-04,0.000599964,0.000219987,6.00E-05,0.000119696,,
347,1.00E-04,0.000679959,0.000219987,0.000239986,0.000121362,,
348,1.00E-04,0.000679959,0.000219987,0.000239986,0.000123052,,
349,1.00E-04,0.000679959,0.000219987,0.000239986,0.000124766,,
350,1.00E-04,0.000679959,0.000219987,0.000239986,0.000126503,,
351,1.00E-04,0.000679959,0.000219987,0.000239986,0.000128265,,
352,1.00E-04,0.000679959,0.000219987,0.000239986,0.000130051,,
353,1.00E-04,0.000679959,0.000219987,0.000239986,0.000131862,,
354,1.00E-04,0.000679959,0.000219987,0.000239986,0.000133698,,
355,1.00E-04,0.000679959,0.000219987,0.000239986,0.00013556,,
356,1.00E-04,0.000679959,0.000219987,0.000239986,0.000137448,,
357,1.00E-04,0.000679959,0.000219987,0.000239986,0.000139362,,
358,1.00E-04,0.000739956,0.000219987,0.000299982,0.000141303,,
359,1.00E-04,0.000739956,0.000219987,0.000299982,0.00014327,,
360,1.00E-04,0.000739956,0.000219987,0.000299982,0.000145265,,
361,1.00E-04,0.000739956,0.000219987,0.000299982,0.000147288,,
362,1.00E-04,0.000739956,0.000219987,0.000299982,0.000149339,,
363,1.00E-04,0.000739956,0.000219987,0.000299982,0.000151419,,
364,1.00E-04,0.000739956,0.000219987,0.000299982,0.000153528,,
365,1.00E-04,0.000739956,0.000219987,0.000299982,0.000155665,,
366,1.00E-04,0.000739956,0.000219987,0.000299982,0.000157833,,
367,0.000119993,0.000939944,0.000399976,0.00033998,0.000160031,,
368,0.000119993,0.000939944,0.000399976,0.00033998,0.00016226,,
369,0.000119993,0.000939944,0.000399976,0.00033998,0.000164519,,
370,0.000119993,0.000939944,0.000399976,0.00033998,0.00016681,,
371,0.000119993,0.000939944,0.000399976,0.00033998,0.000169133,,
372,0.000119993,0.000939944,0.000399976,0.00033998,0.000171488,,
373,0.000119993,0.000939944,0.000399976,0.00033998,0.000173876,,
374,0.000119993,0.000939944,0.000399976,0.00033998,0.000176298,,
375,0.000119993,0.000939944,0.000399976,0.00033998,0.000178753,,
376,0.000139992,0.00099994,0.000459972,0.00033998,0.000181242,,
377,0.000139992,0.00099994,0.000459972,0.00033998,0.000183766,,
378,0.000139992,0.00099994,0.000459972,0.00033998,0.000186325,,
379,0.000139992,0.00099994,0.000459972,0.00033998,0.000188919,,
380,0.000139992,0.00099994,0.000459972,0.00033998,0.00019155,,
381,0.000139992,0.00099994,0.000459972,0.00033998,0.000194217,,
382,0.000139992,0.00099994,0.000459972,0.00033998,0.000196922,,
383,0.000139992,0.00099994,0.000459972,0.00033998,0.000199664,,
384,0.000139992,0.001079935,0.000479971,0.000379977,0.000202445,,
385,0.000139992,0.001079935,0.000479971,0.000379977,0.000205264,,
386,0.000139992,0.001079935,0.000479971,0.000379977,0.000208122,,
387,0.000139992,0.001079935,0.000479971,0.000379977,0.00021102,,
388,0.000139992,0.001079935,0.000479971,0.000379977,0.000213959,,
389,0.000139992,0.001079935,0.000479971,0.000379977,0.000216938,,
390,0.000139992,0.001079935,0.000479971,0.000379977,0.000219959,,
391,0.000139992,0.001559906,0.000479971,0.000379977,0.000223022,,
392,0.000139992,0.001559906,0.000479971,0.000379977,0.000226128,,
393,0.000139992,0.001559906,0.000479971,0.000379977,0.000229277,,
394,0.000139992,0.001559906,0.000479971,0.000379977,0.00023247,,
395,0.000139992,0.001559906,0.000479971,0.000379977,0.000235707,,
396,0.000139992,0.001559906,0.000479971,0.000379977,0.000238989,,
397,0.00015999,0.001639902,0.000519969,0.000459972,0.000242317,,
398,0.00015999,0.001639902,0.000519969,0.000459972,0.000245692,,
399,0.00015999,0.001639902,0.000519969,0.000459972,0.000249113,,
400,0.00015999,0.001639902,0.000519969,0.000459972,0.000252582,,
401,0.00015999,0.001639902,0.000519969,0.000459972,0.000256099,,
402,0.00015999,0.001639902,0.000519969,0.000459972,0.000259666,,
403,0.000179989,0.002179869,0.000519969,0.000459972,0.000263282,,
404,0.000179989,0.002179869,0.000519969,0.000459972,0.000266948,,
405,0.000179989,0.002179869,0.000519969,0.000459972,0.000270665,,
406,0.000179989,0.002179869,0.000519969,0.000459972,0.000274434,,
407,0.000179989,0.002179869,0.000519969,0.000459972,0.000278256,,
408,0.000199988,0.002379857,0.000519969,0.000459972,0.000282131,,
409,0.000199988,0.002379857,0.000519969,0.000459972,0.00028606,,
410,0.000199988,0.002379857,0.000519969,0.000459972,0.000290043,,
411,0.000199988,0.002379857,0.000519969,0.000459972,0.000294082,,
412,0.000199988,0.002379857,0.000519969,0.000459972,0.000298177,,
413,0.000199988,0.002519849,0.000519969,0.000459972,0.000302329,,
414,0.000199988,0.002519849,0.000519969,0.000459972,0.00030654,,
415,0.000199988,0.002519849,0.000519969,0.000459972,0.000310808,,
416,0.000199988,0.002519849,0.000519969,0.000459972,0.000315136,,
417,0.000199988,0.002519849,0.000519969,0.000459972,0.000319525,,
418,0.000299982,0.002719837,0.000639962,0.000459972,0.000323974,,
419,0.000299982,0.002719837,0.000639962,0.000459972,0.000328486,,
420,0.000299982,0.002719837,0.000639962,0.000459972,0.00033306,,
421,0.000299982,0.002719837,0.000639962,0.000459972,0.000337698,,
422,0.000299982,0.002719837,0.000639962,0.000459972,0.000342401,,
423,0.000299982,0.002719837,0.000639962,0.000459972,0.000347169,,
424,0.000299982,0.002719837,0.000639962,0.000459972,0.000352003,,
425,0.000299982,0.002719837,0.000639962,0.000459972,0.000356905,,
426,0.000299982,0.002859828,0.000639962,0.000459972,0.000361875,,
427,0.000299982,0.002859828,0.000639962,0.000459972,0.000366914,,
428,0.000299982,0.002859828,0.000639962,0.000459972,0.000372024,,
429,0.000299982,0.002859828,0.000639962,0.000459972,0.000377204,,
430,0.000299982,0.003059816,0.000719957,0.000459972,0.000382457,,
431,0.000299982,0.003059816,0.000719957,0.000459972,0.000387783,,
432,0.000299982,0.003059816,0.000719957,0.000459972,0.000393183,,
433,0.000299982,0.003059816,0.000719957,0.000459972,0.000398658,,
434,0.000299982,0.003279803,0.000759954,0.000479971,0.00040421,,
435,0.000299982,0.003279803,0.000759954,0.000479971,0.000409838,,
436,0.000299982,0.003279803,0.000759954,0.000479971,0.000415546,,
437,0.000319981,0.003359798,0.000759954,0.000519969,0.000421332,,
438,0.000319981,0.003359798,0.000759954,0.000519969,0.000427199,,
439,0.000319981,0.003359798,0.000759954,0.000519969,0.000433148,,
440,0.000319981,0.003359798,0.000759954,0.000519969,0.00043918,,
441,0.000359978,0.003519789,0.000799952,0.000539968,0.000445296,,
442,0.000359978,0.003519789,0.000799952,0.000539968,0.000451497,,
443,0.000359978,0.003519789,0.000799952,0.000539968,0.000457784,,
444,0.000359978,0.003559786,0.000979941,0.000539968,0.000464159,,
445,0.000359978,0.003559786,0.000979941,0.000539968,0.000470622,,
446,0.000359978,0.003559786,0.000979941,0.000539968,0.000477176,,
447,0.000379977,0.003719777,0.001079935,0.000559966,0.000483821,,
448,0.000379977,0.003719777,0.001079935,0.000559966,0.000490558,,
449,0.000379977,0.003719777,0.001079935,0.000559966,0.00049739,,
450,0.000399976,0.003739776,0.001139932,0.000559966,0.000504316,,
451,0.000399976,0.003739776,0.001139932,0.000559966,0.000511339,,
452,0.000399976,0.003739776,0.001139932,0.000559966,0.000518459,,
453,0.000399976,0.003739776,0.001139932,0.000579965,0.000525679,,
454,0.000399976,0.003739776,0.001139932,0.000579965,0.000532999,,
455,0.000419975,0.003739776,0.001179929,0.000579965,0.000540422,,
456,0.000419975,0.003739776,0.001179929,0.000579965,0.000547947,,
457,0.000419975,0.003739776,0.001179929,0.000579965,0.000555578,,
458,0.000419975,0.003739776,0.001299922,0.000579965,0.000563314,,
459,0.000419975,0.003739776,0.001299922,0.000579965,0.000571159,,
460,0.000419975,0.003739776,0.001299922,0.000579965,0.000579112,,
461,0.000459972,0.003779773,0.001299922,0.000579965,0.000587177,,
462,0.000459972,0.003779773,0.001299922,0.000579965,0.000595353,,
463,0.000459972,0.004059756,0.001299922,0.000699958,0.000603644,,
464,0.000459972,0.004059756,0.001299922,0.000699958,0.00061205,,
465,0.000459972,0.004219747,0.00133992,0.000699958,0.000620573,,
466,0.000459972,0.004219747,0.00133992,0.000699958,0.000629215,,
467,0.000459972,0.004219747,0.00133992,0.000699958,0.000637977,,
468,0.000459972,0.004219747,0.001359918,0.000699958,0.000646861,,
469,0.000459972,0.004219747,0.001359918,0.000699958,0.000655869,,
470,0.000459972,0.004399736,0.001359918,0.000699958,0.000665002,,
471,0.000459972,0.004399736,0.001359918,0.000699958,0.000674262,,
472,0.000459972,0.004399736,0.001379917,0.000739956,0.000683652,,
473,0.000459972,0.004399736,0.001379917,0.000739956,0.000693172,,
474,0.000459972,0.004419735,0.001419915,0.000739956,0.000702824,,
475,0.000459972,0.004419735,0.001419915,0.000739956,0.000712612,,
476,0.000479971,0.004679719,0.001439914,0.000739956,0.000722535,,
477,0.000479971,0.004679719,0.001439914,0.000739956,0.000732597,,
478,0.000479971,0.004679719,0.001479911,0.000739956,0.000742798,,
479,0.000479971,0.004679719,0.001479911,0.000739956,0.000753142,,
480,0.000479971,0.004959702,0.001519909,0.000739956,0.00076363,,
481,0.000479971,0.004959702,0.001519909,0.000739956,0.000774264,,
482,0.00049997,0.005319681,0.001639902,0.000779953,0.000785046,,
483,0.00049997,0.005319681,0.001639902,0.000779953,0.000795978,,
484,0.00049997,0.005479671,0.0016599,0.000859948,0.000807062,,
485,0.00049997,0.005479671,0.0016599,0.000859948,0.000818301,,
486,0.000539968,0.005479671,0.001699898,0.000859948,0.000829696,,
487,0.000639962,0.005479671,0.001719897,0.000899946,0.00084125,,
488,0.000639962,0.005479671,0.001719897,0.000899946,0.000852964,,
489,0.000699958,0.005479671,0.001739896,0.000899946,0.000864842,,
490,0.000699958,0.005479671,0.001739896,0.000899946,0.000876886,,
491,0.000699958,0.00583965,0.001859888,0.000899946,0.000889097,,
492,0.000699958,0.00583965,0.001879887,0.000899946,0.000901478,,
493,0.000699958,0.00583965,0.001879887,0.000899946,0.000914031,,
494,0.000719957,0.006219627,0.001899886,0.000899946,0.000926759,,
495,0.000719957,0.006219627,0.001899886,0.000899946,0.000939665,,
496,0.000739956,0.006319621,0.001899886,0.000939944,0.00095275,,
497,0.000739956,0.006319621,0.002079875,0.000939944,0.000966017,,
498,0.000739956,0.006319621,0.002079875,0.000939944,0.00097947,,
499,0.000739956,0.006319621,0.002139872,0.000939944,0.000993109,,
500,0.000739956,0.006319621,0.00215987,0.000959942,0.001006939,,
501,0.000759954,0.006319621,0.002199868,0.000959942,0.001020961,,
502,0.000759954,0.006319621,0.002199868,0.000959942,0.001035178,,
503,0.000759954,0.007019579,0.002279863,0.00099994,0.001049593,,
504,0.000799952,0.007179569,0.002319861,0.001059936,0.001064209,,
505,0.000799952,0.007179569,0.002319861,0.001059936,0.001079029,,
506,0.00083995,0.007259564,0.002399856,0.001079935,0.001094055,,
507,0.000859948,0.00749955,0.002419855,0.001079935,0.00110929,,
508,0.000919945,0.007699538,0.00249985,0.001079935,0.001124737,,
509,0.00099994,0.007699538,0.00249985,0.001079935,0.0011404,,
510,0.00099994,0.007699538,0.00249985,0.001079935,0.00115628,,
511,0.001099934,0.007739536,0.002559846,0.001099934,0.001172382,,
512,0.001119933,0.00799952,0.002639842,0.001139932,0.001188708,,
513,0.001139932,0.008119513,0.002639842,0.001139932,0.001205261,,
514,0.001239926,0.008139512,0.002739836,0.00115993,0.001222045,,
515,0.001239926,0.008139512,0.002739836,0.00115993,0.001239062,,
516,0.001379917,0.008199508,0.002739836,0.00115993,0.001256317,,
517,0.001399916,0.008279503,0.002959822,0.001179929,0.001273811,,
518,0.001439914,0.008539488,0.003059816,0.001239926,0.00129155,,
519,0.001479911,0.008539488,0.003099814,0.001239926,0.001309535,,
520,0.001599904,0.008639482,0.003139812,0.001239926,0.001327771,,
521,0.001599904,0.008719477,0.003179809,0.001239926,0.001346261,,
522,0.001619903,0.009039458,0.003179809,0.001319921,0.001365008,,
523,0.001719897,0.010199388,0.003219807,0.001319921,0.001384016,,
524,0.001759894,0.010199388,0.003219807,0.00133992,0.001403289,,
525,0.001859888,0.010199388,0.003239806,0.00133992,0.00142283,,
526,0.001859888,0.010199388,0.003259804,0.00133992,0.001442644,,
527,0.002059876,0.010379377,0.003259804,0.001379917,0.001462733,,
528,0.002099874,0.010479371,0.003279803,0.001419915,0.001483103,,
529,0.002219867,0.010919345,0.003299802,0.001419915,0.001503755,,
530,0.002419855,0.011099334,0.003579785,0.001479911,0.001524696,,
531,0.002439854,0.012259264,0.003599784,0.001479911,0.001545928,,
532,0.002439854,0.012579245,0.003639782,0.001519909,0.001567455,,
533,0.002439854,0.012919225,0.003719777,0.001519909,0.001589283,,
534,0.00265984,0.012939224,0.003719777,0.001519909,0.001611414,,
535,0.002679839,0.012939224,0.003799772,0.001559906,0.001633854,,
536,0.002759834,0.013059216,0.003819771,0.001639902,0.001656606,,
537,0.002819831,0.013079215,0.003819771,0.001639902,0.001679675,,
538,0.002879827,0.013399196,0.003859768,0.001819891,0.001703065,,
539,0.002939824,0.013399196,0.003859768,0.001859888,0.001726781,,
540,0.003019819,0.013959162,0.003859768,0.001859888,0.001750827,,
541,0.003059816,0.013959162,0.003879767,0.001959882,0.001775208,,
542,0.003139812,0.014219147,0.003919765,0.001959882,0.001799929,,
543,0.003199808,0.015039098,0.003979761,0.001979881,0.001824993,,
544,0.003379797,0.015579065,0.004019759,0.001979881,0.001850407,,
545,0.003759774,0.015599064,0.004039758,0.001979881,0.001876175,,
546,0.003819771,0.016299022,0.004199748,0.002039878,0.001902301,,
547,0.003819771,0.016379017,0.00433974,0.002039878,0.001928792,,
548,0.00383977,0.016539008,0.004359738,0.002039878,0.001955651,,
549,0.004219747,0.017038978,0.004439734,0.002079875,0.001982884,,
550,0.004259744,0.017398956,0.004479731,0.002139872,0.002010496,,
551,0.004259744,0.017558946,0.004519729,0.002139872,0.002038493,,
552,0.0049997,0.017558946,0.004519729,0.002219867,0.00206688,,
553,0.005019699,0.01783893,0.004599724,0.002219867,0.002095662,,
554,0.00515969,0.018398896,0.004679719,0.002259864,0.002124845,,
555,0.005179689,0.018458892,0.004699718,0.002299862,0.002154435,,
556,0.00549967,0.018578885,0.004779713,0.00233986,0.002184436,,
557,0.00549967,0.018578885,0.004779713,0.00233986,0.002214855,,
558,0.005619663,0.01899886,0.004979701,0.002399856,0.002245698,,
559,0.005639662,0.019198848,0.0049997,0.002399856,0.00227697,,
560,0.005679659,0.019218847,0.005139692,0.002459852,0.002308678,,
561,0.005959642,0.019478831,0.005179689,0.002479851,0.002340827,,
562,0.006039638,0.019858808,0.005219687,0.002479851,0.002373424,,
563,0.006059636,0.020638762,0.005399676,0.002479851,0.002406475,,
564,0.006119633,0.020698758,0.00549967,0.002479851,0.002439986,,
565,0.006299622,0.021298722,0.005519669,0.002479851,0.002473964,,
566,0.006459612,0.021718697,0.005599664,0.002539848,0.002508415,,
567,0.006579605,0.021778693,0.005599664,0.002579845,0.002543346,,
568,0.006579605,0.021958682,0.005619663,0.002579845,0.002578763,,
569,0.0066596,0.02199868,0.005679659,0.00265984,0.002614673,,
570,0.006919585,0.022018679,0.005719657,0.00265984,0.002651084,,
571,0.007019579,0.022118673,0.005799652,0.00265984,0.002688001,,
572,0.007079575,0.022458652,0.005819651,0.002679839,0.002725433,,
573,0.007139572,0.022618643,0.00583965,0.002779833,0.002763385,,
574,0.007379557,0.022978621,0.006099634,0.002779833,0.002801867,,
575,0.007599544,0.023118613,0.006179629,0.002819831,0.002840884,,
576,0.007779533,0.023138612,0.006299622,0.00283983,0.002880444,,
577,0.007879527,0.023318601,0.006299622,0.002899826,0.002920556,,
578,0.008019519,0.023318601,0.006519609,0.002899826,0.002961225,,
579,0.008119513,0.023778573,0.006559606,0.002899826,0.003002462,,
580,0.008319501,0.02383857,0.006599604,0.002939824,0.003044272,,
581,0.008539488,0.024038558,0.006759594,0.002959822,0.003086665,,
582,0.008579485,0.024318541,0.006919585,0.002959822,0.003129648,,
583,0.008699478,0.025258484,0.006959582,0.002979821,0.00317323,,
584,0.008799472,0.025418475,0.007019579,0.003039818,0.003217418,,
585,0.008979461,0.025798452,0.00715957,0.003099814,0.003262222,,
586,0.00915945,0.026138432,0.007179569,0.003099814,0.00330765,,
587,0.009399436,0.026758394,0.007259564,0.003119813,0.00335371,,
588,0.009519429,0.027398356,0.007439554,0.003259804,0.003400412,,
589,0.009599424,0.028238306,0.007479551,0.003259804,0.003447764,,
590,0.00965942,0.028238306,0.007519549,0.003319801,0.003495776,,
591,0.010299382,0.028518289,0.007559546,0.003419795,0.003544456,,
592,0.010319381,0.029218247,0.007579545,0.003419795,0.003593814,,
593,0.010539368,0.029478231,0.007679539,0.003439794,0.003643859,,
594,0.010679359,0.029798212,0.007739536,0.003479791,0.003694601,,
595,0.010819351,0.030198188,0.007859528,0.003479791,0.00374605,,
596,0.010879347,0.030578165,0.007899526,0.00349979,0.003798215,,
597,0.010959342,0.030978141,0.00799952,0.003619783,0.003851107,,
598,0.011019339,0.032178069,0.008279503,0.003619783,0.003904735,,
599,0.011219327,0.032538048,0.008279503,0.003759774,0.00395911,,
600,0.011459312,0.033278003,0.008439494,0.003819771,0.004014242,,
601,0.011559306,0.033397996,0.008639482,0.003879767,0.004070142,,
602,0.011919285,0.033977961,0.008799472,0.003979761,0.004126821,,
603,0.012099274,0.034197948,0.008919465,0.004139752,0.004184289,,
604,0.012099274,0.03449793,0.009119453,0.004259744,0.004242556,,
605,0.012539248,0.034857909,0.009179449,0.004279743,0.004301636,,
606,0.012579245,0.034857909,0.00933944,0.004279743,0.004361538,,
607,0.01299922,0.035477871,0.009419435,0.004299742,0.004422274,,
608,0.013279203,0.035637862,0.009599424,0.004299742,0.004483856,,
609,0.013359198,0.035737856,0.00965942,0.004379737,0.004546295,,
610,0.013419195,0.036217827,0.009739416,0.004519729,0.004609604,,
611,0.01349919,0.036417815,0.00983941,0.004559726,0.004673795,,
612,0.01365918,0.037537748,0.009959402,0.004639722,0.00473888,,
613,0.013819171,0.038677679,0.010019399,0.005019699,0.00480487,,
614,0.013979161,0.039137652,0.010279383,0.005179689,0.00487178,,
615,0.014079155,0.039677619,0.01033938,0.005279683,0.004939622,,
616,0.014299142,0.039717617,0.010579365,0.005319681,0.005008408,,
617,0.014379137,0.040157591,0.010799352,0.00533968,0.005078152,,
618,0.014599124,0.040677559,0.010899346,0.00549967,0.005148867,,
619,0.014859108,0.041277523,0.011239326,0.005599664,0.005220568,,
620,0.014959102,0.04149751,0.011399316,0.005599664,0.005293266,,
621,0.0149991,0.042237466,0.011639302,0.00565966,0.005366977,,
622,0.01515909,0.042597444,0.011799292,0.005699658,0.005441714,,
623,0.015319081,0.043197408,0.011919285,0.005779653,0.005517492,,
624,0.015779053,0.043857369,0.011959282,0.005919645,0.005594326,,
625,0.01633902,0.044157351,0.01215927,0.005979641,0.005672229,,
626,0.016419015,0.04449733,0.012419255,0.006199628,0.005751217,,
627,0.016539008,0.0449973,0.012519249,0.006259624,0.005831305,,
628,0.016738996,0.045697258,0.012779233,0.006419615,0.005912508,,
629,0.016758994,0.046257225,0.013039218,0.006519609,0.005994843,,
630,0.017078975,0.047037178,0.013139212,0.006599604,0.006078323,,
631,0.017518949,0.047657141,0.013239206,0.006739596,0.006162966,,
632,0.017938924,0.048137112,0.013479191,0.006939584,0.006248788,,
633,0.018218907,0.048417095,0.013579185,0.007019579,0.006335805,,
634,0.018698878,0.049177049,0.013859168,0.007079575,0.006424034,,
635,0.019018859,0.049657021,0.014099154,0.007199568,0.006513491,,
636,0.019218847,0.050136992,0.014319141,0.007279563,0.006604194,,
637,0.019318841,0.050736956,0.01449913,0.007319561,0.00669616,,
638,0.019558826,0.050956943,0.014779113,0.007459552,0.006789407,,
639,0.019698818,0.051196928,0.0149991,0.007479551,0.006883952,,
640,0.01983881,0.051576905,0.015219087,0.007599544,0.006979814,,
641,0.020298782,0.051916885,0.015259084,0.007619543,0.007077011,,
642,0.020678759,0.052676839,0.015379077,0.007739536,0.007175561,,
643,0.021098734,0.053396796,0.015539068,0.00783953,0.007275484,,
644,0.021298722,0.053816771,0.015679059,0.007879527,0.007376798,,
645,0.021858688,0.054076755,0.015699058,0.007919525,0.007479523,,
646,0.022238666,0.05483671,0.016079035,0.00815951,0.007583678,,
647,0.022778633,0.055876647,0.016299022,0.008299502,0.007689284,,
648,0.022978621,0.056536608,0.016619003,0.00849949,0.00779636,,
649,0.02315861,0.057376557,0.016938984,0.008539488,0.007904928,,
650,0.023278603,0.057816531,0.017358958,0.008559486,0.008015007,,
651,0.023438594,0.058256505,0.017678939,0.008639482,0.008126619,,
652,0.023478591,0.058916465,0.017978921,0.008759474,0.008239786,,
653,0.023778573,0.059216447,0.018178909,0.00883947,0.008354528,,
654,0.024178549,0.059696418,0.018598884,0.008939464,0.008470868,,
655,0.024558526,0.060196388,0.019118853,0.008979461,0.008588829,,
656,0.024758514,0.060716357,0.019458832,0.009079455,0.008708431,,
657,0.025618463,0.061756295,0.019778813,0.009119453,0.0088297,,
658,0.025798452,0.061916285,0.020218787,0.009279443,0.008952657,,
659,0.025918445,0.062296262,0.020398776,0.009399436,0.009077327,,
660,0.026618403,0.063216207,0.021198728,0.009459432,0.009203732,,
661,0.026858388,0.063816171,0.021518709,0.009519429,0.009331898,,
662,0.027478351,0.064956103,0.021858688,0.009599424,0.009461848,,
663,0.027958323,0.065576065,0.022098674,0.009619423,0.009593608,,
664,0.0283383,0.066096034,0.02233866,0.00983941,0.009727203,,
665,0.028938264,0.067115973,0.023038618,0.009979401,0.009862658,,
666,0.029478231,0.067455953,0.023218607,0.010219387,0.01,,
667,0.030278183,0.067655941,0.023898566,0.010259384,0.010139254,,
668,0.030458173,0.068315901,0.024218547,0.010459372,0.010280447,,
669,0.030818151,0.069415835,0.024458532,0.010599364,0.010423607,,
670,0.031198128,0.070075795,0.025038498,0.01065936,0.01056876,,
671,0.031458113,0.070915745,0.025418475,0.010919345,0.010715934,,
672,0.031938084,0.071555707,0.025878447,0.011019339,0.010865158,,
673,0.032278063,0.072235666,0.026298422,0.011199328,0.011016459,,
674,0.033098014,0.073355599,0.026818391,0.011359318,0.011169868,,
675,0.033877967,0.074035558,0.027118373,0.011519309,0.011325413,,
676,0.034177949,0.075315481,0.028218307,0.011719297,0.011483124,,
677,0.034417935,0.076095434,0.028638282,0.011879287,0.011643031,,
678,0.0349979,0.076455413,0.029178249,0.012099274,0.011805165,,
679,0.035677859,0.076895386,0.029318241,0.012199268,0.011969557,,
680,0.036197828,0.077075375,0.029798212,0.012359258,0.012136238,,
681,0.036617803,0.07749535,0.030018199,0.012539248,0.01230524,,
682,0.03699778,0.078195308,0.030558167,0.012739236,0.012476596,,
683,0.037657741,0.078955263,0.031278123,0.012879227,0.012650337,,
684,0.038037718,0.079475231,0.031658101,0.013219207,0.012826498,,
685,0.038397696,0.080535168,0.032218067,0.013439194,0.013005113,,
686,0.03899766,0.081675099,0.032598044,0.013619183,0.013186214,,
687,0.039557627,0.082735036,0.03299802,0.013819171,0.013369837,,
688,0.040017599,0.08367498,0.033357999,0.014019159,0.013556018,,
689,0.040377577,0.084454933,0.033777973,0.014319141,0.013744791,,
690,0.040817551,0.085514869,0.034437934,0.014559126,0.013936193,,
691,0.041397516,0.086294822,0.035677859,0.014679119,0.01413026,,
692,0.04199748,0.086894786,0.036177829,0.014859108,0.01432703,,
693,0.042477451,0.087574746,0.037057777,0.015139092,0.014526539,,
694,0.042897426,0.08849469,0.037717737,0.015459072,0.014728827,,
695,0.043237406,0.089074656,0.038397696,0.015639062,0.014933932,,
696,0.043857369,0.09017459,0.039137652,0.01583905,0.015141893,,
697,0.044517329,0.090954543,0.039397636,0.016139032,0.01535275,,
698,0.045117293,0.091554507,0.039757615,0.016439014,0.015566544,,
699,0.045697258,0.092354459,0.040397576,0.016718997,0.015783314,,
700,0.046377217,0.093374398,0.041417515,0.016978981,0.016003103,,
701,0.046697198,0.094194348,0.041777493,0.017178969,0.016225953,,
702,0.047157171,0.095734256,0.042317461,0.017378957,0.016451906,,
703,0.047877127,0.096614203,0.043297402,0.017638942,0.016681005,,
704,0.048117113,0.097194168,0.044377337,0.017818931,0.016913295,,
705,0.048697078,0.09783413,0.044917305,0.017958922,0.01714882,,
706,0.049117053,0.099614023,0.045537268,0.018278903,0.017387624,,
707,0.049717017,0.100353979,0.04649721,0.018558886,0.017629754,,
708,0.050316981,0.10117393,0.047257165,0.018718877,0.017875255,,
709,0.050856949,0.102573846,0.047657141,0.018878867,0.018124175,,
710,0.051476911,0.103153811,0.048537088,0.019218847,0.018376562,,
711,0.052136872,0.104073756,0.049357039,0.019538828,0.018632463,,
712,0.052876827,0.105033698,0.050536968,0.019858808,0.018891928,,
713,0.053376797,0.106433614,0.051536908,0.020118793,0.019155006,,
714,0.054016759,0.107513549,0.052396856,0.020538768,0.019421747,,
715,0.055056697,0.108213507,0.053616783,0.020818751,0.019692203,,
716,0.055536668,0.108853469,0.054056757,0.021238726,0.019966425,,
717,0.056436614,0.109573426,0.055016699,0.021578705,0.020244465,,
718,0.05699658,0.110213387,0.055876647,0.021738696,0.020526378,,
719,0.057436554,0.110893346,0.056456613,0.021978681,0.020812216,,
720,0.058056517,0.111613303,0.057696538,0.022318661,0.021102034,,
721,0.059116453,0.11233326,0.058816471,0.022478651,0.021395889,,
722,0.059536428,0.113713177,0.059236446,0.022958622,0.021693835,,
723,0.05983641,0.114853109,0.060076395,0.023478591,0.021995931,,
724,0.060556367,0.115913045,0.061176329,0.023898566,0.022302233,,
725,0.061736296,0.11717297,0.061896286,0.024118553,0.022612801,,
726,0.062616243,0.118952863,0.062616243,0.024378537,0.022927693,,
727,0.063116213,0.120512769,0.063676179,0.024778513,0.023246971,,
728,0.063876167,0.121692698,0.065636062,0.025198488,0.023570694,,
729,0.064296142,0.12283263,0.066875987,0.025578465,0.023898926,,
730,0.064756115,0.123812571,0.067775933,0.02599844,0.024231728,,
731,0.065516069,0.125012499,0.068475891,0.026358418,0.024569165,,
732,0.066276023,0.126812391,0.069115853,0.026618403,0.0249113,,
733,0.06699598,0.128412295,0.070555767,0.027038378,0.0252582,,
734,0.067815931,0.130572166,0.071715697,0.027378357,0.025609931,,
735,0.069175849,0.132212067,0.072775633,0.028098314,0.02596656,,
736,0.069915805,0.133391996,0.073515589,0.028898266,0.026328155,,
737,0.070695758,0.135251885,0.074355539,0.029178249,0.026694785,,
738,0.07133572,0.135851849,0.075235486,0.029518229,0.027066521,,
739,0.072155671,0.137071776,0.076195428,0.029918205,0.027443433,,
740,0.073395596,0.1383317,0.077235366,0.030618163,0.027825594,,
741,0.074195548,0.139571626,0.078375297,0.030938144,0.028213077,,
742,0.074695518,0.140991541,0.079475231,0.031478111,0.028605955,,
743,0.075595464,0.141931484,0.08133512,0.032078075,0.029004305,,
744,0.076455413,0.143291403,0.08249505,0.032478051,0.029408202,,
745,0.077435354,0.144431334,0.083954963,0.032958023,0.029817723,,
746,0.078615283,0.145751255,0.084974902,0.033577985,0.030232947,,
747,0.079935204,0.147271164,0.085934844,0.033897966,0.030653953,,
748,0.080935144,0.148411095,0.087074776,0.034477931,0.031080822,,
749,0.081735096,0.149911005,0.088034718,0.035037898,0.031513635,,
750,0.083035018,0.15133092,0.089154651,0.035677859,0.031952475,,
751,0.084194948,0.152710837,0.090014599,0.036257825,0.032397426,,
752,0.086054837,0.154370738,0.0916745,0.037117773,0.032848574,,
753,0.087274764,0.155570666,0.092454453,0.037517749,0.033306003,,
754,0.088294702,0.157250565,0.093294402,0.037917725,0.033769803,,
755,0.089774614,0.158510489,0.094814311,0.038477691,0.034240061,,
756,0.090854549,0.160070396,0.095634262,0.039177649,0.034716868,,
757,0.091734496,0.161490311,0.097774134,0.039597624,0.035200315,,
758,0.093094414,0.162770234,0.099814011,0.03983761,0.035690493,,
759,0.09433434,0.164650121,0.100933944,0.040397576,0.036187498,,
760,0.095254285,0.166070036,0.102193868,0.041257525,0.036691424,,
761,0.096354219,0.16732996,0.103553787,0.041957483,0.037202367,,
762,0.097394156,0.168429894,0.105213687,0.042357459,0.037720425,,
763,0.098574086,0.169429834,0.106773594,0.043357399,0.038245697,,
764,0.099454033,0.17082975,0.1083335,0.043817371,0.038778284,,
765,0.100513969,0.17232966,0.110093394,0.04449733,0.039318288,,
766,0.101933884,0.174049557,0.111473312,0.044977301,0.039865811,,
767,0.102613843,0.175389477,0.112693238,0.045457273,0.040420958,,
768,0.103373798,0.177069376,0.114513129,0.046277223,0.040983837,,
769,0.104233746,0.178629282,0.115933044,0.046977181,0.041554553,,
770,0.105213687,0.179629222,0.117432954,0.047657141,0.042133217,,
771,0.106073636,0.181609103,0.119212847,0.048757075,0.04271994,,
772,0.107393556,0.183788973,0.121232726,0.049357039,0.043314832,,
773,0.108433494,0.185868848,0.123592584,0.050296982,0.043918009,,
774,0.10917345,0.186728796,0.125152491,0.050956943,0.044529585,,
775,0.110433374,0.188348699,0.12649241,0.051636902,0.045149678,,
776,0.111453313,0.189468632,0.128372298,0.052096874,0.045778405,,
777,0.112533248,0.191268524,0.130072196,0.052976821,0.046415888,,
778,0.1133332,0.193068416,0.132392056,0.053816771,0.047062248,,
779,0.114633122,0.194848309,0.133971962,0.054756715,0.047717609,,
780,0.115953043,0.19716817,0.135951843,0.055656661,0.048382097,,
781,0.117012979,0.198588085,0.138371698,0.056576605,0.049055837,,
782,0.118192908,0.200687959,0.140471572,0.057456553,0.04973896,,
783,0.119452833,0.20216787,0.142611443,0.058316501,0.050431595,,
784,0.120572766,0.203547787,0.144271344,0.059076455,0.051133875,,
785,0.121752695,0.205207688,0.146491211,0.060236386,0.051845935,,
786,0.123132612,0.20700758,0.148391097,0.061296322,0.052567911,,
787,0.124192548,0.209027458,0.150370978,0.062276263,0.053299941,,
788,0.125592464,0.211087335,0.152490851,0.063236206,0.054042164,,
789,0.12683239,0.213207208,0.154870708,0.063896166,0.054794723,,
790,0.128052317,0.21516709,0.156630602,0.064916105,0.055557762,,
791,0.128912265,0.217806932,0.158930464,0.066096034,0.056331427,,
792,0.130392176,0.219646821,0.161390317,0.066895986,0.057115865,,
793,0.13183209,0.221586705,0.162890227,0.068075915,0.057911226,,
794,0.133431994,0.224066556,0.164950103,0.069255845,0.058717664,,
795,0.135091894,0.226086435,0.166789993,0.07033578,0.059535331,,
796,0.136811791,0.228186309,0.169929804,0.071455713,0.060364385,,
797,0.138031718,0.229626222,0.172149671,0.072415655,0.061204984,,
798,0.139951603,0.231466112,0.174109553,0.073775573,0.062057288,,
799,0.141511509,0.233565986,0.176049437,0.075035498,0.062921461,,
800,0.142771434,0.234865908,0.178209307,0.076255425,0.063797668,,
801,0.144531328,0.23632582,0.180489171,0.077815331,0.064686077,,
802,0.14617123,0.238705678,0.182969022,0.079235246,0.065586857,,
803,0.148011119,0.240845549,0.186568806,0.080235186,0.06650018,,
804,0.149091055,0.24250545,0.189088655,0.081515109,0.067426222,,
805,0.150090995,0.245905246,0.192008479,0.08283503,0.06836516,,
806,0.151470912,0.247965122,0.194348339,0.083974962,0.069317173,,
807,0.153290803,0.25050497,0.196748195,0.08517489,0.070282443,,
808,0.154750715,0.252104874,0.200587965,0.086294822,0.071261154,,
809,0.156310621,0.254384737,0.203307802,0.088214707,0.072253495,,
810,0.157770534,0.25600464,0.205207688,0.089434634,0.073259654,,
811,0.159370438,0.258524489,0.20800752,0.091054537,0.074279825,,
812,0.161410315,0.261384317,0.210147391,0.092454453,0.075314202,,
813,0.162950223,0.263024219,0.213067216,0.093614383,0.076362983,,
814,0.164230146,0.265284083,0.216087035,0.094874308,0.077426368,,
815,0.165370078,0.267643941,0.218926864,0.096134232,0.078504562,,
816,0.167109973,0.269563826,0.221766694,0.097474152,0.07959777,,
817,0.168769874,0.271603704,0.224426534,0.098854069,0.080706201,,
818,0.170409775,0.274223547,0.227066376,0.100453973,0.081830068,,
819,0.172589645,0.276363418,0.229986201,0.102193868,0.082969585,,
820,0.174269544,0.277823331,0.232446053,0.104093754,0.08412497,,
821,0.176249425,0.280123193,0.234565926,0.105593664,0.085296445,,
822,0.177989321,0.282323061,0.237545747,0.107053577,0.086484233,,
823,0.17982921,0.284802912,0.240245585,0.108593484,0.087688561,,
824,0.18132912,0.287222767,0.243105414,0.110473372,0.08890966,,
825,0.183149011,0.289822611,0.245905246,0.112033278,0.090147763,,
826,0.18482891,0.292262464,0.24900506,0.114093154,0.091403107,,
827,0.187268764,0.294482331,0.252084875,0.116133032,0.092675933,,
828,0.18916865,0.297262164,0.255204688,0.117872928,0.093966483,,
829,0.191488511,0.299722017,0.258024519,0.11967282,0.095275005,,
830,0.19316841,0.302221867,0.261624303,0.121132732,0.096601748,,
831,0.195288283,0.30450173,0.266204028,0.123052617,0.097946967,,
832,0.197768134,0.307681539,0.268923865,0.124772514,0.099310918,,
833,0.199468032,0.309941404,0.272283663,0.126912385,0.100693863,,
834,0.201187929,0.312461252,0.275903446,0.129152251,0.102096066,,
835,0.203347799,0.314821111,0.279583225,0.131112133,0.103517796,,
836,0.205707658,0.317860928,0.282703038,0.133152011,0.104959323,,
837,0.207927524,0.320560766,0.286062836,0.135731856,0.106420924,,
838,0.210347379,0.323260604,0.28966262,0.138391696,0.107902879,,
839,0.213147211,0.325460472,0.293582385,0.140811551,0.109405471,,
840,0.214767114,0.32816031,0.29766214,0.1433314,0.110928986,,
841,0.216926984,0.33134012,0.300841949,0.145551267,0.112473718,,
842,0.219186849,0.334219947,0.304621723,0.148251105,0.11403996,,
843,0.221546707,0.336299822,0.308081515,0.15067096,0.115628013,,
844,0.22316661,0.339039658,0.312301262,0.152810831,0.11723818,,
845,0.224786513,0.341119533,0.316141032,0.155210687,0.11887077,,
846,0.226986381,0.343759374,0.319580825,0.157570546,0.120526094,,
847,0.229066256,0.345899246,0.323120613,0.160470372,0.122204469,,
848,0.231446113,0.349459032,0.328020319,0.162430254,0.123906216,,
849,0.233725976,0.351798892,0.3316601,0.164970102,0.12563166,,
850,0.236465812,0.354198748,0.337219767,0.167809931,0.127381132,,
851,0.238745675,0.356718597,0.34015959,0.170949743,0.129154967,,
852,0.241125532,0.35949843,0.344399336,0.173569586,0.130953502,,
853,0.24316541,0.362218267,0.348699078,0.175949443,0.132777083,,
854,0.245405276,0.365618063,0.352758834,0.179029258,0.134626058,,
855,0.247345159,0.367697938,0.356678599,0.181689099,0.136500781,,
856,0.249965002,0.370197788,0.361778293,0.184748915,0.13840161,,
857,0.252984821,0.373177609,0.365938044,0.18766874,0.140328908,,
858,0.255644661,0.376117433,0.370277783,0.190748555,0.142283046,,
859,0.257924525,0.379197248,0.375317481,0.19382837,0.144264395,,
860,0.260424375,0.382017079,0.380197188,0.197188169,0.146273336,,
861,0.262824231,0.385976841,0.384296942,0.200387977,0.148310251,,
862,0.266104034,0.388656681,0.388636682,0.204767714,0.150375532,,
863,0.269023859,0.391416515,0.393416395,0.20766754,0.152469573,,
864,0.271683699,0.395256285,0.396816191,0.21050737,0.154592774,,
865,0.273903566,0.398536088,0.401595904,0.213907166,0.156745541,,
866,0.277183369,0.401875887,0.406295622,0.217526948,0.158928287,,
867,0.279683219,0.405395676,0.410315381,0.221066736,0.161141428,,
868,0.282223067,0.408695478,0.415235086,0.224206548,0.163385388,,
869,0.28450293,0.411595304,0.419214847,0.22782633,0.165660596,,
870,0.287422755,0.415075095,0.423394596,0.231606104,0.167967487,,
871,0.290362578,0.419514829,0.427774334,0.235105894,0.170306503,,
872,0.293542387,0.423134612,0.431954083,0.239905606,0.17267809,,
873,0.296182229,0.426874388,0.436653801,0.243965362,0.175082703,,
874,0.299062056,0.43017419,0.440353579,0.247865128,0.177520801,,
875,0.302401856,0.433853969,0.444313341,0.251824891,0.179992851,,
876,0.304721717,0.43683379,0.448933064,0.256064636,0.182499324,,
877,0.307781533,0.440593564,0.454092754,0.260024399,0.185040702,,
878,0.311041338,0.444053357,0.458952463,0.264704118,0.187617469,,
879,0.313981161,0.44767314,0.463372198,0.269603824,0.190230119,,
880,0.317060976,0.452652841,0.468211907,0.273723577,0.192879151,,
881,0.320420775,0.456792592,0.473911565,0.277603344,0.195565072,,
882,0.323440594,0.460612363,0.478411295,0.281723097,0.198288395,,
883,0.327200368,0.464372138,0.484110953,0.286902786,0.201049642,,
884,0.330220187,0.468371898,0.48917065,0.291182529,0.20384934,,
885,0.333280003,0.473511589,0.495050297,0.295542267,0.206688025,,
886,0.335879847,0.477491351,0.499310041,0.300281983,0.20956624,,
887,0.338819671,0.480931144,0.503609783,0.305061696,0.212484535,,
888,0.341539508,0.484590925,0.508409495,0.309461432,0.215443469,,
889,0.345319281,0.489850609,0.512869228,0.314581125,0.218443607,,
890,0.349199048,0.4933304,0.516748995,0.318980861,0.221485523,,
891,0.35249885,0.49733016,0.521768694,0.323780573,0.2245698,,
892,0.356038638,0.501709897,0.526808391,0.328180309,0.227697026,,
893,0.359138452,0.50682959,0.531308122,0.332980021,0.230867799,,
894,0.362758235,0.511369318,0.53616783,0.338119713,0.234082728,,
895,0.366098034,0.515309081,0.541267524,0.343039418,0.237342425,,
896,0.370117793,0.520388777,0.545887247,0.34933904,0.240647515,,
897,0.373917565,0.524968502,0.55066696,0.356278623,0.24399863,,
898,0.377777333,0.529228246,0.554846709,0.36199828,0.24739641,,
899,0.381317121,0.53350799,0.559346439,0.367657941,0.250841506,,
900,0.385256885,0.538247705,0.564086155,0.373217607,0.254334576,,
901,0.389176649,0.542767434,0.568285903,0.379877207,0.257876289,,
902,0.392116473,0.548107114,0.572885627,0.385176889,0.261467321,,
903,0.396136232,0.553046817,0.577885327,0.391176529,0.26510836,,
904,0.400115993,0.557566546,0.582085075,0.398136112,0.268800102,,
905,0.403975761,0.561786293,0.587184769,0.40483571,0.272543253,,
906,0.40799552,0.566226026,0.591924485,0.412115273,0.276338529,,
907,0.41083535,0.571345719,0.596104234,0.419234846,0.280186656,,
908,0.415675059,0.575905446,0.60050397,0.427214367,0.284088369,,
909,0.419874808,0.580645161,0.604603724,0.434773914,0.288044415,,
910,0.423354599,0.585404876,0.609823411,0.442933424,0.292055551,,
911,0.427694338,0.590744555,0.614783113,0.449313041,0.296122544,,
912,0.431434114,0.596124233,0.619042857,0.456792592,0.300246171,,
913,0.435873848,0.601723897,0.623042617,0.463732176,0.304427221,,
914,0.439353639,0.607563546,0.62700238,0.470891746,0.308666494,,
915,0.44367338,0.613203208,0.631522109,0.478371298,0.312964801,,
916,0.448113113,0.618902866,0.635921845,0.486530808,0.317322963,,
917,0.452972822,0.624202548,0.639321641,0.493390397,0.321741815,,
918,0.457372558,0.6300022,0.643041418,0.500589965,0.326222201,,
919,0.461752295,0.635741855,0.64766114,0.508109513,0.330764978,,
920,0.46633202,0.640601564,0.651320921,0.516609003,0.335371015,,
921,0.470911745,0.647261164,0.654760714,0.524588525,0.340041193,,
922,0.475351479,0.652260864,0.659180449,0.532848029,0.344776405,,
923,0.479191249,0.656380617,0.662700238,0.540747555,0.349577557,,
924,0.483410995,0.659880407,0.666460012,0.549207048,0.354445567,,
925,0.487630742,0.662680239,0.670439774,0.557466552,0.359381366,,
926,0.492270464,0.66616003,0.673899566,0.566845989,0.364385898,,
927,0.49717017,0.671699698,0.677819331,0.574785513,0.369460121,,
928,0.502149871,0.671699698,0.681479111,0.582765034,0.374605003,,
929,0.507109573,0.689518629,0.685678859,0.591124533,0.379821531,,
930,0.511389317,0.694918305,0.689378637,0.59900406,0.3851107,,
931,0.516189029,0.702437854,0.693038418,0.606363618,0.390473524,,
932,0.520968742,0.707857529,0.696138232,0.614103154,0.395911027,,
933,0.526088435,0.709417435,0.699678019,0.622802632,0.401424249,,
934,0.531148131,0.719616823,0.702577845,0.631082135,0.407014245,,
935,0.536607804,0.725456473,0.706077635,0.638681679,0.412682085,,
936,0.542307462,0.731556107,0.709897406,0.646121233,0.418428851,,
937,0.547267164,0.737695738,0.713077215,0.65366078,0.424255643,,
938,0.552686839,0.744075355,0.716736996,0.660740356,0.430163576,,
939,0.558386497,0.750694958,0.719716817,0.669479831,0.436153779,,
940,0.564226146,0.757614543,0.722596644,0.677079375,0.442227398,,
941,0.56916585,0.7633342,0.725416475,0.686398816,0.448385595,,
942,0.574465532,0.770593764,0.728256305,0.694698318,0.454629547,,
943,0.580185189,0.775553467,0.731876087,0.701757895,0.460960449,,
944,0.586264824,0.781733096,0.735215887,0.710037398,0.467379511,,
945,0.591224527,0.787812731,0.738395696,0.718016919,0.473887961,,
946,0.596544207,0.794212347,0.741175529,0.726956383,0.480487044,,
947,0.601303922,0.800291982,0.744015359,0.734815911,0.487178022,,
948,0.606703598,0.807191569,0.748375097,0.742435454,0.493962174,,
949,0.613463192,0.813391197,0.756614603,0.750114993,0.500840799,,
950,0.620222787,0.819150851,0.764074156,0.757894526,0.507815211,,
951,0.626482411,0.825570466,0.77199368,0.765234086,0.514886745,,
952,0.632782033,0.831690099,0.77933324,0.772713637,0.522056753,,
953,0.638741675,0.837529748,0.786852789,0.78049317,0.529326606,,
954,0.645381277,0.843309401,0.795092294,0.787512749,0.536697695,,
955,0.652060876,0.849369038,0.80283183,0.795252285,0.544171429,,
956,0.658080515,0.854988701,0.810971342,0.801271924,0.551749238,,
957,0.664980101,0.860508369,0.818650881,0.808371498,0.559432571,,
958,0.671459712,0.866188029,0.826570406,0.815371078,0.567222897,,
959,0.677719337,0.871247725,0.834449933,0.822110673,0.575121707,,
960,0.683778973,0.875987441,0.841289523,0.829410235,0.583130511,,
961,0.690178589,0.881127132,0.848389097,0.837149771,0.591250841,,
962,0.697138172,0.88550687,0.855368678,0.84416935,0.59948425,,
963,0.703357799,0.890426574,0.862348259,0.851068936,0.607832313,,
964,0.710477371,0.895306282,0.86982781,0.857648541,0.616296626,,
965,0.716896986,0.900465972,0.876767394,0.864588125,0.624878807,,
966,0.724156551,0.905465672,0.883806972,0.871547707,0.633580499,,
967,0.730876147,0.909905406,0.890966542,0.877427354,0.642403366,,
968,0.73799572,0.914125152,0.897966122,0.883426994,0.651349095,,
969,0.745055297,0.918684879,0.904705718,0.889206648,0.660419396,,
970,0.752734836,0.923244605,0.910785353,0.895286283,0.669616005,,
971,0.760534368,0.927364358,0.916265024,0.900785953,0.678940681,,
972,0.767713937,0.931704098,0.921384717,0.906585605,0.688395207,,
973,0.775393476,0.935443873,0.926944383,0.912025278,0.697981391,,
974,0.78283303,0.939363638,0.931924085,0.918084915,0.707701066,,
975,0.791032538,0.942823431,0.936583805,0.923464592,0.717556092,,
976,0.798712077,0.946383217,0.941623503,0.928784273,0.727548353,,
977,0.805391676,0.950182989,0.946083235,0.932724037,0.73767976,,
978,0.813031218,0.953702778,0.950902946,0.937683739,0.747952252,,
979,0.820070796,0.956642601,0.954942703,0.942563446,0.758367791,,
980,0.828450293,0.960022399,0.958222507,0.947063176,0.768928372,,
981,0.835849849,0.963742175,0.961442313,0.951322921,0.779636013,,
982,0.842769434,0.966562006,0.964862108,0.955822651,0.790492762,,
983,0.850968942,0.969561826,0.967981921,0.959802412,0.801500696,,
984,0.860528368,0.97200168,0.970901746,0.963922165,0.81266192,,
985,0.869387837,0.974621523,0.973821571,0.967781933,0.823978568,,
986,0.878487291,0.977861328,0.976581405,0.971321721,0.835452806,,
987,0.8866668,0.980321181,0.978961262,0.975321481,0.847086827,,
988,0.895406276,0.982521049,0.981641102,0.978561286,0.858882856,,
989,0.904605724,0.984540928,0.983600984,0.98150111,0.87084315,,
990,0.913705178,0.986720797,0.986100834,0.984460932,0.882969996,,
991,0.923604584,0.988820671,0.987820731,0.987100774,0.895265713,,
992,0.932704038,0.990720557,0.989640622,0.989520629,0.907732653,,
993,0.942543447,0.992440454,0.991420515,0.991700498,0.9203732,,
994,0.952262864,0.993860368,0.993120413,0.993480391,0.933189772,,
995,0.962322261,0.995280283,0.994580325,0.995260284,0.946184819,,
996,0.971461712,0.996740196,0.99600024,0.996780193,0.959360829,,
997,0.981821091,0.997740136,0.996940184,0.997980121,0.972720319,,
998,0.991180529,0.998800072,0.998260104,0.998940064,0.986265846,,
999,1,1,1,1,1,,


==> data/rocs/mnist_num_ref_aug_18_comparison.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraonline 254,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,liraoffline 254,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeonline 254,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,relativeofflineln 254,reference 2,reference 4,reference 8,reference 16,reference 254,population
0,50.49,50.77,50.92,50.98,51.63,49.99,50.04,50.05,50.01,50.06,51.59,51.71,51.74,51.80,51.79,51.24,51.44,51.68,51.71,51.74,51.16,51.13,51.19,51.21,51.22,50.14
1,0.34,0.19,0.25,0.27,0.31,0.27,0.18,0.29,0.22,0.22,0.27,0.23,0.19,0.21,0.18,0.15,0.23,0.14,0.17,0.18,0.18,0.19,0.13,0.17,0.17,0.19
2,0.21,0.27,0.36,0.44,0.60,0.17,0.18,0.20,0.21,0.22,0.34,0.40,0.49,0.49,0.50,0.31,0.40,0.50,0.53,0.56,0.15,0.19,0.24,0.22,0.21,0.10
3,0.03,0.06,0.05,0.07,0.06,0.02,0.04,0.04,0.05,0.05,0.04,0.06,0.05,0.04,0.05,0.05,0.03,0.04,0.06,0.08,0.01,0.04,0.04,0.05,0.06,0.03
4,0.05,0.06,0.13,0.13,0.16,0.04,0.04,0.05,0.05,0.06,0.08,0.11,0.15,0.15,0.17,0.08,0.11,0.17,0.19,0.20,0.02,0.03,0.06,0.05,0.05,0.01
5,0.02,0.02,0.04,0.04,0.03,0.02,0.03,0.02,0.02,0.02,0.03,0.03,0.05,0.06,0.06,0.02,0.02,0.04,0.05,0.06,0.01,0.01,0.02,0.02,0.03,0.02
6,0.03,0.03,0.05,0.06,0.09,0.02,0.02,0.02,0.03,0.03,0.02,0.05,0.05,0.08,0.09,0.03,0.05,0.09,0.09,0.11,0.01,0.01,0.02,0.02,0.02,0.00
7,0.01,0.03,0.04,0.04,0.05,0.01,0.02,0.01,0.02,0.02,0.02,0.02,0.03,0.03,0.03,0.02,0.02,0.04,0.04,0.06,0.01,0.01,0.01,0.01,0.01,0.00


==> data/rocs/mnist_num_ref_aug_18_comparison_auc.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraonline 254,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,liraoffline 254,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeonline 254,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,relativeofflineln 254,reference 2,reference 4,reference 8,reference 16,reference 254,population,random
0,0.502,0.508,0.507,0.511,0.515,0.498,0.501,0.5,0.5,0.5,0.517,0.52,0.519,0.518,0.52,0.512,0.517,0.517,0.517,0.519,0.51,0.514,0.512,0.511,0.512,0.503,0.5


==> data/rocs/mnist_num_ref_aug_18_comparison_roc.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraonline 254,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,liraoffline 254,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeonline 254,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,relativeofflineln 254,reference 2,reference 4,reference 8,reference 16,reference 254,population,random
0,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1e-06
1,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.0139254075588142e-06
2,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.0280447320933096e-06
3,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.0423606739764013e-06
4,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.056875971184805e-06
5,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.0715933998226711e-06
6,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.0865157746525372e-06
7,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.1016459496336568e-06
8,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.1169868184678225e-06
9,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.1325413151528126e-06
10,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.148312414543511e-06
11,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.1643031329208755e-06
12,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.1805165285688055e-06
13,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.1969557023590428e-06
14,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.2136237983442417e-06
15,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.2305240043592616e-06
16,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.2476595526308684e-06
17,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.2650337203959037e-06
18,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.2826498305280597e-06
19,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.3005112521734097e-06
20,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.3186214013947485e-06
21,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.3369837418249452e-06
22,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.355601785329369e-06
23,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.3744790926775367e-06
24,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.3936192742241435e-06
25,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.4130259905995336e-06
26,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.4327029534098296e-06
27,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.4526539259467812e-06
28,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.4728827239075016e-06
29,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.4933932161242533e-06
30,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.5141893253043518e-06
31,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.535275028780421e-06
32,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.556654359271062e-06
33,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.5783314056521166e-06
34,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.6003103137387017e-06
35,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.622595287078087e-06
36,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.6451905877536607e-06
37,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.6681005372000591e-06
38,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.691329517029647e-06
39,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.7148819698705409e-06
40,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.7387624002162504e-06
41,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.762975375287204e-06
42,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.7875255259042354e-06
43,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.8124175473742357e-06
44,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.8376562003881725e-06
45,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.8632463119315598e-06
46,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.8891927762076644e-06
47,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.915500555573528e-06
48,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.9421746814890245e-06
49,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.9692202554791733e-06
50,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.9966424501097934e-06
51,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.0244465099768015e-06
52,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.052637752709252e-06
53,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.081221569986337e-06
54,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.1102034285685966e-06
55,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.1395888713434217e-06
56,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.1693835183851824e-06
57,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.1995930680300747e-06
58,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.230223297965936e-06
59,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.2612800663372794e-06
60,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.2927693128656486e-06
61,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.3246970599856503e-06
62,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.3570694139967276e-06
63,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.389892566231048e-06
64,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.4231727942376005e-06
65,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.45691646298279e-06
66,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.491130026067791e-06
67,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.5258200269627847e-06
68,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.5609931002584565e-06
69,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.5966559729348724e-06
70,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.6328154656480197e-06
71,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.669478494034323e-06
72,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.7066520700332416e-06
73,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.744343303228363e-06
74,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.782559402207126e-06
75,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.821307675939471e-06
76,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.860595535175745e-06
77,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.9004304938639916e-06
78,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.9408201705870607e-06
79,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.9817722900196732e-06
80,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.0232946844057763e-06
81,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.0653952950565296e-06
82,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.108082173869064e-06
83,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.151363484866476e-06
84,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.1952475057592136e-06
85,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.2397426295281954e-06
86,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.2848573660300466e-06
87,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.3306003436245885e-06
88,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.376980310825088e-06
89,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.4240061379714255e-06
90,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.471686818926559e-06
91,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.5200314727966823e-06
92,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.5690493456752295e-06
93,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.6187498124112765e-06
94,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.6691423784024943e-06
95,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.720236681413066e-06
96,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.7720424934170015e-06
97,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.824569722466999e-06
98,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.877828414589453e-06
99,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.93182875570577e-06
100,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.986581073580438e-06
101,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,4.04209583979631e-06
102,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,4.098383671757261e-06
103,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,4.155455334718879e-06
104,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,4.213321743847289e-06
105,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,4.271993966306777e-06
106,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,4.331483223376403e-06
107,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,4.391800892596085e-06
108,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,4.452958509942659e-06
109,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,4.514967772036102e-06
110,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,4.577840538376616e-06
111,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,4.641588833612782e-06
112,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,4.706224849841281e-06
113,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,4.7717609489387505e-06
114,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,4.838209664925957e-06
115,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,4.905583706365045e-06
116,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,4.973895958790067e-06
117,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,5.0431594871713585e-06
118,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,5.113387538414331e-06
119,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,5.184593543892913e-06
120,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,5.256791122018419e-06
121,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,5.329994080844093e-06
122,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,5.404216420705915e-06
123,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,5.479472336900293e-06
124,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,5.5557762223988786e-06
125,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,5.633142670601352e-06
126,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,5.711586478126435e-06
127,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,5.791122647641759e-06
128,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,5.871766390733262e-06
129,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,5.95353313081437e-06
130,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,6.036438506075864e-06
131,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,6.120498372476702e-06
132,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,6.205728806776501e-06
133,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,6.2921461096103505e-06
134,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,6.379766808606282e-06
135,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,6.46860766154632e-06
136,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,6.558685659571435e-06
137,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,6.650018030431118e-06
138,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,6.742622241778349e-06
139,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,6.836516004510238e-06
140,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,6.9317172761554005e-06
141,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,7.0282442643083526e-06
142,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,7.126115430111745e-06
143,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,7.2253494917872216e-06
144,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,7.32596542821523e-06
145,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,7.427982482564911e-06
146,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,7.531420165974376e-06
147,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,7.636298261282242e-06
148,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,7.742636826811277e-06
149,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,7.85045620020451e-06
150,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,7.959777002314978e-06
151,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,8.070620141149506e-06
152,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,8.183006815867389e-06
153,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,8.296958520834915e-06
154,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,8.41249704973612e-06
155,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,8.529644499741017e-06
156,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,8.648423275731726e-06
157,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,8.768856094587425e-06
158,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,8.890965989529167e-06
159,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,9.014776314524917e-06
160,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,9.140310748756223e-06
161,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,9.267593301146882e-06
162,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,9.39664831495469e-06
163,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,9.5275004724273e-06
164,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,9.660174799522646e-06
165,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,9.794696670695386e-06
166,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,9.9310918137498e-06
167,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.0069386314760271e-05
168,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.0209606623060476e-05
169,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.0351779556301762e-05
170,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.0495932305582265e-05
171,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.0642092440647246e-05
172,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.0790287915161837e-05
173,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.0940547072057437e-05
174,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.1092898648952229e-05
175,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.124737178364751e-05
176,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.1403996019700332e-05
177,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.1562801312073755e-05
178,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.1723818032865999e-05
179,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.1887076977119032e-05
180,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.2052609368708412e-05
181,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.2220446866314887e-05
182,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.2390621569479157e-05
183,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.2563166024741215e-05
184,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.2738113231864785e-05
185,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.2915496650148827e-05
186,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.3095350204826676e-05
187,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.327770829355429e-05
188,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.346260579298911e-05
189,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.3650078065460137e-05
190,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.3840160965731302e-05
191,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.4032890847858732e-05
192,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.4228304572143519e-05
193,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.4426439512181588e-05
194,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.4627333562011299e-05
195,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.483102514336103e-05
196,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.5037553212997385e-05
197,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.5246957270175731e-05
198,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.5459277364194785e-05
199,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.567455410205595e-05
200,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.5892828656229765e-05
201,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.6114142772530196e-05
202,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.63385387780986e-05
203,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.656605958949915e-05
204,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.6796748720926532e-05
205,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.7030650292528428e-05
206,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.726780903884356e-05
207,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.7508270317357232e-05
208,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.7752080117176357e-05
209,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.7999285067824762e-05
210,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.8249932448161504e-05
211,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.850407019542302e-05
212,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.8761746914391195e-05
213,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.902301188668946e-05
214,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.9287915080207776e-05
215,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.955650715865947e-05
216,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,1.9828839491270713e-05
217,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.010496416260497e-05
218,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.038493398252464e-05
219,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.066880249629082e-05
220,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.0956623994804308e-05
221,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.1248453524988828e-05
222,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.154434690031882e-05
223,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.1844360711494287e-05
224,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.2148552337263595e-05
225,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.245697995539772e-05
226,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.27697025538168e-05
227,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.3086779941871675e-05
228,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.3408272761782944e-05
229,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.373424250023866e-05
230,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.4064751500154215e-05
231,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.43998629725955e-05
232,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.4739641008868115e-05
233,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.508415059277541e-05
234,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.543345761304648e-05
235,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.578762887593798e-05
236,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.614673211801092e-05
237,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.6510836019085362e-05
238,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.6880010215376075e-05
239,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.7254325312810276e-05
240,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.763385290053167e-05
241,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.8018665564591953e-05
242,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.840883690183301e-05
243,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.8804441533962977e-05
244,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.9205555121827452e-05
245,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,2.9612254379880316e-05
246,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.0024617090855495e-05
247,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.044272212064306e-05
248,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.0866649433372746e-05
249,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.12964801067075e-05
250,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.173229634734973e-05
251,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.2174181506763714e-05
252,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.262222009711673e-05
253,0.0005365526492287056,3.35345405767941e-05,0.00010060362173038229,0.0008718980549966465,0.00016767270288397049,0.00040241448692152917,0.00010060362173038229,6.70690811535882e-05,0.00036887994634473507,6.70690811535882e-05,0.00036887994634473507,0.00046948356807511736,0.0008383635144198525,0.0008383635144198525,0.0012407780013413815,6.70690811535882e-05,0.0001341381623071764,0.0012743125419181758,0.0013078470824949698,0.0007042253521126761,6.70690811535882e-05,6.70690811535882e-05,0.0,3.35345405767941e-05,6.70690811535882e-05,0.0,3.307649780744242e-05
254,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,3.353710152002929e-05
255,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,3.400411932703703e-05
256,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,3.447764054734464e-05
257,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,3.4957755743632785e-05
258,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,3.5444556739704355e-05
259,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,3.5938136638046256e-05
260,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,3.6438589837635405e-05
261,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,3.6946012051993025e-05
262,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,3.7460500327489966e-05
263,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,3.798215306190736e-05
264,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,3.8511070023255685e-05
265,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,3.904735236885556e-05
266,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,3.959110266468459e-05
267,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,4.014242490499326e-05
268,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,4.070142453219439e-05
269,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,4.1268208457029516e-05
270,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,4.1842885079015846e-05
271,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,4.242556430717777e-05
272,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,4.301635758106799e-05
273,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,4.3615377892080056e-05
274,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,4.4222739805058974e-05
275,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,4.483855948021191e-05
276,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,4.5462954695323996e-05
277,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,4.609604486828439e-05
278,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,4.673795107992464e-05
279,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,4.738879609717651e-05
280,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,4.804870439655134e-05
281,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,4.8717802187946306e-05
282,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,4.939621743878326e-05
283,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,5.008407989848212e-05
284,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,5.0781521123276707e-05
285,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,5.148867450137497e-05
286,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,5.220567527846975e-05
287,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,5.2932660583605666e-05
288,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,5.366976945540476e-05
289,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,5.441714286865887e-05
290,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,5.517492376129129e-05
291,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,5.594325706169377e-05
292,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,5.672228971644549e-05
293,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,5.751217071841614e-05
294,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,5.8313051135262185e-05
295,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,5.912508413831882e-05
296,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,5.994842503189409e-05
297,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,6.0783231282972365e-05
298,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,6.162966255132942e-05
299,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,6.248788072006888e-05
300,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,6.335804992658255e-05
301,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,6.424033659394191e-05
302,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,6.513490946272809e-05
303,0.0006036217303822937,0.00033534540576794097,0.0009389671361502347,0.001039570757880617,0.0007042253521126761,0.0005030181086519115,0.0002682763246143528,0.0002682763246143528,0.00036887994634473507,0.00023474178403755868,0.00036887994634473507,0.0008048289738430583,0.0013078470824949698,0.0009389671361502347,0.0016431924882629107,0.00043594902749832326,0.00020120724346076458,0.0013078470824949698,0.0014755197853789403,0.0011737089201877935,0.0001341381623071764,0.00020120724346076458,0.00016767270288397049,6.70690811535882e-05,0.00010060362173038229,0.0,6.604193962330305e-05
304,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,6.696160054853215e-05
305,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,6.789406812696113e-05
306,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,6.883952069645496e-05
307,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,6.979813907830666e-05
308,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,7.077010661181889e-05
309,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,7.17556091893692e-05
310,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,7.275483529196232e-05
311,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,7.37679760252773e-05
312,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,7.479522515621829e-05
313,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,7.58367791499719e-05
314,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,7.689283720758305e-05
315,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,7.796360130405237e-05
316,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,7.90492762269642e-05
317,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,8.015006961565413e-05
318,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,8.126619200091945e-05
319,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,8.23978568452851e-05
320,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,8.354528058382871e-05
321,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,8.470868266557402e-05
322,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,8.588828559546258e-05
323,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,8.708431497690725e-05
324,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,8.829699955494083e-05
325,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,8.952657125996401e-05
326,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,9.077326525210224e-05
327,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,9.20373199661823e-05
328,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,9.331897715733239e-05
329,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,9.461848194721992e-05
330,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,9.593608287093147e-05
331,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,9.727203192450537e-05
332,0.0006371562709590879,0.00046948356807511736,0.001006036217303823,0.0014419852448021462,0.001006036217303823,0.0006036217303822937,0.00033534540576794097,0.0002682763246143528,0.0005700871898054997,0.00043594902749832326,0.00040241448692152917,0.0011737089201877935,0.0014419852448021462,0.0015425888665325286,0.0024480214621059693,0.00043594902749832326,0.0008383635144198525,0.0021797451374916165,0.0016096579476861167,0.0018108651911468814,0.00016767270288397049,0.00023474178403755868,0.00033534540576794097,0.00020120724346076458,0.0002682763246143528,0.0,9.862658461312831e-05
333,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,9.999999999999999e-05
334,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.00010139254075588153
335,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.00010280447320933097
336,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.0001042360673976401
337,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.00010568759711848039
338,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.0001071593399822671
339,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.00010865157746525384
340,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.0001101645949633657
341,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.00011169868184678226
342,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.00011325413151528115
343,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.00011483124145435111
344,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.00011643031329208767
345,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.00011805165285688056
346,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.00011969557023590428
347,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.00012136237983442405
348,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.00012305240043592616
349,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.00012476595526308696
350,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.00012650337203959038
351,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.000128264983052806
352,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.00013005112521734084
353,0.0007042253521126761,0.0006371562709590879,0.001039570757880617,0.0018108651911468814,0.0013078470824949698,0.0006036217303822937,0.00040241448692152917,0.00043594902749832326,0.0006371562709590879,0.0005365526492287056,0.0009389671361502347,0.0012072434607645875,0.0018108651911468814,0.002280348759221999,0.002716297786720322,0.0006371562709590879,0.0008383635144198525,0.0021797451374916165,0.0018779342723004694,0.002112676056338028,0.00016767270288397049,0.0002682763246143528,0.00033534540576794097,0.00023474178403755868,0.0003018108651911469,0.0,0.00013186214013947485
354,0.0007042253521126761,0.0008048289738430583,0.001676727028839705,0.0018443997317236754,0.0014084507042253522,0.0007377598926894701,0.0007712944332662643,0.00043594902749832326,0.0006706908115358819,0.0005365526492287056,0.0011737089201877935,0.0012743125419181758,0.0028169014084507044,0.002347417840375587,0.002716297786720322,0.0006371562709590879,0.0009389671361502347,0.0021797451374916165,0.002012072434607646,0.002112676056338028,0.00016767270288397049,0.0003018108651911469,0.00036887994634473507,0.00033534540576794097,0.00043594902749832326,0.0,0.00013369837418249466
355,0.0007042253521126761,0.0008048289738430583,0.001676727028839705,0.0018443997317236754,0.0014084507042253522,0.0007377598926894701,0.0007712944332662643,0.00043594902749832326,0.0006706908115358819,0.0005365526492287056,0.0011737089201877935,0.0012743125419181758,0.0028169014084507044,0.002347417840375587,0.002716297786720322,0.0006371562709590879,0.0009389671361502347,0.0021797451374916165,0.002012072434607646,0.002112676056338028,0.00016767270288397049,0.0003018108651911469,0.00036887994634473507,0.00033534540576794097,0.00043594902749832326,0.0,0.0001355601785329369
356,0.0007042253521126761,0.0008048289738430583,0.001676727028839705,0.0018443997317236754,0.0014084507042253522,0.0007377598926894701,0.0007712944332662643,0.00043594902749832326,0.0006706908115358819,0.0005365526492287056,0.0011737089201877935,0.0012743125419181758,0.0028169014084507044,0.002347417840375587,0.002716297786720322,0.0006371562709590879,0.0009389671361502347,0.0021797451374916165,0.002012072434607646,0.002112676056338028,0.00016767270288397049,0.0003018108651911469,0.00036887994634473507,0.00033534540576794097,0.00043594902749832326,0.0,0.00013744790926775366
357,0.0007042253521126761,0.0008048289738430583,0.001676727028839705,0.0018443997317236754,0.0014084507042253522,0.0007377598926894701,0.0007712944332662643,0.00043594902749832326,0.0006706908115358819,0.0005365526492287056,0.0011737089201877935,0.0012743125419181758,0.0028169014084507044,0.002347417840375587,0.002716297786720322,0.0006371562709590879,0.0009389671361502347,0.0021797451374916165,0.002012072434607646,0.002112676056338028,0.00016767270288397049,0.0003018108651911469,0.00036887994634473507,0.00033534540576794097,0.00043594902749832326,0.0,0.00013936192742241418
358,0.0007042253521126761,0.0008048289738430583,0.001676727028839705,0.0018443997317236754,0.0014084507042253522,0.0007377598926894701,0.0007712944332662643,0.00043594902749832326,0.0006706908115358819,0.0005365526492287056,0.0011737089201877935,0.0012743125419181758,0.0028169014084507044,0.002347417840375587,0.002716297786720322,0.0006371562709590879,0.0009389671361502347,0.0021797451374916165,0.002012072434607646,0.002112676056338028,0.00016767270288397049,0.0003018108651911469,0.00036887994634473507,0.00033534540576794097,0.00043594902749832326,0.0,0.00014130259905995336
359,0.0007042253521126761,0.0008048289738430583,0.001676727028839705,0.0018443997317236754,0.0014084507042253522,0.0007377598926894701,0.0007712944332662643,0.00043594902749832326,0.0006706908115358819,0.0005365526492287056,0.0011737089201877935,0.0012743125419181758,0.0028169014084507044,0.002347417840375587,0.002716297786720322,0.0006371562709590879,0.0009389671361502347,0.0021797451374916165,0.002012072434607646,0.002112676056338028,0.00016767270288397049,0.0003018108651911469,0.00036887994634473507,0.00033534540576794097,0.00043594902749832326,0.0,0.0001432702953409831
360,0.0007042253521126761,0.0008048289738430583,0.001676727028839705,0.0018443997317236754,0.0014084507042253522,0.0007377598926894701,0.0007712944332662643,0.00043594902749832326,0.0006706908115358819,0.0005365526492287056,0.0011737089201877935,0.0012743125419181758,0.0028169014084507044,0.002347417840375587,0.002716297786720322,0.0006371562709590879,0.0009389671361502347,0.0021797451374916165,0.002012072434607646,0.002112676056338028,0.00016767270288397049,0.0003018108651911469,0.00036887994634473507,0.00033534540576794097,0.00043594902749832326,0.0,0.00014526539259467812
361,0.0007042253521126761,0.0008048289738430583,0.001676727028839705,0.0018443997317236754,0.0014084507042253522,0.0007377598926894701,0.0007712944332662643,0.00043594902749832326,0.0006706908115358819,0.0005365526492287056,0.0011737089201877935,0.0012743125419181758,0.0028169014084507044,0.002347417840375587,0.002716297786720322,0.0006371562709590879,0.0009389671361502347,0.0021797451374916165,0.002012072434607646,0.002112676056338028,0.00016767270288397049,0.0003018108651911469,0.00036887994634473507,0.00033534540576794097,0.00043594902749832326,0.0,0.00014728827239075018
362,0.0007042253521126761,0.0008048289738430583,0.001676727028839705,0.0018443997317236754,0.0014084507042253522,0.0007377598926894701,0.0007712944332662643,0.00043594902749832326,0.0006706908115358819,0.0005365526492287056,0.0011737089201877935,0.0012743125419181758,0.0028169014084507044,0.002347417840375587,0.002716297786720322,0.0006371562709590879,0.0009389671361502347,0.0021797451374916165,0.002012072434607646,0.002112676056338028,0.00016767270288397049,0.0003018108651911469,0.00036887994634473507,0.00033534540576794097,0.00043594902749832326,0.0,0.00014933932161242518
363,0.0007042253521126761,0.0008048289738430583,0.001676727028839705,0.0018443997317236754,0.0014084507042253522,0.0007377598926894701,0.0007712944332662643,0.00043594902749832326,0.0006706908115358819,0.0005365526492287056,0.0011737089201877935,0.0012743125419181758,0.0028169014084507044,0.002347417840375587,0.002716297786720322,0.0006371562709590879,0.0009389671361502347,0.0021797451374916165,0.002012072434607646,0.002112676056338028,0.00016767270288397049,0.0003018108651911469,0.00036887994634473507,0.00033534540576794097,0.00043594902749832326,0.0,0.0001514189325304352
364,0.0007042253521126761,0.0008048289738430583,0.001676727028839705,0.0018443997317236754,0.0014084507042253522,0.0007377598926894701,0.0007712944332662643,0.00043594902749832326,0.0006706908115358819,0.0005365526492287056,0.0011737089201877935,0.0012743125419181758,0.0028169014084507044,0.002347417840375587,0.002716297786720322,0.0006371562709590879,0.0009389671361502347,0.0021797451374916165,0.002012072434607646,0.002112676056338028,0.00016767270288397049,0.0003018108651911469,0.00036887994634473507,0.00033534540576794097,0.00043594902749832326,0.0,0.00015352750287804228
365,0.0007042253521126761,0.0008048289738430583,0.001676727028839705,0.0018443997317236754,0.0014084507042253522,0.0007377598926894701,0.0007712944332662643,0.00043594902749832326,0.0006706908115358819,0.0005365526492287056,0.0011737089201877935,0.0012743125419181758,0.0028169014084507044,0.002347417840375587,0.002716297786720322,0.0006371562709590879,0.0009389671361502347,0.0021797451374916165,0.002012072434607646,0.002112676056338028,0.00016767270288397049,0.0003018108651911469,0.00036887994634473507,0.00033534540576794097,0.00043594902749832326,0.0,0.0001556654359271062
366,0.0007042253521126761,0.0008048289738430583,0.001676727028839705,0.0018443997317236754,0.0014084507042253522,0.0007377598926894701,0.0007712944332662643,0.00043594902749832326,0.0006706908115358819,0.0005365526492287056,0.0011737089201877935,0.0012743125419181758,0.0028169014084507044,0.002347417840375587,0.002716297786720322,0.0006371562709590879,0.0009389671361502347,0.0021797451374916165,0.002012072434607646,0.002112676056338028,0.00016767270288397049,0.0003018108651911469,0.00036887994634473507,0.00033534540576794097,0.00043594902749832326,0.0,0.0001578331405652118
367,0.0007042253521126761,0.0008048289738430583,0.001676727028839705,0.0018443997317236754,0.0014084507042253522,0.0007377598926894701,0.0007712944332662643,0.00043594902749832326,0.0006706908115358819,0.0005365526492287056,0.0011737089201877935,0.0012743125419181758,0.0028169014084507044,0.002347417840375587,0.002716297786720322,0.0006371562709590879,0.0009389671361502347,0.0021797451374916165,0.002012072434607646,0.002112676056338028,0.00016767270288397049,0.0003018108651911469,0.00036887994634473507,0.00033534540576794097,0.00043594902749832326,0.0,0.00016003103137387001
368,0.0007042253521126761,0.0008048289738430583,0.001676727028839705,0.0018443997317236754,0.0014084507042253522,0.0007377598926894701,0.0007712944332662643,0.00043594902749832326,0.0006706908115358819,0.0005365526492287056,0.0011737089201877935,0.0012743125419181758,0.0028169014084507044,0.002347417840375587,0.002716297786720322,0.0006371562709590879,0.0009389671361502347,0.0021797451374916165,0.002012072434607646,0.002112676056338028,0.00016767270288397049,0.0003018108651911469,0.00036887994634473507,0.00033534540576794097,0.00043594902749832326,0.0,0.0001622595287078087
369,0.0007042253521126761,0.0008048289738430583,0.001676727028839705,0.0018443997317236754,0.0014084507042253522,0.0007377598926894701,0.0007712944332662643,0.00043594902749832326,0.0006706908115358819,0.0005365526492287056,0.0011737089201877935,0.0012743125419181758,0.0028169014084507044,0.002347417840375587,0.002716297786720322,0.0006371562709590879,0.0009389671361502347,0.0021797451374916165,0.002012072434607646,0.002112676056338028,0.00016767270288397049,0.0003018108651911469,0.00036887994634473507,0.00033534540576794097,0.00043594902749832326,0.0,0.00016451905877536624
370,0.0007042253521126761,0.0009725016767270289,0.0018443997317236754,0.0018779342723004694,0.0026156941649899397,0.0008048289738430583,0.0008048289738430583,0.0005700871898054997,0.0006706908115358819,0.0005365526492287056,0.0014084507042253522,0.0012743125419181758,0.0028839704896042925,0.002414486921529175,0.0028169014084507044,0.0008048289738430583,0.0011401743796109994,0.0021797451374916165,0.002079141515761234,0.0022132796780684103,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00033534540576794097,0.00046948356807511736,0.0,0.0001668100537200059
371,0.0007042253521126761,0.0009725016767270289,0.0018443997317236754,0.0018779342723004694,0.0026156941649899397,0.0008048289738430583,0.0008048289738430583,0.0005700871898054997,0.0006706908115358819,0.0005365526492287056,0.0014084507042253522,0.0012743125419181758,0.0028839704896042925,0.002414486921529175,0.0028169014084507044,0.0008048289738430583,0.0011401743796109994,0.0021797451374916165,0.002079141515761234,0.0022132796780684103,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00033534540576794097,0.00046948356807511736,0.0,0.00016913295170296487
372,0.0007042253521126761,0.0009725016767270289,0.0018443997317236754,0.0018779342723004694,0.0026156941649899397,0.0008048289738430583,0.0008048289738430583,0.0005700871898054997,0.0006706908115358819,0.0005365526492287056,0.0014084507042253522,0.0012743125419181758,0.0028839704896042925,0.002414486921529175,0.0028169014084507044,0.0008048289738430583,0.0011401743796109994,0.0021797451374916165,0.002079141515761234,0.0022132796780684103,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00033534540576794097,0.00046948356807511736,0.0,0.00017148819698705392
373,0.0007042253521126761,0.0009725016767270289,0.0018443997317236754,0.0018779342723004694,0.0026156941649899397,0.0008048289738430583,0.0008048289738430583,0.0005700871898054997,0.0006706908115358819,0.0005365526492287056,0.0014084507042253522,0.0012743125419181758,0.0028839704896042925,0.002414486921529175,0.0028169014084507044,0.0008048289738430583,0.0011401743796109994,0.0021797451374916165,0.002079141515761234,0.0022132796780684103,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00033534540576794097,0.00046948356807511736,0.0,0.00017387624002162505
374,0.0007042253521126761,0.0009725016767270289,0.0018443997317236754,0.0018779342723004694,0.0026156941649899397,0.0008048289738430583,0.0008048289738430583,0.0005700871898054997,0.0006706908115358819,0.0005365526492287056,0.0014084507042253522,0.0012743125419181758,0.0028839704896042925,0.002414486921529175,0.0028169014084507044,0.0008048289738430583,0.0011401743796109994,0.0021797451374916165,0.002079141515761234,0.0022132796780684103,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00033534540576794097,0.00046948356807511736,0.0,0.00017629753752872057
375,0.0007042253521126761,0.0009725016767270289,0.0018443997317236754,0.0018779342723004694,0.0026156941649899397,0.0008048289738430583,0.0008048289738430583,0.0005700871898054997,0.0006706908115358819,0.0005365526492287056,0.0014084507042253522,0.0012743125419181758,0.0028839704896042925,0.002414486921529175,0.0028169014084507044,0.0008048289738430583,0.0011401743796109994,0.0021797451374916165,0.002079141515761234,0.0022132796780684103,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00033534540576794097,0.00046948356807511736,0.0,0.00017875255259042355
376,0.0007042253521126761,0.0009725016767270289,0.0018443997317236754,0.0018779342723004694,0.0026156941649899397,0.0008048289738430583,0.0008048289738430583,0.0005700871898054997,0.0006706908115358819,0.0005365526492287056,0.0014084507042253522,0.0012743125419181758,0.0028839704896042925,0.002414486921529175,0.0028169014084507044,0.0008048289738430583,0.0011401743796109994,0.0021797451374916165,0.002079141515761234,0.0022132796780684103,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00033534540576794097,0.00046948356807511736,0.0,0.00018124175473742377
377,0.0007042253521126761,0.0009725016767270289,0.0018443997317236754,0.0018779342723004694,0.0026156941649899397,0.0008048289738430583,0.0008048289738430583,0.0005700871898054997,0.0006706908115358819,0.0005365526492287056,0.0014084507042253522,0.0012743125419181758,0.0028839704896042925,0.002414486921529175,0.0028169014084507044,0.0008048289738430583,0.0011401743796109994,0.0021797451374916165,0.002079141515761234,0.0022132796780684103,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00033534540576794097,0.00046948356807511736,0.0,0.00018376562003881704
378,0.0007042253521126761,0.0009725016767270289,0.0018443997317236754,0.0018779342723004694,0.0026156941649899397,0.0008048289738430583,0.0008048289738430583,0.0005700871898054997,0.0006706908115358819,0.0005365526492287056,0.0014084507042253522,0.0012743125419181758,0.0028839704896042925,0.002414486921529175,0.0028169014084507044,0.0008048289738430583,0.0011401743796109994,0.0021797451374916165,0.002079141515761234,0.0022132796780684103,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00033534540576794097,0.00046948356807511736,0.0,0.00018632463119315598
379,0.0007042253521126761,0.0009725016767270289,0.0018443997317236754,0.0018779342723004694,0.0026156941649899397,0.0008048289738430583,0.0008048289738430583,0.0005700871898054997,0.0006706908115358819,0.0005365526492287056,0.0014084507042253522,0.0012743125419181758,0.0028839704896042925,0.002414486921529175,0.0028169014084507044,0.0008048289738430583,0.0011401743796109994,0.0021797451374916165,0.002079141515761234,0.0022132796780684103,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00033534540576794097,0.00046948356807511736,0.0,0.0001889192776207666
380,0.0007042253521126761,0.0009725016767270289,0.0018443997317236754,0.0018779342723004694,0.0026156941649899397,0.0008048289738430583,0.0008048289738430583,0.0005700871898054997,0.0006706908115358819,0.0005365526492287056,0.0014084507042253522,0.0012743125419181758,0.0028839704896042925,0.002414486921529175,0.0028169014084507044,0.0008048289738430583,0.0011401743796109994,0.0021797451374916165,0.002079141515761234,0.0022132796780684103,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00033534540576794097,0.00046948356807511736,0.0,0.00019155005555735277
381,0.0007042253521126761,0.0009725016767270289,0.0018443997317236754,0.0018779342723004694,0.0026156941649899397,0.0008048289738430583,0.0008048289738430583,0.0005700871898054997,0.0006706908115358819,0.0005365526492287056,0.0014084507042253522,0.0012743125419181758,0.0028839704896042925,0.002414486921529175,0.0028169014084507044,0.0008048289738430583,0.0011401743796109994,0.0021797451374916165,0.002079141515761234,0.0022132796780684103,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00033534540576794097,0.00046948356807511736,0.0,0.00019421746814890262
382,0.0007042253521126761,0.0009725016767270289,0.0018443997317236754,0.0018779342723004694,0.0026156941649899397,0.0008048289738430583,0.0008048289738430583,0.0005700871898054997,0.0006706908115358819,0.0005365526492287056,0.0014084507042253522,0.0012743125419181758,0.0028839704896042925,0.002414486921529175,0.0028169014084507044,0.0008048289738430583,0.0011401743796109994,0.0021797451374916165,0.002079141515761234,0.0022132796780684103,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00033534540576794097,0.00046948356807511736,0.0,0.00019692202554791714
383,0.0007042253521126761,0.001006036217303823,0.0019450033534540577,0.002012072434607646,0.002649228705566734,0.0008048289738430583,0.0008383635144198525,0.0006371562709590879,0.0007042253521126761,0.0006706908115358819,0.0014419852448021462,0.0013078470824949698,0.0030181086519114686,0.0026156941649899397,0.0029175050301810867,0.0009389671361502347,0.0014084507042253522,0.0022132796780684103,0.0024480214621059693,0.002380952380952381,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00043594902749832326,0.0005030181086519115,6.70690811535882e-05,0.00019966424501097934
384,0.0007042253521126761,0.001006036217303823,0.0019450033534540577,0.002012072434607646,0.002649228705566734,0.0008048289738430583,0.0008383635144198525,0.0006371562709590879,0.0007042253521126761,0.0006706908115358819,0.0014419852448021462,0.0013078470824949698,0.0030181086519114686,0.0026156941649899397,0.0029175050301810867,0.0009389671361502347,0.0014084507042253522,0.0022132796780684103,0.0024480214621059693,0.002380952380952381,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00043594902749832326,0.0005030181086519115,6.70690811535882e-05,0.00020244465099768038
385,0.0007042253521126761,0.001006036217303823,0.0019450033534540577,0.002012072434607646,0.002649228705566734,0.0008048289738430583,0.0008383635144198525,0.0006371562709590879,0.0007042253521126761,0.0006706908115358819,0.0014419852448021462,0.0013078470824949698,0.0030181086519114686,0.0026156941649899397,0.0029175050301810867,0.0009389671361502347,0.0014084507042253522,0.0022132796780684103,0.0024480214621059693,0.002380952380952381,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00043594902749832326,0.0005030181086519115,6.70690811535882e-05,0.00020526377527092522
386,0.0007042253521126761,0.001006036217303823,0.0019450033534540577,0.002012072434607646,0.002649228705566734,0.0008048289738430583,0.0008383635144198525,0.0006371562709590879,0.0007042253521126761,0.0006706908115358819,0.0014419852448021462,0.0013078470824949698,0.0030181086519114686,0.0026156941649899397,0.0029175050301810867,0.0009389671361502347,0.0014084507042253522,0.0022132796780684103,0.0024480214621059693,0.002380952380952381,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00043594902749832326,0.0005030181086519115,6.70690811535882e-05,0.0002081221569986339
387,0.0007042253521126761,0.001006036217303823,0.0019450033534540577,0.002012072434607646,0.002649228705566734,0.0008048289738430583,0.0008383635144198525,0.0006371562709590879,0.0007042253521126761,0.0006706908115358819,0.0014419852448021462,0.0013078470824949698,0.0030181086519114686,0.0026156941649899397,0.0029175050301810867,0.0009389671361502347,0.0014084507042253522,0.0022132796780684103,0.0024480214621059693,0.002380952380952381,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00043594902749832326,0.0005030181086519115,6.70690811535882e-05,0.00021102034285685944
388,0.0007042253521126761,0.001006036217303823,0.0019450033534540577,0.002012072434607646,0.002649228705566734,0.0008048289738430583,0.0008383635144198525,0.0006371562709590879,0.0007042253521126761,0.0006706908115358819,0.0014419852448021462,0.0013078470824949698,0.0030181086519114686,0.0026156941649899397,0.0029175050301810867,0.0009389671361502347,0.0014084507042253522,0.0022132796780684103,0.0024480214621059693,0.002380952380952381,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00043594902749832326,0.0005030181086519115,6.70690811535882e-05,0.00021395888713434213
389,0.0007042253521126761,0.001006036217303823,0.0019450033534540577,0.002012072434607646,0.002649228705566734,0.0008048289738430583,0.0008383635144198525,0.0006371562709590879,0.0007042253521126761,0.0006706908115358819,0.0014419852448021462,0.0013078470824949698,0.0030181086519114686,0.0026156941649899397,0.0029175050301810867,0.0009389671361502347,0.0014084507042253522,0.0022132796780684103,0.0024480214621059693,0.002380952380952381,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00043594902749832326,0.0005030181086519115,6.70690811535882e-05,0.00021693835183851843
390,0.0007042253521126761,0.001006036217303823,0.0019450033534540577,0.002012072434607646,0.002649228705566734,0.0008048289738430583,0.0008383635144198525,0.0006371562709590879,0.0007042253521126761,0.0006706908115358819,0.0014419852448021462,0.0013078470824949698,0.0030181086519114686,0.0026156941649899397,0.0029175050301810867,0.0009389671361502347,0.0014084507042253522,0.0022132796780684103,0.0024480214621059693,0.002380952380952381,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00043594902749832326,0.0005030181086519115,6.70690811535882e-05,0.00021995930680300746
391,0.0007042253521126761,0.001006036217303823,0.0019450033534540577,0.002012072434607646,0.002649228705566734,0.0008048289738430583,0.0008383635144198525,0.0006371562709590879,0.0007042253521126761,0.0006706908115358819,0.0014419852448021462,0.0013078470824949698,0.0030181086519114686,0.0026156941649899397,0.0029175050301810867,0.0009389671361502347,0.0014084507042253522,0.0022132796780684103,0.0024480214621059693,0.002380952380952381,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00043594902749832326,0.0005030181086519115,6.70690811535882e-05,0.00022302232979659386
392,0.0007042253521126761,0.001006036217303823,0.0019450033534540577,0.002012072434607646,0.002649228705566734,0.0008048289738430583,0.0008383635144198525,0.0006371562709590879,0.0007042253521126761,0.0006706908115358819,0.0014419852448021462,0.0013078470824949698,0.0030181086519114686,0.0026156941649899397,0.0029175050301810867,0.0009389671361502347,0.0014084507042253522,0.0022132796780684103,0.0024480214621059693,0.002380952380952381,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00043594902749832326,0.0005030181086519115,6.70690811535882e-05,0.00022612800663372772
393,0.0007042253521126761,0.001006036217303823,0.0019450033534540577,0.002012072434607646,0.002649228705566734,0.0008048289738430583,0.0008383635144198525,0.0006371562709590879,0.0007042253521126761,0.0006706908115358819,0.0014419852448021462,0.0013078470824949698,0.0030181086519114686,0.0026156941649899397,0.0029175050301810867,0.0009389671361502347,0.0014084507042253522,0.0022132796780684103,0.0024480214621059693,0.002380952380952381,0.0002682763246143528,0.00033534540576794097,0.00046948356807511736,0.00043594902749832326,0.0005030181086519115,6.70690811535882e-05,0.00022927693128656486
394,0.0007712944332662643,0.001039570757880617,0.002112676056338028,0.002012072434607646,0.002749832327297116,0.0008383635144198525,0.0008383635144198525,0.0007712944332662643,0.0007377598926894701,0.0007377598926894701,0.0014755197853789403,0.001374916163648558,0.0032193158953722333,0.0026827632461435278,0.002984574111334675,0.001039570757880617,0.0015425888665325286,0.0022468142186452046,0.0024480214621059693,0.0025821596244131454,0.00046948356807511736,0.00043594902749832326,0.0006706908115358819,0.00043594902749832326,0.0005030181086519115,0.0001341381623071764,0.00023246970599856477
395,0.0007712944332662643,0.001039570757880617,0.002112676056338028,0.002012072434607646,0.002749832327297116,0.0008383635144198525,0.0008383635144198525,0.0007712944332662643,0.0007377598926894701,0.0007377598926894701,0.0014755197853789403,0.001374916163648558,0.0032193158953722333,0.0026827632461435278,0.002984574111334675,0.001039570757880617,0.0015425888665325286,0.0022468142186452046,0.0024480214621059693,0.0025821596244131454,0.00046948356807511736,0.00043594902749832326,0.0006706908115358819,0.00043594902749832326,0.0005030181086519115,0.0001341381623071764,0.00023570694139967278
396,0.0007712944332662643,0.001039570757880617,0.002112676056338028,0.002012072434607646,0.002749832327297116,0.0008383635144198525,0.0008383635144198525,0.0007712944332662643,0.0007377598926894701,0.0007377598926894701,0.0014755197853789403,0.001374916163648558,0.0032193158953722333,0.0026827632461435278,0.002984574111334675,0.001039570757880617,0.0015425888665325286,0.0022468142186452046,0.0024480214621059693,0.0025821596244131454,0.00046948356807511736,0.00043594902749832326,0.0006706908115358819,0.00043594902749832326,0.0005030181086519115,0.0001341381623071764,0.00023898925662310503
397,0.0007712944332662643,0.001039570757880617,0.002112676056338028,0.002012072434607646,0.002749832327297116,0.0008383635144198525,0.0008383635144198525,0.0007712944332662643,0.0007377598926894701,0.0007377598926894701,0.0014755197853789403,0.001374916163648558,0.0032193158953722333,0.0026827632461435278,0.002984574111334675,0.001039570757880617,0.0015425888665325286,0.0022468142186452046,0.0024480214621059693,0.0025821596244131454,0.00046948356807511736,0.00043594902749832326,0.0006706908115358819,0.00043594902749832326,0.0005030181086519115,0.0001341381623071764,0.00024231727942375982
398,0.0007712944332662643,0.001039570757880617,0.002112676056338028,0.002012072434607646,0.002749832327297116,0.0008383635144198525,0.0008383635144198525,0.0007712944332662643,0.0007377598926894701,0.0007377598926894701,0.0014755197853789403,0.001374916163648558,0.0032193158953722333,0.0026827632461435278,0.002984574111334675,0.001039570757880617,0.0015425888665325286,0.0022468142186452046,0.0024480214621059693,0.0025821596244131454,0.00046948356807511736,0.00043594902749832326,0.0006706908115358819,0.00043594902749832326,0.0005030181086519115,0.0001341381623071764,0.00024569164629827903
399,0.0007712944332662643,0.001039570757880617,0.002112676056338028,0.002012072434607646,0.002749832327297116,0.0008383635144198525,0.0008383635144198525,0.0007712944332662643,0.0007377598926894701,0.0007377598926894701,0.0014755197853789403,0.001374916163648558,0.0032193158953722333,0.0026827632461435278,0.002984574111334675,0.001039570757880617,0.0015425888665325286,0.0022468142186452046,0.0024480214621059693,0.0025821596244131454,0.00046948356807511736,0.00043594902749832326,0.0006706908115358819,0.00043594902749832326,0.0005030181086519115,0.0001341381623071764,0.00024911300260677886
400,0.0007712944332662643,0.001039570757880617,0.002112676056338028,0.002012072434607646,0.002749832327297116,0.0008383635144198525,0.0008383635144198525,0.0007712944332662643,0.0007377598926894701,0.0007377598926894701,0.0014755197853789403,0.001374916163648558,0.0032193158953722333,0.0026827632461435278,0.002984574111334675,0.001039570757880617,0.0015425888665325286,0.0022468142186452046,0.0024480214621059693,0.0025821596244131454,0.00046948356807511736,0.00043594902749832326,0.0006706908115358819,0.00043594902749832326,0.0005030181086519115,0.0001341381623071764,0.0002525820026962785
401,0.0007712944332662643,0.001039570757880617,0.002112676056338028,0.002012072434607646,0.002749832327297116,0.0008383635144198525,0.0008383635144198525,0.0007712944332662643,0.0007377598926894701,0.0007377598926894701,0.0014755197853789403,0.001374916163648558,0.0032193158953722333,0.0026827632461435278,0.002984574111334675,0.001039570757880617,0.0015425888665325286,0.0022468142186452046,0.0024480214621059693,0.0025821596244131454,0.00046948356807511736,0.00043594902749832326,0.0006706908115358819,0.00043594902749832326,0.0005030181086519115,0.0001341381623071764,0.0002560993100258459
402,0.0007712944332662643,0.001039570757880617,0.002112676056338028,0.002012072434607646,0.002749832327297116,0.0008383635144198525,0.0008383635144198525,0.0007712944332662643,0.0007377598926894701,0.0007377598926894701,0.0014755197853789403,0.001374916163648558,0.0032193158953722333,0.0026827632461435278,0.002984574111334675,0.001039570757880617,0.0015425888665325286,0.0022468142186452046,0.0024480214621059693,0.0025821596244131454,0.00046948356807511736,0.00043594902749832326,0.0006706908115358819,0.00043594902749832326,0.0005030181086519115,0.0001341381623071764,0.00025966559729348693
403,0.0007712944332662643,0.001039570757880617,0.002112676056338028,0.002012072434607646,0.002749832327297116,0.0008383635144198525,0.0008383635144198525,0.0007712944332662643,0.0007377598926894701,0.0007377598926894701,0.0014755197853789403,0.001374916163648558,0.0032193158953722333,0.0026827632461435278,0.002984574111334675,0.001039570757880617,0.0015425888665325286,0.0022468142186452046,0.0024480214621059693,0.0025821596244131454,0.00046948356807511736,0.00043594902749832326,0.0006706908115358819,0.00043594902749832326,0.0005030181086519115,0.0001341381623071764,0.00026328154656480196
404,0.0009389671361502347,0.001073105298457411,0.002112676056338028,0.0021797451374916165,0.0032863849765258214,0.0008383635144198525,0.001006036217303823,0.0007712944332662643,0.0007712944332662643,0.0009054325955734407,0.0014755197853789403,0.0014755197853789403,0.00335345405767941,0.0026827632461435278,0.003085177733065057,0.001039570757880617,0.0015425888665325286,0.0025821596244131454,0.0028169014084507044,0.0025821596244131454,0.00046948356807511736,0.0005365526492287056,0.0006706908115358819,0.0005030181086519115,0.0005365526492287056,0.00016767270288397049,0.0002669478494034321
405,0.0009389671361502347,0.001073105298457411,0.002112676056338028,0.0021797451374916165,0.0032863849765258214,0.0008383635144198525,0.001006036217303823,0.0007712944332662643,0.0007712944332662643,0.0009054325955734407,0.0014755197853789403,0.0014755197853789403,0.00335345405767941,0.0026827632461435278,0.003085177733065057,0.001039570757880617,0.0015425888665325286,0.0025821596244131454,0.0028169014084507044,0.0025821596244131454,0.00046948356807511736,0.0005365526492287056,0.0006706908115358819,0.0005030181086519115,0.0005365526492287056,0.00016767270288397049,0.0002706652070033241
406,0.0009389671361502347,0.001073105298457411,0.002112676056338028,0.0021797451374916165,0.0032863849765258214,0.0008383635144198525,0.001006036217303823,0.0007712944332662643,0.0007712944332662643,0.0009054325955734407,0.0014755197853789403,0.0014755197853789403,0.00335345405767941,0.0026827632461435278,0.003085177733065057,0.001039570757880617,0.0015425888665325286,0.0025821596244131454,0.0028169014084507044,0.0025821596244131454,0.00046948356807511736,0.0005365526492287056,0.0006706908115358819,0.0005030181086519115,0.0005365526492287056,0.00016767270288397049,0.0002744343303228365
407,0.0009389671361502347,0.001073105298457411,0.002112676056338028,0.0021797451374916165,0.0032863849765258214,0.0008383635144198525,0.001006036217303823,0.0007712944332662643,0.0007712944332662643,0.0009054325955734407,0.0014755197853789403,0.0014755197853789403,0.00335345405767941,0.0026827632461435278,0.003085177733065057,0.001039570757880617,0.0015425888665325286,0.0025821596244131454,0.0028169014084507044,0.0025821596244131454,0.00046948356807511736,0.0005365526492287056,0.0006706908115358819,0.0005030181086519115,0.0005365526492287056,0.00016767270288397049,0.0002782559402207126
408,0.0009389671361502347,0.001073105298457411,0.002112676056338028,0.0021797451374916165,0.0032863849765258214,0.0008383635144198525,0.001006036217303823,0.0007712944332662643,0.0007712944332662643,0.0009054325955734407,0.0014755197853789403,0.0014755197853789403,0.00335345405767941,0.0026827632461435278,0.003085177733065057,0.001039570757880617,0.0015425888665325286,0.0025821596244131454,0.0028169014084507044,0.0025821596244131454,0.00046948356807511736,0.0005365526492287056,0.0006706908115358819,0.0005030181086519115,0.0005365526492287056,0.00016767270288397049,0.0002821307675939471
409,0.0009389671361502347,0.001073105298457411,0.002112676056338028,0.0021797451374916165,0.0032863849765258214,0.0008383635144198525,0.001006036217303823,0.0007712944332662643,0.0007712944332662643,0.0009054325955734407,0.0014755197853789403,0.0014755197853789403,0.00335345405767941,0.0026827632461435278,0.003085177733065057,0.001039570757880617,0.0015425888665325286,0.0025821596244131454,0.0028169014084507044,0.0025821596244131454,0.00046948356807511736,0.0005365526492287056,0.0006706908115358819,0.0005030181086519115,0.0005365526492287056,0.00016767270288397049,0.0002860595535175742
410,0.0009389671361502347,0.001073105298457411,0.002112676056338028,0.0021797451374916165,0.0032863849765258214,0.0008383635144198525,0.001006036217303823,0.0007712944332662643,0.0007712944332662643,0.0009054325955734407,0.0014755197853789403,0.0014755197853789403,0.00335345405767941,0.0026827632461435278,0.003085177733065057,0.001039570757880617,0.0015425888665325286,0.0025821596244131454,0.0028169014084507044,0.0025821596244131454,0.00046948356807511736,0.0005365526492287056,0.0006706908115358819,0.0005030181086519115,0.0005365526492287056,0.00016767270288397049,0.00029004304938639913
411,0.0009389671361502347,0.001073105298457411,0.002112676056338028,0.0021797451374916165,0.0032863849765258214,0.0008383635144198525,0.001006036217303823,0.0007712944332662643,0.0007712944332662643,0.0009054325955734407,0.0014755197853789403,0.0014755197853789403,0.00335345405767941,0.0026827632461435278,0.003085177733065057,0.001039570757880617,0.0015425888665325286,0.0025821596244131454,0.0028169014084507044,0.0025821596244131454,0.00046948356807511736,0.0005365526492287056,0.0006706908115358819,0.0005030181086519115,0.0005365526492287056,0.00016767270288397049,0.00029408201705870637
412,0.0009389671361502347,0.001073105298457411,0.002112676056338028,0.0021797451374916165,0.0032863849765258214,0.0008383635144198525,0.001006036217303823,0.0007712944332662643,0.0007712944332662643,0.0009054325955734407,0.0014755197853789403,0.0014755197853789403,0.00335345405767941,0.0026827632461435278,0.003085177733065057,0.001039570757880617,0.0015425888665325286,0.0025821596244131454,0.0028169014084507044,0.0025821596244131454,0.00046948356807511736,0.0005365526492287056,0.0006706908115358819,0.0005030181086519115,0.0005365526492287056,0.00016767270288397049,0.00029817722900196735
413,0.0009389671361502347,0.001073105298457411,0.0022132796780684103,0.002280348759221999,0.00335345405767941,0.0008383635144198525,0.001006036217303823,0.0007712944332662643,0.0008048289738430583,0.0009054325955734407,0.0014755197853789403,0.001710261569416499,0.0041918175720992625,0.0029175050301810867,0.003118712273641851,0.001039570757880617,0.0015425888665325286,0.0026156941649899397,0.0029510395707578805,0.002716297786720322,0.00046948356807511736,0.0005365526492287056,0.0006706908115358819,0.0005365526492287056,0.0005365526492287056,0.00016767270288397049,0.0003023294684405776
414,0.0009389671361502347,0.001073105298457411,0.0022132796780684103,0.002280348759221999,0.00335345405767941,0.0008383635144198525,0.001006036217303823,0.0007712944332662643,0.0008048289738430583,0.0009054325955734407,0.0014755197853789403,0.001710261569416499,0.0041918175720992625,0.0029175050301810867,0.003118712273641851,0.001039570757880617,0.0015425888665325286,0.0026156941649899397,0.0029510395707578805,0.002716297786720322,0.00046948356807511736,0.0005365526492287056,0.0006706908115358819,0.0005365526492287056,0.0005365526492287056,0.00016767270288397049,0.00030653952950565264
415,0.0009389671361502347,0.001073105298457411,0.0022132796780684103,0.002280348759221999,0.00335345405767941,0.0008383635144198525,0.001006036217303823,0.0007712944332662643,0.0008048289738430583,0.0009054325955734407,0.0014755197853789403,0.001710261569416499,0.0041918175720992625,0.0029175050301810867,0.003118712273641851,0.001039570757880617,0.0015425888665325286,0.0026156941649899397,0.0029510395707578805,0.002716297786720322,0.00046948356807511736,0.0005365526492287056,0.0006706908115358819,0.0005365526492287056,0.0005365526492287056,0.00016767270288397049,0.00031080821738690636
416,0.0009389671361502347,0.001073105298457411,0.0022132796780684103,0.002280348759221999,0.00335345405767941,0.0008383635144198525,0.001006036217303823,0.0007712944332662643,0.0008048289738430583,0.0009054325955734407,0.0014755197853789403,0.001710261569416499,0.0041918175720992625,0.0029175050301810867,0.003118712273641851,0.001039570757880617,0.0015425888665325286,0.0026156941649899397,0.0029510395707578805,0.002716297786720322,0.00046948356807511736,0.0005365526492287056,0.0006706908115358819,0.0005365526492287056,0.0005365526492287056,0.00016767270288397049,0.0003151363484866479
417,0.0009389671361502347,0.001073105298457411,0.0022132796780684103,0.002280348759221999,0.00335345405767941,0.0008383635144198525,0.001006036217303823,0.0007712944332662643,0.0008048289738430583,0.0009054325955734407,0.0014755197853789403,0.001710261569416499,0.0041918175720992625,0.0029175050301810867,0.003118712273641851,0.001039570757880617,0.0015425888665325286,0.0026156941649899397,0.0029510395707578805,0.002716297786720322,0.00046948356807511736,0.0005365526492287056,0.0006706908115358819,0.0005365526492287056,0.0005365526492287056,0.00016767270288397049,0.00031952475057592136
418,0.0009389671361502347,0.001073105298457411,0.0022132796780684103,0.002280348759221999,0.00335345405767941,0.0008383635144198525,0.001006036217303823,0.0007712944332662643,0.0008048289738430583,0.0009054325955734407,0.0014755197853789403,0.001710261569416499,0.0041918175720992625,0.0029175050301810867,0.003118712273641851,0.001039570757880617,0.0015425888665325286,0.0026156941649899397,0.0029510395707578805,0.002716297786720322,0.00046948356807511736,0.0005365526492287056,0.0006706908115358819,0.0005365526492287056,0.0005365526492287056,0.00016767270288397049,0.00032397426295281955
419,0.0009389671361502347,0.001073105298457411,0.0022132796780684103,0.002280348759221999,0.00335345405767941,0.0008383635144198525,0.001006036217303823,0.0007712944332662643,0.0008048289738430583,0.0009054325955734407,0.0014755197853789403,0.001710261569416499,0.0041918175720992625,0.0029175050301810867,0.003118712273641851,0.001039570757880617,0.0015425888665325286,0.0026156941649899397,0.0029510395707578805,0.002716297786720322,0.00046948356807511736,0.0005365526492287056,0.0006706908115358819,0.0005365526492287056,0.0005365526492287056,0.00016767270288397049,0.00032848573660300434
420,0.001039570757880617,0.0012743125419181758,0.0023138832997987926,0.002280348759221999,0.0035881958417169684,0.0008718980549966465,0.001073105298457411,0.0007712944332662643,0.0011401743796109994,0.0009054325955734407,0.001676727028839705,0.0018108651911468814,0.0041918175720992625,0.0029510395707578805,0.0031522468142186452,0.0012072434607645875,0.0016096579476861167,0.0026827632461435278,0.0029510395707578805,0.002716297786720322,0.00046948356807511736,0.0006036217303822937,0.0007042253521126761,0.0005365526492287056,0.0006036217303822937,0.00016767270288397049,0.00033306003436245883
421,0.001039570757880617,0.0012743125419181758,0.0023138832997987926,0.002280348759221999,0.0035881958417169684,0.0008718980549966465,0.001073105298457411,0.0007712944332662643,0.0011401743796109994,0.0009054325955734407,0.001676727028839705,0.0018108651911468814,0.0041918175720992625,0.0029510395707578805,0.0031522468142186452,0.0012072434607645875,0.0016096579476861167,0.0026827632461435278,0.0029510395707578805,0.002716297786720322,0.00046948356807511736,0.0006036217303822937,0.0007042253521126761,0.0005365526492287056,0.0006036217303822937,0.00016767270288397049,0.0003376980310825091
422,0.001039570757880617,0.0012743125419181758,0.0023138832997987926,0.002280348759221999,0.0035881958417169684,0.0008718980549966465,0.001073105298457411,0.0007712944332662643,0.0011401743796109994,0.0009054325955734407,0.001676727028839705,0.0018108651911468814,0.0041918175720992625,0.0029510395707578805,0.0031522468142186452,0.0012072434607645875,0.0016096579476861167,0.0026827632461435278,0.0029510395707578805,0.002716297786720322,0.00046948356807511736,0.0006036217303822937,0.0007042253521126761,0.0005365526492287056,0.0006036217303822937,0.00016767270288397049,0.00034240061379714254
423,0.001039570757880617,0.0012743125419181758,0.0023138832997987926,0.002280348759221999,0.0035881958417169684,0.0008718980549966465,0.001073105298457411,0.0007712944332662643,0.0011401743796109994,0.0009054325955734407,0.001676727028839705,0.0018108651911468814,0.0041918175720992625,0.0029510395707578805,0.0031522468142186452,0.0012072434607645875,0.0016096579476861167,0.0026827632461435278,0.0029510395707578805,0.002716297786720322,0.00046948356807511736,0.0006036217303822937,0.0007042253521126761,0.0005365526492287056,0.0006036217303822937,0.00016767270288397049,0.00034716868189265597
424,0.001039570757880617,0.0012743125419181758,0.0023138832997987926,0.002280348759221999,0.0035881958417169684,0.0008718980549966465,0.001073105298457411,0.0007712944332662643,0.0011401743796109994,0.0009054325955734407,0.001676727028839705,0.0018108651911468814,0.0041918175720992625,0.0029510395707578805,0.0031522468142186452,0.0012072434607645875,0.0016096579476861167,0.0026827632461435278,0.0029510395707578805,0.002716297786720322,0.00046948356807511736,0.0006036217303822937,0.0007042253521126761,0.0005365526492287056,0.0006036217303822937,0.00016767270288397049,0.00035200314727966794
425,0.001039570757880617,0.0012743125419181758,0.0023138832997987926,0.002280348759221999,0.0035881958417169684,0.0008718980549966465,0.001073105298457411,0.0007712944332662643,0.0011401743796109994,0.0009054325955734407,0.001676727028839705,0.0018108651911468814,0.0041918175720992625,0.0029510395707578805,0.0031522468142186452,0.0012072434607645875,0.0016096579476861167,0.0026827632461435278,0.0029510395707578805,0.002716297786720322,0.00046948356807511736,0.0006036217303822937,0.0007042253521126761,0.0005365526492287056,0.0006036217303822937,0.00016767270288397049,0.000356904934567523
426,0.001039570757880617,0.0012743125419181758,0.0023138832997987926,0.002280348759221999,0.0035881958417169684,0.0008718980549966465,0.001073105298457411,0.0007712944332662643,0.0011401743796109994,0.0009054325955734407,0.001676727028839705,0.0018108651911468814,0.0041918175720992625,0.0029510395707578805,0.0031522468142186452,0.0012072434607645875,0.0016096579476861167,0.0026827632461435278,0.0029510395707578805,0.002716297786720322,0.00046948356807511736,0.0006036217303822937,0.0007042253521126761,0.0005365526492287056,0.0006036217303822937,0.00016767270288397049,0.00036187498124112805
427,0.0011737089201877935,0.0013078470824949698,0.002380952380952381,0.0023138832997987926,0.003789403085177733,0.0008718980549966465,0.0011737089201877935,0.001073105298457411,0.0011401743796109994,0.0011401743796109994,0.0019114688128772635,0.0018443997317236754,0.0041918175720992625,0.003118712273641851,0.0031522468142186452,0.0012072434607645875,0.001710261569416499,0.002850435949027498,0.003051643192488263,0.00278336686787391,0.00046948356807511736,0.0006706908115358819,0.0007042253521126761,0.0007042253521126761,0.0007042253521126761,0.00020120724346076458,0.0003669142378402494
428,0.0011737089201877935,0.0013078470824949698,0.002380952380952381,0.0023138832997987926,0.003789403085177733,0.0008718980549966465,0.0011737089201877935,0.001073105298457411,0.0011401743796109994,0.0011401743796109994,0.0019114688128772635,0.0018443997317236754,0.0041918175720992625,0.003118712273641851,0.0031522468142186452,0.0012072434607645875,0.001710261569416499,0.002850435949027498,0.003051643192488263,0.00278336686787391,0.00046948356807511736,0.0006706908115358819,0.0007042253521126761,0.0007042253521126761,0.0007042253521126761,0.00020120724346076458,0.0003720236681413066
429,0.0011737089201877935,0.0013078470824949698,0.002380952380952381,0.0023138832997987926,0.003789403085177733,0.0008718980549966465,0.0011737089201877935,0.001073105298457411,0.0011401743796109994,0.0011401743796109994,0.0019114688128772635,0.0018443997317236754,0.0041918175720992625,0.003118712273641851,0.0031522468142186452,0.0012072434607645875,0.001710261569416499,0.002850435949027498,0.003051643192488263,0.00278336686787391,0.00046948356807511736,0.0006706908115358819,0.0007042253521126761,0.0007042253521126761,0.0007042253521126761,0.00020120724346076458,0.0003772042493416997
430,0.0011737089201877935,0.0013078470824949698,0.002380952380952381,0.0023138832997987926,0.003789403085177733,0.0008718980549966465,0.0011737089201877935,0.001073105298457411,0.0011401743796109994,0.0011401743796109994,0.0019114688128772635,0.0018443997317236754,0.0041918175720992625,0.003118712273641851,0.0031522468142186452,0.0012072434607645875,0.001710261569416499,0.002850435949027498,0.003051643192488263,0.00278336686787391,0.00046948356807511736,0.0006706908115358819,0.0007042253521126761,0.0007042253521126761,0.0007042253521126761,0.00020120724346076458,0.0003824569722466999
431,0.0011737089201877935,0.0013078470824949698,0.002380952380952381,0.0023138832997987926,0.003789403085177733,0.0008718980549966465,0.0011737089201877935,0.001073105298457411,0.0011401743796109994,0.0011401743796109994,0.0019114688128772635,0.0018443997317236754,0.0041918175720992625,0.003118712273641851,0.0031522468142186452,0.0012072434607645875,0.001710261569416499,0.002850435949027498,0.003051643192488263,0.00278336686787391,0.00046948356807511736,0.0006706908115358819,0.0007042253521126761,0.0007042253521126761,0.0007042253521126761,0.00020120724346076458,0.0003877828414589457
432,0.0011737089201877935,0.0013078470824949698,0.002380952380952381,0.0023138832997987926,0.003789403085177733,0.0008718980549966465,0.0011737089201877935,0.001073105298457411,0.0011401743796109994,0.0011401743796109994,0.0019114688128772635,0.0018443997317236754,0.0041918175720992625,0.003118712273641851,0.0031522468142186452,0.0012072434607645875,0.001710261569416499,0.002850435949027498,0.003051643192488263,0.00278336686787391,0.00046948356807511736,0.0006706908115358819,0.0007042253521126761,0.0007042253521126761,0.0007042253521126761,0.00020120724346076458,0.000393182875570577
433,0.0011737089201877935,0.0014419852448021462,0.0024480214621059693,0.002347417840375587,0.0038564721663313212,0.0008718980549966465,0.0012743125419181758,0.001073105298457411,0.0011401743796109994,0.0011737089201877935,0.001978537894030852,0.002146210596914822,0.00425888665325285,0.003722334004024145,0.0031857813547954395,0.0013413816230717639,0.001710261569416499,0.0029510395707578805,0.0031522468142186452,0.00278336686787391,0.00046948356807511736,0.0007712944332662643,0.0007712944332662643,0.0007042253521126761,0.0007042253521126761,0.0002682763246143528,0.00039865810735804387
434,0.0011737089201877935,0.0014419852448021462,0.0024480214621059693,0.002347417840375587,0.0038564721663313212,0.0008718980549966465,0.0012743125419181758,0.001073105298457411,0.0011401743796109994,0.0011737089201877935,0.001978537894030852,0.002146210596914822,0.00425888665325285,0.003722334004024145,0.0031857813547954395,0.0013413816230717639,0.001710261569416499,0.0029510395707578805,0.0031522468142186452,0.00278336686787391,0.00046948356807511736,0.0007712944332662643,0.0007712944332662643,0.0007042253521126761,0.0007042253521126761,0.0002682763246143528,0.0004042095839796306
435,0.0011737089201877935,0.0014419852448021462,0.0024480214621059693,0.002347417840375587,0.0038564721663313212,0.0008718980549966465,0.0012743125419181758,0.001073105298457411,0.0011401743796109994,0.0011737089201877935,0.001978537894030852,0.002146210596914822,0.00425888665325285,0.003722334004024145,0.0031857813547954395,0.0013413816230717639,0.001710261569416499,0.0029510395707578805,0.0031522468142186452,0.00278336686787391,0.00046948356807511736,0.0007712944332662643,0.0007712944332662643,0.0007042253521126761,0.0007042253521126761,0.0002682763246143528,0.0004098383671757261
436,0.0011737089201877935,0.0014419852448021462,0.0024480214621059693,0.002347417840375587,0.0038564721663313212,0.0008718980549966465,0.0012743125419181758,0.001073105298457411,0.0011401743796109994,0.0011737089201877935,0.001978537894030852,0.002146210596914822,0.00425888665325285,0.003722334004024145,0.0031857813547954395,0.0013413816230717639,0.001710261569416499,0.0029510395707578805,0.0031522468142186452,0.00278336686787391,0.00046948356807511736,0.0007712944332662643,0.0007712944332662643,0.0007042253521126761,0.0007042253521126761,0.0002682763246143528,0.0004155455334718875
437,0.0011737089201877935,0.0014419852448021462,0.0024480214621059693,0.002347417840375587,0.0038564721663313212,0.0008718980549966465,0.0012743125419181758,0.001073105298457411,0.0011401743796109994,0.0011737089201877935,0.001978537894030852,0.002146210596914822,0.00425888665325285,0.003722334004024145,0.0031857813547954395,0.0013413816230717639,0.001710261569416499,0.0029510395707578805,0.0031522468142186452,0.00278336686787391,0.00046948356807511736,0.0007712944332662643,0.0007712944332662643,0.0007042253521126761,0.0007042253521126761,0.0002682763246143528,0.0004213321743847289
438,0.0011737089201877935,0.0014419852448021462,0.0024480214621059693,0.002347417840375587,0.0038564721663313212,0.0008718980549966465,0.0012743125419181758,0.001073105298457411,0.0011401743796109994,0.0011737089201877935,0.001978537894030852,0.002146210596914822,0.00425888665325285,0.003722334004024145,0.0031857813547954395,0.0013413816230717639,0.001710261569416499,0.0029510395707578805,0.0031522468142186452,0.00278336686787391,0.00046948356807511736,0.0007712944332662643,0.0007712944332662643,0.0007042253521126761,0.0007042253521126761,0.0002682763246143528,0.00042719939663067764
439,0.0013413816230717639,0.001676727028839705,0.0024480214621059693,0.002481556002682763,0.00409121395036888,0.0008718980549966465,0.0012743125419181758,0.0011066398390342052,0.0011401743796109994,0.0012743125419181758,0.001978537894030852,0.002146210596914822,0.004426559356136821,0.003722334004024145,0.0032193158953722333,0.0016096579476861167,0.001743796109993293,0.0035211267605633804,0.0033199195171026157,0.0028839704896042925,0.00046948356807511736,0.0008383635144198525,0.0007712944332662643,0.0007712944332662643,0.0007377598926894701,0.0003018108651911469,0.0004331483223376398
440,0.0013413816230717639,0.001676727028839705,0.0024480214621059693,0.002481556002682763,0.00409121395036888,0.0008718980549966465,0.0012743125419181758,0.0011066398390342052,0.0011401743796109994,0.0012743125419181758,0.001978537894030852,0.002146210596914822,0.004426559356136821,0.003722334004024145,0.0032193158953722333,0.0016096579476861167,0.001743796109993293,0.0035211267605633804,0.0033199195171026157,0.0028839704896042925,0.00046948356807511736,0.0008383635144198525,0.0007712944332662643,0.0007712944332662643,0.0007377598926894701,0.0003018108651911469,0.0004391800892596086
441,0.0013413816230717639,0.001676727028839705,0.0024480214621059693,0.002481556002682763,0.00409121395036888,0.0008718980549966465,0.0012743125419181758,0.0011066398390342052,0.0011401743796109994,0.0012743125419181758,0.001978537894030852,0.002146210596914822,0.004426559356136821,0.003722334004024145,0.0032193158953722333,0.0016096579476861167,0.001743796109993293,0.0035211267605633804,0.0033199195171026157,0.0028839704896042925,0.00046948356807511736,0.0008383635144198525,0.0007712944332662643,0.0007712944332662643,0.0007377598926894701,0.0003018108651911469,0.0004452958509942655
442,0.0013413816230717639,0.001676727028839705,0.0024480214621059693,0.002481556002682763,0.00409121395036888,0.0008718980549966465,0.0012743125419181758,0.0011066398390342052,0.0011401743796109994,0.0012743125419181758,0.001978537894030852,0.002146210596914822,0.004426559356136821,0.003722334004024145,0.0032193158953722333,0.0016096579476861167,0.001743796109993293,0.0035211267605633804,0.0033199195171026157,0.0028839704896042925,0.00046948356807511736,0.0008383635144198525,0.0007712944332662643,0.0007712944332662643,0.0007377598926894701,0.0003018108651911469,0.0004514967772036102
443,0.0013413816230717639,0.001676727028839705,0.0024480214621059693,0.002481556002682763,0.00409121395036888,0.0008718980549966465,0.0012743125419181758,0.0011066398390342052,0.0011401743796109994,0.0012743125419181758,0.001978537894030852,0.002146210596914822,0.004426559356136821,0.003722334004024145,0.0032193158953722333,0.0016096579476861167,0.001743796109993293,0.0035211267605633804,0.0033199195171026157,0.0028839704896042925,0.00046948356807511736,0.0008383635144198525,0.0007712944332662643,0.0007712944332662643,0.0007377598926894701,0.0003018108651911469,0.00045778405383766163
444,0.0014084507042253522,0.001676727028839705,0.0025150905432595573,0.0026156941649899397,0.004124748490945674,0.001039570757880617,0.0012743125419181758,0.0012743125419181758,0.0012072434607645875,0.0014419852448021462,0.00204560697518444,0.002280348759221999,0.004426559356136821,0.0038900067069081155,0.0033869885982562038,0.001676727028839705,0.001777330650570087,0.003789403085177733,0.003420523138832998,0.0029175050301810867,0.0006036217303822937,0.0008383635144198525,0.0007712944332662643,0.0009054325955734407,0.0008718980549966465,0.0003018108651911469,0.00046415888336127773
445,0.0014084507042253522,0.001676727028839705,0.0025150905432595573,0.0026156941649899397,0.004124748490945674,0.001039570757880617,0.0012743125419181758,0.0012743125419181758,0.0012072434607645875,0.0014419852448021462,0.00204560697518444,0.002280348759221999,0.004426559356136821,0.0038900067069081155,0.0033869885982562038,0.001676727028839705,0.001777330650570087,0.003789403085177733,0.003420523138832998,0.0029175050301810867,0.0006036217303822937,0.0008383635144198525,0.0007712944332662643,0.0009054325955734407,0.0008718980549966465,0.0003018108651911469,0.0004706224849841282
446,0.0014084507042253522,0.001676727028839705,0.0025150905432595573,0.0026156941649899397,0.004124748490945674,0.001039570757880617,0.0012743125419181758,0.0012743125419181758,0.0012072434607645875,0.0014419852448021462,0.00204560697518444,0.002280348759221999,0.004426559356136821,0.0038900067069081155,0.0033869885982562038,0.001676727028839705,0.001777330650570087,0.003789403085177733,0.003420523138832998,0.0029175050301810867,0.0006036217303822937,0.0008383635144198525,0.0007712944332662643,0.0009054325955734407,0.0008718980549966465,0.0003018108651911469,0.0004771760948938746
447,0.0014084507042253522,0.001676727028839705,0.0025150905432595573,0.0026156941649899397,0.004124748490945674,0.001039570757880617,0.0012743125419181758,0.0012743125419181758,0.0012072434607645875,0.0014419852448021462,0.00204560697518444,0.002280348759221999,0.004426559356136821,0.0038900067069081155,0.0033869885982562038,0.001676727028839705,0.001777330650570087,0.003789403085177733,0.003420523138832998,0.0029175050301810867,0.0006036217303822937,0.0008383635144198525,0.0007712944332662643,0.0009054325955734407,0.0008718980549966465,0.0003018108651911469,0.00048382096649259574
448,0.0014084507042253522,0.001676727028839705,0.0025150905432595573,0.0026156941649899397,0.004124748490945674,0.001039570757880617,0.0012743125419181758,0.0012743125419181758,0.0012072434607645875,0.0014419852448021462,0.00204560697518444,0.002280348759221999,0.004426559356136821,0.0038900067069081155,0.0033869885982562038,0.001676727028839705,0.001777330650570087,0.003789403085177733,0.003420523138832998,0.0029175050301810867,0.0006036217303822937,0.0008383635144198525,0.0007712944332662643,0.0009054325955734407,0.0008718980549966465,0.0003018108651911469,0.0004905583706365045
449,0.0014755197853789403,0.001710261569416499,0.002749832327297116,0.0026156941649899397,0.004124748490945674,0.0011737089201877935,0.0012743125419181758,0.0013413816230717639,0.0012072434607645875,0.0015090543259557343,0.002280348759221999,0.002280348759221999,0.004460093896713615,0.004024144869215292,0.0035881958417169684,0.001777330650570087,0.0018779342723004694,0.003789403085177733,0.0034540576794097923,0.0031857813547954395,0.0006706908115358819,0.0008718980549966465,0.0009054325955734407,0.001006036217303823,0.0009389671361502347,0.00033534540576794097,0.0004973895958790063
450,0.0014755197853789403,0.001710261569416499,0.002749832327297116,0.0026156941649899397,0.004124748490945674,0.0011737089201877935,0.0012743125419181758,0.0013413816230717639,0.0012072434607645875,0.0015090543259557343,0.002280348759221999,0.002280348759221999,0.004460093896713615,0.004024144869215292,0.0035881958417169684,0.001777330650570087,0.0018779342723004694,0.003789403085177733,0.0034540576794097923,0.0031857813547954395,0.0006706908115358819,0.0008718980549966465,0.0009054325955734407,0.001006036217303823,0.0009389671361502347,0.00033534540576794097,0.0005043159487171359
451,0.0014755197853789403,0.001710261569416499,0.002749832327297116,0.0026156941649899397,0.004124748490945674,0.0011737089201877935,0.0012743125419181758,0.0013413816230717639,0.0012072434607645875,0.0015090543259557343,0.002280348759221999,0.002280348759221999,0.004460093896713615,0.004024144869215292,0.0035881958417169684,0.001777330650570087,0.0018779342723004694,0.003789403085177733,0.0034540576794097923,0.0031857813547954395,0.0006706908115358819,0.0008718980549966465,0.0009054325955734407,0.001006036217303823,0.0009389671361502347,0.00033534540576794097,0.0005113387538414326
452,0.0014755197853789403,0.001710261569416499,0.002749832327297116,0.0026156941649899397,0.004124748490945674,0.0011737089201877935,0.0012743125419181758,0.0013413816230717639,0.0012072434607645875,0.0015090543259557343,0.002280348759221999,0.002280348759221999,0.004460093896713615,0.004024144869215292,0.0035881958417169684,0.001777330650570087,0.0018779342723004694,0.003789403085177733,0.0034540576794097923,0.0031857813547954395,0.0006706908115358819,0.0008718980549966465,0.0009054325955734407,0.001006036217303823,0.0009389671361502347,0.00033534540576794097,0.0005184593543892912
453,0.0014755197853789403,0.001710261569416499,0.002749832327297116,0.0026156941649899397,0.004124748490945674,0.0011737089201877935,0.0012743125419181758,0.0013413816230717639,0.0012072434607645875,0.0015090543259557343,0.002280348759221999,0.002280348759221999,0.004460093896713615,0.004024144869215292,0.0035881958417169684,0.001777330650570087,0.0018779342723004694,0.003789403085177733,0.0034540576794097923,0.0031857813547954395,0.0006706908115358819,0.0008718980549966465,0.0009054325955734407,0.001006036217303823,0.0009389671361502347,0.00033534540576794097,0.0005256791122018424
454,0.0014755197853789403,0.001710261569416499,0.00278336686787391,0.00278336686787391,0.004158283031522468,0.0012072434607645875,0.0013078470824949698,0.001374916163648558,0.0012072434607645875,0.0015090543259557343,0.002347417840375587,0.002280348759221999,0.004493628437290409,0.004225352112676056,0.0036552649228705565,0.001777330650570087,0.002146210596914822,0.00425888665325285,0.003722334004024145,0.00335345405767941,0.0006706908115358819,0.0011066398390342052,0.001073105298457411,0.001039570757880617,0.001073105298457411,0.00033534540576794097,0.0005329994080844088
455,0.0014755197853789403,0.001710261569416499,0.00278336686787391,0.00278336686787391,0.004158283031522468,0.0012072434607645875,0.0013078470824949698,0.001374916163648558,0.0012072434607645875,0.0015090543259557343,0.002347417840375587,0.002280348759221999,0.004493628437290409,0.004225352112676056,0.0036552649228705565,0.001777330650570087,0.002146210596914822,0.00425888665325285,0.003722334004024145,0.00335345405767941,0.0006706908115358819,0.0011066398390342052,0.001073105298457411,0.001039570757880617,0.001073105298457411,0.00033534540576794097,0.0005404216420705915
456,0.0014755197853789403,0.001710261569416499,0.00278336686787391,0.00278336686787391,0.004158283031522468,0.0012072434607645875,0.0013078470824949698,0.001374916163648558,0.0012072434607645875,0.0015090543259557343,0.002347417840375587,0.002280348759221999,0.004493628437290409,0.004225352112676056,0.0036552649228705565,0.001777330650570087,0.002146210596914822,0.00425888665325285,0.003722334004024145,0.00335345405767941,0.0006706908115358819,0.0011066398390342052,0.001073105298457411,0.001039570757880617,0.001073105298457411,0.00033534540576794097,0.0005479472336900287
457,0.0014755197853789403,0.001710261569416499,0.00278336686787391,0.00278336686787391,0.004158283031522468,0.0012072434607645875,0.0013078470824949698,0.001374916163648558,0.0012072434607645875,0.0015090543259557343,0.002347417840375587,0.002280348759221999,0.004493628437290409,0.004225352112676056,0.0036552649228705565,0.001777330650570087,0.002146210596914822,0.00425888665325285,0.003722334004024145,0.00335345405767941,0.0006706908115358819,0.0011066398390342052,0.001073105298457411,0.001039570757880617,0.001073105298457411,0.00033534540576794097,0.0005555776222398878
458,0.0015761234071093226,0.001710261569416499,0.0028169014084507044,0.0031857813547954395,0.004292421193829644,0.0013078470824949698,0.001374916163648558,0.0015425888665325286,0.0012072434607645875,0.0015090543259557343,0.002380952380952381,0.002481556002682763,0.004594232059020791,0.004393024815560027,0.003688799463447351,0.001777330650570087,0.0022132796780684103,0.004393024815560027,0.003789403085177733,0.003957075788061704,0.0008048289738430583,0.0012407780013413815,0.0012072434607645875,0.0011401743796109994,0.0011737089201877935,0.00040241448692152917,0.0005633142670601357
459,0.0015761234071093226,0.001710261569416499,0.0028169014084507044,0.0031857813547954395,0.004292421193829644,0.0013078470824949698,0.001374916163648558,0.0015425888665325286,0.0012072434607645875,0.0015090543259557343,0.002380952380952381,0.002481556002682763,0.004594232059020791,0.004393024815560027,0.003688799463447351,0.001777330650570087,0.0022132796780684103,0.004393024815560027,0.003789403085177733,0.003957075788061704,0.0008048289738430583,0.0012407780013413815,0.0012072434607645875,0.0011401743796109994,0.0011737089201877935,0.00040241448692152917,0.0005711586478126428
460,0.0015761234071093226,0.001710261569416499,0.0028169014084507044,0.0031857813547954395,0.004292421193829644,0.0013078470824949698,0.001374916163648558,0.0015425888665325286,0.0012072434607645875,0.0015090543259557343,0.002380952380952381,0.002481556002682763,0.004594232059020791,0.004393024815560027,0.003688799463447351,0.001777330650570087,0.0022132796780684103,0.004393024815560027,0.003789403085177733,0.003957075788061704,0.0008048289738430583,0.0012407780013413815,0.0012072434607645875,0.0011401743796109994,0.0011737089201877935,0.00040241448692152917,0.0005791122647641758
461,0.0015761234071093226,0.001710261569416499,0.0028169014084507044,0.0031857813547954395,0.004292421193829644,0.0013078470824949698,0.001374916163648558,0.0015425888665325286,0.0012072434607645875,0.0015090543259557343,0.002380952380952381,0.002481556002682763,0.004594232059020791,0.004393024815560027,0.003688799463447351,0.001777330650570087,0.0022132796780684103,0.004393024815560027,0.003789403085177733,0.003957075788061704,0.0008048289738430583,0.0012407780013413815,0.0012072434607645875,0.0011401743796109994,0.0011737089201877935,0.00040241448692152917,0.0005871766390733255
462,0.0015761234071093226,0.001710261569416499,0.0028169014084507044,0.0031857813547954395,0.004292421193829644,0.0013078470824949698,0.001374916163648558,0.0015425888665325286,0.0012072434607645875,0.0015090543259557343,0.002380952380952381,0.002481556002682763,0.004594232059020791,0.004393024815560027,0.003688799463447351,0.001777330650570087,0.0022132796780684103,0.004393024815560027,0.003789403085177733,0.003957075788061704,0.0008048289738430583,0.0012407780013413815,0.0012072434607645875,0.0011401743796109994,0.0011737089201877935,0.00040241448692152917,0.000595353313081437
463,0.0015761234071093226,0.0018108651911468814,0.0028169014084507044,0.00335345405767941,0.004426559356136821,0.0014419852448021462,0.0014419852448021462,0.0015425888665325286,0.0012743125419181758,0.0015090543259557343,0.002481556002682763,0.0026156941649899397,0.004795439302481556,0.004393024815560027,0.003688799463447351,0.001777330650570087,0.0023138832997987926,0.004493628437290409,0.0038564721663313212,0.004124748490945674,0.0008383635144198525,0.0012407780013413815,0.0012072434607645875,0.0011401743796109994,0.0011737089201877935,0.0005030181086519115,0.0006036438506075869
464,0.0015761234071093226,0.0018108651911468814,0.0028169014084507044,0.00335345405767941,0.004426559356136821,0.0014419852448021462,0.0014419852448021462,0.0015425888665325286,0.0012743125419181758,0.0015090543259557343,0.002481556002682763,0.0026156941649899397,0.004795439302481556,0.004393024815560027,0.003688799463447351,0.001777330650570087,0.0023138832997987926,0.004493628437290409,0.0038564721663313212,0.004124748490945674,0.0008383635144198525,0.0012407780013413815,0.0012072434607645875,0.0011401743796109994,0.0011737089201877935,0.0005030181086519115,0.0006120498372476697
465,0.0015761234071093226,0.0018108651911468814,0.0028169014084507044,0.00335345405767941,0.004426559356136821,0.0014419852448021462,0.0014419852448021462,0.0015425888665325286,0.0012743125419181758,0.0015090543259557343,0.002481556002682763,0.0026156941649899397,0.004795439302481556,0.004393024815560027,0.003688799463447351,0.001777330650570087,0.0023138832997987926,0.004493628437290409,0.0038564721663313212,0.004124748490945674,0.0008383635144198525,0.0012407780013413815,0.0012072434607645875,0.0011401743796109994,0.0011737089201877935,0.0005030181086519115,0.0006205728806776501
466,0.0015761234071093226,0.0018108651911468814,0.0028169014084507044,0.00335345405767941,0.004426559356136821,0.0014419852448021462,0.0014419852448021462,0.0015425888665325286,0.0012743125419181758,0.0015090543259557343,0.002481556002682763,0.0026156941649899397,0.004795439302481556,0.004393024815560027,0.003688799463447351,0.001777330650570087,0.0023138832997987926,0.004493628437290409,0.0038564721663313212,0.004124748490945674,0.0008383635144198525,0.0012407780013413815,0.0012072434607645875,0.0011401743796109994,0.0011737089201877935,0.0005030181086519115,0.0006292146109610344
467,0.0015761234071093226,0.0018443997317236754,0.0028169014084507044,0.0035881958417169684,0.004560697518443998,0.0015090543259557343,0.0014419852448021462,0.0015425888665325286,0.001374916163648558,0.0016096579476861167,0.0025486250838363516,0.002649228705566734,0.004795439302481556,0.004393024815560027,0.003957075788061704,0.001777330650570087,0.002414486921529175,0.004493628437290409,0.0038564721663313212,0.004124748490945674,0.0009054325955734407,0.0012407780013413815,0.0012407780013413815,0.0012072434607645875,0.0011737089201877935,0.0005700871898054997,0.0006379766808606282
468,0.0015761234071093226,0.0018443997317236754,0.0028169014084507044,0.0035881958417169684,0.004560697518443998,0.0015090543259557343,0.0014419852448021462,0.0015425888665325286,0.001374916163648558,0.0016096579476861167,0.0025486250838363516,0.002649228705566734,0.004795439302481556,0.004393024815560027,0.003957075788061704,0.001777330650570087,0.002414486921529175,0.004493628437290409,0.0038564721663313212,0.004124748490945674,0.0009054325955734407,0.0012407780013413815,0.0012407780013413815,0.0012072434607645875,0.0011737089201877935,0.0005700871898054997,0.0006468607661546328
469,0.0015761234071093226,0.0018443997317236754,0.0028169014084507044,0.0035881958417169684,0.004560697518443998,0.0015090543259557343,0.0014419852448021462,0.0015425888665325286,0.001374916163648558,0.0016096579476861167,0.0025486250838363516,0.002649228705566734,0.004795439302481556,0.004393024815560027,0.003957075788061704,0.001777330650570087,0.002414486921529175,0.004493628437290409,0.0038564721663313212,0.004124748490945674,0.0009054325955734407,0.0012407780013413815,0.0012407780013413815,0.0012072434607645875,0.0011737089201877935,0.0005700871898054997,0.0006558685659571428
470,0.0016096579476861167,0.0018443997317236754,0.002850435949027498,0.0036217303822937627,0.004560697518443998,0.0015090543259557343,0.0014419852448021462,0.0016096579476861167,0.001374916163648558,0.0016096579476861167,0.0025821596244131454,0.0026827632461435278,0.004862508383635144,0.004493628437290409,0.003957075788061704,0.001777330650570087,0.0025150905432595573,0.004627766599597585,0.003990610328638498,0.0041918175720992625,0.0009054325955734407,0.0012743125419181758,0.0012743125419181758,0.0012072434607645875,0.0012072434607645875,0.0005700871898054997,0.0006650018030431117
471,0.0016096579476861167,0.0018443997317236754,0.002850435949027498,0.0036217303822937627,0.004560697518443998,0.0015090543259557343,0.0014419852448021462,0.0016096579476861167,0.001374916163648558,0.0016096579476861167,0.0025821596244131454,0.0026827632461435278,0.004862508383635144,0.004493628437290409,0.003957075788061704,0.001777330650570087,0.0025150905432595573,0.004627766599597585,0.003990610328638498,0.0041918175720992625,0.0009054325955734407,0.0012743125419181758,0.0012743125419181758,0.0012072434607645875,0.0012072434607645875,0.0005700871898054997,0.0006742622241778342
472,0.0016096579476861167,0.0018443997317236754,0.002850435949027498,0.0036217303822937627,0.004560697518443998,0.0015090543259557343,0.0014419852448021462,0.0016096579476861167,0.001374916163648558,0.0016096579476861167,0.0025821596244131454,0.0026827632461435278,0.004862508383635144,0.004493628437290409,0.003957075788061704,0.001777330650570087,0.0025150905432595573,0.004627766599597585,0.003990610328638498,0.0041918175720992625,0.0009054325955734407,0.0012743125419181758,0.0012743125419181758,0.0012072434607645875,0.0012072434607645875,0.0005700871898054997,0.0006836516004510238
473,0.0016096579476861167,0.0018443997317236754,0.002850435949027498,0.0036217303822937627,0.004560697518443998,0.0015090543259557343,0.0014419852448021462,0.0016096579476861167,0.001374916163648558,0.0016096579476861167,0.0025821596244131454,0.0026827632461435278,0.004862508383635144,0.004493628437290409,0.003957075788061704,0.001777330650570087,0.0025150905432595573,0.004627766599597585,0.003990610328638498,0.0041918175720992625,0.0009054325955734407,0.0012743125419181758,0.0012743125419181758,0.0012072434607645875,0.0012072434607645875,0.0005700871898054997,0.0006931717276155408
474,0.0016431924882629107,0.00204560697518444,0.0031522468142186452,0.0036217303822937627,0.004560697518443998,0.0015425888665325286,0.0015090543259557343,0.0019114688128772635,0.0015425888665325286,0.001777330650570087,0.0026156941649899397,0.00278336686787391,0.005030181086519115,0.004594232059020791,0.0041918175720992625,0.0018443997317236754,0.0025150905432595573,0.0046613011401743796,0.0040576794097920855,0.004359490274983233,0.0009389671361502347,0.001374916163648558,0.001374916163648558,0.0012072434607645875,0.0012407780013413815,0.0005700871898054997,0.0007028244264308346
475,0.0016431924882629107,0.00204560697518444,0.0031522468142186452,0.0036217303822937627,0.004560697518443998,0.0015425888665325286,0.0015090543259557343,0.0019114688128772635,0.0015425888665325286,0.001777330650570087,0.0026156941649899397,0.00278336686787391,0.005030181086519115,0.004594232059020791,0.0041918175720992625,0.0018443997317236754,0.0025150905432595573,0.0046613011401743796,0.0040576794097920855,0.004359490274983233,0.0009389671361502347,0.001374916163648558,0.001374916163648558,0.0012072434607645875,0.0012407780013413815,0.0005700871898054997,0.0007126115430111746
476,0.0016431924882629107,0.00204560697518444,0.0031522468142186452,0.0036217303822937627,0.004560697518443998,0.0015425888665325286,0.0015090543259557343,0.0019114688128772635,0.0015425888665325286,0.001777330650570087,0.0026156941649899397,0.00278336686787391,0.005030181086519115,0.004594232059020791,0.0041918175720992625,0.0018443997317236754,0.0025150905432595573,0.0046613011401743796,0.0040576794097920855,0.004359490274983233,0.0009389671361502347,0.001374916163648558,0.001374916163648558,0.0012072434607645875,0.0012407780013413815,0.0005700871898054997,0.0007225349491787215
477,0.001676727028839705,0.002079141515761234,0.0031857813547954395,0.003688799463447351,0.004761904761904762,0.0015761234071093226,0.0015425888665325286,0.0019450033534540577,0.0016096579476861167,0.001777330650570087,0.002749832327297116,0.0028169014084507044,0.005030181086519115,0.004694835680751174,0.004292421193829644,0.0018779342723004694,0.002749832327297116,0.0046613011401743796,0.0040576794097920855,0.004393024815560027,0.001073105298457411,0.001374916163648558,0.0015090543259557343,0.0012072434607645875,0.0012407780013413815,0.0005700871898054997,0.000732596542821523
478,0.001676727028839705,0.002079141515761234,0.0031857813547954395,0.003688799463447351,0.004761904761904762,0.0015761234071093226,0.0015425888665325286,0.0019450033534540577,0.0016096579476861167,0.001777330650570087,0.002749832327297116,0.0028169014084507044,0.005030181086519115,0.004694835680751174,0.004292421193829644,0.0018779342723004694,0.002749832327297116,0.0046613011401743796,0.0040576794097920855,0.004393024815560027,0.001073105298457411,0.001374916163648558,0.0015090543259557343,0.0012072434607645875,0.0012407780013413815,0.0005700871898054997,0.0007427982482564919
479,0.001676727028839705,0.002079141515761234,0.0031857813547954395,0.003688799463447351,0.004761904761904762,0.0015761234071093226,0.0015425888665325286,0.0019450033534540577,0.0016096579476861167,0.001777330650570087,0.002749832327297116,0.0028169014084507044,0.005030181086519115,0.004694835680751174,0.004292421193829644,0.0018779342723004694,0.002749832327297116,0.0046613011401743796,0.0040576794097920855,0.004393024815560027,0.001073105298457411,0.001374916163648558,0.0015090543259557343,0.0012072434607645875,0.0012407780013413815,0.0005700871898054997,0.0007531420165974368
480,0.001710261569416499,0.002079141515761234,0.0032863849765258214,0.003755868544600939,0.004761904761904762,0.0015761234071093226,0.0015425888665325286,0.001978537894030852,0.0016431924882629107,0.0018108651911468814,0.0028169014084507044,0.0028169014084507044,0.005164319248826291,0.004694835680751174,0.004460093896713615,0.002079141515761234,0.002749832327297116,0.004761904761904762,0.0040576794097920855,0.004393024815560027,0.0011401743796109994,0.001374916163648558,0.0015090543259557343,0.0012072434607645875,0.0013078470824949698,0.0005700871898054997,0.0007636298261282241
481,0.001710261569416499,0.002079141515761234,0.0032863849765258214,0.003755868544600939,0.004761904761904762,0.0015761234071093226,0.0015425888665325286,0.001978537894030852,0.0016431924882629107,0.0018108651911468814,0.0028169014084507044,0.0028169014084507044,0.005164319248826291,0.004694835680751174,0.004460093896713615,0.002079141515761234,0.002749832327297116,0.004761904761904762,0.0040576794097920855,0.004393024815560027,0.0011401743796109994,0.001374916163648558,0.0015090543259557343,0.0012072434607645875,0.0013078470824949698,0.0005700871898054997,0.000774263682681127
482,0.001710261569416499,0.002079141515761234,0.0032863849765258214,0.003755868544600939,0.004761904761904762,0.0015761234071093226,0.0015425888665325286,0.001978537894030852,0.0016431924882629107,0.0018108651911468814,0.0028169014084507044,0.0028169014084507044,0.005164319248826291,0.004694835680751174,0.004460093896713615,0.002079141515761234,0.002749832327297116,0.004761904761904762,0.0040576794097920855,0.004393024815560027,0.0011401743796109994,0.001374916163648558,0.0015090543259557343,0.0012072434607645875,0.0013078470824949698,0.0005700871898054997,0.0007850456200204508
483,0.001710261569416499,0.002112676056338028,0.0032863849765258214,0.003755868544600939,0.004795439302481556,0.0016096579476861167,0.0015425888665325286,0.002112676056338028,0.0016431924882629107,0.0018108651911468814,0.0031857813547954395,0.0028169014084507044,0.005231388329979879,0.0048960429242119385,0.004460093896713615,0.002112676056338028,0.0028839704896042925,0.00482897384305835,0.00409121395036888,0.0046613011401743796,0.0011401743796109994,0.0014084507042253522,0.0015090543259557343,0.0012743125419181758,0.0014084507042253522,0.0005700871898054997,0.0007959777002314986
484,0.001710261569416499,0.002112676056338028,0.0032863849765258214,0.003755868544600939,0.004795439302481556,0.0016096579476861167,0.0015425888665325286,0.002112676056338028,0.0016431924882629107,0.0018108651911468814,0.0031857813547954395,0.0028169014084507044,0.005231388329979879,0.0048960429242119385,0.004460093896713615,0.002112676056338028,0.0028839704896042925,0.00482897384305835,0.00409121395036888,0.0046613011401743796,0.0011401743796109994,0.0014084507042253522,0.0015090543259557343,0.0012743125419181758,0.0014084507042253522,0.0005700871898054997,0.0008070620141149499
485,0.001710261569416499,0.002112676056338028,0.0032863849765258214,0.003755868544600939,0.004795439302481556,0.0016096579476861167,0.0015425888665325286,0.002112676056338028,0.0016431924882629107,0.0018108651911468814,0.0031857813547954395,0.0028169014084507044,0.005231388329979879,0.0048960429242119385,0.004460093896713615,0.002112676056338028,0.0028839704896042925,0.00482897384305835,0.00409121395036888,0.0046613011401743796,0.0011401743796109994,0.0014084507042253522,0.0015090543259557343,0.0012743125419181758,0.0014084507042253522,0.0005700871898054997,0.000818300681586739
486,0.001743796109993293,0.002112676056338028,0.0032863849765258214,0.003789403085177733,0.004929577464788733,0.001676727028839705,0.0015425888665325286,0.002112676056338028,0.0016431924882629107,0.0018443997317236754,0.0032193158953722333,0.002850435949027498,0.005231388329979879,0.0053655264922870555,0.0046613011401743796,0.0022468142186452046,0.0028839704896042925,0.0048960429242119385,0.00425888665325285,0.004728370221327968,0.0012072434607645875,0.0014419852448021462,0.0015761234071093226,0.0012743125419181758,0.0014084507042253522,0.0005700871898054997,0.0008296958520834907
487,0.001743796109993293,0.002112676056338028,0.0032863849765258214,0.003789403085177733,0.004929577464788733,0.001676727028839705,0.0015425888665325286,0.002112676056338028,0.0016431924882629107,0.0018443997317236754,0.0032193158953722333,0.002850435949027498,0.005231388329979879,0.0053655264922870555,0.0046613011401743796,0.0022468142186452046,0.0028839704896042925,0.0048960429242119385,0.00425888665325285,0.004728370221327968,0.0012072434607645875,0.0014419852448021462,0.0015761234071093226,0.0012743125419181758,0.0014084507042253522,0.0005700871898054997,0.0008412497049736118
488,0.001743796109993293,0.002112676056338028,0.0032863849765258214,0.003789403085177733,0.004929577464788733,0.001676727028839705,0.0015425888665325286,0.002112676056338028,0.0016431924882629107,0.0018443997317236754,0.0032193158953722333,0.002850435949027498,0.005231388329979879,0.0053655264922870555,0.0046613011401743796,0.0022468142186452046,0.0028839704896042925,0.0048960429242119385,0.00425888665325285,0.004728370221327968,0.0012072434607645875,0.0014419852448021462,0.0015761234071093226,0.0012743125419181758,0.0014084507042253522,0.0005700871898054997,0.0008529644499741025
489,0.001777330650570087,0.002280348759221999,0.0033199195171026157,0.0038564721663313212,0.004963112005365526,0.001710261569416499,0.0015425888665325286,0.002112676056338028,0.0016431924882629107,0.0019114688128772635,0.003487592219986586,0.002850435949027498,0.005499664654594232,0.0053655264922870555,0.004761904761904762,0.0022468142186452046,0.0029175050301810867,0.0048960429242119385,0.004426559356136821,0.004728370221327968,0.0012072434607645875,0.0015090543259557343,0.0015761234071093226,0.0012743125419181758,0.0014084507042253522,0.0005700871898054997,0.0008648423275731717
490,0.001777330650570087,0.002280348759221999,0.0033199195171026157,0.0038564721663313212,0.004963112005365526,0.001710261569416499,0.0015425888665325286,0.002112676056338028,0.0016431924882629107,0.0019114688128772635,0.003487592219986586,0.002850435949027498,0.005499664654594232,0.0053655264922870555,0.004761904761904762,0.0022468142186452046,0.0029175050301810867,0.0048960429242119385,0.004426559356136821,0.004728370221327968,0.0012072434607645875,0.0015090543259557343,0.0015761234071093226,0.0012743125419181758,0.0014084507042253522,0.0005700871898054997,0.0008768856094587427
491,0.001777330650570087,0.002280348759221999,0.0033199195171026157,0.0038564721663313212,0.004963112005365526,0.001710261569416499,0.0015425888665325286,0.002112676056338028,0.0016431924882629107,0.0019114688128772635,0.003487592219986586,0.002850435949027498,0.005499664654594232,0.0053655264922870555,0.004761904761904762,0.0022468142186452046,0.0029175050301810867,0.0048960429242119385,0.004426559356136821,0.004728370221327968,0.0012072434607645875,0.0015090543259557343,0.0015761234071093226,0.0012743125419181758,0.0014084507042253522,0.0005700871898054997,0.0008890965989529158
492,0.0018779342723004694,0.002280348759221999,0.0033199195171026157,0.0038900067069081155,0.005298457411133468,0.001743796109993293,0.0015761234071093226,0.002112676056338028,0.001676727028839705,0.001978537894030852,0.003487592219986586,0.0028839704896042925,0.005633802816901409,0.005533199195171026,0.005063715627095909,0.002347417840375587,0.0031857813547954395,0.004963112005365526,0.004694835680751174,0.004795439302481556,0.0012407780013413815,0.0015761234071093226,0.0016096579476861167,0.0012743125419181758,0.0014084507042253522,0.0005700871898054997,0.0009014776314524918
493,0.0018779342723004694,0.002280348759221999,0.0033199195171026157,0.0038900067069081155,0.005298457411133468,0.001743796109993293,0.0015761234071093226,0.002112676056338028,0.001676727028839705,0.001978537894030852,0.003487592219986586,0.0028839704896042925,0.005633802816901409,0.005533199195171026,0.005063715627095909,0.002347417840375587,0.0031857813547954395,0.004963112005365526,0.004694835680751174,0.004795439302481556,0.0012407780013413815,0.0015761234071093226,0.0016096579476861167,0.0012743125419181758,0.0014084507042253522,0.0005700871898054997,0.0009140310748756232
494,0.0018779342723004694,0.002280348759221999,0.0033199195171026157,0.0038900067069081155,0.005298457411133468,0.001743796109993293,0.0015761234071093226,0.002112676056338028,0.001676727028839705,0.001978537894030852,0.003487592219986586,0.0028839704896042925,0.005633802816901409,0.005533199195171026,0.005063715627095909,0.002347417840375587,0.0031857813547954395,0.004963112005365526,0.004694835680751174,0.004795439302481556,0.0012407780013413815,0.0015761234071093226,0.0016096579476861167,0.0012743125419181758,0.0014084507042253522,0.0005700871898054997,0.0009267593301146883
495,0.0022132796780684103,0.002414486921529175,0.0033869885982562038,0.0038900067069081155,0.005432595573440644,0.0018443997317236754,0.0015761234071093226,0.002112676056338028,0.001676727028839705,0.002012072434607646,0.0035211267605633804,0.0032863849765258214,0.005633802816901409,0.0056002682763246145,0.005130784708249497,0.002414486921529175,0.003487592219986586,0.004963112005365526,0.004694835680751174,0.004862508383635144,0.0013078470824949698,0.0015761234071093226,0.001676727028839705,0.0013078470824949698,0.0014419852448021462,0.0006371562709590879,0.0009396648314954692
496,0.0022132796780684103,0.002414486921529175,0.0033869885982562038,0.0038900067069081155,0.005432595573440644,0.0018443997317236754,0.0015761234071093226,0.002112676056338028,0.001676727028839705,0.002012072434607646,0.0035211267605633804,0.0032863849765258214,0.005633802816901409,0.0056002682763246145,0.005130784708249497,0.002414486921529175,0.003487592219986586,0.004963112005365526,0.004694835680751174,0.004862508383635144,0.0013078470824949698,0.0015761234071093226,0.001676727028839705,0.0013078470824949698,0.0014419852448021462,0.0006371562709590879,0.0009527500472427291
497,0.0022468142186452046,0.0026156941649899397,0.0033869885982562038,0.003923541247484909,0.005499664654594232,0.0018779342723004694,0.0015761234071093226,0.002112676056338028,0.001710261569416499,0.002079141515761234,0.0036552649228705565,0.0032863849765258214,0.005633802816901409,0.005700871898054996,0.005298457411133468,0.002481556002682763,0.003487592219986586,0.005097250167672703,0.004728370221327968,0.004929577464788733,0.001374916163648558,0.0016431924882629107,0.001710261569416499,0.0013078470824949698,0.0014419852448021462,0.0007377598926894701,0.0009660174799522646
498,0.0022468142186452046,0.0026156941649899397,0.0033869885982562038,0.003923541247484909,0.005499664654594232,0.0018779342723004694,0.0015761234071093226,0.002112676056338028,0.001710261569416499,0.002079141515761234,0.0036552649228705565,0.0032863849765258214,0.005633802816901409,0.005700871898054996,0.005298457411133468,0.002481556002682763,0.003487592219986586,0.005097250167672703,0.004728370221327968,0.004929577464788733,0.001374916163648558,0.0016431924882629107,0.001710261569416499,0.0013078470824949698,0.0014419852448021462,0.0007377598926894701,0.0009794696670695395
499,0.0022468142186452046,0.0026156941649899397,0.0033869885982562038,0.003923541247484909,0.005499664654594232,0.0018779342723004694,0.0015761234071093226,0.002112676056338028,0.001710261569416499,0.002079141515761234,0.0036552649228705565,0.0032863849765258214,0.005633802816901409,0.005700871898054996,0.005298457411133468,0.002481556002682763,0.003487592219986586,0.005097250167672703,0.004728370221327968,0.004929577464788733,0.001374916163648558,0.0016431924882629107,0.001710261569416499,0.0013078470824949698,0.0014419852448021462,0.0007377598926894701,0.00099310918137498
500,0.002347417840375587,0.002749832327297116,0.0033869885982562038,0.003957075788061704,0.005533199195171026,0.0019114688128772635,0.0015761234071093226,0.002112676056338028,0.001777330650570087,0.0022132796780684103,0.003688799463447351,0.0032863849765258214,0.005667337357478202,0.005700871898054996,0.0053655264922870555,0.0025821596244131454,0.003487592219986586,0.005097250167672703,0.005097250167672703,0.004929577464788733,0.0014084507042253522,0.0016431924882629107,0.001710261569416499,0.0013078470824949698,0.0014419852448021462,0.0008718980549966465,0.001006938631476027
501,0.002347417840375587,0.002749832327297116,0.0033869885982562038,0.003957075788061704,0.005533199195171026,0.0019114688128772635,0.0015761234071093226,0.002112676056338028,0.001777330650570087,0.0022132796780684103,0.003688799463447351,0.0032863849765258214,0.005667337357478202,0.005700871898054996,0.0053655264922870555,0.0025821596244131454,0.003487592219986586,0.005097250167672703,0.005097250167672703,0.004929577464788733,0.0014084507042253522,0.0016431924882629107,0.001710261569416499,0.0013078470824949698,0.0014419852448021462,0.0008718980549966465,0.0010209606623060464
502,0.0024480214621059693,0.002850435949027498,0.0035211267605633804,0.00409121395036888,0.005734406438631791,0.0019114688128772635,0.0016431924882629107,0.0021797451374916165,0.0018443997317236754,0.0022468142186452046,0.003688799463447351,0.003420523138832998,0.005801475519785379,0.005734406438631791,0.00539906103286385,0.002749832327297116,0.0035881958417169684,0.005197853789403085,0.005130784708249497,0.004929577464788733,0.0014755197853789403,0.0018779342723004694,0.001743796109993293,0.0013078470824949698,0.0015761234071093226,0.0008718980549966465,0.001035177955630176
503,0.0024480214621059693,0.002850435949027498,0.0035211267605633804,0.00409121395036888,0.005734406438631791,0.0019114688128772635,0.0016431924882629107,0.0021797451374916165,0.0018443997317236754,0.0022468142186452046,0.003688799463447351,0.003420523138832998,0.005801475519785379,0.005734406438631791,0.00539906103286385,0.002749832327297116,0.0035881958417169684,0.005197853789403085,0.005130784708249497,0.004929577464788733,0.0014755197853789403,0.0018779342723004694,0.001743796109993293,0.0013078470824949698,0.0015761234071093226,0.0008718980549966465,0.0010495932305582276
504,0.002481556002682763,0.0028839704896042925,0.0036217303822937627,0.00409121395036888,0.005767940979208585,0.00204560697518444,0.0018779342723004694,0.0021797451374916165,0.0019114688128772635,0.0022468142186452046,0.003722334004024145,0.0036217303822937627,0.005935613682092555,0.005734406438631791,0.00539906103286385,0.0028839704896042925,0.0035881958417169684,0.005197853789403085,0.005130784708249497,0.004963112005365526,0.0015425888665325286,0.0019114688128772635,0.0018443997317236754,0.0013078470824949698,0.0016431924882629107,0.0008718980549966465,0.0010642092440647246
505,0.002481556002682763,0.0028839704896042925,0.0036217303822937627,0.00409121395036888,0.005767940979208585,0.00204560697518444,0.0018779342723004694,0.0021797451374916165,0.0019114688128772635,0.0022468142186452046,0.003722334004024145,0.0036217303822937627,0.005935613682092555,0.005734406438631791,0.00539906103286385,0.0028839704896042925,0.0035881958417169684,0.005197853789403085,0.005130784708249497,0.004963112005365526,0.0015425888665325286,0.0019114688128772635,0.0018443997317236754,0.0013078470824949698,0.0016431924882629107,0.0008718980549966465,0.0010790287915161836
506,0.0026827632461435278,0.0029175050301810867,0.0036217303822937627,0.004124748490945674,0.005767940979208585,0.002146210596914822,0.0019114688128772635,0.0022468142186452046,0.002012072434607646,0.002347417840375587,0.003755868544600939,0.003688799463447351,0.005935613682092555,0.005767940979208585,0.00539906103286385,0.0028839704896042925,0.003722334004024145,0.005231388329979879,0.005264922870556674,0.004963112005365526,0.0015425888665325286,0.0019450033534540577,0.0018443997317236754,0.0013078470824949698,0.001777330650570087,0.0009389671361502347,0.0010940547072057424
507,0.0026827632461435278,0.0029175050301810867,0.0036217303822937627,0.004124748490945674,0.005767940979208585,0.002146210596914822,0.0019114688128772635,0.0022468142186452046,0.002012072434607646,0.002347417840375587,0.003755868544600939,0.003688799463447351,0.005935613682092555,0.005767940979208585,0.00539906103286385,0.0028839704896042925,0.003722334004024145,0.005231388329979879,0.005264922870556674,0.004963112005365526,0.0015425888665325286,0.0019450033534540577,0.0018443997317236754,0.0013078470824949698,0.001777330650570087,0.0009389671361502347,0.0011092898648952228
508,0.0026827632461435278,0.0029175050301810867,0.0036217303822937627,0.004124748490945674,0.005767940979208585,0.002146210596914822,0.0019114688128772635,0.0022468142186452046,0.002012072434607646,0.002347417840375587,0.003755868544600939,0.003688799463447351,0.005935613682092555,0.005767940979208585,0.00539906103286385,0.0028839704896042925,0.003722334004024145,0.005231388329979879,0.005264922870556674,0.004963112005365526,0.0015425888665325286,0.0019450033534540577,0.0018443997317236754,0.0013078470824949698,0.001777330650570087,0.0009389671361502347,0.0011247371783647518
509,0.0026827632461435278,0.0030181086519114686,0.003688799463447351,0.004158283031522468,0.005935613682092555,0.0023138832997987926,0.001978537894030852,0.0022468142186452046,0.0021797451374916165,0.002347417840375587,0.003755868544600939,0.003789403085177733,0.00596914822266935,0.005801475519785379,0.00539906103286385,0.003051643192488263,0.003722334004024145,0.005231388329979879,0.005298457411133468,0.005197853789403085,0.0015761234071093226,0.0019450033534540577,0.0018443997317236754,0.0013413816230717639,0.0018443997317236754,0.0009389671361502347,0.001140399601970033
510,0.0026827632461435278,0.0030181086519114686,0.003688799463447351,0.004158283031522468,0.005935613682092555,0.0023138832997987926,0.001978537894030852,0.0022468142186452046,0.0021797451374916165,0.002347417840375587,0.003755868544600939,0.003789403085177733,0.00596914822266935,0.005801475519785379,0.00539906103286385,0.003051643192488263,0.003722334004024145,0.005231388329979879,0.005298457411133468,0.005197853789403085,0.0015761234071093226,0.0019450033534540577,0.0018443997317236754,0.0013413816230717639,0.0018443997317236754,0.0009389671361502347,0.0011562801312073752
511,0.00278336686787391,0.003051643192488263,0.003722334004024145,0.004158283031522468,0.005935613682092555,0.0023138832997987926,0.002012072434607646,0.002280348759221999,0.0022468142186452046,0.002414486921529175,0.0038900067069081155,0.003822937625754527,0.00596914822266935,0.0058350100603621734,0.005432595573440644,0.003051643192488263,0.003722334004024145,0.005533199195171026,0.0056002682763246145,0.005197853789403085,0.0015761234071093226,0.002079141515761234,0.0018779342723004694,0.0014755197853789403,0.0018779342723004694,0.001006036217303823,0.0011723818032865986
512,0.00278336686787391,0.003051643192488263,0.003722334004024145,0.004158283031522468,0.005935613682092555,0.0023138832997987926,0.002012072434607646,0.002280348759221999,0.0022468142186452046,0.002414486921529175,0.0038900067069081155,0.003822937625754527,0.00596914822266935,0.0058350100603621734,0.005432595573440644,0.003051643192488263,0.003722334004024145,0.005533199195171026,0.0056002682763246145,0.005197853789403085,0.0015761234071093226,0.002079141515761234,0.0018779342723004694,0.0014755197853789403,0.0018779342723004694,0.001006036217303823,0.0011887076977119032
513,0.00278336686787391,0.003118712273641851,0.003990610328638498,0.004225352112676056,0.00596914822266935,0.002414486921529175,0.002079141515761234,0.002347417840375587,0.0022468142186452046,0.002414486921529175,0.004024144869215292,0.0038564721663313212,0.00596914822266935,0.0060697518443997315,0.005432595573440644,0.003051643192488263,0.003722334004024145,0.00556673373574782,0.005633802816901409,0.00539906103286385,0.001676727028839705,0.002146210596914822,0.0018779342723004694,0.0014755197853789403,0.0018779342723004694,0.001039570757880617,0.0012052609368708425
514,0.00278336686787391,0.003118712273641851,0.003990610328638498,0.004225352112676056,0.00596914822266935,0.002414486921529175,0.002079141515761234,0.002347417840375587,0.0022468142186452046,0.002414486921529175,0.004024144869215292,0.0038564721663313212,0.00596914822266935,0.0060697518443997315,0.005432595573440644,0.003051643192488263,0.003722334004024145,0.00556673373574782,0.005633802816901409,0.00539906103286385,0.001676727028839705,0.002146210596914822,0.0018779342723004694,0.0014755197853789403,0.0018779342723004694,0.001039570757880617,0.0012220446866314887
515,0.002850435949027498,0.0031857813547954395,0.004024144869215292,0.004594232059020791,0.006036217303822937,0.0025821596244131454,0.002079141515761234,0.002414486921529175,0.0022468142186452046,0.002481556002682763,0.00425888665325285,0.003923541247484909,0.0060697518443997315,0.0060697518443997315,0.005667337357478202,0.003118712273641851,0.003755868544600939,0.005633802816901409,0.005633802816901409,0.005466130114017438,0.001743796109993293,0.002146210596914822,0.0019114688128772635,0.0014755197853789403,0.002112676056338028,0.0011066398390342052,0.0012390621569479156
516,0.002850435949027498,0.0031857813547954395,0.004024144869215292,0.004594232059020791,0.006036217303822937,0.0025821596244131454,0.002079141515761234,0.002414486921529175,0.0022468142186452046,0.002481556002682763,0.00425888665325285,0.003923541247484909,0.0060697518443997315,0.0060697518443997315,0.005667337357478202,0.003118712273641851,0.003755868544600939,0.005633802816901409,0.005633802816901409,0.005466130114017438,0.001743796109993293,0.002146210596914822,0.0019114688128772635,0.0014755197853789403,0.002112676056338028,0.0011066398390342052,0.00125631660247412
517,0.002984574111334675,0.0032528504359490276,0.0040576794097920855,0.004627766599597585,0.0060697518443997315,0.0025821596244131454,0.002112676056338028,0.002414486921529175,0.002481556002682763,0.0025486250838363516,0.00425888665325285,0.004024144869215292,0.00613682092555332,0.0060697518443997315,0.005667337357478202,0.003118712273641851,0.003822937625754527,0.005633802816901409,0.005633802816901409,0.005533199195171026,0.001743796109993293,0.002146210596914822,0.0019114688128772635,0.0015090543259557343,0.002146210596914822,0.0011066398390342052,0.0012738113231864784
518,0.002984574111334675,0.0032528504359490276,0.0040576794097920855,0.004627766599597585,0.0060697518443997315,0.0025821596244131454,0.002112676056338028,0.002414486921529175,0.002481556002682763,0.0025486250838363516,0.00425888665325285,0.004024144869215292,0.00613682092555332,0.0060697518443997315,0.005667337357478202,0.003118712273641851,0.003822937625754527,0.005633802816901409,0.005633802816901409,0.005533199195171026,0.001743796109993293,0.002146210596914822,0.0019114688128772635,0.0015090543259557343,0.002146210596914822,0.0011066398390342052,0.001291549665014884
519,0.002984574111334675,0.00335345405767941,0.0040576794097920855,0.004761904761904762,0.0060697518443997315,0.002649228705566734,0.0021797451374916165,0.0024480214621059693,0.0026156941649899397,0.0025486250838363516,0.004292421193829644,0.00409121395036888,0.006338028169014085,0.006170355466130114,0.005667337357478202,0.0032863849765258214,0.003822937625754527,0.005633802816901409,0.005667337357478202,0.0056002682763246145,0.0018108651911468814,0.002146210596914822,0.0019114688128772635,0.0015090543259557343,0.002146210596914822,0.0011401743796109994,0.0013095350204826676
520,0.0030181086519114686,0.00335345405767941,0.0040576794097920855,0.00482897384305835,0.0060697518443997315,0.002649228705566734,0.0021797451374916165,0.002481556002682763,0.002749832327297116,0.0025486250838363516,0.004325955734406439,0.004124748490945674,0.006371562709590879,0.006170355466130114,0.005734406438631791,0.0033869885982562038,0.003957075788061704,0.005801475519785379,0.005667337357478202,0.0056002682763246145,0.001978537894030852,0.0021797451374916165,0.0019114688128772635,0.0015425888665325286,0.0022468142186452046,0.0011401743796109994,0.001327770829355429
521,0.0030181086519114686,0.00335345405767941,0.0040576794097920855,0.00482897384305835,0.0060697518443997315,0.002649228705566734,0.0021797451374916165,0.002481556002682763,0.002749832327297116,0.0025486250838363516,0.004325955734406439,0.004124748490945674,0.006371562709590879,0.006170355466130114,0.005734406438631791,0.0033869885982562038,0.003957075788061704,0.005801475519785379,0.005667337357478202,0.0056002682763246145,0.001978537894030852,0.0021797451374916165,0.0019114688128772635,0.0015425888665325286,0.0022468142186452046,0.0011401743796109994,0.0013462605792989096
522,0.003051643192488263,0.00335345405767941,0.00425888665325285,0.0048960429242119385,0.006237424547283702,0.002716297786720322,0.0022468142186452046,0.002481556002682763,0.0028169014084507044,0.0025821596244131454,0.004393024815560027,0.004225352112676056,0.006472166331321261,0.006237424547283702,0.005734406438631791,0.0033869885982562038,0.00409121395036888,0.005902079141515761,0.005667337357478202,0.005700871898054996,0.00204560697518444,0.0022132796780684103,0.0019114688128772635,0.0015425888665325286,0.0023138832997987926,0.0011737089201877935,0.0013650078065460137
523,0.003051643192488263,0.00335345405767941,0.00425888665325285,0.0048960429242119385,0.006237424547283702,0.002716297786720322,0.0022468142186452046,0.002481556002682763,0.0028169014084507044,0.0025821596244131454,0.004393024815560027,0.004225352112676056,0.006472166331321261,0.006237424547283702,0.005734406438631791,0.0033869885982562038,0.00409121395036888,0.005902079141515761,0.005667337357478202,0.005700871898054996,0.00204560697518444,0.0022132796780684103,0.0019114688128772635,0.0015425888665325286,0.0023138832997987926,0.0011737089201877935,0.0013840160965731317
524,0.003051643192488263,0.003487592219986586,0.004325955734406439,0.004929577464788733,0.006338028169014085,0.002749832327297116,0.002280348759221999,0.002481556002682763,0.0028169014084507044,0.0026827632461435278,0.004393024815560027,0.004225352112676056,0.006472166331321261,0.0063044936284372905,0.0060697518443997315,0.0033869885982562038,0.004158283031522468,0.005902079141515761,0.005667337357478202,0.005734406438631791,0.00204560697518444,0.002280348759221999,0.0019114688128772635,0.0016431924882629107,0.0023138832997987926,0.0012407780013413815,0.0014032890847858733
525,0.003051643192488263,0.003487592219986586,0.004325955734406439,0.004929577464788733,0.006338028169014085,0.002749832327297116,0.002280348759221999,0.002481556002682763,0.0028169014084507044,0.0026827632461435278,0.004393024815560027,0.004225352112676056,0.006472166331321261,0.0063044936284372905,0.0060697518443997315,0.0033869885982562038,0.004158283031522468,0.005902079141515761,0.005667337357478202,0.005734406438631791,0.00204560697518444,0.002280348759221999,0.0019114688128772635,0.0016431924882629107,0.0023138832997987926,0.0012407780013413815,0.001422830457214352
526,0.003118712273641851,0.0035211267605633804,0.004325955734406439,0.005130784708249497,0.006606304493628437,0.002749832327297116,0.002280348759221999,0.002481556002682763,0.002850435949027498,0.00278336686787391,0.004393024815560027,0.004359490274983233,0.006572769953051643,0.0063044936284372905,0.006103286384976526,0.003420523138832998,0.004158283031522468,0.00596914822266935,0.00596914822266935,0.00596914822266935,0.002079141515761234,0.002380952380952381,0.001978537894030852,0.0016431924882629107,0.0023138832997987926,0.0012407780013413815,0.0014426439512181574
527,0.0031857813547954395,0.003554661301140174,0.004325955734406439,0.005130784708249497,0.006807511737089202,0.0028169014084507044,0.0023138832997987926,0.002481556002682763,0.002850435949027498,0.002850435949027498,0.004393024815560027,0.004393024815560027,0.0067739771965124075,0.006438631790744467,0.006170355466130114,0.0035881958417169684,0.00425888665325285,0.006002682763246144,0.0063044936284372905,0.006036217303822937,0.0021797451374916165,0.002380952380952381,0.001978537894030852,0.001676727028839705,0.002347417840375587,0.0012407780013413815,0.00146273335620113
528,0.0031857813547954395,0.003554661301140174,0.004325955734406439,0.005130784708249497,0.006807511737089202,0.0028169014084507044,0.0023138832997987926,0.002481556002682763,0.002850435949027498,0.002850435949027498,0.004393024815560027,0.004393024815560027,0.0067739771965124075,0.006438631790744467,0.006170355466130114,0.0035881958417169684,0.00425888665325285,0.006002682763246144,0.0063044936284372905,0.006036217303822937,0.0021797451374916165,0.002380952380952381,0.001978537894030852,0.001676727028839705,0.002347417840375587,0.0012407780013413815,0.0014831025143361043
529,0.0031857813547954395,0.0035881958417169684,0.004393024815560027,0.00539906103286385,0.006807511737089202,0.0028169014084507044,0.0023138832997987926,0.002481556002682763,0.0029175050301810867,0.002850435949027498,0.004393024815560027,0.004493628437290409,0.0067739771965124075,0.006505700871898055,0.006203890006706908,0.003688799463447351,0.00425888665325285,0.00613682092555332,0.006371562709590879,0.006237424547283702,0.002280348759221999,0.002380952380952381,0.00204560697518444,0.001710261569416499,0.002347417840375587,0.0012743125419181758,0.0015037553212997384
530,0.0031857813547954395,0.0035881958417169684,0.004426559356136821,0.00539906103286385,0.00687458081824279,0.0028169014084507044,0.002380952380952381,0.0025486250838363516,0.0029510395707578805,0.0028839704896042925,0.004493628437290409,0.004560697518443998,0.006841046277665996,0.006505700871898055,0.006203890006706908,0.003688799463447351,0.00425888665325285,0.0063044936284372905,0.006371562709590879,0.0063044936284372905,0.002380952380952381,0.002414486921529175,0.00204560697518444,0.001710261569416499,0.002347417840375587,0.0012743125419181758,0.0015246957270175728
531,0.0031857813547954395,0.0035881958417169684,0.004426559356136821,0.00539906103286385,0.00687458081824279,0.0028169014084507044,0.002380952380952381,0.0025486250838363516,0.0029510395707578805,0.0028839704896042925,0.004493628437290409,0.004560697518443998,0.006841046277665996,0.006505700871898055,0.006203890006706908,0.003688799463447351,0.00425888665325285,0.0063044936284372905,0.006371562709590879,0.0063044936284372905,0.002380952380952381,0.002414486921529175,0.00204560697518444,0.001710261569416499,0.002347417840375587,0.0012743125419181758,0.001545927736419477
532,0.0031857813547954395,0.0035881958417169684,0.004426559356136821,0.00539906103286385,0.006975184439973172,0.002850435949027498,0.0026827632461435278,0.0025821596244131454,0.003085177733065057,0.0029175050301810867,0.004527162977867203,0.004594232059020791,0.0069081153588195846,0.006505700871898055,0.006203890006706908,0.003722334004024145,0.004292421193829644,0.006438631790744467,0.006405097250167672,0.0063044936284372905,0.002414486921529175,0.0024480214621059693,0.002146210596914822,0.0018108651911468814,0.002414486921529175,0.0012743125419181758,0.001567455410205595
533,0.0031857813547954395,0.0035881958417169684,0.004426559356136821,0.00539906103286385,0.006975184439973172,0.002850435949027498,0.0026827632461435278,0.0025821596244131454,0.003085177733065057,0.0029175050301810867,0.004527162977867203,0.004594232059020791,0.0069081153588195846,0.006505700871898055,0.006203890006706908,0.003722334004024145,0.004292421193829644,0.006438631790744467,0.006405097250167672,0.0063044936284372905,0.002414486921529175,0.0024480214621059693,0.002146210596914822,0.0018108651911468814,0.002414486921529175,0.0012743125419181758,0.001589282865622978
534,0.0032528504359490276,0.0036217303822937627,0.004460093896713615,0.00539906103286385,0.0070087189805499665,0.0030181086519114686,0.0026827632461435278,0.002649228705566734,0.003085177733065057,0.0029510395707578805,0.004627766599597585,0.004795439302481556,0.007042253521126761,0.006572769953051643,0.0063044936284372905,0.003755868544600939,0.004292421193829644,0.006539235412474849,0.006472166331321261,0.0063044936284372905,0.0025150905432595573,0.0024480214621059693,0.0022132796780684103,0.0018108651911468814,0.002414486921529175,0.0013413816230717639,0.0016114142772530198
535,0.00335345405767941,0.0036217303822937627,0.004527162977867203,0.00539906103286385,0.007109322602280348,0.0030181086519114686,0.002749832327297116,0.0026827632461435278,0.0031857813547954395,0.0030181086519114686,0.0046613011401743796,0.004795439302481556,0.00727699530516432,0.006572769953051643,0.006505700871898055,0.003755868544600939,0.004325955734406439,0.006639839034205231,0.006472166331321261,0.0063044936284372905,0.002649228705566734,0.0024480214621059693,0.0022468142186452046,0.0018779342723004694,0.002481556002682763,0.0013413816230717639,0.001633853877809862
536,0.00335345405767941,0.0036217303822937627,0.004527162977867203,0.00539906103286385,0.007109322602280348,0.0030181086519114686,0.002749832327297116,0.0026827632461435278,0.0031857813547954395,0.0030181086519114686,0.0046613011401743796,0.004795439302481556,0.00727699530516432,0.006572769953051643,0.006505700871898055,0.003755868544600939,0.004325955734406439,0.006639839034205231,0.006472166331321261,0.0063044936284372905,0.002649228705566734,0.0024480214621059693,0.0022468142186452046,0.0018779342723004694,0.002481556002682763,0.0013413816230717639,0.0016566059589499134
537,0.00335345405767941,0.0036552649228705565,0.004527162977867203,0.00539906103286385,0.007142857142857143,0.003085177733065057,0.002850435949027498,0.0026827632461435278,0.0031857813547954395,0.0030181086519114686,0.004728370221327968,0.005063715627095909,0.007310529845741113,0.006572769953051643,0.006505700871898055,0.003789403085177733,0.004393024815560027,0.006639839034205231,0.006639839034205231,0.006505700871898055,0.0026827632461435278,0.0025821596244131454,0.002380952380952381,0.001978537894030852,0.0025150905432595573,0.0013413816230717639,0.001679674872092653
538,0.00335345405767941,0.0036552649228705565,0.004594232059020791,0.00556673373574782,0.007310529845741113,0.003118712273641851,0.0029175050301810867,0.0026827632461435278,0.0031857813547954395,0.0031522468142186452,0.004728370221327968,0.005063715627095909,0.0074782025486250835,0.006572769953051643,0.006539235412474849,0.003789403085177733,0.004527162977867203,0.006740442655935613,0.006841046277665996,0.006673373574782026,0.0026827632461435278,0.0025821596244131454,0.002380952380952381,0.002012072434607646,0.0025150905432595573,0.0014084507042253522,0.0017030650292528442
539,0.0033869885982562038,0.003789403085177733,0.004627766599597585,0.005700871898054996,0.007310529845741113,0.003118712273641851,0.002984574111334675,0.0026827632461435278,0.0032193158953722333,0.00335345405767941,0.004728370221327968,0.005063715627095909,0.0076123407109322605,0.006572769953051643,0.006539235412474849,0.0038564721663313212,0.004627766599597585,0.0067739771965124075,0.006975184439973172,0.006740442655935613,0.0026827632461435278,0.0026156941649899397,0.002380952380952381,0.00204560697518444,0.0025486250838363516,0.0014755197853789403,0.0017267809038843558
540,0.0033869885982562038,0.003789403085177733,0.004627766599597585,0.005700871898054996,0.007310529845741113,0.003118712273641851,0.002984574111334675,0.0026827632461435278,0.0032193158953722333,0.00335345405767941,0.004728370221327968,0.005063715627095909,0.0076123407109322605,0.006572769953051643,0.006539235412474849,0.0038564721663313212,0.004627766599597585,0.0067739771965124075,0.006975184439973172,0.006740442655935613,0.0026827632461435278,0.0026156941649899397,0.002380952380952381,0.00204560697518444,0.0025486250838363516,0.0014755197853789403,0.001750827031735725
541,0.003420523138832998,0.003789403085177733,0.004627766599597585,0.005935613682092555,0.007377598926894702,0.0032193158953722333,0.002984574111334675,0.0028169014084507044,0.0032528504359490276,0.00335345405767941,0.004728370221327968,0.005164319248826291,0.0076123407109322605,0.006606304493628437,0.006639839034205231,0.003957075788061704,0.0046613011401743796,0.0067739771965124075,0.006975184439973172,0.006740442655935613,0.002749832327297116,0.0026156941649899397,0.002380952380952381,0.00204560697518444,0.0025486250838363516,0.0014755197853789403,0.0017752080117176341
542,0.003420523138832998,0.0038564721663313212,0.004627766599597585,0.005935613682092555,0.007377598926894702,0.0032193158953722333,0.002984574111334675,0.0028169014084507044,0.0032528504359490276,0.0033869885982562038,0.004963112005365526,0.005432595573440644,0.0076123407109322605,0.00670690811535882,0.006941649899396378,0.003957075788061704,0.004694835680751174,0.0067739771965124075,0.0070087189805499665,0.006841046277665996,0.00278336686787391,0.0026827632461435278,0.002414486921529175,0.002079141515761234,0.0025486250838363516,0.0015425888665325286,0.0017999285067824763
543,0.003487592219986586,0.0038564721663313212,0.0046613011401743796,0.006002682763246144,0.00744466800804829,0.0032193158953722333,0.0031522468142186452,0.002850435949027498,0.0033199195171026157,0.003420523138832998,0.004963112005365526,0.005432595573440644,0.0076123407109322605,0.00670690811535882,0.006975184439973172,0.004024144869215292,0.004795439302481556,0.006841046277665996,0.007042253521126761,0.006975184439973172,0.00278336686787391,0.0026827632461435278,0.002414486921529175,0.002112676056338028,0.0025486250838363516,0.0015425888665325286,0.0018249932448161524
544,0.003487592219986586,0.0038564721663313212,0.0046613011401743796,0.006002682763246144,0.00744466800804829,0.0032193158953722333,0.0031522468142186452,0.002850435949027498,0.0033199195171026157,0.003420523138832998,0.004963112005365526,0.005432595573440644,0.0076123407109322605,0.00670690811535882,0.006975184439973172,0.004024144869215292,0.004795439302481556,0.006841046277665996,0.007042253521126761,0.006975184439973172,0.00278336686787391,0.0026827632461435278,0.002414486921529175,0.002112676056338028,0.0025486250838363516,0.0015425888665325286,0.0018504070195423021
545,0.0035211267605633804,0.00409121395036888,0.004694835680751174,0.006002682763246144,0.0074782025486250835,0.0032193158953722333,0.0031857813547954395,0.0028839704896042925,0.0033869885982562038,0.003554661301140174,0.004963112005365526,0.005432595573440644,0.007645875251509054,0.006841046277665996,0.007209926224010731,0.004325955734406439,0.00482897384305835,0.006941649899396378,0.007042253521126761,0.0070087189805499665,0.00278336686787391,0.0026827632461435278,0.0025486250838363516,0.0021797451374916165,0.0025486250838363516,0.0015761234071093226,0.0018761746914391214
546,0.0035881958417169684,0.00409121395036888,0.004694835680751174,0.006036217303822937,0.0074782025486250835,0.0032193158953722333,0.0032193158953722333,0.0030181086519114686,0.003420523138832998,0.0036552649228705565,0.005097250167672703,0.005432595573440644,0.007645875251509054,0.006841046277665996,0.007545271629778672,0.004426559356136821,0.004929577464788733,0.006975184439973172,0.007042253521126761,0.007075788061703555,0.00278336686787391,0.0026827632461435278,0.0025486250838363516,0.0021797451374916165,0.0025486250838363516,0.001710261569416499,0.0019023011886689439
547,0.0035881958417169684,0.00409121395036888,0.004862508383635144,0.006036217303822937,0.0074782025486250835,0.0032528504359490276,0.0032193158953722333,0.003085177733065057,0.003420523138832998,0.0036552649228705565,0.005130784708249497,0.005466130114017438,0.007645875251509054,0.006841046277665996,0.007780013413816231,0.004426559356136821,0.004963112005365526,0.0070087189805499665,0.007176391683433937,0.007142857142857143,0.0028169014084507044,0.0026827632461435278,0.0025486250838363516,0.0022132796780684103,0.0025486250838363516,0.001777330650570087,0.0019287915080207778
548,0.0035881958417169684,0.00409121395036888,0.004963112005365526,0.006036217303822937,0.007511737089201878,0.0032528504359490276,0.0032528504359490276,0.0032193158953722333,0.003487592219986586,0.0036552649228705565,0.005197853789403085,0.005499664654594232,0.007645875251509054,0.00687458081824279,0.007780013413816231,0.004426559356136821,0.004963112005365526,0.007176391683433937,0.00727699530516432,0.007176391683433937,0.0028169014084507044,0.0026827632461435278,0.0026827632461435278,0.0022132796780684103,0.0026156941649899397,0.001777330650570087,0.001955650715865949
549,0.0035881958417169684,0.00409121395036888,0.004963112005365526,0.006036217303822937,0.007511737089201878,0.0032528504359490276,0.0032528504359490276,0.0032193158953722333,0.003487592219986586,0.0036552649228705565,0.005197853789403085,0.005499664654594232,0.007645875251509054,0.00687458081824279,0.007780013413816231,0.004426559356136821,0.004963112005365526,0.007176391683433937,0.00727699530516432,0.007176391683433937,0.0028169014084507044,0.0026827632461435278,0.0026827632461435278,0.0022132796780684103,0.0026156941649899397,0.001777330650570087,0.001982883949127071
550,0.0036217303822937627,0.00409121395036888,0.004963112005365526,0.006103286384976526,0.007545271629778672,0.00335345405767941,0.0032863849765258214,0.0032528504359490276,0.0035211267605633804,0.0036552649228705565,0.005197853789403085,0.0056002682763246145,0.007645875251509054,0.006975184439973172,0.007847082494969819,0.004426559356136821,0.00499664654594232,0.007243460764587525,0.00744466800804829,0.007511737089201878,0.0028839704896042925,0.0026827632461435278,0.0029175050301810867,0.0022132796780684103,0.002649228705566734,0.001777330650570087,0.0020104964162604992
551,0.003688799463447351,0.004124748490945674,0.005063715627095909,0.006170355466130114,0.007545271629778672,0.0033869885982562038,0.0032863849765258214,0.0032528504359490276,0.0036217303822937627,0.003688799463447351,0.005264922870556674,0.0056002682763246145,0.0077129443326626424,0.007075788061703555,0.008081824279007378,0.004493628437290409,0.005030181086519115,0.00727699530516432,0.0074782025486250835,0.0076123407109322605,0.0029510395707578805,0.0026827632461435278,0.0029510395707578805,0.0022132796780684103,0.0026827632461435278,0.0019114688128772635,0.002038493398252462
552,0.003688799463447351,0.004158283031522468,0.005097250167672703,0.006203890006706908,0.007545271629778672,0.0035211267605633804,0.003487592219986586,0.0032863849765258214,0.0036217303822937627,0.003688799463447351,0.0053655264922870555,0.005734406438631791,0.0077129443326626424,0.007075788061703555,0.008081824279007378,0.004560697518443998,0.005197853789403085,0.00727699530516432,0.007545271629778672,0.0076123407109322605,0.003051643192488263,0.002716297786720322,0.0030181086519114686,0.0022468142186452046,0.0026827632461435278,0.0019114688128772635,0.002066880249629082
553,0.003688799463447351,0.004158283031522468,0.005130784708249497,0.006237424547283702,0.007545271629778672,0.0035211267605633804,0.003487592219986586,0.0033199195171026157,0.003755868544600939,0.003755868544600939,0.00539906103286385,0.005734406438631791,0.0077129443326626424,0.007075788061703555,0.008283031522468141,0.004594232059020791,0.005231388329979879,0.007377598926894702,0.007746478873239437,0.007679409792085848,0.0031522468142186452,0.002749832327297116,0.003051643192488263,0.002280348759221999,0.0026827632461435278,0.0019114688128772635,0.002095662399480433
554,0.003688799463447351,0.00425888665325285,0.005164319248826291,0.006270959087860496,0.007545271629778672,0.0035211267605633804,0.003688799463447351,0.0033199195171026157,0.003755868544600939,0.003755868544600939,0.00539906103286385,0.005767940979208585,0.007914151576123407,0.007545271629778672,0.00835010060362173,0.004594232059020791,0.005264922870556674,0.007377598926894702,0.007746478873239437,0.007746478873239437,0.0031857813547954395,0.002850435949027498,0.003085177733065057,0.002414486921529175,0.0026827632461435278,0.00204560697518444,0.0021248453524988827
555,0.003688799463447351,0.004292421193829644,0.005164319248826291,0.006405097250167672,0.007746478873239437,0.0035211267605633804,0.003789403085177733,0.00335345405767941,0.003755868544600939,0.003957075788061704,0.005633802816901409,0.005801475519785379,0.008081824279007378,0.007645875251509054,0.00835010060362173,0.004594232059020791,0.00539906103286385,0.007411133467471496,0.007780013413816231,0.007746478873239437,0.0031857813547954395,0.002850435949027498,0.0032863849765258214,0.002414486921529175,0.0026827632461435278,0.00204560697518444,0.0021544346900318847
556,0.003688799463447351,0.004292421193829644,0.005164319248826291,0.006405097250167672,0.007746478873239437,0.0035211267605633804,0.003789403085177733,0.00335345405767941,0.003755868544600939,0.003957075788061704,0.005633802816901409,0.005801475519785379,0.008081824279007378,0.007645875251509054,0.00835010060362173,0.004594232059020791,0.00539906103286385,0.007411133467471496,0.007780013413816231,0.007746478873239437,0.0031857813547954395,0.002850435949027498,0.0032863849765258214,0.002414486921529175,0.0026827632461435278,0.00204560697518444,0.0021844360711494263
557,0.003755868544600939,0.004426559356136821,0.005231388329979879,0.006438631790744467,0.007813547954393025,0.0035211267605633804,0.003822937625754527,0.0033869885982562038,0.003822937625754527,0.004024144869215292,0.005633802816901409,0.005935613682092555,0.008081824279007378,0.007914151576123407,0.00835010060362173,0.004728370221327968,0.0056002682763246145,0.007411133467471496,0.007880617035546614,0.007813547954393025,0.0032193158953722333,0.0028839704896042925,0.0032863849765258214,0.002414486921529175,0.002716297786720322,0.0021797451374916165,0.0022148552337263594
558,0.003822937625754527,0.004460093896713615,0.005231388329979879,0.006472166331321261,0.007880617035546614,0.003688799463447351,0.003923541247484909,0.0033869885982562038,0.0038900067069081155,0.004158283031522468,0.005633802816901409,0.005935613682092555,0.008081824279007378,0.008014755197853789,0.008551307847082495,0.00482897384305835,0.005734406438631791,0.0074782025486250835,0.0079476861167002,0.007813547954393025,0.0032193158953722333,0.0028839704896042925,0.0033199195171026157,0.0025486250838363516,0.002716297786720322,0.0021797451374916165,0.002245697995539774
559,0.003822937625754527,0.004560697518443998,0.005231388329979879,0.006539235412474849,0.008014755197853789,0.003688799463447351,0.003957075788061704,0.0033869885982562038,0.0038900067069081155,0.004158283031522468,0.005633802816901409,0.005935613682092555,0.008249496981891348,0.00818242790073776,0.00868544600938967,0.004862508383635144,0.005734406438631791,0.007645875251509054,0.0079476861167002,0.007981220657276996,0.0032863849765258214,0.003085177733065057,0.0033199195171026157,0.0025486250838363516,0.002749832327297116,0.0021797451374916165,0.00227697025538168
560,0.003957075788061704,0.004627766599597585,0.005231388329979879,0.006539235412474849,0.008249496981891348,0.003789403085177733,0.003957075788061704,0.0034540576794097923,0.004024144869215292,0.004158283031522468,0.005633802816901409,0.005935613682092555,0.008249496981891348,0.00818242790073776,0.008718980549966466,0.004862508383635144,0.006002682763246144,0.007645875251509054,0.0079476861167002,0.008115358819584171,0.0033869885982562038,0.003085177733065057,0.0033199195171026157,0.0025821596244131454,0.00278336686787391,0.0021797451374916165,0.0023086779941871695
561,0.0040576794097920855,0.004627766599597585,0.005264922870556674,0.006572769953051643,0.008283031522468141,0.0038900067069081155,0.004024144869215292,0.003554661301140174,0.004024144869215292,0.004158283031522468,0.005667337357478202,0.006002682763246144,0.008316566063044937,0.00818242790073776,0.00892018779342723,0.0048960429242119385,0.00613682092555332,0.0077129443326626424,0.007981220657276996,0.008115358819584171,0.003554661301140174,0.003085177733065057,0.0033199195171026157,0.0025821596244131454,0.0028169014084507044,0.0021797451374916165,0.002340827276178292
562,0.0040576794097920855,0.004627766599597585,0.0053655264922870555,0.006572769953051643,0.008283031522468141,0.0038900067069081155,0.004024144869215292,0.003554661301140174,0.004024144869215292,0.004325955734406439,0.005767940979208585,0.006036217303822937,0.008417169684775318,0.008316566063044937,0.008953722334004025,0.00499664654594232,0.006237424547283702,0.0077129443326626424,0.008081824279007378,0.00818242790073776,0.003755868544600939,0.003085177733065057,0.00335345405767941,0.002716297786720322,0.002850435949027498,0.0022132796780684103,0.002373424250023866
563,0.0040576794097920855,0.0046613011401743796,0.005432595573440644,0.006673373574782026,0.00835010060362173,0.0038900067069081155,0.004024144869215292,0.0036552649228705565,0.00409121395036888,0.004393024815560027,0.005801475519785379,0.006203890006706908,0.008417169684775318,0.008584842387659289,0.009020791415157612,0.005063715627095909,0.006270959087860496,0.007780013413816231,0.008283031522468141,0.008316566063044937,0.003755868544600939,0.003085177733065057,0.00335345405767941,0.002716297786720322,0.0029510395707578805,0.0022132796780684103,0.002406475150015424
564,0.00409121395036888,0.004728370221327968,0.005432595573440644,0.00670690811535882,0.00835010060362173,0.0038900067069081155,0.004024144869215292,0.003688799463447351,0.004124748490945674,0.004393024815560027,0.005935613682092555,0.006203890006706908,0.008484238765928907,0.008584842387659289,0.009020791415157612,0.005063715627095909,0.006270959087860496,0.007914151576123407,0.008417169684775318,0.008484238765928907,0.003789403085177733,0.003118712273641851,0.0034540576794097923,0.002749832327297116,0.0029510395707578805,0.0022132796780684103,0.00243998629725955
565,0.004158283031522468,0.004728370221327968,0.005432595573440644,0.00670690811535882,0.008450704225352112,0.003957075788061704,0.0040576794097920855,0.003688799463447351,0.00425888665325285,0.004393024815560027,0.0060697518443997315,0.006203890006706908,0.00868544600938967,0.008786049631120054,0.009188464118041582,0.005164319248826291,0.0063044936284372905,0.007914151576123407,0.008551307847082495,0.008618376928236084,0.003957075788061704,0.003118712273641851,0.0034540576794097923,0.002749832327297116,0.0030181086519114686,0.0022132796780684103,0.002473964100886814
566,0.004158283031522468,0.004728370221327968,0.005432595573440644,0.006740442655935613,0.0085177733065057,0.00409121395036888,0.0040576794097920855,0.003755868544600939,0.00425888665325285,0.004426559356136821,0.0060697518443997315,0.006270959087860496,0.00868544600938967,0.008886653252850436,0.009188464118041582,0.005164319248826291,0.0063044936284372905,0.007914151576123407,0.008551307847082495,0.00868544600938967,0.003990610328638498,0.003118712273641851,0.0034540576794097923,0.002850435949027498,0.0030181086519114686,0.0022132796780684103,0.0025084150592775386
567,0.0041918175720992625,0.00499664654594232,0.005466130114017438,0.006740442655935613,0.008618376928236084,0.004124748490945674,0.0041918175720992625,0.0038564721663313212,0.00425888665325285,0.004460093896713615,0.00613682092555332,0.006270959087860496,0.008886653252850436,0.008886653252850436,0.00925553319919517,0.005264922870556674,0.006338028169014085,0.007914151576123407,0.008551307847082495,0.00868544600938967,0.004024144869215292,0.003118712273641851,0.0034540576794097923,0.002850435949027498,0.003051643192488263,0.0022132796780684103,0.002543345761304648
568,0.00425888665325285,0.00499664654594232,0.005466130114017438,0.0069081153588195846,0.00868544600938967,0.004124748490945674,0.004225352112676056,0.0038900067069081155,0.00425888665325285,0.004460093896713615,0.006237424547283702,0.006371562709590879,0.008886653252850436,0.009020791415157612,0.00925553319919517,0.005264922870556674,0.006438631790744467,0.0079476861167002,0.00875251509054326,0.00868544600938967,0.004024144869215292,0.003118712273641851,0.0034540576794097923,0.0028839704896042925,0.003051643192488263,0.002280348759221999,0.002578762887593801
569,0.004292421193829644,0.005063715627095909,0.005466130114017438,0.007075788061703555,0.00868544600938967,0.004124748490945674,0.004359490274983233,0.003923541247484909,0.004292421193829644,0.004493628437290409,0.006237424547283702,0.006472166331321261,0.009020791415157612,0.009154929577464789,0.00925553319919517,0.0053655264922870555,0.006472166331321261,0.008081824279007378,0.008853118712273641,0.008786049631120054,0.00409121395036888,0.0031857813547954395,0.0035211267605633804,0.002984574111334675,0.003118712273641851,0.002280348759221999,0.002614673211801092
570,0.004426559356136821,0.005097250167672703,0.005499664654594232,0.007176391683433937,0.00875251509054326,0.004158283031522468,0.004426559356136821,0.003990610328638498,0.004292421193829644,0.004493628437290409,0.006371562709590879,0.006606304493628437,0.009020791415157612,0.00925553319919517,0.009523809523809525,0.005667337357478202,0.006539235412474849,0.008148893360160966,0.009154929577464789,0.008786049631120054,0.004158283031522468,0.0033199195171026157,0.0036217303822937627,0.0030181086519114686,0.0031857813547954395,0.0023138832997987926,0.002651083601908539
571,0.004460093896713615,0.005164319248826291,0.005499664654594232,0.007243460764587525,0.008786049631120054,0.004225352112676056,0.004527162977867203,0.003990610328638498,0.004359490274983233,0.004627766599597585,0.006438631790744467,0.006639839034205231,0.009020791415157612,0.00925553319919517,0.009523809523809525,0.005667337357478202,0.006572769953051643,0.008148893360160966,0.009289067739771966,0.008886653252850436,0.0041918175720992625,0.00335345405767941,0.0036552649228705565,0.0030181086519114686,0.0032193158953722333,0.002414486921529175,0.0026880010215376044
572,0.004493628437290409,0.005164319248826291,0.005499664654594232,0.007243460764587525,0.008853118712273641,0.00425888665325285,0.004527162977867203,0.0040576794097920855,0.004359490274983233,0.004627766599597585,0.006572769953051643,0.006740442655935613,0.009020791415157612,0.00925553319919517,0.009624413145539907,0.005700871898054996,0.006639839034205231,0.00818242790073776,0.009289067739771966,0.00892018779342723,0.00425888665325285,0.0033869885982562038,0.003688799463447351,0.0030181086519114686,0.0032528504359490276,0.002414486921529175,0.0027254325312810277
573,0.004594232059020791,0.005331991951710261,0.005499664654594232,0.007243460764587525,0.008853118712273641,0.004292421193829644,0.004594232059020791,0.00409121395036888,0.004426559356136821,0.0046613011401743796,0.006572769953051643,0.006841046277665996,0.009020791415157612,0.009389671361502348,0.009624413145539907,0.0058350100603621734,0.006639839034205231,0.00818242790073776,0.009322602280348759,0.008953722334004025,0.004292421193829644,0.0033869885982562038,0.003789403085177733,0.0030181086519114686,0.0032863849765258214,0.002481556002682763,0.00276338529005317
574,0.0046613011401743796,0.005331991951710261,0.005533199195171026,0.007243460764587525,0.0090878604963112,0.004292421193829644,0.004694835680751174,0.00409121395036888,0.004426559356136821,0.0046613011401743796,0.006572769953051643,0.006975184439973172,0.009154929577464789,0.009523809523809525,0.009792085848423877,0.005868544600938967,0.006639839034205231,0.008215962441314555,0.009322602280348759,0.009121395036887995,0.004325955734406439,0.003554661301140174,0.003822937625754527,0.0032528504359490276,0.0032863849765258214,0.002481556002682763,0.0028018665564591956
575,0.0046613011401743796,0.0053655264922870555,0.005533199195171026,0.00727699530516432,0.0090878604963112,0.004393024815560027,0.004728370221327968,0.004158283031522468,0.004426559356136821,0.0046613011401743796,0.006572769953051643,0.007042253521126761,0.009154929577464789,0.009523809523809525,0.009792085848423877,0.005868544600938967,0.006639839034205231,0.008215962441314555,0.009322602280348759,0.009154929577464789,0.004325955734406439,0.003554661301140174,0.003957075788061704,0.0032528504359490276,0.0034540576794097923,0.0025486250838363516,0.0028408836901833044
576,0.004694835680751174,0.0053655264922870555,0.005633802816901409,0.007344064386317907,0.009154929577464789,0.004426559356136821,0.004728370221327968,0.0041918175720992625,0.004426559356136821,0.0046613011401743796,0.006606304493628437,0.007176391683433937,0.009154929577464789,0.009624413145539907,0.009859154929577466,0.006002682763246144,0.006673373574782026,0.008215962441314555,0.009322602280348759,0.009289067739771966,0.004359490274983233,0.003554661301140174,0.003990610328638498,0.0033199195171026157,0.0035211267605633804,0.0025821596244131454,0.002880444153396298
577,0.0048960429242119385,0.0053655264922870555,0.005633802816901409,0.00744466800804829,0.009221998658618377,0.004493628437290409,0.004728370221327968,0.004426559356136821,0.004527162977867203,0.004694835680751174,0.00670690811535882,0.007344064386317907,0.009557344064386318,0.009624413145539907,0.009859154929577466,0.006002682763246144,0.007411133467471496,0.008417169684775318,0.009456740442655936,0.009423205902079141,0.004393024815560027,0.003789403085177733,0.004158283031522468,0.003420523138832998,0.003688799463447351,0.0026156941649899397,0.002920555512182745
578,0.005130784708249497,0.005466130114017438,0.005767940979208585,0.00744466800804829,0.009221998658618377,0.004527162977867203,0.004728370221327968,0.004460093896713615,0.004560697518443998,0.004728370221327968,0.00670690811535882,0.007344064386317907,0.009557344064386318,0.009624413145539907,0.009959758551307847,0.006002682763246144,0.007411133467471496,0.008417169684775318,0.009523809523809525,0.009423205902079141,0.004426559356136821,0.003789403085177733,0.0041918175720992625,0.0034540576794097923,0.003755868544600939,0.0026827632461435278,0.0029612254379880344
579,0.005298457411133468,0.005499664654594232,0.005868544600938967,0.007645875251509054,0.009221998658618377,0.004527162977867203,0.004728370221327968,0.004460093896713615,0.004627766599597585,0.004728370221327968,0.006941649899396378,0.007411133467471496,0.009557344064386318,0.009624413145539907,0.009959758551307847,0.00613682092555332,0.007545271629778672,0.008417169684775318,0.009624413145539907,0.009557344064386318,0.004426559356136821,0.0038900067069081155,0.004225352112676056,0.0034540576794097923,0.003755868544600939,0.0026827632461435278,0.0030024617090855495
580,0.005331991951710261,0.005499664654594232,0.005902079141515761,0.007679409792085848,0.009221998658618377,0.004594232059020791,0.004929577464788733,0.004460093896713615,0.004627766599597585,0.004728370221327968,0.006941649899396378,0.007511737089201878,0.009557344064386318,0.009859154929577466,0.009959758551307847,0.00613682092555332,0.007578806170355466,0.008450704225352112,0.0096579476861167,0.009557344064386318,0.004460093896713615,0.003923541247484909,0.004225352112676056,0.0034540576794097923,0.003789403085177733,0.0026827632461435278,0.0030442722120643025
581,0.00539906103286385,0.005499664654594232,0.0060697518443997315,0.007880617035546614,0.009322602280348759,0.004627766599597585,0.005030181086519115,0.004694835680751174,0.004627766599597585,0.004795439302481556,0.0070087189805499665,0.0077129443326626424,0.009859154929577466,0.009859154929577466,0.010127431254191818,0.006203890006706908,0.007578806170355466,0.0085177733065057,0.009725016767270288,0.010026827632461436,0.004460093896713615,0.004158283031522468,0.004225352112676056,0.0035881958417169684,0.003957075788061704,0.0026827632461435278,0.0030866649433372744
582,0.005432595573440644,0.005499664654594232,0.0060697518443997315,0.0079476861167002,0.009356136820925553,0.004627766599597585,0.005030181086519115,0.004694835680751174,0.004627766599597585,0.004795439302481556,0.0070087189805499665,0.0077129443326626424,0.010026827632461436,0.009859154929577466,0.010127431254191818,0.006203890006706908,0.0077129443326626424,0.008718980549966466,0.009725016767270288,0.010160965794768611,0.004460093896713615,0.004158283031522468,0.00425888665325285,0.0036217303822937627,0.003957075788061704,0.0026827632461435278,0.0031296480106707504
583,0.005466130114017438,0.005499664654594232,0.006103286384976526,0.008014755197853789,0.009456740442655936,0.004627766599597585,0.005030181086519115,0.004694835680751174,0.004627766599597585,0.004795439302481556,0.0070087189805499665,0.007813547954393025,0.010026827632461436,0.010026827632461436,0.010194500335345406,0.006438631790744467,0.007780013413816231,0.008718980549966466,0.009725016767270288,0.010194500335345406,0.004493628437290409,0.004158283031522468,0.004292421193829644,0.0036217303822937627,0.003957075788061704,0.0026827632461435278,0.003173229634734976
584,0.005533199195171026,0.005499664654594232,0.006170355466130114,0.008148893360160966,0.009624413145539907,0.004694835680751174,0.005063715627095909,0.00482897384305835,0.004795439302481556,0.004795439302481556,0.007209926224010731,0.007813547954393025,0.010127431254191818,0.010026827632461436,0.010328638497652582,0.006472166331321261,0.007847082494969819,0.00892018779342723,0.009959758551307847,0.0102280348759222,0.004627766599597585,0.004158283031522468,0.004359490274983233,0.0036217303822937627,0.0040576794097920855,0.002984574111334675,0.0032174181506763717
585,0.00556673373574782,0.00556673373574782,0.006170355466130114,0.008215962441314555,0.0096579476861167,0.004728370221327968,0.005097250167672703,0.00482897384305835,0.00482897384305835,0.00482897384305835,0.007310529845741113,0.007914151576123407,0.010127431254191818,0.010160965794768611,0.010328638497652582,0.006539235412474849,0.007880617035546614,0.008987256874580818,0.009959758551307847,0.0102280348759222,0.004694835680751174,0.0041918175720992625,0.004359490274983233,0.0036217303822937627,0.0040576794097920855,0.0030181086519114686,0.00326222200971167
586,0.00556673373574782,0.005667337357478202,0.006203890006706908,0.008249496981891348,0.0096579476861167,0.004728370221327968,0.005130784708249497,0.00482897384305835,0.004963112005365526,0.00482897384305835,0.007310529845741113,0.007914151576123407,0.010127431254191818,0.0102280348759222,0.010328638497652582,0.006572769953051643,0.008081824279007378,0.008987256874580818,0.010093896713615023,0.010429242119382964,0.004728370221327968,0.004225352112676056,0.004393024815560027,0.0036217303822937627,0.0040576794097920855,0.0030181086519114686,0.0033076497807442424
587,0.00556673373574782,0.005734406438631791,0.006237424547283702,0.00835010060362173,0.0096579476861167,0.004761904761904762,0.005197853789403085,0.00482897384305835,0.00499664654594232,0.005197853789403085,0.00744466800804829,0.008249496981891348,0.010295103957075788,0.010328638497652582,0.010529845741113347,0.006572769953051643,0.008081824279007378,0.009121395036887995,0.010362173038229377,0.010529845741113347,0.004795439302481556,0.004393024815560027,0.004460093896713615,0.003822937625754527,0.0040576794097920855,0.0030181086519114686,0.0033537101520029287
588,0.005667337357478202,0.005801475519785379,0.006270959087860496,0.0085177733065057,0.009691482226693495,0.004761904761904762,0.005231388329979879,0.00482897384305835,0.00499664654594232,0.005197853789403085,0.00744466800804829,0.008450704225352112,0.010295103957075788,0.010429242119382964,0.010529845741113347,0.006572769953051643,0.008115358819584171,0.009221998658618377,0.010362173038229377,0.010697518443997318,0.004795439302481556,0.004393024815560027,0.004493628437290409,0.003957075788061704,0.0040576794097920855,0.0030181086519114686,0.003400411932703706
589,0.005734406438631791,0.005801475519785379,0.006270959087860496,0.008618376928236084,0.009892689470154259,0.004795439302481556,0.005264922870556674,0.0048960429242119385,0.005030181086519115,0.005197853789403085,0.00744466800804829,0.008819584171696848,0.010295103957075788,0.010596914822266936,0.010865191146881288,0.006740442655935613,0.008148893360160966,0.009624413145539907,0.010529845741113347,0.010697518443997318,0.004929577464788733,0.004527162977867203,0.004594232059020791,0.003957075788061704,0.004292421193829644,0.003051643192488263,0.0034477640547344642
590,0.005767940979208585,0.0058350100603621734,0.0063044936284372905,0.008718980549966466,0.009892689470154259,0.00482897384305835,0.0053655264922870555,0.0048960429242119385,0.005030181086519115,0.005231388329979879,0.0074782025486250835,0.008819584171696848,0.010295103957075788,0.010596914822266936,0.010865191146881288,0.0067739771965124075,0.008249496981891348,0.009624413145539907,0.010529845741113347,0.010697518443997318,0.005030181086519115,0.004527162977867203,0.004728370221327968,0.004024144869215292,0.004325955734406439,0.003085177733065057,0.0034957755743632753
591,0.005801475519785379,0.00596914822266935,0.006338028169014085,0.00875251509054326,0.009892689470154259,0.00482897384305835,0.0053655264922870555,0.004929577464788733,0.005030181086519115,0.005231388329979879,0.0076123407109322605,0.008819584171696848,0.010362173038229377,0.010596914822266936,0.010865191146881288,0.006807511737089202,0.008383635144198525,0.009624413145539907,0.010697518443997318,0.010831656606304493,0.005030181086519115,0.004527162977867203,0.004728370221327968,0.004024144869215292,0.004359490274983233,0.003085177733065057,0.0035444556739704356
592,0.0058350100603621734,0.0063044936284372905,0.006338028169014085,0.008786049631120054,0.009926224010731052,0.004929577464788733,0.005432595573440644,0.004929577464788733,0.005164319248826291,0.005298457411133468,0.007645875251509054,0.009188464118041582,0.010529845741113347,0.010596914822266936,0.011032863849765259,0.0069081153588195846,0.0085177733065057,0.009725016767270288,0.010865191146881288,0.011032863849765259,0.005164319248826291,0.004527162977867203,0.004761904761904762,0.004024144869215292,0.004393024815560027,0.003085177733065057,0.0035938136638046254
593,0.005868544600938967,0.0063044936284372905,0.006405097250167672,0.008786049631120054,0.009959758551307847,0.004929577464788733,0.005432595573440644,0.004963112005365526,0.005231388329979879,0.0053655264922870555,0.007679409792085848,0.009188464118041582,0.010529845741113347,0.010596914822266936,0.011032863849765259,0.007142857142857143,0.008551307847082495,0.009892689470154259,0.01096579476861167,0.011099932930918847,0.005164319248826291,0.004527162977867203,0.004795439302481556,0.004024144869215292,0.004393024815560027,0.003085177733065057,0.0036438589837635444
594,0.005935613682092555,0.0063044936284372905,0.006438631790744467,0.008853118712273641,0.0102280348759222,0.004929577464788733,0.005499664654594232,0.004963112005365526,0.005298457411133468,0.0053655264922870555,0.007746478873239437,0.009221998658618377,0.010764587525150906,0.010764587525150906,0.011032863849765259,0.00727699530516432,0.008551307847082495,0.010026827632461436,0.010999329309188463,0.01113346747149564,0.005164319248826291,0.0046613011401743796,0.005030181086519115,0.00409121395036888,0.004393024815560027,0.003085177733065057,0.0036946012051993025
595,0.00596914822266935,0.006338028169014085,0.006472166331321261,0.008886653252850436,0.010462776659959759,0.004929577464788733,0.0056002682763246145,0.004963112005365526,0.005331991951710261,0.005466130114017438,0.007780013413816231,0.009221998658618377,0.010764587525150906,0.011066398390342052,0.011301140174379611,0.007344064386317907,0.008651911468812877,0.010026827632461436,0.01113346747149564,0.011234071093226022,0.005164319248826291,0.004694835680751174,0.005063715627095909,0.004225352112676056,0.004393024815560027,0.003118712273641851,0.003746050032748993
596,0.00596914822266935,0.006338028169014085,0.006505700871898055,0.008886653252850436,0.01056338028169014,0.004963112005365526,0.005667337357478202,0.004963112005365526,0.005466130114017438,0.005533199195171026,0.007780013413816231,0.009356136820925553,0.010764587525150906,0.011066398390342052,0.011301140174379611,0.007377598926894702,0.00868544600938967,0.010093896713615023,0.01113346747149564,0.011301140174379611,0.005164319248826291,0.004694835680751174,0.005097250167672703,0.004292421193829644,0.004393024815560027,0.0032193158953722333,0.0037982153061907366
597,0.00596914822266935,0.006572769953051643,0.006539235412474849,0.008987256874580818,0.010697518443997318,0.005063715627095909,0.005767940979208585,0.00499664654594232,0.005801475519785379,0.0058350100603621734,0.0079476861167002,0.0096579476861167,0.010764587525150906,0.011167002012072434,0.011301140174379611,0.0076123407109322605,0.008886653252850436,0.010160965794768611,0.011234071093226022,0.01153588195841717,0.005298457411133468,0.004728370221327968,0.005130784708249497,0.004359490274983233,0.004426559356136821,0.0032193158953722333,0.003851107002325569
598,0.006002682763246144,0.006606304493628437,0.006539235412474849,0.008987256874580818,0.010999329309188463,0.005063715627095909,0.005868544600938967,0.005164319248826291,0.005902079141515761,0.005868544600938967,0.0079476861167002,0.0096579476861167,0.010764587525150906,0.011167002012072434,0.0113682092555332,0.0076123407109322605,0.008987256874580818,0.010194500335345406,0.011334674714956404,0.011670020120724347,0.005298457411133468,0.004761904761904762,0.005164319248826291,0.004393024815560027,0.004426559356136821,0.0032193158953722333,0.00390473523688556
599,0.0060697518443997315,0.006606304493628437,0.006606304493628437,0.008987256874580818,0.01113346747149564,0.005063715627095909,0.005902079141515761,0.005164319248826291,0.006036217303822937,0.00596914822266935,0.00818242790073776,0.009725016767270288,0.010831656606304493,0.011468812877263581,0.0113682092555332,0.0076123407109322605,0.009020791415157612,0.010295103957075788,0.011401743796109993,0.011670020120724347,0.005331991951710261,0.004795439302481556,0.005231388329979879,0.004460093896713615,0.004426559356136821,0.0032193158953722333,0.0039591102664684585
600,0.006103286384976526,0.006606304493628437,0.006673373574782026,0.009054325955734407,0.011200536552649229,0.005231388329979879,0.006036217303822937,0.005197853789403085,0.006103286384976526,0.00613682092555332,0.008316566063044937,0.009725016767270288,0.010831656606304493,0.01170355466130114,0.011636485580147552,0.007645875251509054,0.009054325955734407,0.010362173038229377,0.011401743796109993,0.011837692823608317,0.005466130114017438,0.0048960429242119385,0.00539906103286385,0.004594232059020791,0.004493628437290409,0.0033869885982562038,0.004014242490499322
601,0.006170355466130114,0.006639839034205231,0.006740442655935613,0.009121395036887995,0.011200536552649229,0.005264922870556674,0.006170355466130114,0.005264922870556674,0.00613682092555332,0.00613682092555332,0.008417169684775318,0.009926224010731052,0.010831656606304493,0.011904761904761904,0.011636485580147552,0.007645875251509054,0.009054325955734407,0.010362173038229377,0.011401743796109993,0.012005365526492288,0.005466130114017438,0.0048960429242119385,0.00539906103286385,0.004594232059020791,0.004527162977867203,0.0033869885982562038,0.004070142453219439
602,0.006170355466130114,0.00670690811535882,0.006740442655935613,0.009356136820925553,0.011301140174379611,0.005331991951710261,0.0063044936284372905,0.005264922870556674,0.006237424547283702,0.006203890006706908,0.008417169684775318,0.010026827632461436,0.011032863849765259,0.012173038229376258,0.011636485580147552,0.007645875251509054,0.009221998658618377,0.010932260228034877,0.011435278336686788,0.01210596914822267,0.005466130114017438,0.004929577464788733,0.0056002682763246145,0.004694835680751174,0.004594232059020791,0.003487592219986586,0.004126820845702951
603,0.006237424547283702,0.0067739771965124075,0.006975184439973172,0.009456740442655936,0.0113682092555332,0.005432595573440644,0.006338028169014085,0.0053655264922870555,0.006405097250167672,0.006338028169014085,0.008786049631120054,0.010160965794768611,0.011234071093226022,0.012340710932260229,0.01210596914822267,0.007780013413816231,0.009322602280348759,0.01113346747149564,0.011636485580147552,0.012240107310529845,0.00556673373574782,0.004929577464788733,0.005700871898054996,0.004795439302481556,0.004627766599597585,0.0036552649228705565,0.00418428850790158
604,0.006371562709590879,0.0067739771965124075,0.0070087189805499665,0.009456740442655936,0.011502347417840376,0.005633802816901409,0.006338028169014085,0.005667337357478202,0.006405097250167672,0.006572769953051643,0.008819584171696848,0.010328638497652582,0.011468812877263581,0.012340710932260229,0.01210596914822267,0.007880617035546614,0.009624413145539907,0.011267605633802818,0.01170355466130114,0.012407780013413815,0.0056002682763246145,0.005063715627095909,0.005700871898054996,0.004862508383635144,0.004728370221327968,0.003688799463447351,0.004242556430717776
605,0.006438631790744467,0.006841046277665996,0.0070087189805499665,0.009456740442655936,0.01153588195841717,0.005633802816901409,0.006338028169014085,0.005667337357478202,0.006539235412474849,0.006639839034205231,0.00892018779342723,0.010328638497652582,0.011468812877263581,0.012340710932260229,0.01210596914822267,0.007981220657276996,0.009691482226693495,0.011267605633802818,0.01170355466130114,0.012407780013413815,0.005633802816901409,0.005063715627095909,0.005767940979208585,0.004862508383635144,0.004728370221327968,0.003688799463447351,0.004301635758106795
606,0.006505700871898055,0.00687458081824279,0.007042253521126761,0.009456740442655936,0.01170355466130114,0.005700871898054996,0.006371562709590879,0.005801475519785379,0.00670690811535882,0.006639839034205231,0.008987256874580818,0.010328638497652582,0.01187122736418511,0.012508383635144199,0.01210596914822267,0.007981220657276996,0.009691482226693495,0.0113682092555332,0.011804158283031522,0.012407780013413815,0.005667337357478202,0.005097250167672703,0.0060697518443997315,0.00499664654594232,0.0048960429242119385,0.003755868544600939,0.004361537789208006
607,0.006505700871898055,0.0069081153588195846,0.007075788061703555,0.009523809523809525,0.011737089201877934,0.005734406438631791,0.006371562709590879,0.005902079141515761,0.0069081153588195846,0.006673373574782026,0.009188464118041582,0.01056338028169014,0.01187122736418511,0.012508383635144199,0.012307176391683433,0.008048289738430584,0.009892689470154259,0.011602951039570758,0.011837692823608317,0.012474849094567404,0.005700871898054996,0.005264922870556674,0.006103286384976526,0.005030181086519115,0.004929577464788733,0.003755868544600939,0.004422273980505897
608,0.006539235412474849,0.006941649899396378,0.00727699530516432,0.00982562038900067,0.012038900067069081,0.0058350100603621734,0.006371562709590879,0.005902079141515761,0.0069081153588195846,0.0067739771965124075,0.009188464118041582,0.01063044936284373,0.01187122736418511,0.01267605633802817,0.012307176391683433,0.008115358819584171,0.010026827632461436,0.01170355466130114,0.011971830985915493,0.012642521797451374,0.005801475519785379,0.005432595573440644,0.0063044936284372905,0.005097250167672703,0.004929577464788733,0.0038564721663313212,0.004483855948021186
609,0.006572769953051643,0.006975184439973172,0.00727699530516432,0.009926224010731052,0.012173038229376258,0.005868544600938967,0.006539235412474849,0.00596914822266935,0.0070087189805499665,0.006975184439973172,0.009322602280348759,0.01063044936284373,0.01187122736418511,0.01284372904091214,0.012575452716297788,0.008249496981891348,0.010026827632461436,0.011770623742454729,0.012307176391683433,0.012709590878604963,0.005902079141515761,0.005499664654594232,0.0063044936284372905,0.005097250167672703,0.004929577464788733,0.0038564721663313212,0.004546295469532399
610,0.006572769953051643,0.006975184439973172,0.00727699530516432,0.009959758551307847,0.012240107310529845,0.00596914822266935,0.006539235412474849,0.006203890006706908,0.007310529845741113,0.006975184439973172,0.009389671361502348,0.010831656606304493,0.012038900067069081,0.01284372904091214,0.012575452716297788,0.00835010060362173,0.010127431254191818,0.011804158283031522,0.012307176391683433,0.012877263581488933,0.005935613682092555,0.0056002682763246145,0.006438631790744467,0.005130784708249497,0.004929577464788733,0.0038564721663313212,0.004609604486828433
611,0.00670690811535882,0.0070087189805499665,0.00727699530516432,0.010127431254191818,0.012709590878604963,0.00596914822266935,0.006539235412474849,0.006371562709590879,0.007310529845741113,0.007176391683433937,0.009590878604963111,0.010999329309188463,0.012139503688799463,0.013044936284372904,0.012575452716297788,0.008584842387659289,0.010362173038229377,0.011837692823608317,0.012307176391683433,0.012877263581488933,0.006270959087860496,0.005700871898054996,0.006505700871898055,0.005331991951710261,0.005130784708249497,0.0038564721663313212,0.004673795107992464
612,0.006740442655935613,0.0070087189805499665,0.007645875251509054,0.010261569416498993,0.012810194500335345,0.006002682763246144,0.006639839034205231,0.006505700871898055,0.00744466800804829,0.007176391683433937,0.009590878604963111,0.01113346747149564,0.012474849094567404,0.013044936284372904,0.012575452716297788,0.008718980549966466,0.01039570757880617,0.0119382964453387,0.012474849094567404,0.012910798122065728,0.006405097250167672,0.0058350100603621734,0.006505700871898055,0.0053655264922870555,0.0053655264922870555,0.003923541247484909,0.004738879609717651
613,0.0070087189805499665,0.0070087189805499665,0.007679409792085848,0.010295103957075788,0.01284372904091214,0.0060697518443997315,0.006673373574782026,0.006572769953051643,0.007545271629778672,0.007209926224010731,0.009590878604963111,0.01113346747149564,0.012575452716297788,0.013044936284372904,0.01284372904091214,0.00875251509054326,0.01039570757880617,0.012005365526492288,0.012474849094567404,0.013145539906103286,0.006505700871898055,0.005902079141515761,0.006539235412474849,0.00539906103286385,0.005466130114017438,0.004024144869215292,0.004804870439655128
614,0.007042253521126761,0.0070087189805499665,0.007746478873239437,0.010462776659959759,0.013044936284372904,0.006338028169014085,0.00687458081824279,0.006572769953051643,0.0076123407109322605,0.007310529845741113,0.009624413145539907,0.0113682092555332,0.012575452716297788,0.013044936284372904,0.01284372904091214,0.008853118712273641,0.01056338028169014,0.01210596914822267,0.012474849094567404,0.013145539906103286,0.006539235412474849,0.005902079141515761,0.006606304493628437,0.005432595573440644,0.005533199195171026,0.004024144869215292,0.004871780218794631
615,0.007075788061703555,0.007042253521126761,0.007813547954393025,0.010462776659959759,0.01317907444668008,0.006371562709590879,0.00687458081824279,0.006673373574782026,0.007645875251509054,0.00744466800804829,0.009758551307847082,0.011569416498993963,0.01284372904091214,0.01341381623071764,0.01284372904091214,0.008853118712273641,0.010663983903420523,0.01210596914822267,0.012508383635144199,0.013346747149564051,0.006572769953051643,0.006103286384976526,0.00687458081824279,0.005432595573440644,0.005533199195171026,0.0040576794097920855,0.004939621743878321
616,0.007109322602280348,0.007075788061703555,0.007847082494969819,0.010496311200536552,0.01324614352783367,0.006371562709590879,0.00687458081824279,0.006807511737089202,0.007679409792085848,0.007679409792085848,0.009859154929577466,0.011837692823608317,0.01284372904091214,0.01341381623071764,0.01284372904091214,0.008853118712273641,0.010764587525150906,0.01210596914822267,0.012642521797451374,0.013447350771294433,0.00670690811535882,0.00613682092555332,0.0069081153588195846,0.005499664654594232,0.005667337357478202,0.004158283031522468,0.005008407989848212
617,0.007243460764587525,0.007075788061703555,0.007981220657276996,0.010596914822266936,0.01341381623071764,0.006371562709590879,0.00687458081824279,0.006841046277665996,0.007914151576123407,0.007746478873239437,0.009859154929577466,0.011837692823608317,0.01301140174379611,0.01341381623071764,0.013212608987256874,0.008953722334004025,0.0107981220657277,0.012139503688799463,0.01267605633802817,0.013447350771294433,0.0067739771965124075,0.006371562709590879,0.006975184439973172,0.00556673373574782,0.0058350100603621734,0.004225352112676056,0.0050781521123276704
618,0.007243460764587525,0.007176391683433937,0.00818242790073776,0.010731052984574111,0.013682092555331992,0.006438631790744467,0.00687458081824279,0.006975184439973172,0.007914151576123407,0.007780013413816231,0.00999329309188464,0.011837692823608317,0.01301140174379611,0.013715627095908785,0.013212608987256874,0.008987256874580818,0.010865191146881288,0.012374245472837022,0.012743125419181758,0.013447350771294433,0.006841046277665996,0.006405097250167672,0.006975184439973172,0.005700871898054996,0.0058350100603621734,0.004359490274983233,0.005148867450137492
619,0.00727699530516432,0.00727699530516432,0.008283031522468141,0.010898725687458082,0.013782696177062374,0.006438631790744467,0.00687458081824279,0.0070087189805499665,0.007981220657276996,0.007780013413816231,0.010127431254191818,0.011837692823608317,0.01301140174379611,0.013715627095908785,0.013212608987256874,0.009188464118041582,0.011032863849765259,0.012374245472837022,0.012910798122065728,0.013648558014755199,0.006975184439973172,0.006673373574782026,0.007142857142857143,0.0058350100603621734,0.005935613682092555,0.004359490274983233,0.005220567527846975
620,0.00727699530516432,0.007411133467471496,0.008283031522468141,0.010898725687458082,0.013782696177062374,0.006505700871898055,0.0069081153588195846,0.007075788061703555,0.008014755197853789,0.007914151576123407,0.010127431254191818,0.0119382964453387,0.01301140174379611,0.013715627095908785,0.013547954393024815,0.00925553319919517,0.01113346747149564,0.01244131455399061,0.012977867203219315,0.013782696177062374,0.0070087189805499665,0.00670690811535882,0.007142857142857143,0.0058350100603621734,0.006103286384976526,0.004560697518443998,0.005293266058360561
621,0.007377598926894702,0.007411133467471496,0.008383635144198525,0.01096579476861167,0.013782696177062374,0.0067739771965124075,0.006941649899396378,0.007209926224010731,0.008417169684775318,0.008081824279007378,0.010127431254191818,0.0119382964453387,0.013279678068410463,0.014050972501676726,0.013547954393024815,0.009423205902079141,0.01113346747149564,0.012709590878604963,0.012977867203219315,0.013916834339369551,0.0070087189805499665,0.006740442655935613,0.007243460764587525,0.0058350100603621734,0.00613682092555332,0.004728370221327968,0.005366976945540476
622,0.00744466800804829,0.00744466800804829,0.008450704225352112,0.011099932930918847,0.013849765258215962,0.006841046277665996,0.0070087189805499665,0.00727699530516432,0.0085177733065057,0.00818242790073776,0.0102280348759222,0.012038900067069081,0.013346747149564051,0.014050972501676726,0.013547954393024815,0.0096579476861167,0.011267605633802818,0.012709590878604963,0.013615023474178404,0.014252179745137492,0.007176391683433937,0.006807511737089202,0.007310529845741113,0.00596914822266935,0.006170355466130114,0.005030181086519115,0.005441714286865892
623,0.007545271629778672,0.007511737089201878,0.0085177733065057,0.011234071093226022,0.013883299798792756,0.006941649899396378,0.0070087189805499665,0.007310529845741113,0.0085177733065057,0.00835010060362173,0.010328638497652582,0.012206572769953052,0.013346747149564051,0.014050972501676726,0.013547954393024815,0.009691482226693495,0.0113682092555332,0.012977867203219315,0.013682092555331992,0.014453386988598256,0.00727699530516432,0.006841046277665996,0.007344064386317907,0.006036217303822937,0.006203890006706908,0.005063715627095909,0.005517492376129122
624,0.007545271629778672,0.007578806170355466,0.00868544600938967,0.011267605633802818,0.013916834339369551,0.007075788061703555,0.0070087189805499665,0.007344064386317907,0.008618376928236084,0.008450704225352112,0.010362173038229377,0.012206572769953052,0.013346747149564051,0.01431924882629108,0.013547954393024815,0.009758551307847082,0.011804158283031522,0.013112005365526492,0.013682092555331992,0.014453386988598256,0.00727699530516432,0.006841046277665996,0.007377598926894702,0.006103286384976526,0.006203890006706908,0.005130784708249497,0.005594325706169378
625,0.007914151576123407,0.007578806170355466,0.008853118712273641,0.011401743796109993,0.014050972501676726,0.007176391683433937,0.007075788061703555,0.0074782025486250835,0.008651911468812877,0.008484238765928907,0.010462776659959759,0.012240107310529845,0.013615023474178404,0.014654594232059021,0.013849765258215962,0.009959758551307847,0.011904761904761904,0.01324614352783367,0.013849765258215962,0.01455399061032864,0.007310529845741113,0.006975184439973172,0.0074782025486250835,0.006103286384976526,0.006237424547283702,0.005164319248826291,0.005672228971644544
626,0.007914151576123407,0.007746478873239437,0.008886653252850436,0.011435278336686788,0.014185110663983903,0.007209926224010731,0.007075788061703555,0.007511737089201878,0.008651911468812877,0.008551307847082495,0.010596914822266936,0.012374245472837022,0.013615023474178404,0.014654594232059021,0.013849765258215962,0.00999329309188464,0.012072434607645875,0.013380281690140845,0.013916834339369551,0.014654594232059021,0.007377598926894702,0.0070087189805499665,0.0074782025486250835,0.006170355466130114,0.006237424547283702,0.005197853789403085,0.005751217071841614
627,0.007914151576123407,0.007880617035546614,0.009121395036887995,0.011468812877263581,0.014218645204560697,0.007209926224010731,0.007109322602280348,0.007511737089201878,0.008651911468812877,0.008551307847082495,0.010663983903420523,0.012374245472837022,0.013883299798792756,0.014922870556673374,0.013849765258215962,0.01006036217303823,0.012173038229376258,0.013380281690140845,0.014185110663983903,0.014989939637826962,0.007411133467471496,0.0070087189805499665,0.0076123407109322605,0.006203890006706908,0.0063044936284372905,0.005197853789403085,0.005831305113526225
628,0.007981220657276996,0.007981220657276996,0.009356136820925553,0.011569416498993963,0.014520456069751844,0.0074782025486250835,0.007142857142857143,0.007578806170355466,0.00868544600938967,0.008618376928236084,0.010663983903420523,0.01244131455399061,0.013883299798792756,0.014922870556673374,0.014118041582830315,0.010261569416498993,0.01227364185110664,0.01341381623071764,0.014185110663983903,0.014989939637826962,0.007545271629778672,0.007042253521126761,0.007813547954393025,0.006270959087860496,0.0063044936284372905,0.005298457411133468,0.005912508413831875
629,0.008014755197853789,0.007981220657276996,0.009523809523809525,0.011602951039570758,0.01455399061032864,0.007545271629778672,0.007176391683433937,0.007578806170355466,0.00875251509054326,0.008651911468812877,0.010663983903420523,0.01244131455399061,0.014084507042253521,0.014922870556673374,0.014118041582830315,0.010496311200536552,0.012407780013413815,0.01341381623071764,0.014419852448021462,0.015023474178403756,0.007545271629778672,0.007042253521126761,0.007813547954393025,0.006270959087860496,0.006338028169014085,0.005298457411133468,0.005994842503189409
630,0.008014755197853789,0.008014755197853789,0.009691482226693495,0.011737089201877934,0.014922870556673374,0.007578806170355466,0.007176391683433937,0.007578806170355466,0.00892018779342723,0.00875251509054326,0.010932260228034877,0.012541918175720992,0.014386317907444667,0.015392354124748492,0.014118041582830315,0.010663983903420523,0.01267605633802817,0.013447350771294433,0.014419852448021462,0.015023474178403756,0.0076123407109322605,0.007075788061703555,0.0079476861167002,0.0063044936284372905,0.006371562709590879,0.005499664654594232,0.00607832312829723
631,0.008048289738430584,0.008081824279007378,0.009691482226693495,0.0119382964453387,0.015090543259557344,0.007679409792085848,0.00727699530516432,0.007679409792085848,0.00892018779342723,0.008953722334004025,0.011099932930918847,0.012541918175720992,0.014386317907444667,0.01562709590878605,0.014621059691482226,0.010663983903420523,0.012776659959758551,0.01358148893360161,0.01455399061032864,0.015023474178403756,0.007679409792085848,0.007209926224010731,0.007981220657276996,0.006338028169014085,0.006539235412474849,0.005533199195171026,0.006162966255132942
632,0.008048289738430584,0.008148893360160966,0.009859154929577466,0.012005365526492288,0.015124077800134137,0.007847082494969819,0.00727699530516432,0.0077129443326626424,0.009054325955734407,0.009020791415157612,0.011200536552649229,0.012743125419181758,0.014386317907444667,0.01562709590878605,0.014621059691482226,0.010697518443997318,0.01284372904091214,0.013916834339369551,0.014654594232059021,0.015291750503018108,0.007746478873239437,0.007377598926894702,0.00818242790073776,0.006438631790744467,0.006572769953051643,0.005633802816901409,0.006248788072006894
633,0.008081824279007378,0.008316566063044937,0.009926224010731052,0.01210596914822267,0.015224681421864521,0.0079476861167002,0.007545271629778672,0.007880617035546614,0.009221998658618377,0.009020791415157612,0.011200536552649229,0.012743125419181758,0.014621059691482226,0.015928906773977198,0.014956405097250167,0.010865191146881288,0.013044936284372904,0.014218645204560697,0.014922870556673374,0.015291750503018108,0.007746478873239437,0.00744466800804829,0.008283031522468141,0.006539235412474849,0.006673373574782026,0.005667337357478202,0.006335804992658248
634,0.008249496981891348,0.008417169684775318,0.009959758551307847,0.012206572769953052,0.015325285043594903,0.008148893360160966,0.007545271629778672,0.008048289738430584,0.009221998658618377,0.009054325955734407,0.011267605633802818,0.012743125419181758,0.014621059691482226,0.015928906773977198,0.014956405097250167,0.010932260228034877,0.013212608987256874,0.014218645204560697,0.014922870556673374,0.015425888665325285,0.007813547954393025,0.00744466800804829,0.00835010060362173,0.006539235412474849,0.00670690811535882,0.005801475519785379,0.00642403365939419
635,0.008316566063044937,0.008618376928236084,0.010026827632461436,0.012508383635144199,0.015425888665325285,0.008249496981891348,0.007578806170355466,0.008048289738430584,0.009389671361502348,0.009121395036887995,0.011636485580147552,0.012977867203219315,0.014621059691482226,0.01619718309859155,0.014956405097250167,0.011032863849765259,0.013212608987256874,0.014419852448021462,0.015090543259557344,0.015425888665325285,0.0079476861167002,0.0076123407109322605,0.008450704225352112,0.006606304493628437,0.006807511737089202,0.0058350100603621734,0.0065134909462728026
636,0.0085177733065057,0.00868544600938967,0.010127431254191818,0.012541918175720992,0.015694164989939637,0.008450704225352112,0.007679409792085848,0.008115358819584171,0.00949027498323273,0.009221998658618377,0.011670020120724347,0.01324614352783367,0.015023474178403756,0.01619718309859155,0.014956405097250167,0.011435278336686788,0.013279678068410463,0.014419852448021462,0.015090543259557344,0.015526492287055667,0.008249496981891348,0.007645875251509054,0.00868544600938967,0.006807511737089202,0.00687458081824279,0.0058350100603621734,0.006604193962330305
637,0.008618376928236084,0.00868544600938967,0.010194500335345406,0.012743125419181758,0.015995975855130785,0.008651911468812877,0.007813547954393025,0.008417169684775318,0.009624413145539907,0.009289067739771966,0.011770623742454729,0.01324614352783367,0.015023474178403756,0.01619718309859155,0.015358819584171696,0.011502347417840376,0.013447350771294433,0.014956405097250167,0.015560026827632462,0.015660630449362844,0.00835010060362173,0.007880617035546614,0.008786049631120054,0.006941649899396378,0.00687458081824279,0.005868544600938967,0.006696160054853221
638,0.008618376928236084,0.008718980549966466,0.010194500335345406,0.012776659959758551,0.01609657947686117,0.008819584171696848,0.0079476861167002,0.0085177733065057,0.0096579476861167,0.009356136820925553,0.011770623742454729,0.01324614352783367,0.015023474178403756,0.01670020120724346,0.015358819584171696,0.011569416498993963,0.013447350771294433,0.015325285043594903,0.015660630449362844,0.015660630449362844,0.008417169684775318,0.0079476861167002,0.00892018779342723,0.006941649899396378,0.007042253521126761,0.00596914822266935,0.006789406812696105
639,0.008618376928236084,0.008718980549966466,0.010328638497652582,0.012910798122065728,0.016230717639168342,0.008819584171696848,0.008048289738430584,0.00868544600938967,0.00982562038900067,0.009557344064386318,0.011804158283031522,0.01324614352783367,0.015023474178403756,0.01670020120724346,0.01572769953051643,0.011569416498993963,0.013447350771294433,0.015325285043594903,0.01579476861167002,0.015928906773977198,0.0085177733065057,0.007981220657276996,0.009054325955734407,0.0070087189805499665,0.007344064386317907,0.006036217303822937,0.0068839520696454964
640,0.008618376928236084,0.008886653252850436,0.010496311200536552,0.01301140174379611,0.016398390342052312,0.008886653252850436,0.008115358819584171,0.00875251509054326,0.009926224010731052,0.009758551307847082,0.012005365526492288,0.013547954393024815,0.015358819584171696,0.01670020120724346,0.01572769953051643,0.011602951039570758,0.013615023474178404,0.015593561368209255,0.01609657947686117,0.015928906773977198,0.008651911468812877,0.007981220657276996,0.009121395036887995,0.007109322602280348,0.007411133467471496,0.006103286384976526,0.00697981390783066
641,0.00875251509054326,0.008987256874580818,0.01056338028169014,0.013212608987256874,0.016465459423205903,0.0090878604963112,0.008115358819584171,0.008853118712273641,0.00999329309188464,0.00982562038900067,0.012240107310529845,0.013547954393024815,0.015358819584171696,0.017236753856472168,0.01572769953051643,0.011837692823608317,0.01374916163648558,0.015828303152246814,0.016230717639168342,0.01609657947686117,0.008886653252850436,0.008048289738430584,0.009154929577464789,0.007176391683433937,0.007511737089201878,0.006103286384976526,0.0070770106611818895
642,0.00892018779342723,0.009020791415157612,0.01063044936284373,0.013447350771294433,0.016633132126089873,0.009188464118041582,0.008215962441314555,0.008987256874580818,0.01006036217303823,0.009892689470154259,0.012307176391683433,0.013782696177062374,0.015459423205902078,0.017236753856472168,0.01572769953051643,0.012038900067069081,0.01374916163648558,0.015828303152246814,0.01636485580147552,0.01626425217974514,0.008987256874580818,0.00818242790073776,0.00925553319919517,0.007243460764587525,0.007545271629778672,0.006203890006706908,0.007175560918936928
643,0.009121395036887995,0.009154929577464789,0.0107981220657277,0.013547954393024815,0.01676727028839705,0.00925553319919517,0.008383635144198525,0.009054325955734407,0.01006036217303823,0.00999329309188464,0.01244131455399061,0.013782696177062374,0.015694164989939637,0.017236753856472168,0.015828303152246814,0.01210596914822267,0.013883299798792756,0.015828303152246814,0.01636485580147552,0.01626425217974514,0.0090878604963112,0.008551307847082495,0.009356136820925553,0.007243460764587525,0.007578806170355466,0.006472166331321261,0.007275483529196225
644,0.009322602280348759,0.009389671361502348,0.01096579476861167,0.013682092555331992,0.016901408450704224,0.009322602280348759,0.008450704225352112,0.009054325955734407,0.010093896713615023,0.00999329309188464,0.012508383635144199,0.013950368879946344,0.016029510395707578,0.017236753856472168,0.016230717639168342,0.012206572769953052,0.014017437961099933,0.015928906773977198,0.01653252850435949,0.01626425217974514,0.00925553319919517,0.008618376928236084,0.00949027498323273,0.007344064386317907,0.0077129443326626424,0.006539235412474849,0.007376797602527731
645,0.009389671361502348,0.009423205902079141,0.011099932930918847,0.013950368879946344,0.017002012072434607,0.009389671361502348,0.008584842387659289,0.009121395036887995,0.010261569416498993,0.010160965794768611,0.012743125419181758,0.013950368879946344,0.016029510395707578,0.017236753856472168,0.016230717639168342,0.012541918175720992,0.014050972501676726,0.015928906773977198,0.016666666666666666,0.016633132126089873,0.009289067739771966,0.008718980549966466,0.009557344064386318,0.007511737089201878,0.007880617035546614,0.006807511737089202,0.007479522515621821
646,0.009423205902079141,0.0096579476861167,0.011167002012072434,0.014118041582830315,0.017069081153588198,0.009523809523809525,0.008651911468812877,0.009356136820925553,0.01056338028169014,0.010194500335345406,0.012910798122065728,0.014185110663983903,0.016029510395707578,0.017437961099932932,0.016230717639168342,0.01267605633802817,0.01415157612340711,0.01619718309859155,0.016666666666666666,0.016800804828973843,0.009356136820925553,0.008953722334004025,0.009557344064386318,0.007545271629778672,0.007880617035546614,0.006841046277665996,0.007583677914997191
647,0.00949027498323273,0.009758551307847082,0.011468812877263581,0.01415157612340711,0.01710261569416499,0.009624413145539907,0.008819584171696848,0.009456740442655936,0.010697518443997318,0.010328638497652582,0.012944332662642522,0.014185110663983903,0.016465459423205903,0.017437961099932932,0.01659959758551308,0.012910798122065728,0.014185110663983903,0.01636485580147552,0.016834339369550637,0.016800804828973843,0.00949027498323273,0.008953722334004025,0.009792085848423877,0.007578806170355466,0.007914151576123407,0.006941649899396378,0.007689283720758314
648,0.009691482226693495,0.009892689470154259,0.011636485580147552,0.014218645204560697,0.01720321931589537,0.009758551307847082,0.008819584171696848,0.009557344064386318,0.010697518443997318,0.01039570757880617,0.013112005365526492,0.01431924882629108,0.016465459423205903,0.017940979208584843,0.01659959758551308,0.013145539906103286,0.014285714285714285,0.01636485580147552,0.0170355466130114,0.0170355466130114,0.009624413145539907,0.009054325955734407,0.009859154929577466,0.007578806170355466,0.008014755197853789,0.007176391683433937,0.00779636013040523
649,0.009792085848423877,0.009926224010731052,0.011670020120724347,0.014587525150905433,0.01727028839704896,0.009959758551307847,0.008853118712273641,0.009590878604963111,0.010831656606304493,0.010596914822266936,0.013346747149564051,0.01431924882629108,0.016465459423205903,0.017940979208584843,0.01659959758551308,0.013145539906103286,0.014453386988598256,0.016498993963782696,0.01720321931589537,0.0170355466130114,0.009624413145539907,0.009356136820925553,0.009926224010731052,0.007645875251509054,0.008048289738430584,0.00727699530516432,0.00790492762269642
650,0.00982562038900067,0.009959758551307847,0.011804158283031522,0.01472166331321261,0.017538564721663312,0.010026827632461436,0.008853118712273641,0.009926224010731052,0.010898725687458082,0.010663983903420523,0.013346747149564051,0.014587525150905433,0.016834339369550637,0.01834339369550637,0.01659959758551308,0.01317907444668008,0.014654594232059021,0.016498993963782696,0.017303822937625755,0.017169684775318578,0.009792085848423877,0.009356136820925553,0.010026827632461436,0.007679409792085848,0.008081824279007378,0.007411133467471496,0.008015006961565405
651,0.010093896713615023,0.010194500335345406,0.012005365526492288,0.014788732394366197,0.01784037558685446,0.0102280348759222,0.00892018779342723,0.01006036217303823,0.011032863849765259,0.010697518443997318,0.01374916163648558,0.015023474178403756,0.016834339369550637,0.01834339369550637,0.017069081153588198,0.01324614352783367,0.014855801475519785,0.016834339369550637,0.017303822937625755,0.017538564721663312,0.009892689470154259,0.009557344064386318,0.0102280348759222,0.008014755197853789,0.008115358819584171,0.007411133467471496,0.008126619200091945
652,0.010194500335345406,0.010194500335345406,0.012139503688799463,0.014855801475519785,0.01784037558685446,0.01039570757880617,0.008953722334004025,0.010093896713615023,0.011032863849765259,0.010831656606304493,0.01374916163648558,0.015023474178403756,0.01757209926224011,0.01834339369550637,0.017236753856472168,0.01341381623071764,0.01505700871898055,0.017002012072434607,0.017471495640509725,0.017538564721663312,0.009926224010731052,0.009725016767270288,0.010295103957075788,0.008081824279007378,0.00818242790073776,0.007511737089201878,0.008239785684528518
653,0.010328638497652582,0.010328638497652582,0.012340710932260229,0.014956405097250167,0.018142186452045607,0.010529845741113347,0.009121395036887995,0.0102280348759222,0.011200536552649229,0.010898725687458082,0.014118041582830315,0.015023474178403756,0.01757209926224011,0.018846411804158282,0.017236753856472168,0.013615023474178404,0.01505700871898055,0.017002012072434607,0.017471495640509725,0.01773977196512408,0.010026827632461436,0.00982562038900067,0.010462776659959759,0.008249496981891348,0.008249496981891348,0.0077129443326626424,0.008354528058382863
654,0.01039570757880617,0.010429242119382964,0.012407780013413815,0.015023474178403756,0.018276324614352784,0.010898725687458082,0.009154929577464789,0.010429242119382964,0.011267605633802818,0.01096579476861167,0.014118041582830315,0.015526492287055667,0.01757209926224011,0.018846411804158282,0.017471495640509725,0.013782696177062374,0.015157612340710933,0.017136150234741784,0.017706237424547282,0.017974513749161636,0.01006036217303823,0.00982562038900067,0.010496311200536552,0.008316566063044937,0.00835010060362173,0.007880617035546614,0.008470868266557402
655,0.010596914822266936,0.010496311200536552,0.012508383635144199,0.01505700871898055,0.018477531857813548,0.01113346747149564,0.00925553319919517,0.010462776659959759,0.011435278336686788,0.011301140174379611,0.014118041582830315,0.01579476861167002,0.01800804828973843,0.019081153588195843,0.017471495640509725,0.013916834339369551,0.015191146881287726,0.017706237424547282,0.018276324614352784,0.017974513749161636,0.010127431254191818,0.010026827632461436,0.010663983903420523,0.008618376928236084,0.008383635144198525,0.0079476861167002,0.00858882855954625
656,0.01063044936284373,0.010529845741113347,0.012642521797451374,0.015157612340710933,0.01851106639839034,0.011234071093226022,0.009389671361502348,0.010496311200536552,0.011502347417840376,0.011468812877263581,0.014218645204560697,0.01579476861167002,0.01800804828973843,0.019081153588195843,0.017873910127431253,0.01398390342052314,0.015191146881287726,0.017706237424547282,0.018276324614352784,0.018309859154929577,0.010261569416498993,0.010093896713615023,0.010697518443997318,0.008886653252850436,0.008450704225352112,0.008048289738430584,0.008708431497690725
657,0.010697518443997318,0.010865191146881288,0.01284372904091214,0.015191146881287726,0.01867873910127431,0.011234071093226022,0.009523809523809525,0.01063044936284373,0.01153588195841717,0.011804158283031522,0.014386317907444667,0.016230717639168342,0.01800804828973843,0.019517102615694164,0.017873910127431253,0.014118041582830315,0.015660630449362844,0.017806841046277666,0.018276324614352784,0.01857813547954393,0.010261569416498993,0.010160965794768611,0.010898725687458082,0.00892018779342723,0.008551307847082495,0.008081824279007378,0.008829699955494092
658,0.010898725687458082,0.011066398390342052,0.01317907444668008,0.015392354124748492,0.018779342723004695,0.011267605633802818,0.009523809523809525,0.011099932930918847,0.011636485580147552,0.011971830985915493,0.014386317907444667,0.016230717639168342,0.01851106639839034,0.019517102615694164,0.018443997317236754,0.01415157612340711,0.015828303152246814,0.01784037558685446,0.018712273641851105,0.01857813547954393,0.01039570757880617,0.010328638497652582,0.010932260228034877,0.009054325955734407,0.00875251509054326,0.008215962441314555,0.008952657125996391
659,0.011099932930918847,0.01113346747149564,0.013346747149564051,0.01562709590878605,0.018913480885311872,0.011301140174379611,0.009758551307847082,0.011200536552649229,0.011904761904761904,0.012005365526492288,0.01448692152917505,0.016566063044936283,0.01851106639839034,0.019517102615694164,0.018443997317236754,0.01415157612340711,0.0158953722334004,0.01784037558685446,0.018712273641851105,0.018947015425888666,0.010596914822266936,0.010362173038229377,0.01096579476861167,0.009054325955734407,0.00892018779342723,0.008249496981891348,0.009077326525210223
660,0.011267605633802818,0.01113346747149564,0.013547954393024815,0.01579476861167002,0.018947015425888666,0.0113682092555332,0.009859154929577466,0.0113682092555332,0.0119382964453387,0.012005365526492288,0.014755197853789403,0.016566063044936283,0.01851106639839034,0.0198859825620389,0.018913480885311872,0.01431924882629108,0.016130114017437962,0.0181757209926224,0.018779342723004695,0.018947015425888666,0.010731052984574111,0.010496311200536552,0.011200536552649229,0.009154929577464789,0.008987256874580818,0.008383635144198525,0.00920373199661822
661,0.011334674714956404,0.011301140174379611,0.013916834339369551,0.015995975855130785,0.01904761904761905,0.011502347417840376,0.009892689470154259,0.011602951039570758,0.01210596914822267,0.012173038229376258,0.014989939637826962,0.017069081153588198,0.01851106639839034,0.0198859825620389,0.018913480885311872,0.014654594232059021,0.01626425217974514,0.018477531857813548,0.018879946344735075,0.019181757209926223,0.0107981220657277,0.010731052984574111,0.011267605633802818,0.009289067739771966,0.009121395036887995,0.008618376928236084,0.009331897715733239
662,0.011602951039570758,0.01153588195841717,0.014218645204560697,0.016029510395707578,0.019081153588195843,0.011502347417840376,0.009959758551307847,0.01170355466130114,0.012173038229376258,0.012307176391683433,0.015157612340710933,0.01737089201877934,0.01851106639839034,0.0198859825620389,0.018913480885311872,0.014755197853789403,0.01659959758551308,0.01881287726358149,0.018879946344735075,0.019181757209926223,0.010999329309188463,0.010831656606304493,0.011334674714956404,0.009456740442655936,0.009456740442655936,0.00868544600938967,0.009461848194722
663,0.011837692823608317,0.01170355466130114,0.014352783366867874,0.01609657947686117,0.019114688128772636,0.011569416498993963,0.00999329309188464,0.011737089201877934,0.012340710932260229,0.012474849094567404,0.015258215962441314,0.01737089201877934,0.018846411804158282,0.0198859825620389,0.01921529175050302,0.014956405097250167,0.01659959758551308,0.01881287726358149,0.019081153588195843,0.01955063715627096,0.01113346747149564,0.011032863849765259,0.011502347417840376,0.009590878604963111,0.0096579476861167,0.008853118712273641,0.009593608287093146
664,0.011971830985915493,0.011904761904761904,0.01448692152917505,0.016465459423205903,0.019114688128772636,0.011837692823608317,0.01006036217303823,0.011770623742454729,0.012575452716297788,0.01267605633802817,0.015694164989939637,0.01737089201877934,0.018846411804158282,0.020321931589537223,0.01921529175050302,0.015425888665325285,0.016733735747820253,0.01881287726358149,0.019081153588195843,0.01955063715627096,0.011334674714956404,0.011234071093226022,0.011569416498993963,0.009725016767270288,0.00982562038900067,0.008853118712273641,0.009727203192450537
665,0.012072434607645875,0.01210596914822267,0.014587525150905433,0.01653252850435949,0.01921529175050302,0.011904761904761904,0.010295103957075788,0.011837692823608317,0.01267605633802817,0.012709590878604963,0.015694164989939637,0.017538564721663312,0.018846411804158282,0.020321931589537223,0.01921529175050302,0.015425888665325285,0.016834339369550637,0.01914822266934943,0.01938296445338699,0.01955063715627096,0.0113682092555332,0.011234071093226022,0.011569416498993963,0.009792085848423877,0.01006036217303823,0.00892018779342723,0.00986265846131282
666,0.012173038229376258,0.012173038229376258,0.014654594232059021,0.016733735747820253,0.019517102615694164,0.012173038229376258,0.010496311200536552,0.012139503688799463,0.012709590878604963,0.012743125419181758,0.016029510395707578,0.017538564721663312,0.019181757209926223,0.02079141515761234,0.01971830985915493,0.015660630449362844,0.017069081153588198,0.019450033534540577,0.01938296445338699,0.01995305164319249,0.011636485580147552,0.011401743796109993,0.011602951039570758,0.01006036217303823,0.010160965794768611,0.008953722334004025,0.01
667,0.01227364185110664,0.012340710932260229,0.014755197853789403,0.016800804828973843,0.019617706237424547,0.012474849094567404,0.010596914822266936,0.012173038229376258,0.012810194500335345,0.012877263581488933,0.016398390342052312,0.017806841046277666,0.019181757209926223,0.02079141515761234,0.01971830985915493,0.015828303152246814,0.017337357478202548,0.019450033534540577,0.019852448021462105,0.020221327967806842,0.011804158283031522,0.011401743796109993,0.011636485580147552,0.010261569416498993,0.01039570757880617,0.00925553319919517,0.010139254075588142
668,0.012374245472837022,0.01244131455399061,0.01488933601609658,0.016901408450704224,0.019785378940308518,0.012709590878604963,0.010663983903420523,0.012340710932260229,0.012910798122065728,0.012910798122065728,0.016465459423205903,0.017806841046277666,0.01948356807511737,0.02079141515761234,0.01971830985915493,0.0158953722334004,0.01757209926224011,0.019919517102615695,0.020187793427230045,0.020657276995305163,0.011971830985915493,0.011468812877263581,0.011770623742454729,0.010529845741113347,0.010462776659959759,0.009289067739771966,0.010280447320933098
669,0.01244131455399061,0.01244131455399061,0.015090543259557344,0.01710261569416499,0.019852448021462105,0.012743125419181758,0.010831656606304493,0.012340710932260229,0.01317907444668008,0.01301140174379611,0.016633132126089873,0.018443997317236754,0.01948356807511737,0.021361502347417842,0.020187793427230045,0.01606304493628437,0.017706237424547282,0.020154258886653252,0.0204560697518444,0.020657276995305163,0.011971830985915493,0.011737089201877934,0.01187122736418511,0.010898725687458082,0.01056338028169014,0.009624413145539907,0.01042360673976401
670,0.012474849094567404,0.012608987256874581,0.015191146881287726,0.017169684775318578,0.01998658618376928,0.012810194500335345,0.010999329309188463,0.012541918175720992,0.013480885311871227,0.013078470824949699,0.016633132126089873,0.018443997317236754,0.019919517102615695,0.021361502347417842,0.020187793427230045,0.01619718309859155,0.01790744466800805,0.020154258886653252,0.020824949698189134,0.020992622401073104,0.012072434607645875,0.011904761904761904,0.012173038229376258,0.01096579476861167,0.010731052984574111,0.009691482226693495,0.01056875971184805
671,0.01267605633802817,0.012977867203219315,0.015392354124748492,0.017337357478202548,0.020221327967806842,0.012810194500335345,0.011032863849765259,0.012608987256874581,0.013648558014755199,0.013447350771294433,0.016633132126089873,0.018443997317236754,0.019919517102615695,0.021361502347417842,0.020187793427230045,0.016331321260898726,0.018276324614352784,0.020389000670690813,0.020824949698189134,0.020992622401073104,0.012139503688799463,0.012072434607645875,0.012340710932260229,0.011066398390342052,0.010898725687458082,0.009926224010731052,0.01071593399822671
672,0.012944332662642522,0.013078470824949699,0.015694164989939637,0.01740442655935614,0.020556673373574783,0.012977867203219315,0.011066398390342052,0.012709590878604963,0.013916834339369551,0.013480885311871227,0.01686787391012743,0.01898054996646546,0.019919517102615695,0.021361502347417842,0.020187793427230045,0.016398390342052312,0.018276324614352784,0.020389000670690813,0.021227364185110665,0.02142857142857143,0.012240107310529845,0.012206572769953052,0.012541918175720992,0.011267605633802818,0.010999329309188463,0.010160965794768611,0.010865157746525371
673,0.01301140174379611,0.01324614352783367,0.01572769953051643,0.01773977196512408,0.020824949698189134,0.01301140174379611,0.011435278336686788,0.012910798122065728,0.013950368879946344,0.01374916163648558,0.017236753856472168,0.01898054996646546,0.019919517102615695,0.021998658618376927,0.020858484238765927,0.016633132126089873,0.018947015425888666,0.020489604292421193,0.021227364185110665,0.021998658618376927,0.01244131455399061,0.012541918175720992,0.012709590878604963,0.011468812877263581,0.011234071093226022,0.010261569416498993,0.011016459496336568
674,0.013044936284372904,0.013346747149564051,0.0158953722334004,0.01790744466800805,0.02112676056338028,0.01317907444668008,0.011602951039570758,0.01317907444668008,0.01398390342052314,0.013883299798792756,0.017236753856472168,0.019517102615694164,0.020389000670690813,0.021998658618376927,0.021395036887994635,0.017069081153588198,0.018947015425888666,0.02079141515761234,0.021462105969148222,0.021998658618376927,0.012642521797451374,0.012743125419181758,0.012877263581488933,0.011737089201877934,0.011435278336686788,0.010462776659959759,0.011169868184678227
675,0.013078470824949699,0.013447350771294433,0.01596244131455399,0.018142186452045607,0.02126089872568746,0.013212608987256874,0.011670020120724347,0.013480885311871227,0.014218645204560697,0.013950368879946344,0.01750503018108652,0.019517102615694164,0.020389000670690813,0.022535211267605635,0.021395036887994635,0.01710261569416499,0.019114688128772636,0.021160295103957075,0.021898054996646547,0.022233400402414488,0.01267605633802817,0.012910798122065728,0.012910798122065728,0.011837692823608317,0.011502347417840376,0.01056338028169014,0.011325413151528128
676,0.01324614352783367,0.013480885311871227,0.016130114017437962,0.01834339369550637,0.021462105969148222,0.013279678068410463,0.011837692823608317,0.01358148893360161,0.014419852448021462,0.014084507042253521,0.017773306505700873,0.019517102615694164,0.020724346076458754,0.022535211267605635,0.021395036887994635,0.017303822937625755,0.01921529175050302,0.021160295103957075,0.021898054996646547,0.022233400402414488,0.012877263581488933,0.013044936284372904,0.012977867203219315,0.012139503688799463,0.01170355466130114,0.010663983903420523,0.011483124145435113
677,0.01341381623071764,0.013615023474178404,0.016331321260898726,0.01851106639839034,0.021529175050301812,0.013380281690140845,0.0119382964453387,0.01398390342052314,0.014755197853789403,0.014218645204560697,0.018209255533199194,0.01995305164319249,0.020724346076458754,0.022535211267605635,0.021395036887994635,0.01737089201877934,0.019450033534540577,0.02142857142857143,0.022065727699530517,0.022233400402414488,0.01301140174379611,0.01341381623071764,0.01301140174379611,0.012508383635144199,0.011770623742454729,0.011234071093226022,0.011643031329208756
678,0.013916834339369551,0.01374916163648558,0.01643192488262911,0.01867873910127431,0.021629778672032193,0.013480885311871227,0.012072434607645875,0.014252179745137492,0.014855801475519785,0.014453386988598256,0.018443997317236754,0.01995305164319249,0.020724346076458754,0.022971160295103956,0.021395036887994635,0.017538564721663312,0.01971830985915493,0.021629778672032193,0.022065727699530517,0.02256874580818243,0.013279678068410463,0.013547954393024815,0.013615023474178404,0.012608987256874581,0.012173038229376258,0.011435278336686788,0.011805165285688056
679,0.013950368879946344,0.013816230717639169,0.01653252850435949,0.018779342723004695,0.021730382293762576,0.013480885311871227,0.012139503688799463,0.01448692152917505,0.014922870556673374,0.01455399061032864,0.018443997317236754,0.020489604292421193,0.02119382964453387,0.022971160295103956,0.022032193158953724,0.017639168343393696,0.019919517102615695,0.02193158953722334,0.022334004024144868,0.02256874580818243,0.013514419852448022,0.013648558014755199,0.013816230717639169,0.012743125419181758,0.012340710932260229,0.01153588195841717,0.011969557023590429
680,0.014050972501676726,0.014185110663983903,0.016666666666666666,0.01898054996646546,0.02209926224010731,0.013782696177062374,0.012240107310529845,0.014822266934942992,0.015090543259557344,0.014788732394366197,0.018611670020120725,0.02129443326626425,0.02119382964453387,0.022971160295103956,0.022032193158953724,0.017940979208584843,0.020087189805499665,0.02193158953722334,0.022334004024144868,0.023004694835680753,0.013682092555331992,0.01374916163648558,0.014017437961099933,0.01284372904091214,0.012575452716297788,0.011636485580147552,0.012136237983442417
681,0.014218645204560697,0.014352783366867874,0.016666666666666666,0.01904761904761905,0.022166331321260897,0.01398390342052314,0.012340710932260229,0.015023474178403756,0.015124077800134137,0.014822266934942992,0.018846411804158282,0.02129443326626425,0.021696847753185783,0.022971160295103956,0.022334004024144868,0.018276324614352784,0.02062374245472837,0.022401073105298458,0.022769953051643192,0.023474178403755867,0.013715627095908785,0.013916834339369551,0.014285714285714285,0.012910798122065728,0.012642521797451374,0.011737089201877934,0.012305240043592616
682,0.014453386988598256,0.014621059691482226,0.01676727028839705,0.01948356807511737,0.02283702213279678,0.014185110663983903,0.012575452716297788,0.015358819584171696,0.015358819584171696,0.01505700871898055,0.018846411804158282,0.021898054996646547,0.021696847753185783,0.023272971160295104,0.022334004024144868,0.018879946344735075,0.020925553319919517,0.022870556673373576,0.023105298457411133,0.023474178403755867,0.013816230717639169,0.014252179745137492,0.014352783366867874,0.013078470824949699,0.012776659959758551,0.012005365526492288,0.012476595526308684
683,0.014621059691482226,0.014956405097250167,0.01710261569416499,0.01965124077800134,0.023306505700871897,0.014285714285714285,0.01267605633802817,0.015425888665325285,0.015425888665325285,0.015325285043594903,0.018846411804158282,0.021898054996646547,0.022032193158953724,0.023272971160295104,0.022803487592219986,0.019282360831656607,0.02142857142857143,0.023205902079141517,0.023105298457411133,0.023474178403755867,0.014050972501676726,0.014587525150905433,0.014386317907444667,0.013078470824949699,0.013212608987256874,0.012206572769953052,0.012650337203959038
684,0.01472166331321261,0.015124077800134137,0.01727028839704896,0.01995305164319249,0.02357478202548625,0.014419852448021462,0.012910798122065728,0.015526492287055667,0.015660630449362844,0.015526492287055667,0.0193158953722334,0.022334004024144868,0.022032193158953724,0.023910127431254192,0.022803487592219986,0.01948356807511737,0.02142857142857143,0.023507712944332664,0.023541247484909458,0.02397719651240778,0.014285714285714285,0.014654594232059021,0.014654594232059021,0.013346747149564051,0.013313212608987256,0.012508383635144199,0.012826498305280598
685,0.014989939637826962,0.015191146881287726,0.017303822937625755,0.01998658618376928,0.023708920187793428,0.014621059691482226,0.013212608987256874,0.01579476861167002,0.01596244131455399,0.015660630449362844,0.019751844399731724,0.022334004024144868,0.02243460764587525,0.023910127431254192,0.022803487592219986,0.019751844399731724,0.021629778672032193,0.02404426559356137,0.0238765928906774,0.02397719651240778,0.014453386988598256,0.014855801475519785,0.01488933601609658,0.013480885311871227,0.013547954393024815,0.01267605633802817,0.013005112521734098
686,0.015258215962441314,0.015258215962441314,0.01757209926224011,0.020422535211267606,0.02397719651240778,0.014688128772635815,0.013447350771294433,0.015861837692823608,0.01626425217974514,0.015761234071093227,0.019751844399731724,0.022334004024144868,0.023038229376257546,0.023910127431254192,0.022803487592219986,0.020087189805499665,0.021864520456069753,0.02404426559356137,0.0238765928906774,0.02397719651240778,0.014587525150905433,0.015124077800134137,0.014956405097250167,0.013682092555331992,0.013682092555331992,0.013044936284372904,0.013186214013947484
687,0.015593561368209255,0.015459423205902078,0.017773306505700873,0.020657276995305163,0.024346076458752516,0.014989939637826962,0.013514419852448022,0.01596244131455399,0.016398390342052312,0.01579476861167002,0.019751844399731724,0.022334004024144868,0.023038229376257546,0.02431254191817572,0.023440643863179074,0.020422535211267606,0.021864520456069753,0.02421193829644534,0.0238765928906774,0.024782025486250837,0.014822266934942992,0.015258215962441314,0.01505700871898055,0.013849765258215962,0.014050972501676726,0.013044936284372904,0.013369837418249451
688,0.01572769953051643,0.015593561368209255,0.01800804828973843,0.021361502347417842,0.024580818242790074,0.015090543259557344,0.013547954393024815,0.01606304493628437,0.01659959758551308,0.015861837692823608,0.01998658618376928,0.023038229376257546,0.02374245472837022,0.02431254191817572,0.023440643863179074,0.020523138832997986,0.02256874580818243,0.02464788732394366,0.02431254191817572,0.024782025486250837,0.014922870556673374,0.015459423205902078,0.015325285043594903,0.014285714285714285,0.014252179745137492,0.01341381623071764,0.01355601785329369
689,0.01579476861167002,0.015828303152246814,0.0181757209926224,0.021529175050301812,0.024748490945674044,0.015124077800134137,0.013648558014755199,0.016331321260898726,0.016901408450704224,0.015995975855130785,0.01998658618376928,0.023038229376257546,0.02374245472837022,0.02431254191817572,0.02437961099932931,0.02062374245472837,0.02256874580818243,0.02464788732394366,0.02431254191817572,0.025553319919517103,0.015224681421864521,0.015560026827632462,0.015392354124748492,0.014453386988598256,0.014352783366867874,0.013480885311871227,0.013744790926775366
690,0.01606304493628437,0.016230717639168342,0.018611670020120725,0.021663313212608986,0.025016767270288398,0.015291750503018108,0.013715627095908785,0.016465459423205903,0.01727028839704896,0.01636485580147552,0.020321931589537223,0.023038229376257546,0.02374245472837022,0.02488262910798122,0.02437961099932931,0.020724346076458754,0.022769953051643192,0.02481556002682763,0.02431254191817572,0.025553319919517103,0.015325285043594903,0.015660630449362844,0.015526492287055667,0.014855801475519785,0.014587525150905433,0.013615023474178404,0.013936192742241435
691,0.016331321260898726,0.016498993963782696,0.018879946344735075,0.021864520456069753,0.02518443997317237,0.015593561368209255,0.013816230717639169,0.016498993963782696,0.01740442655935614,0.016465459423205903,0.020321931589537223,0.023038229376257546,0.024111334674714956,0.02488262910798122,0.02437961099932931,0.020757880617035547,0.022769953051643192,0.02481556002682763,0.024681421864520457,0.025553319919517103,0.015560026827632462,0.015694164989939637,0.01572769953051643,0.015023474178403756,0.014822266934942992,0.013715627095908785,0.014130259905995337
692,0.01643192488262911,0.016800804828973843,0.01921529175050302,0.021998658618376927,0.02535211267605634,0.015660630449362844,0.013916834339369551,0.016666666666666666,0.01750503018108652,0.01653252850435949,0.020992622401073104,0.023775989268947015,0.024111334674714956,0.02488262910798122,0.02437961099932931,0.021361502347417842,0.02323943661971831,0.025385647216633132,0.024681421864520457,0.026089872568745807,0.01572769953051643,0.01596244131455399,0.0158953722334004,0.015157612340710933,0.015023474178403756,0.013950368879946344,0.014327029534098295
693,0.01659959758551308,0.016968477531857814,0.019282360831656607,0.02209926224010731,0.025553319919517103,0.0158953722334004,0.014084507042253521,0.01676727028839705,0.01773977196512408,0.016633132126089873,0.021462105969148222,0.023775989268947015,0.02471495640509725,0.025486250838363516,0.025318578135479546,0.0215962441314554,0.023775989268947015,0.025385647216633132,0.025251509054325955,0.026089872568745807,0.016029510395707578,0.016398390342052312,0.01606304493628437,0.015258215962441314,0.015258215962441314,0.014050972501676726,0.014526539259467812
694,0.016901408450704224,0.017069081153588198,0.019450033534540577,0.022334004024144868,0.025653923541247486,0.016163648558014755,0.014419852448021462,0.017002012072434607,0.018041582830315223,0.016800804828973843,0.022065727699530517,0.023775989268947015,0.025318578135479546,0.025486250838363516,0.025318578135479546,0.021663313212608986,0.023910127431254192,0.025385647216633132,0.025251509054325955,0.026089872568745807,0.016297786720321932,0.016398390342052312,0.016130114017437962,0.015425888665325285,0.015459423205902078,0.014285714285714285,0.014728827239075018
695,0.017169684775318578,0.01720321931589537,0.019584171696847754,0.02256874580818243,0.025989268947015427,0.016331321260898726,0.014587525150905433,0.017236753856472168,0.01834339369550637,0.016901408450704224,0.022065727699530517,0.024446680080482897,0.025318578135479546,0.026156941649899398,0.02595573440643863,0.022065727699530517,0.02414486921529175,0.025754527162977867,0.025251509054325955,0.026089872568745807,0.016498993963782696,0.016901408450704224,0.016566063044936283,0.015492957746478873,0.01572769953051643,0.01448692152917505,0.014933932161242534
696,0.017337357478202548,0.017337357478202548,0.019785378940308518,0.022803487592219986,0.026056338028169014,0.01653252850435949,0.014688128772635815,0.017437961099932932,0.01857813547954393,0.01710261569416499,0.022602280348759222,0.024446680080482897,0.025318578135479546,0.026156941649899398,0.02595573440643863,0.022401073105298458,0.02414486921529175,0.025754527162977867,0.025989268947015427,0.026727028839704896,0.01686787391012743,0.0170355466130114,0.01670020120724346,0.015828303152246814,0.01606304493628437,0.014755197853789403,0.01514189325304352
697,0.017605633802816902,0.017773306505700873,0.01998658618376928,0.022971160295103956,0.02619047619047619,0.0170355466130114,0.014855801475519785,0.01767270288397049,0.018913480885311872,0.01727028839704896,0.022602280348759222,0.025016767270288398,0.025318578135479546,0.026156941649899398,0.02595573440643863,0.02266934942991281,0.024614352783366867,0.02602280348759222,0.025989268947015427,0.026727028839704896,0.017002012072434607,0.017337357478202548,0.016968477531857814,0.01626425217974514,0.01636485580147552,0.015191146881287726,0.015352750287804213
698,0.017974513749161636,0.018209255533199194,0.020221327967806842,0.023138832997987926,0.02635814889336016,0.017169684775318578,0.015258215962441314,0.017940979208584843,0.019114688128772636,0.017337357478202548,0.023004694835680753,0.025016767270288398,0.02619047619047619,0.026961770623742453,0.02676056338028169,0.023004694835680753,0.025016767270288398,0.02635814889336016,0.026559356136820925,0.026727028839704896,0.01720321931589537,0.01773977196512408,0.01720321931589537,0.016398390342052312,0.01659959758551308,0.015291750503018108,0.01556654359271062
699,0.018276324614352784,0.01841046277665996,0.020355466130114016,0.023373574782025487,0.02665995975855131,0.017337357478202548,0.015392354124748492,0.018309859154929577,0.019248826291079813,0.01757209926224011,0.023004694835680753,0.025016767270288398,0.02619047619047619,0.026961770623742453,0.02676056338028169,0.023340040241448694,0.025016767270288398,0.02635814889336016,0.026559356136820925,0.026727028839704896,0.01740442655935614,0.01800804828973843,0.017471495640509725,0.016633132126089873,0.01686787391012743,0.015392354124748492,0.015783314056521166
700,0.01857813547954393,0.018477531857813548,0.020422535211267606,0.023608316566063044,0.026894701542588866,0.01767270288397049,0.015560026827632462,0.018611670020120725,0.01938296445338699,0.01773977196512408,0.02340710932260228,0.025720992622401073,0.02619047619047619,0.026961770623742453,0.02676056338028169,0.023440643863179074,0.025419181757209926,0.027028839704896043,0.02733065057008719,0.02773306505700872,0.017639168343393696,0.01824279007377599,0.017639168343393696,0.01686787391012743,0.017136150234741784,0.015660630449362844,0.016003103137387016
701,0.018645204560697518,0.018879946344735075,0.020590207914151577,0.02374245472837022,0.027062374245472837,0.01784037558685446,0.015761234071093227,0.01898054996646546,0.01965124077800134,0.018041582830315223,0.023608316566063044,0.025720992622401073,0.02716297786720322,0.026961770623742453,0.027397719651240778,0.0238765928906774,0.025419181757209926,0.02759892689470154,0.02733065057008719,0.02773306505700872,0.017773306505700873,0.01841046277665996,0.01807511737089202,0.017069081153588198,0.017303822937625755,0.015861837692823608,0.01622595287078087
702,0.018846411804158282,0.01914822266934943,0.020824949698189134,0.023910127431254192,0.027297116029510397,0.0181757209926224,0.016029510395707578,0.019181757209926223,0.019852448021462105,0.018142186452045607,0.023608316566063044,0.025720992622401073,0.02716297786720322,0.027632461435278338,0.027397719651240778,0.02414486921529175,0.02578806170355466,0.02759892689470154,0.02759892689470154,0.028437290409121393,0.017974513749161636,0.018645204560697518,0.01841046277665996,0.01737089201877934,0.017471495640509725,0.015995975855130785,0.016451905877536605
703,0.019181757209926223,0.019248826291079813,0.02095908786049631,0.024111334674714956,0.02749832327297116,0.018443997317236754,0.016498993963782696,0.019450033534540577,0.01998658618376928,0.018376928236083164,0.023608316566063044,0.026391683433936955,0.02716297786720322,0.027632461435278338,0.027397719651240778,0.024614352783366867,0.026224010731052984,0.02823608316566063,0.02759892689470154,0.028437290409121393,0.018108651911468814,0.018879946344735075,0.018611670020120725,0.017940979208584843,0.017974513749161636,0.016130114017437962,0.01668100537200059
704,0.01948356807511737,0.019416498993963784,0.021093226022803488,0.02431254191817572,0.02773306505700872,0.01857813547954393,0.01659959758551308,0.019617706237424547,0.020087189805499665,0.018544600938967135,0.023943661971830985,0.026391683433936955,0.02773306505700872,0.027632461435278338,0.02830315224681422,0.02488262910798122,0.026224010731052984,0.02823608316566063,0.02823608316566063,0.02904091213950369,0.01834339369550637,0.019014084507042252,0.0193158953722334,0.018108651911468814,0.018142186452045607,0.016398390342052312,0.01691329517029647
705,0.01965124077800134,0.01955063715627096,0.021462105969148222,0.02448021462105969,0.02780013413816231,0.018779342723004695,0.01676727028839705,0.01971830985915493,0.020221327967806842,0.018779342723004695,0.024245472837022133,0.026391683433936955,0.02773306505700872,0.02847082494969819,0.02830315224681422,0.02488262910798122,0.026693494299128102,0.02904091213950369,0.02823608316566063,0.02904091213950369,0.01851106639839034,0.0193158953722334,0.019584171696847754,0.01834339369550637,0.018276324614352784,0.016633132126089873,0.01714881969870541
706,0.01998658618376928,0.0198859825620389,0.021663313212608986,0.024614352783366867,0.028001341381623072,0.01904761904761905,0.017236753856472168,0.01998658618376928,0.020489604292421193,0.019014084507042252,0.024245472837022133,0.02716297786720322,0.02773306505700872,0.02847082494969819,0.02830315224681422,0.025217974513749162,0.027230046948356807,0.02904091213950369,0.029141515761234072,0.02904091213950369,0.01867873910127431,0.019416498993963784,0.019852448021462105,0.01841046277665996,0.018477531857813548,0.016968477531857814,0.017387624002162504
707,0.020389000670690813,0.020221327967806842,0.022032193158953724,0.02488262910798122,0.02813547954393025,0.019450033534540577,0.01750503018108652,0.020321931589537223,0.020690811535881957,0.01921529175050302,0.024782025486250837,0.02716297786720322,0.02773306505700872,0.028839704896042925,0.029175050301810865,0.02528504359490275,0.027934272300469482,0.02977867203219316,0.029141515761234072,0.02904091213950369,0.01898054996646546,0.01971830985915493,0.019919517102615695,0.018544600938967135,0.018611670020120725,0.017136150234741784,0.01762975375287204
708,0.020590207914151577,0.020389000670690813,0.022233400402414488,0.02518443997317237,0.028772635814889334,0.019785378940308518,0.017940979208584843,0.0204560697518444,0.020925553319919517,0.0193158953722334,0.024782025486250837,0.027766599597585512,0.02773306505700872,0.028839704896042925,0.029175050301810865,0.02568745808182428,0.027934272300469482,0.02977867203219316,0.029141515761234072,0.02904091213950369,0.01914822266934943,0.0198859825620389,0.02012072434607646,0.018846411804158282,0.018846411804158282,0.017236753856472168,0.017875255259042353
709,0.020690811535881957,0.020489604292421193,0.022401073105298458,0.02535211267605634,0.029175050301810865,0.01998658618376928,0.018041582830315223,0.020892018779342724,0.021160295103957075,0.019684775318578134,0.025117370892018778,0.027766599597585512,0.02880617035546613,0.028839704896042925,0.029175050301810865,0.025821596244131457,0.0284037558685446,0.02977867203219316,0.02977867203219316,0.029812206572769954,0.019181757209926223,0.01995305164319249,0.020254862508383636,0.01914822266934943,0.019114688128772636,0.017471495640509725,0.018124175473742357
710,0.020858484238765927,0.0210261569416499,0.02266934942991281,0.02568745808182428,0.02987927565392354,0.020389000670690813,0.018443997317236754,0.02142857142857143,0.021361502347417842,0.019852448021462105,0.025117370892018778,0.028504359490274984,0.02880617035546613,0.02961099932930919,0.029912810194500334,0.02629107981220657,0.029074446680080482,0.030382293762575452,0.02977867203219316,0.029812206572769954,0.01948356807511737,0.02012072434607646,0.0204560697518444,0.01971830985915493,0.019617706237424547,0.017940979208584843,0.018376562003881724
711,0.021327967806841045,0.021696847753185783,0.02290409121395037,0.025922199865861837,0.030080482897384304,0.020690811535881957,0.01867873910127431,0.021797451374916163,0.021696847753185783,0.02028839704896043,0.025720992622401073,0.028504359490274984,0.02880617035546613,0.02961099932930919,0.029912810194500334,0.026525821596244132,0.029074446680080482,0.030382293762575452,0.02977867203219316,0.029812206572769954,0.019785378940308518,0.02028839704896043,0.020724346076458754,0.020020120724346075,0.01981891348088531,0.0181757209926224,0.018632463119315597
712,0.0215962441314554,0.021965124077800133,0.023306505700871897,0.026056338028169014,0.03034875922199866,0.02095908786049631,0.018913480885311872,0.022032193158953724,0.021864520456069753,0.020556673373574783,0.02659289067739772,0.028504359490274984,0.02880617035546613,0.02961099932930919,0.029912810194500334,0.026794097920858483,0.029644533869885983,0.031052984574111334,0.030549966465459422,0.030583501006036216,0.019919517102615695,0.020489604292421193,0.02112676056338028,0.020187793427230045,0.02012072434607646,0.01851106639839034,0.018891927762076644
713,0.021864520456069753,0.022233400402414488,0.02374245472837022,0.026257545271629778,0.030583501006036216,0.02112676056338028,0.019349429912810193,0.02226693494299128,0.022233400402414488,0.020590207914151577,0.02659289067739772,0.029309188464118043,0.029845741113346747,0.03034875922199866,0.029912810194500334,0.02709590878604963,0.029644533869885983,0.031052984574111334,0.030549966465459422,0.030583501006036216,0.020053655264922872,0.020824949698189134,0.021327967806841045,0.020590207914151577,0.020556673373574783,0.018846411804158282,0.019155005555735276
714,0.021864520456069753,0.022367538564721665,0.023910127431254192,0.026693494299128102,0.03085177733065057,0.021395036887994635,0.01965124077800134,0.02256874580818243,0.022937625754527163,0.02095908786049631,0.027196512407780014,0.029309188464118043,0.029845741113346747,0.03034875922199866,0.030818242790073776,0.02749832327297116,0.03021462105969148,0.031052984574111334,0.030549966465459422,0.030583501006036216,0.02028839704896043,0.02126089872568746,0.021495640509725016,0.020757880617035547,0.02079141515761234,0.018947015425888666,0.019421746814890242
715,0.022166331321260897,0.022602280348759222,0.02414486921529175,0.02699530516431925,0.03101945003353454,0.021730382293762576,0.01981891348088531,0.022702883970489605,0.023038229376257546,0.02126089872568746,0.027196512407780014,0.03004694835680751,0.029845741113346747,0.03034875922199866,0.030818242790073776,0.027934272300469482,0.03021462105969148,0.03199195171026157,0.031522468142186455,0.03209255533199195,0.020556673373574783,0.021495640509725016,0.0215962441314554,0.021093226022803488,0.021495640509725016,0.01904761904761905,0.019692202554791732
716,0.022535211267605635,0.022937625754527163,0.02431254191817572,0.027196512407780014,0.031522468142186455,0.022132796780684104,0.020221327967806842,0.022870556673373576,0.023373574782025487,0.021495640509725016,0.027867203219315895,0.03004694835680751,0.030717639168343393,0.031388329979879274,0.030818242790073776,0.028370221327967807,0.030549966465459422,0.03199195171026157,0.031522468142186455,0.03209255533199195,0.020858484238765927,0.0215962441314554,0.021965124077800133,0.021462105969148222,0.021663313212608986,0.019181757209926223,0.019966424501097934
717,0.022635814889336015,0.02323943661971831,0.024681421864520457,0.027397719651240778,0.03175720992622401,0.022401073105298458,0.020556673373574783,0.023038229376257546,0.023608316566063044,0.021629778672032193,0.027867203219315895,0.03004694835680751,0.030717639168343393,0.031388329979879274,0.032059020791415156,0.028504359490274984,0.030549966465459422,0.032796780684104625,0.031522468142186455,0.03209255533199195,0.021093226022803488,0.021965124077800133,0.022132796780684104,0.021562709590878606,0.021797451374916163,0.01955063715627096,0.020244465099768016
718,0.02307176391683434,0.023440643863179074,0.024748490945674044,0.02759892689470154,0.032360831656606304,0.022702883970489605,0.02095908786049631,0.023172367538564723,0.0238765928906774,0.021830985915492956,0.028370221327967807,0.03101945003353454,0.030717639168343393,0.031388329979879274,0.032059020791415156,0.028940308517773305,0.031052984574111334,0.032796780684104625,0.03256203890006707,0.03209255533199195,0.02126089872568746,0.021998658618376927,0.022367538564721665,0.021898054996646547,0.022166331321260897,0.019919517102615695,0.02052637752709252
719,0.023440643863179074,0.02357478202548625,0.025016767270288398,0.02796780684104628,0.03319919517102616,0.023004694835680753,0.021227364185110665,0.023373574782025487,0.02437961099932931,0.021965124077800133,0.028940308517773305,0.03101945003353454,0.031857813547954396,0.03192488262910798,0.032059020791415156,0.029242119382964452,0.031052984574111334,0.03343393695506371,0.03256203890006707,0.033366867873910126,0.021529175050301812,0.022367538564721665,0.022702883970489605,0.022367538564721665,0.022501676727028838,0.02012072434607646,0.02081221569986337
720,0.02414486921529175,0.023910127431254192,0.025251509054325955,0.02806841046277666,0.03343393695506371,0.023105298457411133,0.021629778672032193,0.023775989268947015,0.024614352783366867,0.022166331321260897,0.028940308517773305,0.031958417169684776,0.031857813547954396,0.03192488262910798,0.032059020791415156,0.029510395707578806,0.031052984574111334,0.03343393695506371,0.03256203890006707,0.033366867873910126,0.02193158953722334,0.022501676727028838,0.023038229376257546,0.022937625754527163,0.022702883970489605,0.020355466130114016,0.021102034285685967
721,0.02437961099932931,0.02421193829644534,0.025754527162977867,0.028101945003353453,0.03373574782025486,0.02340710932260228,0.022065727699530517,0.024111334674714956,0.024782025486250837,0.022468142186452045,0.029745137491616364,0.031958417169684776,0.031857813547954396,0.03192488262910798,0.033165660630449366,0.02987927565392354,0.03175720992622401,0.03343393695506371,0.0335345405767941,0.033366867873910126,0.022501676727028838,0.022937625754527163,0.023172367538564723,0.023105298457411133,0.023038229376257546,0.020690811535881957,0.021395888713434213
722,0.024513749161636487,0.02431254191817572,0.026089872568745807,0.028370221327967807,0.03397048960429242,0.023675385647216635,0.022401073105298458,0.024346076458752516,0.025083836351441985,0.0227364185110664,0.029745137491616364,0.031958417169684776,0.033132126089872566,0.032696177062374245,0.033165660630449366,0.030583501006036216,0.03175720992622401,0.03343393695506371,0.0335345405767941,0.033366867873910126,0.02266934942991281,0.023306505700871897,0.023474178403755867,0.023340040241448694,0.02357478202548625,0.02079141515761234,0.02169383518385182
723,0.024681421864520457,0.024681421864520457,0.02629107981220657,0.02857142857142857,0.0340710932260228,0.023943661971830985,0.022635814889336015,0.024513749161636487,0.025117370892018778,0.023004694835680753,0.03051643192488263,0.0329644533869886,0.033132126089872566,0.032696177062374245,0.033165660630449366,0.030583501006036216,0.03262910798122066,0.03417169684775319,0.03440643863179074,0.03460764587525151,0.0227364185110664,0.023775989268947015,0.02374245472837022,0.023641851106639838,0.024245472837022133,0.020992622401073104,0.021995930680300747
724,0.025083836351441985,0.02481556002682763,0.02649228705566734,0.028839704896042925,0.03470824949698189,0.02421193829644534,0.023105298457411133,0.02481556002682763,0.02562038900067069,0.02357478202548625,0.03051643192488263,0.0329644533869886,0.033132126089872566,0.032696177062374245,0.033165660630449366,0.03101945003353454,0.033132126089872566,0.03417169684775319,0.03440643863179074,0.03460764587525151,0.022870556673373576,0.02421193829644534,0.023943661971830985,0.023708920187793428,0.02448021462105969,0.021395036887994635,0.022302232979659366
725,0.025318578135479546,0.024916163648558014,0.02676056338028169,0.0295439302481556,0.035311871227364185,0.02448021462105969,0.023641851106639838,0.02505030181086519,0.02578806170355466,0.02404426559356137,0.03158953722334004,0.033903420523138834,0.033132126089872566,0.034004024144869215,0.033165660630449366,0.031220657276995304,0.033132126089872566,0.03417169684775319,0.03561368209255533,0.03460764587525151,0.023306505700871897,0.024748490945674044,0.02437961099932931,0.023910127431254192,0.0249832327297116,0.021830985915492956,0.022612800663372797
726,0.025553319919517103,0.025117370892018778,0.026894701542588866,0.030181086519114688,0.035647216633132126,0.02471495640509725,0.023910127431254192,0.02518443997317237,0.0261234071093226,0.024178403755868546,0.03158953722334004,0.033903420523138834,0.033132126089872566,0.034004024144869215,0.034574111334674716,0.031220657276995304,0.03403755868544601,0.03511066398390342,0.03561368209255533,0.03591549295774648,0.023608316566063044,0.02481556002682763,0.02471495640509725,0.024111334674714956,0.02528504359490275,0.021965124077800133,0.022927693128656487
727,0.025888665325285044,0.02568745808182428,0.02699530516431925,0.030382293762575452,0.03621730382293763,0.02505030181086519,0.024279007377598926,0.02545271629778672,0.02649228705566734,0.024413145539906103,0.03219315895372234,0.03470824949698189,0.033132126089872566,0.034004024144869215,0.034574111334674716,0.031388329979879274,0.03403755868544601,0.03511066398390342,0.03648558014755198,0.03591549295774648,0.024010731052984575,0.0249832327297116,0.0249832327297116,0.024580818242790074,0.025821596244131457,0.022065727699530517,0.023246970599856503
728,0.026156941649899398,0.025989268947015427,0.027297116029510397,0.030985915492957747,0.03682092555331992,0.025385647216633132,0.02454728370221328,0.025754527162977867,0.02682763246143528,0.024681421864520457,0.03219315895372234,0.03470824949698189,0.03437290409121395,0.0352448021462106,0.034574111334674716,0.03169014084507042,0.03460764587525151,0.03511066398390342,0.03648558014755198,0.03742454728370221,0.024279007377598926,0.025251509054325955,0.025419181757209926,0.024949698189134808,0.026525821596244132,0.02243460764587525,0.023570694139967277
729,0.02635814889336016,0.026324614352783368,0.02749832327297116,0.03142186452045607,0.037055667337357476,0.025821596244131457,0.024849094567404428,0.026056338028169014,0.027297116029510397,0.024949698189134808,0.0329644533869886,0.03470824949698189,0.03437290409121395,0.0352448021462106,0.03594902749832327,0.032059020791415156,0.03460764587525151,0.03608316566063045,0.03648558014755198,0.03742454728370221,0.02464788732394366,0.025754527162977867,0.025754527162977867,0.02518443997317237,0.026861167002012073,0.022635814889336015,0.02389892566231048
730,0.026559356136820925,0.02692823608316566,0.028034875922199866,0.03175720992622401,0.03725687458081824,0.02595573440643863,0.02545271629778672,0.026324614352783368,0.027632461435278338,0.02518443997317237,0.0329644533869886,0.03561368209255533,0.03437290409121395,0.0352448021462106,0.03594902749832327,0.032461435278336684,0.03460764587525151,0.03608316566063045,0.03648558014755198,0.03742454728370221,0.025150905432595575,0.02595573440643863,0.02642521797451375,0.02545271629778672,0.027297116029510397,0.022803487592219986,0.024231727942376005
731,0.02692823608316566,0.02709590878604963,0.02823608316566063,0.03215962441314554,0.03762575452716298,0.0261234071093226,0.025553319919517103,0.026626425217974512,0.027833668678739102,0.02545271629778672,0.033903420523138834,0.03561368209255533,0.03437290409121395,0.03665325285043595,0.03594902749832327,0.033132126089872566,0.035412474849094565,0.03608316566063045,0.037692823608316564,0.03742454728370221,0.025586854460093896,0.02645875251509054,0.02676056338028169,0.02585513078470825,0.027867203219315895,0.023205902079141517,0.0245691646298279
732,0.027196512407780014,0.027464788732394368,0.028672032193158954,0.0323943661971831,0.038028169014084505,0.026324614352783368,0.02585513078470825,0.027364185110663984,0.028101945003353453,0.025653923541247486,0.033903420523138834,0.03665325285043595,0.03594902749832327,0.03665325285043595,0.03594902749832327,0.033132126089872566,0.03648558014755198,0.03725687458081824,0.037692823608316564,0.03873239436619718,0.0261234071093226,0.02665995975855131,0.027230046948356807,0.02602280348759222,0.0284037558685446,0.023340040241448694,0.024911300260677907
733,0.027397719651240778,0.02790073775989269,0.02927565392354125,0.03286384976525822,0.03846411804158283,0.026794097920858483,0.026156941649899398,0.027833668678739102,0.028437290409121393,0.026156941649899398,0.03484238765928907,0.03665325285043595,0.03594902749832327,0.03665325285043595,0.03594902749832327,0.03340040241448692,0.03648558014755198,0.03725687458081824,0.037692823608316564,0.03873239436619718,0.02642521797451375,0.02699530516431925,0.02766599597585513,0.02649228705566734,0.028772635814889334,0.023675385647216635,0.025258200269627846
734,0.027833668678739102,0.02823608316566063,0.029577464788732393,0.033132126089872566,0.03869885982562039,0.027062374245472837,0.026559356136820925,0.02796780684104628,0.02910798122065728,0.02642521797451375,0.03484238765928907,0.03665325285043595,0.03594902749832327,0.03665325285043595,0.037826961770623745,0.03373574782025486,0.03735747820254862,0.03725687458081824,0.037692823608316564,0.03873239436619718,0.026626425217974512,0.027397719651240778,0.02806841046277666,0.027129443326626427,0.029342723004694836,0.024111334674714956,0.025609931002584567
735,0.028336686787391013,0.02880617035546613,0.029979879275653924,0.03323272971160295,0.039134808853118715,0.02733065057008719,0.026794097920858483,0.028169014084507043,0.029309188464118043,0.02716297786720322,0.03484238765928907,0.03786049631120054,0.03594902749832327,0.038162307176391685,0.037826961770623745,0.03427230046948357,0.03735747820254862,0.03725687458081824,0.038497652582159626,0.03873239436619718,0.026861167002012073,0.027867203219315895,0.02857142857142857,0.027297116029510397,0.029845741113346747,0.02464788732394366,0.025966559729348724
736,0.028604963112005364,0.02920858484238766,0.030449362843729042,0.033769282360831654,0.03943661971830986,0.027531857813547955,0.0272635814889336,0.02873910127431254,0.0295439302481556,0.02759892689470154,0.035647216633132126,0.03786049631120054,0.037692823608316564,0.038162307176391685,0.037826961770623745,0.03470824949698189,0.0380952380952381,0.03829644533869886,0.038497652582159626,0.03873239436619718,0.027129443326626427,0.028839704896042925,0.028772635814889334,0.027565392354124748,0.0301140174379611,0.02518443997317237,0.0263281546564802
737,0.029342723004694836,0.029845741113346747,0.03101945003353454,0.034004024144869215,0.03993963782696177,0.027867203219315895,0.02773306505700872,0.0289738430583501,0.02994634473507713,0.02773306505700872,0.035647216633132126,0.03786049631120054,0.037692823608316564,0.038162307176391685,0.037826961770623745,0.035077129443326624,0.0380952380952381,0.03829644533869886,0.038497652582159626,0.040442655935613685,0.02766599597585513,0.02937625754527163,0.02910798122065728,0.027833668678739102,0.0306841046277666,0.02578806170355466,0.026694784940343233
738,0.029510395707578806,0.030315224681421865,0.03145539906103286,0.034473507712944336,0.04057679409792086,0.028202548625083836,0.028034875922199866,0.029510395707578806,0.030382293762575452,0.027833668678739102,0.03658618376928236,0.03906773977196512,0.037692823608316564,0.040107310529845744,0.037826961770623745,0.03534540576794098,0.039000670690811534,0.03829644533869886,0.03940308517773306,0.040442655935613685,0.027867203219315895,0.030080482897384304,0.029476861167002013,0.02857142857142857,0.030985915492957747,0.025888665325285044,0.02706652070033241
739,0.029812206572769954,0.030650570087189806,0.0317907444668008,0.034976525821596244,0.040979208584842386,0.02873910127431254,0.028370221327967807,0.029577464788732393,0.030818242790073776,0.02806841046277666,0.03658618376928236,0.03906773977196512,0.037692823608316564,0.040107310529845744,0.03936955063715627,0.03534540576794098,0.039000670690811534,0.0397719651240778,0.03940308517773306,0.040442655935613685,0.028001341381623072,0.030482897384305836,0.029912810194500334,0.02904091213950369,0.031522468142186455,0.02642521797451375,0.027443433032283623
740,0.030080482897384304,0.031287726358148894,0.03209255533199195,0.03537894030851777,0.04124748490945674,0.02910798122065728,0.028705566733735748,0.029912810194500334,0.030985915492957747,0.02857142857142857,0.038162307176391685,0.03906773977196512,0.039671361502347416,0.040107310529845744,0.03936955063715627,0.035546613011401745,0.03987256874580818,0.0397719651240778,0.03940308517773306,0.040442655935613685,0.02847082494969819,0.030751173708920186,0.03021462105969148,0.029678068410462777,0.03175720992622401,0.02659289067739772,0.027825594022071257
741,0.030717639168343393,0.03165660630449363,0.032595573440643864,0.03604963112005365,0.04188464118041583,0.029342723004694836,0.02910798122065728,0.030147551978537895,0.031488933601609655,0.028839704896042925,0.038162307176391685,0.04057679409792086,0.039671361502347416,0.040107310529845744,0.03936955063715627,0.03591549295774648,0.03987256874580818,0.0397719651240778,0.04050972501676727,0.041716968477531854,0.02880617035546613,0.031287726358148894,0.030885311871227363,0.02987927565392354,0.03215962441314554,0.027028839704896043,0.028213076759394707
742,0.03101945003353454,0.032059020791415156,0.03286384976525822,0.03668678739101274,0.042723004694835684,0.029745137491616364,0.02937625754527163,0.03051643192488263,0.03209255533199195,0.029141515761234072,0.038162307176391685,0.04057679409792086,0.039671361502347416,0.040107310529845744,0.03936955063715627,0.03658618376928236,0.03987256874580818,0.04128101945003353,0.04050972501676727,0.041716968477531854,0.0289738430583501,0.03192488262910798,0.0312541918175721,0.030315224681421865,0.0323943661971831,0.027464788732394368,0.02860595535175745
743,0.031220657276995304,0.03262910798122066,0.03360160965794769,0.03742454728370221,0.04309188464118042,0.030482897384305836,0.02971160295103957,0.030918846411804157,0.03219315895372234,0.02961099932930919,0.03926894701542589,0.04057679409792086,0.04121395036887995,0.04168343393695506,0.03936955063715627,0.03732394366197183,0.04101274312541918,0.04128101945003353,0.04050972501676727,0.041716968477531854,0.02920858484238766,0.03229376257545272,0.031723675385647215,0.030617035546613013,0.032930918846411805,0.02790073775989269,0.029004304938639914
744,0.03142186452045607,0.03333333333333333,0.03393695506371563,0.03799463447350771,0.04356136820925553,0.030985915492957747,0.030248155600268275,0.031623071763916835,0.03276324614352783,0.03021462105969148,0.03926894701542589,0.04057679409792086,0.04121395036887995,0.04168343393695506,0.04104627766599597,0.03789403085177733,0.04101274312541918,0.04128101945003353,0.04178403755868545,0.04332662642521797,0.029845741113346747,0.032494969818913484,0.03222669349429913,0.03085177733065057,0.03319919517102616,0.028269617706237423,0.029408201705870607
745,0.03165660630449363,0.033769282360831654,0.034439973172367536,0.03819584171696848,0.04386317907444668,0.03132126089872569,0.030885311871227363,0.032059020791415156,0.03306505700871898,0.03118712273641851,0.03926894701542589,0.04057679409792086,0.04121395036887995,0.04168343393695506,0.04104627766599597,0.03789403085177733,0.04101274312541918,0.04128101945003353,0.04178403755868545,0.04332662642521797,0.030583501006036216,0.03323272971160295,0.03262910798122066,0.03142186452045607,0.03373574782025486,0.028873239436619718,0.029817722900196734
746,0.03209255533199195,0.03420523138832998,0.034775318578135476,0.03910127431254192,0.04426559356136821,0.03158953722334004,0.03158953722334004,0.03222669349429913,0.03340040241448692,0.03169014084507042,0.04040912139503689,0.041750503018108655,0.04121395036887995,0.04168343393695506,0.04104627766599597,0.03846411804158283,0.042723004694835684,0.04232059020791415,0.04178403755868545,0.04332662642521797,0.030985915492957747,0.0340710932260228,0.033266264252179746,0.03215962441314554,0.03420523138832998,0.029074446680080482,0.030232946844057765
747,0.032696177062374245,0.03490945674044266,0.035412474849094565,0.03950368879946345,0.04463447350771294,0.03209255533199195,0.03212608987256874,0.03272971160295104,0.03417169684775319,0.031958417169684776,0.04040912139503689,0.041750503018108655,0.04121395036887995,0.04168343393695506,0.04104627766599597,0.039134808853118715,0.042723004694835684,0.04232059020791415,0.04178403755868545,0.04332662642521797,0.031287726358148894,0.034339369550637155,0.03373574782025486,0.0323943661971831,0.034574111334674716,0.029678068410462777,0.030653952950565302
748,0.033266264252179746,0.03537894030851777,0.036284372904091214,0.03997317236753856,0.04523809523809524,0.032494969818913484,0.03266264252179745,0.03319919517102616,0.03430583501006036,0.0323943661971831,0.04040912139503689,0.041750503018108655,0.04312541918175721,0.04386317907444668,0.04295774647887324,0.039134808853118715,0.042723004694835684,0.04232059020791415,0.04342723004694836,0.044466800804828975,0.03215962441314554,0.034674714956405096,0.034138162307176395,0.032930918846411805,0.03490945674044266,0.030315224681421865,0.03108082173869064
749,0.03386988598256204,0.035747820254862506,0.036720321931589535,0.040643863179074445,0.045539906103286384,0.033031522468142185,0.03319919517102616,0.03386988598256204,0.03490945674044266,0.032930918846411805,0.04040912139503689,0.0431924882629108,0.04312541918175721,0.04386317907444668,0.04295774647887324,0.039134808853118715,0.042723004694835684,0.04232059020791415,0.04342723004694836,0.044466800804828975,0.0323943661971831,0.035077129443326624,0.0346411804158283,0.03343393695506371,0.03558014755197854,0.030583501006036216,0.03151363484866476
750,0.03427230046948357,0.0363514419852448,0.03745808182427901,0.041113346747149566,0.04590878604963112,0.03343393695506371,0.03360160965794769,0.03437290409121395,0.0352448021462106,0.03323272971160295,0.041616364855801474,0.0431924882629108,0.04312541918175721,0.04386317907444668,0.04295774647887324,0.03993963782696177,0.04443326626425218,0.043695506371562706,0.04342723004694836,0.044466800804828975,0.03256203890006707,0.03547954393024816,0.03494299128101945,0.033668678739101274,0.03591549295774648,0.030952380952380953,0.03195247505759213
751,0.03474178403755868,0.03688799463447351,0.03789403085177733,0.041515761234071094,0.046311200536552646,0.03386988598256204,0.034004024144869215,0.03480885311871228,0.035747820254862506,0.03373574782025486,0.041616364855801474,0.0431924882629108,0.04312541918175721,0.04386317907444668,0.04295774647887324,0.03993963782696177,0.04443326626425218,0.043695506371562706,0.04507042253521127,0.044466800804828975,0.03306505700871898,0.036284372904091214,0.03527833668678739,0.034439973172367536,0.0363514419852448,0.03135479543930248,0.03239742629528195
752,0.03511066398390342,0.037592219986586184,0.03853118712273642,0.042186452045606976,0.04691482226693494,0.03427230046948357,0.03440643863179074,0.03511066398390342,0.03608316566063045,0.03427230046948357,0.04279007377598927,0.0431924882629108,0.04312541918175721,0.04386317907444668,0.04533869885982562,0.04084507042253521,0.04443326626425218,0.043695506371562706,0.04507042253521127,0.04594232059020791,0.03350100603621731,0.03678739101274313,0.035412474849094565,0.035077129443326624,0.03688799463447351,0.03202548625083836,0.032848573660300466
753,0.035747820254862506,0.03846411804158283,0.03903420523138833,0.04255533199195171,0.047719651240778004,0.03474178403755868,0.03450704225352113,0.035546613011401745,0.03658618376928236,0.034976525821596244,0.04279007377598927,0.0431924882629108,0.04517102615694165,0.04607645875251509,0.04533869885982562,0.04084507042253521,0.04574111334674715,0.043695506371562706,0.04507042253521127,0.04594232059020791,0.03403755868544601,0.03712273641851107,0.03594902749832327,0.0352448021462106,0.03772635814889336,0.032595573440643864,0.03330600343624588
754,0.036183769282360834,0.03910127431254192,0.039235412474849095,0.043058350100603625,0.048256203890006705,0.035412474849094565,0.035077129443326624,0.035982562038900066,0.03702213279678068,0.03558014755197854,0.04279007377598927,0.0448692152917505,0.04517102615694165,0.04607645875251509,0.04533869885982562,0.04144869215291751,0.04574111334674715,0.043695506371562706,0.04507042253521127,0.04594232059020791,0.03440643863179074,0.03735747820254862,0.03615023474178404,0.03594902749832327,0.03799463447350771,0.03306505700871898,0.033769803108250875
755,0.03668678739101274,0.03936955063715627,0.03953722334004024,0.04346076458752515,0.048725687458081826,0.035881958417169686,0.03601609657947686,0.0363514419852448,0.03739101274312542,0.03615023474178404,0.044332662642521795,0.0448692152917505,0.04517102615694165,0.04607645875251509,0.04533869885982562,0.04144869215291751,0.04574111334674715,0.04557344064386318,0.04624413145539906,0.04745137491616365,0.03474178403755868,0.03796109993293092,0.036284372904091214,0.03625083836351442,0.03843058350100604,0.03333333333333333,0.034240061379714255
756,0.037055667337357476,0.04000670690811536,0.040107310529845744,0.04372904091213951,0.04926224010731053,0.036384976525821594,0.036519114688128775,0.03712273641851107,0.03779342723004695,0.03645204560697519,0.044332662642521795,0.0448692152917505,0.04517102615694165,0.04607645875251509,0.04533869885982562,0.042287055667337356,0.04745137491616365,0.04557344064386318,0.04624413145539906,0.04745137491616365,0.03501006036217304,0.0386317907444668,0.036619718309859155,0.03648558014755198,0.03876592890677398,0.03383635144198525,0.034716868189265594
757,0.0375251509054326,0.04047619047619048,0.04047619047619048,0.04426559356136821,0.04963112005365526,0.03678739101274313,0.036955063715627096,0.037592219986586184,0.03829644533869886,0.03698859825620389,0.04557344064386318,0.0448692152917505,0.04517102615694165,0.04607645875251509,0.04738430583501006,0.042287055667337356,0.04745137491616365,0.04557344064386318,0.04624413145539906,0.04745137491616365,0.03517773306505701,0.0392018779342723,0.03702213279678068,0.03688799463447351,0.03916834339369551,0.0340710932260228,0.03520031472796683
758,0.03796109993293092,0.041381623071763914,0.04081153588195842,0.044701542588866536,0.049899396378269616,0.03708920187793427,0.03722334004024145,0.03789403085177733,0.03883299798792757,0.038028169014084505,0.04557344064386318,0.04671361502347418,0.04738430583501006,0.04852448021462106,0.04738430583501006,0.04299128101945003,0.04745137491616365,0.04731723675385647,0.04624413145539906,0.04929577464788732,0.03568075117370892,0.03983903420523139,0.037491616364855804,0.037189805499664656,0.03963782696177062,0.03454057679409792,0.03569049345675229
759,0.038598256203890006,0.041851106639839035,0.04128101945003353,0.045204560697518444,0.050033534540576796,0.03765928906773977,0.03786049631120054,0.038262910798122066,0.03940308517773306,0.03869885982562039,0.04725016767270288,0.04671361502347418,0.04738430583501006,0.04852448021462106,0.04738430583501006,0.04299128101945003,0.04745137491616365,0.04731723675385647,0.04818913480885312,0.04929577464788732,0.03604963112005365,0.04014084507042254,0.038028169014084505,0.03796109993293092,0.04017437961099933,0.03480885311871228,0.03618749812411276
760,0.039235412474849095,0.04232059020791415,0.041951710261569415,0.04590878604963112,0.05060362173038229,0.0380952380952381,0.038262910798122066,0.038598256203890006,0.04037558685446009,0.03970489604292421,0.04725016767270288,0.04671361502347418,0.04738430583501006,0.04852448021462106,0.04738430583501006,0.04406438631790745,0.049362843729040914,0.04731723675385647,0.04818913480885312,0.04929577464788732,0.03682092555331992,0.04061032863849765,0.03869885982562039,0.038262910798122066,0.04074446680080483,0.03537894030851777,0.036691423784024936
761,0.039671361502347416,0.04289067739771965,0.04238765928906774,0.04627766599597585,0.05107310529845741,0.038497652582159626,0.03856472166331321,0.03930248155600268,0.04074446680080483,0.04014084507042254,0.04725016767270288,0.04671361502347418,0.04738430583501006,0.04852448021462106,0.04986586183769282,0.04406438631790745,0.049362843729040914,0.04731723675385647,0.04818913480885312,0.04929577464788732,0.03745808182427901,0.04131455399061033,0.03916834339369551,0.03896713615023474,0.04114688128772636,0.03621730382293763,0.03720236681413066
762,0.0403420523138833,0.043494299128101946,0.04285714285714286,0.04701542588866533,0.05167672702883971,0.03906773977196512,0.03869885982562039,0.039470154258886656,0.04118041582830315,0.04104627766599597,0.04725016767270288,0.04879275653923541,0.04738430583501006,0.04852448021462106,0.04986586183769282,0.04510395707578806,0.049362843729040914,0.04731723675385647,0.04818913480885312,0.050771294433266265,0.03789403085177733,0.04178403755868545,0.03953722334004024,0.039671361502347416,0.041515761234071094,0.036854460093896715,0.037720424934170015
763,0.04074446680080483,0.04396378269617706,0.043259557344064385,0.04795439302481556,0.05244802146210597,0.039470154258886656,0.03910127431254192,0.04000670690811536,0.04178403755868545,0.04178403755868545,0.048591549295774646,0.04879275653923541,0.050134138162307176,0.05103957075788062,0.04986586183769282,0.04510395707578806,0.05083836351441985,0.049564050972501675,0.05090543259557344,0.050771294433266265,0.038598256203890006,0.04252179745137492,0.04027498323272971,0.03987256874580818,0.04215291750503018,0.037491616364855804,0.03824569722466999
764,0.04107981220657277,0.04453386988598256,0.044030851777330654,0.04869215291750503,0.05254862508383635,0.03993963782696177,0.039470154258886656,0.040442655935613685,0.04221998658618377,0.04248826291079812,0.048591549295774646,0.04879275653923541,0.050134138162307176,0.05103957075788062,0.04986586183769282,0.046311200536552646,0.05083836351441985,0.049564050972501675,0.05090543259557344,0.050771294433266265,0.03953722334004024,0.043259557344064385,0.04101274312541918,0.040107310529845744,0.04248826291079812,0.03775989268947015,0.038778284145894536
765,0.04158283031522468,0.044802146210596916,0.0448692152917505,0.049228705566733734,0.05291750503018108,0.04067739771965124,0.03997317236753856,0.040778001341381626,0.04275653923541248,0.04312541918175721,0.048591549295774646,0.051006036217303825,0.050134138162307176,0.05103957075788062,0.05288397048960429,0.046311200536552646,0.05083836351441985,0.049564050972501675,0.05090543259557344,0.050771294433266265,0.04014084507042254,0.04356136820925553,0.04168343393695506,0.040543259557344065,0.043158953722334005,0.038028169014084505,0.0393182875570577
766,0.04221998658618377,0.0454728370221328,0.0454728370221328,0.04963112005365526,0.053286384976525825,0.041381623071763914,0.040308517773306504,0.041515761234071094,0.04322602280348759,0.043594902749832326,0.05016767270288397,0.051006036217303825,0.050134138162307176,0.05103957075788062,0.05288397048960429,0.047417840375586856,0.05083836351441985,0.049564050972501675,0.05090543259557344,0.05261569416498994,0.040778001341381626,0.04396378269617706,0.04235412474849094,0.04128101945003353,0.04366197183098591,0.03876592890677398,0.039865810735804384
767,0.04285714285714286,0.04627766599597585,0.045975855130784705,0.05036887994634474,0.053588195841716965,0.04181757209926224,0.04118041582830315,0.0420523138832998,0.04356136820925553,0.04419852448021462,0.05016767270288397,0.051006036217303825,0.050134138162307176,0.05103957075788062,0.05288397048960429,0.047417840375586856,0.05244802146210597,0.049564050972501675,0.053487592219986585,0.05261569416498994,0.041515761234071094,0.04453386988598256,0.04299128101945003,0.041951710261569415,0.04393024815560027,0.039336016096579475,0.0404209583979631
768,0.04366197183098591,0.04691482226693494,0.04614352783366868,0.050871898054996645,0.05439302481556003,0.04232059020791415,0.041716968477531854,0.0425888665325285,0.04393024815560027,0.04517102615694165,0.05016767270288397,0.051006036217303825,0.05355466130114017,0.054359490274983234,0.05288397048960429,0.04852448021462106,0.05244802146210597,0.052649228705566736,0.053487592219986585,0.05261569416498994,0.04211938296445339,0.045439302481556004,0.043494299128101946,0.04235412474849094,0.04453386988598256,0.04000670690811536,0.040983836717572615
769,0.044299128101945,0.04765258215962441,0.04634473507712945,0.05137491616364856,0.0550972501676727,0.04265593561368209,0.042085848423876596,0.04295774647887324,0.044802146210596916,0.04594232059020791,0.05157612340710932,0.05318578135479544,0.05355466130114017,0.054359490274983234,0.05288397048960429,0.04852448021462106,0.05244802146210597,0.052649228705566736,0.053487592219986585,0.05486250838363514,0.04279007377598927,0.046311200536552646,0.044332662642521795,0.0426224010731053,0.04513749161636486,0.04040912139503689,0.04155455334718871
770,0.04533869885982562,0.04835680751173709,0.0471495640509725,0.051945003353454054,0.056237424547283706,0.0431924882629108,0.04299128101945003,0.043393695506371566,0.04540576794097921,0.046747149564050974,0.05157612340710932,0.05318578135479544,0.05355466130114017,0.054359490274983234,0.055868544600938964,0.04963112005365526,0.05482897384305835,0.052649228705566736,0.053487592219986585,0.05486250838363514,0.043360160965794765,0.04681421864520456,0.04496981891348088,0.04329309188464118,0.04624413145539906,0.04107981220657277,0.04213321743847289
771,0.04560697518443997,0.048826291079812206,0.0477531857813548,0.0528504359490275,0.056539235412474846,0.04346076458752515,0.04356136820925553,0.04386317907444668,0.04607645875251509,0.04731723675385647,0.05157612340710932,0.05318578135479544,0.05355466130114017,0.054359490274983234,0.055868544600938964,0.04963112005365526,0.05482897384305835,0.052649228705566736,0.056237424547283706,0.05486250838363514,0.04372904091213951,0.047417840375586856,0.04533869885982562,0.044232059020791414,0.04671361502347418,0.04164989939637827,0.042719939663067766
772,0.04614352783366868,0.049128101945003354,0.04812206572769953,0.05335345405767941,0.05761234071093226,0.043896713615023474,0.04386317907444668,0.044567404426559355,0.04681421864520456,0.047719651240778004,0.05157612340710932,0.05543259557344064,0.05355466130114017,0.054359490274983234,0.055868544600938964,0.04963112005365526,0.05482897384305835,0.052649228705566736,0.056237424547283706,0.05747820254862508,0.04406438631790745,0.04798792756539235,0.04637826961770624,0.04540576794097921,0.04731723675385647,0.04225352112676056,0.043314832233764027
773,0.04671361502347418,0.050033534540576796,0.04875922199865862,0.05375586854460094,0.05821596244131456,0.04439973172367539,0.044802146210596916,0.04503688799463448,0.04725016767270288,0.04822266934942991,0.053957075788061706,0.05543259557344064,0.056975184439973174,0.05801475519785379,0.055868544600938964,0.05083836351441985,0.05677397719651241,0.05549966465459423,0.056237424547283706,0.05747820254862508,0.04473507712944333,0.04889336016096579,0.04738430583501006,0.04590878604963112,0.04785378940308518,0.042689470154258884,0.04391800892596086
774,0.04731723675385647,0.050536552649228704,0.04959758551307847,0.05419181757209926,0.058819584171696845,0.044802146210596916,0.045439302481556004,0.045774647887323945,0.04778672032193159,0.04852448021462106,0.053957075788061706,0.05543259557344064,0.056975184439973174,0.05801475519785379,0.055868544600938964,0.05083836351441985,0.05677397719651241,0.05549966465459423,0.056237424547283706,0.05747820254862508,0.045539906103286384,0.049564050972501675,0.04812206572769953,0.04627766599597585,0.0483232729711603,0.04329309188464118,0.04452958509942651
775,0.04768611670020121,0.05097250167672703,0.050134138162307176,0.055030181086519116,0.05912139503688799,0.04580818242790074,0.045975855130784705,0.04617706237424547,0.048859825620389,0.048725687458081826,0.053957075788061706,0.05543259557344064,0.056975184439973174,0.05801475519785379,0.05925553319919517,0.0522468142186452,0.05677397719651241,0.05549966465459423,0.056237424547283706,0.05747820254862508,0.04634473507712945,0.05036887994634474,0.04919517102615694,0.04711602951039571,0.04879275653923541,0.043896713615023474,0.04514967772036102
776,0.0482897384305835,0.05157612340710932,0.050435949027498324,0.056002682763246145,0.05995975855130785,0.04641180415828303,0.046613011401743794,0.046747149564050974,0.04959758551307847,0.0494299128101945,0.05606975184439973,0.05771294433266264,0.056975184439973174,0.05801475519785379,0.05925553319919517,0.0522468142186452,0.05677397719651241,0.05549966465459423,0.059456740442655934,0.05747820254862508,0.04701542588866533,0.05103957075788062,0.049798792756539235,0.04758551307847082,0.04906103286384977,0.04463447350771294,0.045778405383766166
777,0.04879275653923541,0.05181086519114688,0.05157612340710932,0.05674044265593561,0.060261569416498996,0.04731723675385647,0.046847753185781355,0.04735077129443327,0.050234741784037557,0.05010060362173038,0.05606975184439973,0.05771294433266264,0.056975184439973174,0.05801475519785379,0.05925553319919517,0.05375586854460094,0.05902079141515761,0.05549966465459423,0.059456740442655934,0.0602280348759222,0.048054996646545944,0.05130784708249497,0.05046948356807512,0.0483232729711603,0.04966465459423206,0.04510395707578806,0.04641588833612782
778,0.04939637826961771,0.05214621059691482,0.05214621059691482,0.05724346076458753,0.06113346747149564,0.04812206572769953,0.04725016767270288,0.04788732394366197,0.05073775989268947,0.05046948356807512,0.05606975184439973,0.05771294433266264,0.056975184439973174,0.06116700201207243,0.05925553319919517,0.05375586854460094,0.05902079141515761,0.05878604963112005,0.059456740442655934,0.0602280348759222,0.04896042924211938,0.05221327967806841,0.05093896713615023,0.04889336016096579,0.05006706908115359,0.04584171696847753,0.04706224849841282
779,0.05,0.05271629778672032,0.05311871227364185,0.05778001341381623,0.06203890006706908,0.04845741113346747,0.04778672032193159,0.048390342052313885,0.051441985244802146,0.051106639839034206,0.05606975184439973,0.05771294433266264,0.06093226022803488,0.06116700201207243,0.05925553319919517,0.055767940979208584,0.05902079141515761,0.05878604963112005,0.059456740442655934,0.0602280348759222,0.04963112005365526,0.05311871227364185,0.051441985244802146,0.04966465459423206,0.0505700871898055,0.04721663313212609,0.04771760948938741
780,0.05063715627095909,0.052951039570757884,0.05365526492287056,0.058383635144198524,0.06304493628437291,0.04906103286384977,0.04862508383635144,0.0494299128101945,0.051978537894030855,0.051643192488262914,0.05808182427900738,0.060462776659959756,0.06093226022803488,0.06116700201207243,0.05925553319919517,0.055767940979208584,0.06173708920187793,0.05878604963112005,0.059456740442655934,0.0602280348759222,0.050435949027498324,0.053487592219986585,0.05204560697518444,0.05020120724346076,0.051441985244802146,0.04758551307847082,0.04838209664925957
781,0.05137491616364856,0.05335345405767941,0.054225352112676053,0.05898725687458082,0.0636150234741784,0.0499664654594232,0.0494299128101945,0.0499664654594232,0.052515090543259556,0.05204560697518444,0.05808182427900738,0.060462776659959756,0.06093226022803488,0.06116700201207243,0.06334674714956405,0.05744466800804829,0.06173708920187793,0.05878604963112005,0.06257545271629779,0.06294433266264252,0.05103957075788062,0.05429242119382965,0.05258215962441314,0.05130784708249497,0.052079141515761235,0.04808853118712274,0.04905583706365045
782,0.052079141515761235,0.05368879946344735,0.05462776659959759,0.059926224010731055,0.06458752515090543,0.05107310529845741,0.05006706908115359,0.05107310529845741,0.05298457411133468,0.05254862508383635,0.05808182427900738,0.060462776659959756,0.06093226022803488,0.06116700201207243,0.06334674714956405,0.05744466800804829,0.06173708920187793,0.05878604963112005,0.06257545271629779,0.06294433266264252,0.051743796109993294,0.054929577464788736,0.053487592219986585,0.051743796109993294,0.05298457411133468,0.04909456740442656,0.04973895958790067
783,0.0528504359490275,0.05412474849094567,0.056002682763246145,0.06042924211938296,0.06492287055667337,0.05181086519114688,0.0505700871898055,0.05201207243460765,0.05355466130114017,0.05308517773306506,0.05808182427900738,0.06331321260898726,0.06093226022803488,0.06448692152917505,0.06334674714956405,0.05744466800804829,0.06173708920187793,0.06301140174379612,0.06257545271629779,0.06294433266264252,0.0528169014084507,0.05590207914151576,0.05462776659959759,0.05244802146210597,0.05365526492287056,0.04949698189134809,0.050431594871713586
784,0.053621730382293765,0.05476190476190476,0.057176391683433934,0.061234071093226025,0.06609657947686116,0.05254862508383635,0.051207243460764586,0.052515090543259556,0.05409121395036888,0.05352112676056338,0.060764587525150904,0.06331321260898726,0.06438631790744467,0.06448692152917505,0.06334674714956405,0.05949027498323273,0.06431924882629109,0.06301140174379612,0.06257545271629779,0.06294433266264252,0.053252850435949024,0.056841046277665994,0.055700871898055,0.053152246814218644,0.05432595573440644,0.04993293091884641,0.051133875384143206
785,0.05402414486921529,0.05549966465459423,0.057847082494969816,0.06224010731052985,0.06700201207243461,0.053252850435949024,0.05201207243460765,0.05308517773306506,0.054896042924211935,0.05402414486921529,0.060764587525150904,0.06331321260898726,0.06438631790744467,0.06448692152917505,0.06334674714956405,0.05949027498323273,0.06431924882629109,0.06301140174379612,0.06257545271629779,0.06294433266264252,0.05389000670690811,0.05734406438631791,0.05670690811535882,0.05352112676056338,0.05506371562709591,0.05070422535211268,0.05184593543892913
786,0.05476190476190476,0.05640509725016767,0.05841716968477532,0.06267605633802817,0.06797451374916164,0.05415828303152247,0.053051643192488264,0.054225352112676053,0.05546613011401744,0.054694835680751175,0.060764587525150904,0.06331321260898726,0.06438631790744467,0.06448692152917505,0.06334674714956405,0.06140174379610999,0.06431924882629109,0.06301140174379612,0.06683433936955063,0.06619718309859154,0.05442655935613682,0.05818242790073776,0.05781354795439302,0.05419181757209926,0.055667337357478204,0.05157612340710932,0.05256791122018419
787,0.05533199195171026,0.057411133467471495,0.05932260228034876,0.06331321260898726,0.06918175720992623,0.05496311200536553,0.05365526492287056,0.05516431924882629,0.05630449362843729,0.05499664654594232,0.06260898725687458,0.06680080482897384,0.06438631790744467,0.06448692152917505,0.0687458081824279,0.06140174379610999,0.06431924882629109,0.06301140174379612,0.06683433936955063,0.06619718309859154,0.055264922870556676,0.05885311871227364,0.058718980549966465,0.05499664654594232,0.05637156270959088,0.05258215962441314,0.05329994080844093
788,0.05613682092555332,0.05801475519785379,0.059926224010731055,0.06391683433936955,0.06975184439973173,0.055700871898055,0.05415828303152247,0.05596914822266935,0.05734406438631791,0.05580147551978538,0.06260898725687458,0.06680080482897384,0.06438631790744467,0.06837692823608317,0.0687458081824279,0.06140174379610999,0.06743796109993293,0.06301140174379612,0.06683433936955063,0.06619718309859154,0.05690811535881959,0.059926224010731055,0.059456740442655934,0.05647216633132126,0.05700871898054997,0.053051643192488264,0.054042164207059144
789,0.05663983903420523,0.05865191146881288,0.06083165660630449,0.06482226693494299,0.07025486250838364,0.056539235412474846,0.054929577464788736,0.05670690811535882,0.0579476861167002,0.05650570087189805,0.06260898725687458,0.06680080482897384,0.06438631790744467,0.06837692823608317,0.0687458081824279,0.06140174379610999,0.06743796109993293,0.0681757209926224,0.06683433936955063,0.06619718309859154,0.05767940979208585,0.06052984574111335,0.06016096579476861,0.057176391683433934,0.05757880617035547,0.053621730382293765,0.05479472336900281
790,0.05754527162977867,0.05928906773977197,0.06120053655264923,0.06519114688128773,0.0710596914822267,0.057310529845741115,0.055667337357478204,0.05710932260228035,0.058718980549966465,0.05778001341381623,0.06579476861167002,0.06680080482897384,0.06864520456069752,0.06837692823608317,0.0687458081824279,0.06408450704225352,0.06743796109993293,0.0681757209926224,0.06683433936955063,0.06619718309859154,0.058148893360160964,0.06146881287726358,0.06103286384976526,0.058283031522468144,0.05858484238765929,0.055264922870556676,0.055557762223988776
791,0.05831656606304494,0.06039570757880617,0.0619382964453387,0.06566063044936285,0.07149564050972501,0.05781354795439302,0.05613682092555332,0.05761234071093226,0.059926224010731055,0.058383635144198524,0.06579476861167002,0.06998658618376928,0.06864520456069752,0.06837692823608317,0.0687458081824279,0.06408450704225352,0.06743796109993293,0.0681757209926224,0.06683433936955063,0.0704560697518444,0.05898725687458082,0.06274312541918176,0.06170355466130114,0.05922199865861838,0.05942320590207914,0.05556673373574782,0.056331426706013515
792,0.05892018779342723,0.061234071093226025,0.06281019450033534,0.06639839034205232,0.07276995305164319,0.05831656606304494,0.05663983903420523,0.058048289738430583,0.060999329309188464,0.05932260228034876,0.06579476861167002,0.06998658618376928,0.06864520456069752,0.06837692823608317,0.0687458081824279,0.06408450704225352,0.07069081153588196,0.0681757209926224,0.07136150234741784,0.0704560697518444,0.05989268947015426,0.06341381623071764,0.06270959087860496,0.06052984574111335,0.060026827632461435,0.05630449362843729,0.05711586478126435
793,0.059456740442655934,0.06183769282360831,0.06338028169014084,0.06720321931589537,0.07377598926894702,0.05902079141515761,0.05744466800804829,0.05865191146881288,0.06163648558014755,0.060362173038229376,0.06851106639839034,0.06998658618376928,0.06864520456069752,0.06837692823608317,0.0687458081824279,0.06653252850435949,0.07069081153588196,0.0681757209926224,0.07136150234741784,0.0704560697518444,0.06049631120053655,0.06441985244802147,0.06341381623071764,0.06160295103957076,0.06052984574111335,0.05720992622401073,0.05791122647641758
794,0.06019450033534541,0.06277665995975855,0.06398390342052314,0.06787391012743126,0.07437961099932931,0.05982562038900067,0.05888665325285044,0.05942320590207914,0.0625083836351442,0.061234071093226025,0.06851106639839034,0.06998658618376928,0.06864520456069752,0.07377598926894702,0.07427900737759893,0.06653252850435949,0.07069081153588196,0.0681757209926224,0.07136150234741784,0.0704560697518444,0.060999329309188464,0.06623071763916834,0.0641851106639839,0.06244131455399061,0.061099932930918845,0.05818242790073776,0.05871766390733249
795,0.06083165660630449,0.06334674714956405,0.06519114688128773,0.06844399731723676,0.07494969818913481,0.06063044936284373,0.05922199865861838,0.0607981220657277,0.0631120053655265,0.062072434607645874,0.06851106639839034,0.07374245472837022,0.06864520456069752,0.07377598926894702,0.07427900737759893,0.06653252850435949,0.07069081153588196,0.0681757209926224,0.07136150234741784,0.0704560697518444,0.06160295103957076,0.0670355466130114,0.06539235412474849,0.06304493628437291,0.06213950368879946,0.05885311871227364,0.0595353313081437
796,0.06160295103957076,0.06401743796109993,0.06586183769282361,0.06911468812877264,0.07575452716297787,0.06153588195841717,0.06029510395707579,0.06140174379610999,0.0641515761234071,0.06274312541918176,0.07112676056338028,0.07374245472837022,0.07374245472837022,0.07377598926894702,0.07427900737759893,0.06975184439973173,0.0744131455399061,0.0681757209926224,0.07136150234741784,0.0755868544600939,0.06260898725687458,0.06834339369550638,0.06616364855801475,0.06384976525821597,0.06314553990610329,0.05989268947015426,0.06036438506075864
797,0.06210596914822267,0.06509054325955735,0.06659959758551308,0.0698859825620389,0.07696177062374246,0.06203890006706908,0.06160295103957076,0.062407780013413815,0.06505700871898056,0.06341381623071764,0.07112676056338028,0.07374245472837022,0.07374245472837022,0.07377598926894702,0.07427900737759893,0.06975184439973173,0.0744131455399061,0.07370892018779343,0.07136150234741784,0.0755868544600939,0.06364855801475519,0.06894701542588867,0.067102615694165,0.06488933601609657,0.06405097250167673,0.06056338028169014,0.06120498372476703
798,0.06284372904091214,0.06636485580147553,0.06733735747820255,0.07059020791415158,0.07753185781354796,0.06301140174379612,0.06287726358148893,0.06321260898725688,0.06569416498993964,0.06441985244802147,0.07112676056338028,0.07374245472837022,0.07374245472837022,0.07377598926894702,0.07427900737759893,0.06975184439973173,0.0744131455399061,0.07370892018779343,0.07136150234741784,0.0755868544600939,0.06458752515090543,0.06981891348088531,0.06790744466800805,0.06606304493628437,0.06458752515090543,0.06103286384976526,0.06205728806776501
799,0.0636150234741784,0.06750503018108651,0.06834339369550638,0.07186452045606975,0.07857142857142857,0.06351441985244802,0.06388329979879276,0.0641851106639839,0.0664654594232059,0.0653252850435949,0.07498323272971161,0.07746478873239436,0.07374245472837022,0.07377598926894702,0.07427900737759893,0.06975184439973173,0.0744131455399061,0.07370892018779343,0.07733065057008719,0.0755868544600939,0.06519114688128773,0.07092555331991952,0.06894701542588867,0.06700201207243461,0.06545942320590208,0.06200536552649229,0.06292146109610337
800,0.06488933601609657,0.06837692823608317,0.06904761904761905,0.0727364185110664,0.07924211938296445,0.06441985244802147,0.06482226693494299,0.06498993963782697,0.0670690811535882,0.0659289067739772,0.07498323272971161,0.07746478873239436,0.07374245472837022,0.07377598926894702,0.07427900737759893,0.07236753856472167,0.07806841046277666,0.07370892018779343,0.07733065057008719,0.0755868544600939,0.06596244131455399,0.07230046948356808,0.0704560697518444,0.06827632461435279,0.06666666666666667,0.06257545271629779,0.06379766808606283
801,0.06609657947686116,0.06921529175050302,0.06981891348088531,0.07350771294433266,0.08028169014084507,0.06539235412474849,0.06572769953051644,0.0659289067739772,0.06794097920858484,0.06673373574782025,0.07498323272971161,0.07746478873239436,0.07374245472837022,0.07890677397719652,0.07427900737759893,0.07236753856472167,0.07806841046277666,0.07370892018779343,0.07733065057008719,0.08095238095238096,0.06673373574782025,0.07310529845741114,0.0710596914822267,0.06938296445338699,0.06737089201877934,0.06351441985244802,0.0646860766154632
802,0.0664989939637827,0.07018779342723004,0.07099262240107311,0.0744466800804829,0.08091884641180416,0.06606304493628437,0.06663313212608987,0.06686787391012743,0.06864520456069752,0.0681421864520456,0.07498323272971161,0.07746478873239436,0.07374245472837022,0.07890677397719652,0.08172367538564722,0.07236753856472167,0.07806841046277666,0.07370892018779343,0.07733065057008719,0.08095238095238096,0.06787391012743126,0.07401073105298457,0.07193158953722334,0.0699195171026157,0.0681757209926224,0.06441985244802147,0.06558685659571435
803,0.06723675385647217,0.07146210596914822,0.07243460764587525,0.07541918175720992,0.0817907444668008,0.0670690811535882,0.067102615694165,0.06723675385647217,0.06948356807511737,0.06924882629107981,0.07810194500335345,0.08162307176391684,0.07887323943661972,0.07890677397719652,0.08172367538564722,0.07572099262240108,0.07806841046277666,0.07370892018779343,0.07733065057008719,0.08095238095238096,0.0687458081824279,0.07468142186452045,0.07347417840375586,0.07059020791415158,0.06921529175050302,0.06545942320590208,0.06650018030431118
804,0.06847753185781355,0.0721663313212609,0.07370892018779343,0.07622401073105299,0.08279678068410463,0.06797451374916164,0.06820925553319919,0.06784037558685446,0.07012072434607645,0.07015425888665325,0.07810194500335345,0.08162307176391684,0.07887323943661972,0.07890677397719652,0.08172367538564722,0.07572099262240108,0.0817907444668008,0.07370892018779343,0.07733065057008719,0.08095238095238096,0.06968477531857814,0.07535211267605633,0.07448021462105969,0.07126089872568746,0.07012072434607645,0.0664989939637827,0.06742622241778334
805,0.06934942991281019,0.07300469483568076,0.07484909456740442,0.0772971160295104,0.08386988598256204,0.06904761904761905,0.06908115358819585,0.06861167002012072,0.0710261569416499,0.07099262240107311,0.07810194500335345,0.08162307176391684,0.07887323943661972,0.07890677397719652,0.08172367538564722,0.07572099262240108,0.0817907444668008,0.08091884641180416,0.08283031522468143,0.08095238095238096,0.07059020791415158,0.07645875251509054,0.0750167672702884,0.07266934942991281,0.07109322602280349,0.06730382293762575,0.06836516004510239
806,0.07012072434607645,0.07401073105298457,0.0761234071093226,0.07863849765258216,0.08507712944332663,0.07028839704896044,0.0699195171026157,0.06965124077800135,0.07189805499664655,0.07193158953722334,0.07810194500335345,0.08162307176391684,0.07887323943661972,0.07890677397719652,0.08172367538564722,0.07572099262240108,0.0817907444668008,0.08091884641180416,0.08283031522468143,0.08598256203890006,0.07136150234741784,0.07769953051643193,0.07575452716297787,0.07377598926894702,0.07189805499664655,0.06790744466800805,0.06931717276155401
807,0.07099262240107311,0.07521797451374916,0.07749832327297115,0.07937625754527163,0.08584842387659289,0.07122736418511066,0.07092555331991952,0.07055667337357478,0.07313883299798793,0.07307176391683434,0.08162307176391684,0.08162307176391684,0.07887323943661972,0.07890677397719652,0.08172367538564722,0.07984574111334675,0.0817907444668008,0.08091884641180416,0.08283031522468143,0.08598256203890006,0.0720992622401073,0.07870556673373574,0.07659289067739772,0.07508383635144199,0.07317236753856472,0.06857813547954393,0.07028244264308353
808,0.07199865861837693,0.07642521797451375,0.07826961770623743,0.08061703554661301,0.08678739101274313,0.0722334004024145,0.07186452045606975,0.0715291750503018,0.07394366197183098,0.07401073105298457,0.08162307176391684,0.08608316566063046,0.07887323943661972,0.07890677397719652,0.08172367538564722,0.07984574111334675,0.0817907444668008,0.08091884641180416,0.08283031522468143,0.08598256203890006,0.07377598926894702,0.07987927565392354,0.07706237424547284,0.07602280348759222,0.07401073105298457,0.06948356807511737,0.07126115430111744
809,0.07263581488933601,0.0772635814889336,0.07873910127431254,0.08172367538564722,0.08772635814889336,0.07391012743125419,0.07354124748490945,0.07287055667337357,0.0750167672702884,0.07491616364855802,0.08162307176391684,0.08608316566063046,0.07887323943661972,0.07890677397719652,0.08849765258215962,0.07984574111334675,0.08618376928236084,0.08091884641180416,0.08283031522468143,0.08598256203890006,0.07508383635144199,0.08071763916834339,0.0784372904091214,0.07716297786720322,0.07474849094567404,0.0704896042924212,0.07225349491787206
810,0.07317236753856472,0.07780013413816231,0.0795774647887324,0.08256203890006707,0.08849765258215962,0.07528504359490275,0.07454728370221328,0.07370892018779343,0.07635814889336016,0.0760898725687458,0.08470824949698189,0.08608316566063046,0.08648558014755198,0.08725687458081824,0.08849765258215962,0.07984574111334675,0.08618376928236084,0.08091884641180416,0.08883299798792757,0.08598256203890006,0.07615694164989939,0.08158953722334004,0.079476861167002,0.07813547954393024,0.07575452716297787,0.07142857142857142,0.0732596542821523
811,0.07394366197183098,0.07934272300469483,0.08061703554661301,0.08380281690140845,0.089738430583501,0.07659289067739772,0.07515090543259557,0.0744466800804829,0.07773306505700872,0.07692823608316567,0.08470824949698189,0.08608316566063046,0.08648558014755198,0.08725687458081824,0.08849765258215962,0.08376928236083166,0.08618376928236084,0.08091884641180416,0.08883299798792757,0.09164989939637827,0.07773306505700872,0.08279678068410463,0.08054996646545942,0.07930918846411804,0.07709590878604963,0.07233400402414487,0.0742798248256491
812,0.07468142186452045,0.08054996646545942,0.08142186452045606,0.08450704225352113,0.09084507042253522,0.07756539235412475,0.07592219986586184,0.07511737089201878,0.07873910127431254,0.07763246143527834,0.08470824949698189,0.08608316566063046,0.08648558014755198,0.08725687458081824,0.08849765258215962,0.08376928236083166,0.08618376928236084,0.08091884641180416,0.08883299798792757,0.09164989939637827,0.07870556673373574,0.08373574782025486,0.08138832997987927,0.08021462105969149,0.07796780684104627,0.07367538564721664,0.07531420165974376
813,0.07525150905432595,0.08189134808853119,0.08286384976525822,0.08561368209255533,0.09181757209926224,0.07816901408450705,0.07709590878604963,0.07602280348759222,0.0795774647887324,0.07860496311200536,0.08470824949698189,0.09074446680080483,0.08648558014755198,0.08725687458081824,0.08849765258215962,0.08376928236083166,0.08618376928236084,0.08091884641180416,0.08883299798792757,0.09164989939637827,0.07971160295103957,0.0846411804158283,0.08209255533199195,0.08205902079141515,0.079476861167002,0.07461435278336687,0.07636298261282241
814,0.07706237424547284,0.08286384976525822,0.08386988598256204,0.08661971830985915,0.09356136820925554,0.07887323943661972,0.07823608316566064,0.07743125419181757,0.08038229376257545,0.07920858484238766,0.08896713615023474,0.09074446680080483,0.08648558014755198,0.08725687458081824,0.08849765258215962,0.08376928236083166,0.09225352112676057,0.09020791415157613,0.08883299798792757,0.09164989939637827,0.08051643192488263,0.08564721663313213,0.08373574782025486,0.08326626425217974,0.08115358819584172,0.0756203890006707,0.07742636826811278
815,0.07826961770623743,0.08440643863179075,0.08494299128101945,0.08789403085177733,0.09436619718309859,0.07994634473507713,0.07907444668008048,0.07890677397719652,0.08115358819584172,0.08024815560026828,0.08896713615023474,0.09074446680080483,0.08648558014755198,0.08725687458081824,0.08849765258215962,0.08762575452716298,0.09225352112676057,0.09020791415157613,0.08883299798792757,0.09164989939637827,0.08195841716968477,0.08682092555331992,0.085177733065057,0.08423876592890678,0.08229376257545272,0.07692823608316567,0.07850456200204509
816,0.07967806841046278,0.08571428571428572,0.08625083836351442,0.08896713615023474,0.09496981891348089,0.08095238095238096,0.0801475519785379,0.0800804828973843,0.08226022803487593,0.08162307176391684,0.08896713615023474,0.09074446680080483,0.08648558014755198,0.08725687458081824,0.08849765258215962,0.08762575452716298,0.09225352112676057,0.09020791415157613,0.09527162977867203,0.09164989939637827,0.08279678068410463,0.08836351441985245,0.08648558014755198,0.08574782025486251,0.08303152246814219,0.07790073775989269,0.07959777002314977
817,0.08051643192488263,0.08658618376928236,0.08702213279678069,0.09044265593561368,0.09567404426559356,0.08172367538564722,0.08112005365526492,0.08118712273641851,0.08363514419852448,0.08269617706237424,0.08896713615023474,0.09671361502347418,0.08648558014755198,0.08725687458081824,0.08849765258215962,0.08762575452716298,0.09225352112676057,0.09020791415157613,0.09527162977867203,0.09164989939637827,0.08390342052313883,0.08923541247484909,0.08829644533869886,0.08675385647216634,0.08427230046948357,0.0790073775989269,0.08070620141149507
818,0.08202548625083836,0.08729040912139503,0.08816230717639169,0.09124748490945674,0.09701542588866532,0.08289738430583501,0.08226022803487593,0.08232729711602951,0.08437290409121395,0.08417169684775319,0.08896713615023474,0.09671361502347418,0.09423205902079142,0.08725687458081824,0.0976861167002012,0.0920858484238766,0.09225352112676057,0.09020791415157613,0.09527162977867203,0.09825620389000671,0.08527833668678739,0.09050972501676727,0.08900067069081154,0.08782696177062374,0.08568075117370892,0.0800804828973843,0.0818300681586739
819,0.08346747149564052,0.0881287726358149,0.08953722334004025,0.09221998658618377,0.09798792756539236,0.08400402414486921,0.08316566063044936,0.08333333333333333,0.08511066398390342,0.08511066398390342,0.09322602280348759,0.09671361502347418,0.09423205902079142,0.09852448021462105,0.0976861167002012,0.0920858484238766,0.09225352112676057,0.09020791415157613,0.09527162977867203,0.09825620389000671,0.08718980549966465,0.09171696847753186,0.09024144869215292,0.08926894701542588,0.08698859825620389,0.08148893360160966,0.08296958520834916
820,0.08454057679409792,0.08896713615023474,0.09057679409792085,0.09346076458752516,0.09909456740442656,0.08480885311871228,0.0840710932260228,0.08467471495640509,0.08631790744466801,0.08625083836351442,0.09322602280348759,0.09671361502347418,0.09423205902079142,0.09852448021462105,0.0976861167002012,0.0920858484238766,0.09899396378269618,0.09825620389000671,0.09527162977867203,0.09825620389000671,0.08869885982562038,0.09245472837022133,0.09195171026156941,0.09004024144869216,0.08826291079812207,0.08309859154929577,0.08412497049736119
821,0.08574782025486251,0.09000670690811535,0.09164989939637827,0.09476861167002013,0.09986586183769282,0.08631790744466801,0.08507712944332663,0.08598256203890006,0.08722334004024145,0.08672032193158953,0.09322602280348759,0.09671361502347418,0.09423205902079142,0.09852448021462105,0.0976861167002012,0.0920858484238766,0.09899396378269618,0.09825620389000671,0.09527162977867203,0.09825620389000671,0.089738430583501,0.09369550637156271,0.09349429912810195,0.09141515761234072,0.08943661971830986,0.0846411804158283,0.08529644499741017
822,0.08668678739101274,0.09074446680080483,0.09322602280348759,0.09587525150905432,0.1011066398390342,0.08698859825620389,0.08665325285043594,0.08742454728370222,0.08839704896042924,0.08789403085177733,0.09322602280348759,0.09671361502347418,0.09423205902079142,0.09852448021462105,0.0976861167002012,0.0920858484238766,0.09899396378269618,0.09825620389000671,0.10187793427230046,0.09825620389000671,0.09131455399061032,0.09483568075117371,0.09493628437290409,0.09232059020791415,0.09020791415157613,0.08561368209255533,0.08648423275731726
823,0.08819584171696848,0.09185110663983903,0.09463447350771294,0.09668008048289739,0.10318578135479543,0.08799463447350771,0.08806170355466131,0.08826291079812207,0.08963782696177063,0.08893360160965795,0.09322602280348759,0.103420523138833,0.09423205902079142,0.09852448021462105,0.0976861167002012,0.09674714956405098,0.09899396378269618,0.09825620389000671,0.10187793427230046,0.09825620389000671,0.0926894701542589,0.09590878604963111,0.09614352783366868,0.09325955734406438,0.09161636485580148,0.08688799463447351,0.08768856094587427
824,0.08926894701542588,0.09352783366867874,0.09594232059020791,0.09802146210596915,0.1044936284372904,0.08913480885311871,0.08906773977196512,0.08980549966465459,0.09027498323272971,0.08990610328638497,0.10120724346076458,0.103420523138833,0.09423205902079142,0.09852448021462105,0.0976861167002012,0.09674714956405098,0.09899396378269618,0.09825620389000671,0.10187793427230046,0.09825620389000671,0.0937290409121395,0.09798792756539236,0.09725016767270288,0.09446680080482897,0.09252179745137491,0.08829644533869886,0.08890965989529168
825,0.09067739771965123,0.0949027498323273,0.09691482226693494,0.09896042924211938,0.10617035546613011,0.09017437961099933,0.09007377598926895,0.09111334674714956,0.09134808853118712,0.09107981220657277,0.10120724346076458,0.103420523138833,0.09423205902079142,0.09852448021462105,0.0976861167002012,0.09674714956405098,0.09899396378269618,0.09825620389000671,0.10187793427230046,0.10791415157612341,0.0949027498323273,0.0994299128101945,0.09849094567404426,0.0955063715627096,0.09393024815560026,0.08993963782696177,0.09014776314524918
826,0.09188464118041582,0.09627766599597586,0.09805499664654595,0.1005700871898055,0.10757880617035546,0.09138162307176392,0.09144869215291751,0.09228705566733736,0.09238765928906774,0.09272300469483569,0.10120724346076458,0.103420523138833,0.09423205902079142,0.09852448021462105,0.0976861167002012,0.09674714956405098,0.09899396378269618,0.09825620389000671,0.10187793427230046,0.10791415157612341,0.09637826961770624,0.10067069081153589,0.10033534540576794,0.09647887323943662,0.09540576794097921,0.09134808853118712,0.09140310748756224
827,0.09282360831656607,0.09731723675385648,0.09916163648558014,0.10187793427230046,0.10871898054996647,0.09242119382964453,0.09252179745137491,0.09356136820925554,0.09356136820925554,0.09382964453386988,0.10120724346076458,0.11002682763246144,0.10811535881958417,0.09852448021462105,0.11009389671361502,0.10234741784037558,0.09899396378269618,0.10781354795439302,0.10187793427230046,0.10791415157612341,0.09758551307847083,0.10298457411133467,0.10164319248826291,0.09785378940308517,0.09661301140174379,0.09275653923541248,0.09267593301146883
828,0.09413145539906104,0.09875922199865862,0.10043594902749832,0.10295103957075788,0.11006036217303823,0.09396378269617706,0.09399731723675385,0.09439973172367538,0.09463447350771294,0.09507042253521127,0.10120724346076458,0.11002682763246144,0.10811535881958417,0.09852448021462105,0.11009389671361502,0.10234741784037558,0.10764587525150905,0.10781354795439302,0.10885311871227364,0.10791415157612341,0.09902749832327297,0.10489604292421194,0.10348759221998659,0.09919517102615694,0.09825620389000671,0.09416498993963783,0.0939664831495469
829,0.09510395707578806,0.1000335345405768,0.10157612340710932,0.1040241448692153,0.11187122736418512,0.09543930248155601,0.09560697518443997,0.09577464788732394,0.09577464788732394,0.09587525150905432,0.10120724346076458,0.11002682763246144,0.10811535881958417,0.11150234741784038,0.11009389671361502,0.10234741784037558,0.10764587525150905,0.10781354795439302,0.10885311871227364,0.10791415157612341,0.1011066398390342,0.1062709590878605,0.10462776659959759,0.10040241448692153,0.10023474178403756,0.09553990610328639,0.095275004724273
830,0.09674714956405098,0.10124077800134137,0.10392354124748492,0.10519785378940308,0.11324614352783367,0.09644533869885982,0.0966465459423206,0.09718309859154929,0.09691482226693494,0.09684775318578136,0.10778001341381623,0.11002682763246144,0.10811535881958417,0.11150234741784038,0.11009389671361502,0.10234741784037558,0.10764587525150905,0.10781354795439302,0.10885311871227364,0.10791415157612341,0.10261569416498995,0.10764587525150905,0.10586854460093896,0.10147551978537894,0.101140174379611,0.09721663313212608,0.09660174799522644
831,0.09805499664654595,0.10288397048960429,0.1056338028169014,0.10606975184439973,0.11482226693494299,0.09818913480885312,0.09792085848423876,0.09812206572769953,0.09818913480885312,0.09795439302481555,0.10778001341381623,0.11002682763246144,0.10811535881958417,0.11150234741784038,0.11009389671361502,0.10764587525150905,0.10764587525150905,0.10781354795439302,0.10885311871227364,0.10791415157612341,0.10382293762575452,0.10922199865861838,0.10704225352112676,0.10295103957075788,0.10305164319248826,0.09849094567404426,0.09794696670695385
832,0.09919517102615694,0.10415828303152247,0.10650570087189805,0.10778001341381623,0.1159289067739772,0.09932930918846412,0.09979879275653923,0.09973172367538564,0.09949698189134809,0.09996646545942321,0.10778001341381623,0.11002682763246144,0.10811535881958417,0.11150234741784038,0.11009389671361502,0.10764587525150905,0.10764587525150905,0.10781354795439302,0.10885311871227364,0.10791415157612341,0.10576794097920858,0.11140174379611,0.10774647887323943,0.1050637156270959,0.10469483568075118,0.09966465459423206,0.099310918137498
833,0.10077129443326627,0.10543259557344065,0.10791415157612341,0.10861837692823609,0.11733735747820255,0.10026827632461435,0.10107310529845741,0.10103957075788061,0.10080482897384306,0.10107310529845741,0.10778001341381623,0.11002682763246144,0.10811535881958417,0.11150234741784038,0.11009389671361502,0.10764587525150905,0.10764587525150905,0.10781354795439302,0.10885311871227364,0.10791415157612341,0.10653923541247486,0.1130114017437961,0.10868544600938967,0.1068075117370892,0.10613682092555332,0.10107310529845741,0.1006938631476027
834,0.10241448692152917,0.10640509725016767,0.1090878604963112,0.10982562038900066,0.11881287726358149,0.10087189805499665,0.10261569416498995,0.10211267605633803,0.10204560697518444,0.10251509054325955,0.11438631790744466,0.11827632461435278,0.10811535881958417,0.11150234741784038,0.11009389671361502,0.10764587525150905,0.10764587525150905,0.11623071763916834,0.11770623742454728,0.10791415157612341,0.10821596244131455,0.11482226693494299,0.10989268947015426,0.10835010060362173,0.10801475519785379,0.10234741784037558,0.10209606623060476
835,0.10425888665325285,0.10774647887323943,0.11049631120053656,0.11096579476861167,0.12042253521126761,0.10241448692152917,0.10355466130114017,0.10368879946344735,0.10395707578806171,0.10442655935613682,0.11438631790744466,0.11827632461435278,0.10811535881958417,0.11150234741784038,0.11009389671361502,0.11488933601609658,0.10764587525150905,0.11623071763916834,0.11770623742454728,0.10791415157612341,0.10979208584842387,0.11629778672032193,0.11146881287726358,0.1096244131455399,0.10885311871227364,0.10335345405767941,0.10351779556301763
836,0.10617035546613011,0.10892018779342723,0.11237424547283702,0.11220657276995305,0.12186452045606976,0.10315224681421864,0.10492957746478873,0.10529845741113347,0.10576794097920858,0.1062709590878605,0.11438631790744466,0.11827632461435278,0.10811535881958417,0.11150234741784038,0.11009389671361502,0.11488933601609658,0.10764587525150905,0.11623071763916834,0.11770623742454728,0.10791415157612341,0.11103286384976525,0.11770623742454728,0.11314553990610329,0.11120053655264923,0.1102280348759222,0.1045942320590208,0.10495932305582266
837,0.10767940979208585,0.11052984574111335,0.11327967806841047,0.11358148893360161,0.12317236753856473,0.10429242119382964,0.10617035546613011,0.10620389000670691,0.10727699530516432,0.1074111334674715,0.11438631790744466,0.11827632461435278,0.10811535881958417,0.11150234741784038,0.11009389671361502,0.11488933601609658,0.1193158953722334,0.11623071763916834,0.11770623742454728,0.12511737089201877,0.11277665995975855,0.11898054996646545,0.11465459423205902,0.11277665995975855,0.11183769282360832,0.1062709590878605,0.10642092440647245
838,0.10885311871227364,0.11240778001341381,0.11435278336686787,0.11539235412474849,0.12468142186452046,0.10573440643863179,0.10781354795439302,0.10761234071093226,0.10838363514419852,0.1085848423876593,0.12072434607645875,0.11827632461435278,0.12525150905432594,0.11150234741784038,0.12652582159624412,0.11488933601609658,0.1193158953722334,0.11623071763916834,0.11770623742454728,0.12511737089201877,0.1141851106639839,0.12085848423876593,0.11646545942320591,0.11462105969148223,0.11374916163648557,0.10720992622401074,0.10790287915161835
839,0.10999329309188464,0.11405097250167673,0.1153588195841717,0.1164989939637827,0.12575452716297786,0.10731052984574112,0.10955734406438632,0.10885311871227364,0.10999329309188464,0.10985915492957747,0.12072434607645875,0.11827632461435278,0.12525150905432594,0.11150234741784038,0.12652582159624412,0.11488933601609658,0.1193158953722334,0.11623071763916834,0.11770623742454728,0.12511737089201877,0.11562709590878605,0.12240107310529846,0.11830985915492957,0.11579476861167003,0.1153252850435949,0.10902079141515761,0.10940547072057435
840,0.11123407109322603,0.11539235412474849,0.11646545942320591,0.11804158283031523,0.12756539235412476,0.10868544600938967,0.11099932930918846,0.11036217303822937,0.11153588195841717,0.11123407109322603,0.12072434607645875,0.11827632461435278,0.12525150905432594,0.11150234741784038,0.12652582159624412,0.11488933601609658,0.1193158953722334,0.11623071763916834,0.11770623742454728,0.12511737089201877,0.11673373574782026,0.12384305835010061,0.12032193158953722,0.11713615023474179,0.11737089201877934,0.1107645875251509,0.11092898648952228
841,0.11267605633802817,0.11696847753185781,0.11767270288397048,0.12002012072434608,0.12914151576123406,0.10982562038900066,0.11234071093226022,0.11200536552649229,0.11334674714956405,0.11297786720321931,0.12072434607645875,0.1283702213279678,0.12525150905432594,0.11150234741784038,0.12652582159624412,0.12219986586183769,0.1193158953722334,0.11623071763916834,0.12699530516431926,0.12511737089201877,0.11804158283031523,0.12582159624413145,0.12179745137491617,0.11898054996646545,0.11871227364185111,0.11234071093226022,0.11247371783647507
842,0.11448692152917506,0.11894701542588866,0.11918175720992623,0.12169684775318577,0.13081824279007379,0.11133467471495641,0.11358148893360161,0.11331321260898726,0.11468812877263582,0.11465459423205902,0.12072434607645875,0.1283702213279678,0.12525150905432594,0.11150234741784038,0.12652582159624412,0.12219986586183769,0.1193158953722334,0.12786720321931588,0.12699530516431926,0.12511737089201877,0.11955063715627096,0.1277330650570087,0.1233065057008719,0.12069081153588196,0.12062374245472837,0.11411804158283032,0.1140399601970033
843,0.11623071763916834,0.12059020791415158,0.12069081153588196,0.12337357478202549,0.13256203890006707,0.11264252179745138,0.11515761234071094,0.11472166331321261,0.11633132126089872,0.11656606304493629,0.1284037558685446,0.1283702213279678,0.12525150905432594,0.11150234741784038,0.12652582159624412,0.12219986586183769,0.1193158953722334,0.12786720321931588,0.12699530516431926,0.12511737089201877,0.12166331321260898,0.12934272300469485,0.12505030181086518,0.12233400402414486,0.12169684775318577,0.11599597585513079,0.11562801312073753
844,0.11834339369550637,0.12313883299798793,0.12320590207914152,0.12525150905432594,0.1341381623071764,0.11465459423205902,0.1170355466130114,0.1159289067739772,0.11807511737089202,0.11830985915492957,0.1284037558685446,0.1283702213279678,0.12525150905432594,0.11150234741784038,0.12652582159624412,0.12219986586183769,0.1193158953722334,0.12786720321931588,0.12699530516431926,0.12511737089201877,0.12300469483568074,0.13155600268276324,0.12686116700201208,0.12384305835010061,0.1232729711602951,0.11767270288397048,0.11723818032865997
845,0.12005365526492287,0.1244466800804829,0.1249496981891348,0.1267940979208585,0.13537894030851777,0.11626425217974513,0.11857813547954393,0.11770623742454728,0.12052313883299799,0.11985244802146211,0.1284037558685446,0.1283702213279678,0.12525150905432594,0.11150234741784038,0.12652582159624412,0.12219986586183769,0.13269617706237424,0.12786720321931588,0.12699530516431926,0.12511737089201877,0.1249496981891348,0.1329979879275654,0.1288732394366197,0.1255533199195171,0.12488262910798122,0.11958417169684775,0.11887076977119032
846,0.12199865861837693,0.1261234071093226,0.1261234071093226,0.12796780684104628,0.1363514419852448,0.11794097920858485,0.12032193158953722,0.11975184439973173,0.12199865861837693,0.12152917505030181,0.1284037558685446,0.1283702213279678,0.12525150905432594,0.11150234741784038,0.12652582159624412,0.12219986586183769,0.13269617706237424,0.12786720321931588,0.12699530516431926,0.12511737089201877,0.12652582159624412,0.13457411133467473,0.13041582830315224,0.12763246143527834,0.1273306505700872,0.12162977867203219,0.12052609368708414
847,0.12424547283702213,0.12820254862508385,0.12766599597585512,0.12940979208584844,0.13789403085177734,0.11961770623742454,0.12219986586183769,0.12129443326626425,0.12370892018779343,0.12367538564721663,0.13615023474178403,0.1283702213279678,0.12525150905432594,0.13715627095908786,0.12652582159624412,0.13088531187122737,0.13269617706237424,0.12786720321931588,0.12699530516431926,0.12511737089201877,0.12826961770623743,0.13588195841716968,0.1323608316566063,0.1295439302481556,0.12974513749161637,0.12256874580818243,0.12220446866314887
848,0.12572099262240108,0.12981220657276996,0.12981220657276996,0.13098591549295774,0.1396713615023474,0.1210932260228035,0.12374245472837023,0.12323943661971831,0.12535211267605634,0.1255533199195171,0.13615023474178403,0.1283702213279678,0.12525150905432594,0.13715627095908786,0.12652582159624412,0.13088531187122737,0.13269617706237424,0.12786720321931588,0.13802816901408452,0.12511737089201877,0.12997987927565394,0.1370221327967807,0.13397048960429242,0.13148893360160965,0.1313212608987257,0.12394366197183099,0.12390621569479157
849,0.1273306505700872,0.13145539906103287,0.1311200536552649,0.132897384305835,0.140878604963112,0.12226693494299128,0.12545271629778673,0.125083836351442,0.12662642521797451,0.12706237424547284,0.13615023474178403,0.1283702213279678,0.12525150905432594,0.13715627095908786,0.12652582159624412,0.13088531187122737,0.13269617706237424,0.12786720321931588,0.13802816901408452,0.12511737089201877,0.1312206572769953,0.1392689470154259,0.13682092555331993,0.13376928236083166,0.13323272971160294,0.12545271629778673,0.12563166024741215
850,0.12860496311200537,0.13319919517102616,0.13283031522468142,0.13430583501006035,0.14255533199195172,0.1244466800804829,0.1267605633802817,0.12649228705566734,0.12816901408450704,0.12860496311200537,0.13615023474178403,0.14289067739771966,0.12525150905432594,0.13715627095908786,0.12652582159624412,0.13088531187122737,0.13269617706237424,0.12786720321931588,0.13802816901408452,0.12511737089201877,0.13309859154929576,0.140878604963112,0.13832997987927564,0.1357478202548625,0.13484238765928908,0.1267605633802817,0.12738113231864784
851,0.13004694835680752,0.13501006036217303,0.1346076458752515,0.13588195841716968,0.1443661971830986,0.12598926894701543,0.12867203219315895,0.12826961770623743,0.12991281019450032,0.12994634473507713,0.13615023474178403,0.14289067739771966,0.14574111334674714,0.13715627095908786,0.12652582159624412,0.13088531187122737,0.13269617706237424,0.12786720321931588,0.13802816901408452,0.12511737089201877,0.13561368209255534,0.14285714285714285,0.14010731052984574,0.13755868544600938,0.13648558014755197,0.1279007377598927,0.12915496650148828
852,0.13202548625083838,0.1363514419852448,0.13641851106639838,0.13739101274312543,0.14684775318578136,0.12806841046277667,0.13024815560026828,0.12964453386988598,0.13135479543930248,0.13148893360160965,0.14423205902079142,0.14289067739771966,0.14574111334674714,0.13715627095908786,0.15157612340710933,0.13088531187122737,0.13269617706237424,0.1437290409121395,0.13802816901408452,0.12511737089201877,0.1370221327967807,0.14456740442655935,0.14171696847753185,0.13947015425888665,0.1379946344735077,0.12924211938296445,0.13095350204826675
853,0.13329979879275655,0.13819584171696847,0.13859825620389002,0.13906773977196513,0.1488933601609658,0.12971160295103956,0.1323943661971831,0.1319584171696848,0.13366867873910127,0.1335680751173709,0.14423205902079142,0.14289067739771966,0.14574111334674714,0.13715627095908786,0.15157612340710933,0.13088531187122737,0.13269617706237424,0.1437290409121395,0.13802816901408452,0.12511737089201877,0.13879946344735078,0.1466465459423206,0.14366197183098592,0.1414486921529175,0.13990610328638498,0.1316901408450704,0.13277708293554288
854,0.13511066398390342,0.14044265593561367,0.14017437961099932,0.14037558685446008,0.15043594902749832,0.13135479543930248,0.1351441985244802,0.13430583501006035,0.13564721663313212,0.13561368209255534,0.14423205902079142,0.14289067739771966,0.14574111334674714,0.13715627095908786,0.15157612340710933,0.13088531187122737,0.13269617706237424,0.1437290409121395,0.13802816901408452,0.12511737089201877,0.14104627766599598,0.14875922199865863,0.14507042253521127,0.1431924882629108,0.14198524480214622,0.13363514419852449,0.1346260579298911
855,0.13705566733735747,0.14215291750503017,0.14168343393695507,0.1420858484238766,0.15214621059691483,0.13313212608987257,0.13658618376928236,0.13708920187793427,0.13762575452716297,0.1375922199865862,0.14423205902079142,0.14289067739771966,0.14574111334674714,0.13715627095908786,0.15157612340710933,0.14413145539906103,0.15134138162307176,0.1437290409121395,0.13802816901408452,0.12511737089201877,0.14279007377598926,0.15020120724346075,0.1470824949698189,0.1455063715627096,0.14409792085848425,0.13598256203890008,0.1365007806546014
856,0.1386317907444668,0.14406438631790744,0.14342723004694835,0.1443661971830986,0.15365526492287054,0.13487592219986586,0.1386653252850436,0.13950368879946345,0.1393024815560027,0.1393024815560027,0.14423205902079142,0.14289067739771966,0.14574111334674714,0.13715627095908786,0.15157612340710933,0.14413145539906103,0.15134138162307176,0.1437290409121395,0.13802816901408452,0.12511737089201877,0.1443326626425218,0.15214621059691483,0.14909456740442656,0.14788732394366197,0.14587525150905434,0.13782696177062373,0.13840160965731302
857,0.14104627766599598,0.1459758551307847,0.14533869885982562,0.1470824949698189,0.15560026827632462,0.13672032193158953,0.14050972501676728,0.14128101945003355,0.14047619047619048,0.14104627766599598,0.1516431924882629,0.14289067739771966,0.14574111334674714,0.13715627095908786,0.15157612340710933,0.14413145539906103,0.15134138162307176,0.1437290409121395,0.15325285043594902,0.12511737089201877,0.14644533869885984,0.1540576794097921,0.15144198524480215,0.1500335345405768,0.14818913480885312,0.13943661971830987,0.1403289084785873
858,0.14299128101945002,0.14912810194500337,0.14748490945674045,0.14872568745808182,0.15828303152246814,0.13846411804158282,0.14292421193829644,0.14346076458752516,0.1415492957746479,0.1426224010731053,0.1516431924882629,0.14289067739771966,0.14574111334674714,0.13715627095908786,0.15157612340710933,0.14413145539906103,0.15134138162307176,0.1437290409121395,0.15325285043594902,0.16039570757880617,0.1488262910798122,0.1562374245472837,0.15372233400402416,0.1521797451374916,0.1506036217303823,0.14228705566733735,0.1422830457214352
859,0.1442655935613682,0.15127431254191817,0.14963112005365525,0.15070422535211267,0.160093896713615,0.14000670690811537,0.14507042253521127,0.1455063715627096,0.14342723004694835,0.1443326626425218,0.1516431924882629,0.14289067739771966,0.14574111334674714,0.13715627095908786,0.15157612340710933,0.14413145539906103,0.15134138162307176,0.1437290409121395,0.15325285043594902,0.16039570757880617,0.1506706908115359,0.15804828973843058,0.15617035546613012,0.15412474849094568,0.15264922870556674,0.1455063715627096,0.14426439512181588
860,0.14564050972501677,0.1533869885982562,0.1517102615694165,0.15248155600268276,0.1619718309859155,0.14178403755868543,0.14795439302481556,0.147719651240778,0.14533869885982562,0.14644533869885984,0.1516431924882629,0.14289067739771966,0.14574111334674714,0.13715627095908786,0.15157612340710933,0.15429242119382963,0.15134138162307176,0.1437290409121395,0.15325285043594902,0.16039570757880617,0.15254862508383635,0.16032863849765258,0.1580147551978538,0.15606975184439972,0.15472837022132796,0.14788732394366197,0.14627333562011297
861,0.1477867203219316,0.15590207914151577,0.15352112676056337,0.15469483568075118,0.16435278336686787,0.14359490274983233,0.14949698189134808,0.14969818913480884,0.14738430583501005,0.14875922199865863,0.1607645875251509,0.16341381623071763,0.14574111334674714,0.16213950368879945,0.15157612340710933,0.15429242119382963,0.15134138162307176,0.1437290409121395,0.15325285043594902,0.16039570757880617,0.15486250838363513,0.16240778001341383,0.1597250167672703,0.15778001341381623,0.1568745808182428,0.14996646545942321,0.14831025143361026
862,0.14963112005365525,0.15784708249496981,0.1556673373574782,0.1574446680080483,0.1664989939637827,0.14587525150905434,0.1516096579476861,0.15191146881287726,0.1493963782696177,0.15093896713615024,0.1607645875251509,0.16341381623071763,0.16676727028839705,0.16213950368879945,0.15157612340710933,0.15429242119382963,0.15134138162307176,0.16462105969148222,0.15325285043594902,0.16039570757880617,0.15731052984574112,0.16495640509725018,0.1626089872568746,0.16042924211938298,0.1585848423876593,0.1517102615694165,0.15037553212997384
863,0.1521797451374916,0.1597920858484239,0.157981220657277,0.1597250167672703,0.1686452045606975,0.14788732394366197,0.1544600938967136,0.15415828303152246,0.15087189805499665,0.15301810865191146,0.1607645875251509,0.16341381623071763,0.16676727028839705,0.16213950368879945,0.15157612340710933,0.15429242119382963,0.15134138162307176,0.16462105969148222,0.15325285043594902,0.16039570757880617,0.1595908786049631,0.16686787391012742,0.16435278336686787,0.16274312541918176,0.16103286384976526,0.1539570757880617,0.1524695727017573
864,0.1540576794097921,0.16207243460764587,0.16059691482226693,0.16180415828303152,0.1710261569416499,0.15016767270288398,0.1567069081153588,0.15690811535881957,0.15261569416498993,0.15489604292421194,0.1607645875251509,0.16341381623071763,0.16676727028839705,0.16213950368879945,0.15157612340710933,0.15429242119382963,0.15134138162307176,0.16462105969148222,0.15325285043594902,0.16039570757880617,0.16277665995975854,0.16898054996646547,0.16700201207243462,0.16448692152917505,0.16257545271629778,0.15647216633132127,0.15459277364194784
865,0.15627095908786048,0.1636485580147552,0.1631120053655265,0.163682092555332,0.1738095238095238,0.1523809523809524,0.1584842387659289,0.15868544600938966,0.1550972501676727,0.1573775989268947,0.1607645875251509,0.16341381623071763,0.16676727028839705,0.16213950368879945,0.15157612340710933,0.1642521797451375,0.17062374245472836,0.16462105969148222,0.15325285043594902,0.16039570757880617,0.1647887323943662,0.17126089872568745,0.16847753185781356,0.16633132126089872,0.16462105969148222,0.1585848423876593,0.1567455410205595
866,0.15881958417169684,0.16529175050301811,0.16529175050301811,0.16495640509725018,0.17642521797451374,0.15466130114017437,0.16042924211938298,0.16093226022803486,0.1573775989268947,0.15898725687458082,0.17263581488933602,0.16341381623071763,0.16676727028839705,0.16213950368879945,0.15157612340710933,0.1642521797451375,0.17062374245472836,0.16462105969148222,0.15325285043594902,0.16039570757880617,0.16743796109993292,0.17354124748490946,0.17022132796780684,0.16830985915492958,0.16740442655935614,0.16103286384976526,0.15892828656229763
867,0.16177062374245474,0.1682092555331992,0.16743796109993292,0.16773977196512407,0.17904091213950368,0.15754527162977866,0.16267605633802817,0.16210596914822267,0.15925553319919517,0.16106639839034206,0.17263581488933602,0.16341381623071763,0.16676727028839705,0.16213950368879945,0.15157612340710933,0.1642521797451375,0.17062374245472836,0.16462105969148222,0.15325285043594902,0.16039570757880617,0.169215291750503,0.17612340710932262,0.17283702213279678,0.17055667337357477,0.1693158953722334,0.16331321260898726,0.161141427725302
868,0.16401743796109994,0.1698524480214621,0.169215291750503,0.17022132796780684,0.18145539906103286,0.1590543259557344,0.1653252850435949,0.16391683433936954,0.1607310529845741,0.1636485580147552,0.17263581488933602,0.16341381623071763,0.16676727028839705,0.16213950368879945,0.15157612340710933,0.1642521797451375,0.17062374245472836,0.16462105969148222,0.17649228705566733,0.16039570757880617,0.1714621059691482,0.17773306505700873,0.17545271629778672,0.1726693494299128,0.1720992622401073,0.16609657947686116,0.16338538778098602
869,0.16629778672032194,0.17132796780684104,0.17129443326626426,0.17193158953722334,0.18319919517102615,0.16140174379611,0.16690140845070423,0.16566063044936286,0.16321260898725687,0.16609657947686116,0.17263581488933602,0.16341381623071763,0.16676727028839705,0.16213950368879945,0.15157612340710933,0.17434607645875252,0.17062374245472836,0.16462105969148222,0.17649228705566733,0.16039570757880617,0.17357478202548626,0.1800134138162307,0.17773306505700873,0.1749832327297116,0.1738765928906774,0.16847753185781356,0.16566059589499152
870,0.16847753185781356,0.17350771294433268,0.17317236753856471,0.17401073105298456,0.18544600938967137,0.16297786720321933,0.16971830985915493,0.16810865191146881,0.16448692152917505,0.16810865191146881,0.17263581488933602,0.16341381623071763,0.16676727028839705,0.16213950368879945,0.15157612340710933,0.17434607645875252,0.17062374245472836,0.16462105969148222,0.17649228705566733,0.1880281690140845,0.17535211267605633,0.18215962441314554,0.1801140174379611,0.17800134138162307,0.17676056338028168,0.17085848423876593,0.1679674872092653
871,0.1704560697518444,0.1754191817572099,0.17531857813547955,0.17739771965124077,0.18775989268947016,0.16539235412474848,0.17179745137491617,0.17022132796780684,0.16700201207243462,0.17059020791415158,0.17263581488933602,0.18604963112005365,0.16676727028839705,0.18628437290409122,0.18953722334004025,0.17434607645875252,0.17062374245472836,0.16462105969148222,0.17649228705566733,0.1880281690140845,0.17813547954393025,0.18490945674044265,0.18205902079141517,0.18018108651911469,0.17937625754527162,0.17401073105298456,0.17030650292528426
872,0.17263581488933602,0.1778336686787391,0.17689470154258888,0.18051643192488262,0.19007377598926894,0.16716968477531857,0.1738765928906774,0.17263581488933602,0.16914822266934942,0.17256874580818243,0.17263581488933602,0.18604963112005365,0.16676727028839705,0.18628437290409122,0.18953722334004025,0.17434607645875252,0.17062374245472836,0.16462105969148222,0.17649228705566733,0.1880281690140845,0.18028169014084508,0.18722334004024144,0.1846411804158283,0.18279678068410463,0.18192488262910797,0.17632461435278338,0.1726780903884356
873,0.17508383635144198,0.17997987927565393,0.179644533869886,0.18306505700871897,0.1925888665325285,0.16975184439973173,0.17645875251509055,0.1744131455399061,0.1715962441314554,0.17434607645875252,0.18772635814889335,0.18604963112005365,0.19245472837022132,0.18628437290409122,0.18953722334004025,0.18507712944332663,0.18829644533869885,0.1879946344735077,0.17649228705566733,0.1880281690140845,0.1822937625754527,0.18993963782696177,0.18742454728370223,0.18514419852448022,0.18477531857813548,0.17837022132796782,0.17508270317357233
874,0.17743125419181757,0.18242790073775988,0.18205902079141517,0.1863514419852448,0.19527162977867205,0.17193158953722334,0.17880617035546614,0.17692823608316566,0.17464788732394365,0.17632461435278338,0.18772635814889335,0.18604963112005365,0.19245472837022132,0.18628437290409122,0.18953722334004025,0.18507712944332663,0.18829644533869885,0.1879946344735077,0.17649228705566733,0.1880281690140845,0.18487592219986587,0.19191817572099262,0.19111334674714955,0.18772635814889335,0.18718980549966466,0.18112005365526493,0.1775208011717636
875,0.17977867203219317,0.18440643863179074,0.1847082494969819,0.19007377598926894,0.19755197853789402,0.17421193829644535,0.1806841046277666,0.1789067739771965,0.17749832327297116,0.17820254862508383,0.18772635814889335,0.18604963112005365,0.19245472837022132,0.18628437290409122,0.18953722334004025,0.18507712944332663,0.18829644533869885,0.1879946344735077,0.17649228705566733,0.1880281690140845,0.1868879946344735,0.195439302481556,0.19299128101945004,0.18963782696177062,0.18990610328638496,0.18376928236083165,0.17999285067824766
876,0.1818913480885312,0.18618376928236083,0.18715627095908785,0.19232059020791414,0.19922870556673375,0.1762575452716298,0.18316566063044937,0.18105298457411134,0.17940979208584842,0.17994634473507712,0.18772635814889335,0.18604963112005365,0.19245472837022132,0.18628437290409122,0.18953722334004025,0.18507712944332663,0.18829644533869885,0.1879946344735077,0.17649228705566733,0.1880281690140845,0.18967136150234742,0.1976190476190476,0.19510395707578806,0.19295774647887323,0.19218645204560697,0.18615023474178405,0.18249932448161507
877,0.1841046277665996,0.18893360160965794,0.18886653252850436,0.19453386988598256,0.2012743125419182,0.17847082494969818,0.18625083836351441,0.18440643863179074,0.18202548625083836,0.18276324614352785,0.18772635814889335,0.18604963112005365,0.19245472837022132,0.18628437290409122,0.18953722334004025,0.18507712944332663,0.18829644533869885,0.1879946344735077,0.17649228705566733,0.1880281690140845,0.19339369550637156,0.19976525821596244,0.19735077129443326,0.19513749161636484,0.19530516431924883,0.18926894701542588,0.18504070195423022
878,0.18672032193158955,0.1925888665325285,0.19131455399061034,0.19681421864520457,0.20395707578806171,0.18098591549295776,0.188765928906774,0.18722334004024144,0.1845405767940979,0.18507712944332663,0.18772635814889335,0.18604963112005365,0.19245472837022132,0.18628437290409122,0.18953722334004025,0.19564050972501676,0.18829644533869885,0.1879946344735077,0.17649228705566733,0.1880281690140845,0.19627766599597585,0.20204560697518445,0.19963112005365527,0.1977867203219316,0.198859825620389,0.1915828303152247,0.18761746914391195
879,0.18997317236753855,0.19530516431924883,0.19399731723675387,0.19936284372904092,0.20677397719651242,0.18333333333333332,0.19154929577464788,0.18957075788061703,0.18722334004024144,0.18729040912139502,0.20486250838363515,0.18604963112005365,0.19245472837022132,0.18628437290409122,0.18953722334004025,0.19564050972501676,0.18829644533869885,0.1879946344735077,0.204560697518444,0.1880281690140845,0.198859825620389,0.20462776659959758,0.20261569416498995,0.20020120724346077,0.20150905432595573,0.19399731723675387,0.1902301188668946
880,0.1914151576123407,0.19718309859154928,0.19627766599597585,0.20238095238095238,0.2096244131455399,0.18604963112005365,0.19413145539906104,0.19221998658618378,0.18967136150234742,0.18943661971830986,0.20486250838363515,0.21026156941649898,0.19245472837022132,0.18628437290409122,0.18953722334004025,0.19564050972501676,0.20932260228034877,0.1879946344735077,0.204560697518444,0.1880281690140845,0.2016431924882629,0.2068075117370892,0.20543259557344065,0.2033534540576794,0.20496311200536552,0.1965459423205902,0.19287915080207776
881,0.19473507712944332,0.2007042253521127,0.19899396378269618,0.20479543930248156,0.2125083836351442,0.18936955063715627,0.1970489604292421,0.19466800804828974,0.19248826291079812,0.1915157612340711,0.20486250838363515,0.21026156941649898,0.19245472837022132,0.21116700201207245,0.18953722334004025,0.19564050972501676,0.20932260228034877,0.1879946344735077,0.204560697518444,0.21455399061032865,0.20429242119382965,0.2101274312541918,0.2074111334674715,0.20697518443997318,0.20828303152246813,0.19922870556673375,0.1955650715865947
882,0.19751844399731724,0.2034540576794098,0.20181086519114688,0.2079476861167002,0.21458752515090543,0.19121395036887995,0.2007042253521127,0.1982897384305835,0.19483568075117372,0.19507042253521126,0.20486250838363515,0.21026156941649898,0.19245472837022132,0.21116700201207245,0.18953722334004025,0.19564050972501676,0.20932260228034877,0.1879946344735077,0.204560697518444,0.21455399061032865,0.20710932260228035,0.21374916163648558,0.21032863849765257,0.20975855130784707,0.2113346747149564,0.20147551978537895,0.19828839491270714
883,0.20013413816230718,0.20630449362843728,0.20496311200536552,0.21036217303822938,0.21720321931589537,0.19436619718309858,0.20365526492287056,0.2005700871898055,0.19775318578135478,0.1981891348088531,0.20486250838363515,0.21026156941649898,0.19245472837022132,0.21116700201207245,0.18953722334004025,0.20892018779342722,0.20932260228034877,0.21287726358148892,0.204560697518444,0.21455399061032865,0.2102951039570758,0.21663313212608987,0.21317907444668008,0.21270959087860497,0.21391683433936956,0.2045942320590208,0.20104964162604969
884,0.20211267605633804,0.20865191146881287,0.20764587525150904,0.21317907444668008,0.2198859825620389,0.1972501676727029,0.20653923541247485,0.20321931589537223,0.1999664654594232,0.20097250167672703,0.20486250838363515,0.21026156941649898,0.19245472837022132,0.21116700201207245,0.22407780013413817,0.20892018779342722,0.20932260228034877,0.21287726358148892,0.204560697518444,0.21455399061032865,0.21334674714956406,0.22012072434607646,0.21623071763916835,0.21542588866532528,0.21686787391012743,0.20774647887323944,0.20384933982524642
885,0.2052313883299799,0.2113682092555332,0.21016096579476862,0.21619718309859154,0.22297116029510397,0.20030181086519114,0.2086183769282361,0.20610328638497652,0.20331991951710263,0.20321931589537223,0.20486250838363515,0.21026156941649898,0.22391012743125419,0.21116700201207245,0.22407780013413817,0.20892018779342722,0.20932260228034877,0.21287726358148892,0.204560697518444,0.21455399061032865,0.2164319248826291,0.222635814889336,0.21841046277665996,0.21881287726358148,0.22022132796780683,0.2119047619047619,0.2066880249629082
886,0.2084507042253521,0.21411804158283032,0.212541918175721,0.21898054996646546,0.22598926894701543,0.20331991951710263,0.21130114017437962,0.20892018779342722,0.20546613011401743,0.20630449362843728,0.22303822937625756,0.21026156941649898,0.22391012743125419,0.21116700201207245,0.22407780013413817,0.20892018779342722,0.20932260228034877,0.21287726358148892,0.204560697518444,0.21455399061032865,0.2204560697518444,0.22521797451374917,0.22179745137491616,0.22139503688799464,0.22260228034875923,0.21492287055667336,0.20956623994804308
887,0.21106639839034205,0.217102615694165,0.21545942320590208,0.22226693494299127,0.22887323943661972,0.20647216633132126,0.2136150234741784,0.21173708920187792,0.20865191146881287,0.20925553319919518,0.22303822937625756,0.21026156941649898,0.22391012743125419,0.21116700201207245,0.22407780013413817,0.20892018779342722,0.20932260228034877,0.21287726358148892,0.204560697518444,0.21455399061032865,0.22283702213279677,0.2290409121395037,0.22424547283702212,0.22437961099932932,0.22511737089201878,0.21794097920858485,0.21248453524988828
888,0.21435278336686786,0.2203890006706908,0.21857813547954394,0.22568745808182428,0.23205902079141516,0.2089872568745808,0.21609657947686117,0.21488933601609658,0.21230717639168342,0.21167002012072433,0.22303822937625756,0.21026156941649898,0.22391012743125419,0.21116700201207245,0.22407780013413817,0.2244466800804829,0.23054996646545942,0.21287726358148892,0.204560697518444,0.21455399061032865,0.22578806170355467,0.2324279007377599,0.2272635814889336,0.22796780684104628,0.22867203219315896,0.22099262240107312,0.21544346900318823
889,0.21680080482897385,0.2238765928906774,0.2211267605633803,0.22816901408450704,0.2346076458752515,0.21156941649899397,0.22015425888665324,0.21750503018108652,0.21549295774647886,0.21512407780013415,0.22303822937625756,0.21026156941649898,0.22391012743125419,0.23641851106639838,0.22407780013413817,0.2244466800804829,0.23054996646545942,0.21287726358148892,0.204560697518444,0.21455399061032865,0.22850435949027498,0.23608316566063045,0.23034875922199866,0.23028169014084507,0.23155600268276325,0.22404426559356136,0.21844360711494282
890,0.21951710261569415,0.22736418511066397,0.22391012743125419,0.23172367538564723,0.23799463447350772,0.21438631790744467,0.2227028839704896,0.21965124077800133,0.21864520456069753,0.2187458081824279,0.22303822937625756,0.2398054996646546,0.22391012743125419,0.23641851106639838,0.22407780013413817,0.2244466800804829,0.23054996646545942,0.21287726358148892,0.204560697518444,0.21455399061032865,0.2311871227364185,0.23970489604292422,0.23323272971160294,0.23370221327967808,0.23494299128101945,0.22719651240778002,0.2214855233726359
891,0.2227028839704896,0.23021462105969148,0.22706237424547285,0.23490945674044267,0.24118041582830316,0.21727028839704896,0.22605633802816902,0.22253521126760564,0.22129443326626425,0.22139503688799464,0.22303822937625756,0.2398054996646546,0.22391012743125419,0.23641851106639838,0.22407780013413817,0.2244466800804829,0.23054996646545942,0.21287726358148892,0.204560697518444,0.21455399061032865,0.23440643863179075,0.24299128101945003,0.23641851106639838,0.23786049631120054,0.23883299798792756,0.23028169014084507,0.22456979955397716
892,0.22575452716297786,0.2334339369550637,0.22981220657276996,0.23775989268947015,0.24443326626425219,0.2199865861837693,0.22880617035546613,0.22558685446009388,0.22364185110663984,0.22461435278336686,0.22303822937625756,0.2398054996646546,0.22391012743125419,0.23641851106639838,0.22407780013413817,0.2244466800804829,0.23054996646545942,0.23953722334004024,0.204560697518444,0.21455399061032865,0.23799463447350772,0.24574111334674714,0.23950368879946346,0.24128101945003352,0.2419852448021462,0.23390342052313884,0.22769702553816798
893,0.22860496311200537,0.2370221327967807,0.232897384305835,0.2424882629107981,0.24748490945674045,0.22374245472837023,0.2318242790073776,0.22800134138162306,0.22662642521797452,0.22776659959758552,0.22303822937625756,0.2398054996646546,0.22391012743125419,0.23641851106639838,0.22407780013413817,0.2403420523138833,0.23054996646545942,0.23953722334004024,0.204560697518444,0.21455399061032865,0.24221998658618377,0.24845741113346748,0.2432260228034876,0.24446680080482897,0.2461435278336687,0.23618376928236084,0.23086779941871674
894,0.23215962441314553,0.2403755868544601,0.23574782025486252,0.24681421864520456,0.25026827632461435,0.22702883970489604,0.23544600938967136,0.2312206572769953,0.22981220657276996,0.23155600268276325,0.22303822937625756,0.2398054996646546,0.22391012743125419,0.23641851106639838,0.22407780013413817,0.2403420523138833,0.23054996646545942,0.23953722334004024,0.204560697518444,0.21455399061032865,0.2454057679409792,0.2515090543259557,0.24617706237424547,0.2477531857813548,0.24956405097250167,0.23886653252850437,0.23408272761782942
895,0.23490945674044267,0.244299128101945,0.2397719651240778,0.2500670690811536,0.2544936284372904,0.23078470824949698,0.23849765258215963,0.23470824949698188,0.2340710932260228,0.2346076458752515,0.22303822937625756,0.2398054996646546,0.22391012743125419,0.23641851106639838,0.25462776659959757,0.2403420523138833,0.23054996646545942,0.23953722334004024,0.204560697518444,0.21455399061032865,0.24882629107981222,0.2552649228705567,0.24956405097250167,0.25087189805499666,0.25315224681421866,0.24279007377598927,0.23734242500238661
896,0.23786049631120054,0.2478202548625084,0.24359490274983234,0.2543594902749832,0.2565727699530516,0.23420523138833,0.2414822266934943,0.2386317907444668,0.23782696177062373,0.2375251509054326,0.22303822937625756,0.2398054996646546,0.2582830315224681,0.23641851106639838,0.25462776659959757,0.2403420523138833,0.23054996646545942,0.23953722334004024,0.2554661301140174,0.21455399061032865,0.25234741784037557,0.2589872568745808,0.2529845741113347,0.25419181757209924,0.2562374245472837,0.2455063715627096,0.2406475150015422
897,0.24161636485580149,0.251140174379611,0.2471830985915493,0.2581153588195842,0.2603621730382294,0.23675385647216632,0.24446680080482897,0.24158283031522468,0.24161636485580149,0.24131455399061033,0.2569416498993964,0.2398054996646546,0.2582830315224681,0.23641851106639838,0.25462776659959757,0.2403420523138833,0.23054996646545942,0.23953722334004024,0.2554661301140174,0.21455399061032865,0.25553319919517103,0.2619718309859155,0.2564050972501677,0.2569751844399732,0.2602951039570758,0.24959758551307848,0.24399862972595504
898,0.24543930248155602,0.2548960429242119,0.251140174379611,0.26210596914822265,0.2630784708249497,0.24101274312541918,0.2483232729711603,0.24503688799463447,0.24466800804828973,0.24470154258886653,0.2569416498993964,0.2398054996646546,0.2582830315224681,0.26566063044936283,0.25462776659959757,0.2584507042253521,0.2628101945003353,0.23953722334004024,0.2554661301140174,0.21455399061032865,0.25888665325285043,0.2669684775318578,0.26009389671361505,0.2602280348759222,0.26438631790744466,0.252112676056338,0.24739641008868118
899,0.2488933601609658,0.2586854460093897,0.25459423205902076,0.26509054325955733,0.26723675385647216,0.2436955063715627,0.2529845741113347,0.24849094567404426,0.24909456740442656,0.24745137491616365,0.2569416498993964,0.2398054996646546,0.2582830315224681,0.26566063044936283,0.25462776659959757,0.2584507042253521,0.2628101945003353,0.23953722334004024,0.2554661301140174,0.21455399061032865,0.2631120053655265,0.2700871898054997,0.2647551978537894,0.2636150234741784,0.26830985915492955,0.2552649228705567,0.2508415059277541
900,0.25191146881287724,0.2624413145539906,0.25912139503688797,0.2681421864520456,0.2703219315895372,0.2471495640509725,0.25613682092555334,0.2520791415157612,0.25315224681421866,0.25083836351441985,0.2569416498993964,0.2398054996646546,0.2582830315224681,0.26566063044936283,0.25462776659959757,0.2584507042253521,0.2628101945003353,0.23953722334004024,0.2554661301140174,0.27189805499664654,0.2664654594232059,0.27411133467471493,0.26794097920858484,0.26797451374916165,0.2715627095908786,0.2580147551978538,0.25433457613046484
901,0.25606975184439973,0.26589537223340043,0.26234071093226025,0.2710261569416499,0.2739101274312542,0.25120724346076456,0.2599597585513079,0.25593561368209256,0.256841046277666,0.25425888665325286,0.2569416498993964,0.2398054996646546,0.2582830315224681,0.26566063044936283,0.25462776659959757,0.2584507042253521,0.2628101945003353,0.27018779342723004,0.2554661301140174,0.27189805499664654,0.2699530516431925,0.2776995305164319,0.2711267605633803,0.2714621059691482,0.2753856472166331,0.26120053655264924,0.25787628875938035
902,0.2592555331991952,0.27005365526492286,0.2653588195841717,0.2746478873239437,0.2782025486250838,0.25429242119382967,0.2624077800134138,0.26046277665995976,0.2603621730382294,0.25824949698189137,0.2569416498993964,0.2772971160295104,0.2582830315224681,0.26566063044936283,0.25462776659959757,0.2584507042253521,0.2628101945003353,0.27018779342723004,0.2554661301140174,0.27189805499664654,0.27360831656606305,0.28165660630449363,0.27471495640509724,0.2754527162977867,0.27873910127431256,0.26445338698859827,0.2614673211801092
903,0.26324614352783365,0.27380952380952384,0.2684439973172367,0.2784372904091214,0.28098591549295776,0.25720992622401073,0.26666666666666666,0.2643192488262911,0.2642857142857143,0.26163648558014757,0.2569416498993964,0.2772971160295104,0.2582830315224681,0.26566063044936283,0.25462776659959757,0.2584507042253521,0.2628101945003353,0.27018779342723004,0.2554661301140174,0.27189805499664654,0.27716297786720323,0.2851441985244802,0.2782696177062374,0.27927565392354126,0.2819919517102616,0.26797451374916165,0.2651083601908536
904,0.2670690811535882,0.27716297786720323,0.27169684775318576,0.28202548625083834,0.285010060362173,0.2610999329309188,0.2702883970489604,0.26797451374916165,0.2692488262910798,0.26458752515090544,0.2569416498993964,0.2772971160295104,0.2582830315224681,0.26566063044936283,0.25462776659959757,0.27756539235412475,0.2628101945003353,0.27018779342723004,0.2554661301140174,0.27189805499664654,0.28112005365526493,0.28829644533869886,0.2812541918175721,0.2827632461435278,0.2859490274983233,0.2708584842387659,0.2688001021537607
905,0.27079141515761235,0.2806505700871898,0.2755197853789403,0.28544600938967135,0.2886653252850436,0.2648558014755198,0.27454728370221326,0.270523138832998,0.27243460764587524,0.2686116700201207,0.2569416498993964,0.2772971160295104,0.2883970489604292,0.26566063044936283,0.25462776659959757,0.27756539235412475,0.2628101945003353,0.27018779342723004,0.2554661301140174,0.27189805499664654,0.2852112676056338,0.29185110663983904,0.28551307847082497,0.2868544600938967,0.2904426559356137,0.27515090543259557,0.27254325312810274
906,0.2753856472166331,0.2846747149564051,0.2789738430583501,0.28936955063715625,0.2926894701542589,0.2688128772635815,0.27776659959758554,0.2744131455399061,0.2761904761904762,0.2727028839704896,0.2902749832327297,0.2772971160295104,0.2883970489604292,0.26566063044936283,0.29446680080482895,0.27756539235412475,0.2628101945003353,0.27018779342723004,0.28822937625754524,0.27189805499664654,0.2891012743125419,0.2960764587525151,0.2893360160965795,0.2908115358819584,0.2944332662642522,0.2797116029510396,0.27633852900531725
907,0.2801140174379611,0.2881623071763917,0.2839034205231388,0.293158953722334,0.29641180415828305,0.27303822937625755,0.2813547954393025,0.27873910127431256,0.2793427230046948,0.2774647887323944,0.2902749832327297,0.2772971160295104,0.2883970489604292,0.26566063044936283,0.29446680080482895,0.27756539235412475,0.2628101945003353,0.27018779342723004,0.28822937625754524,0.27189805499664654,0.2925553319919517,0.2998993963782696,0.2928906773977197,0.2942655935613682,0.2989604292421194,0.28356807511737087,0.28018665564591955
908,0.28336686787391013,0.29299128101945004,0.2876592890677398,0.2982226693494299,0.3004359490274983,0.27625754527162977,0.28511066398390345,0.2822937625754527,0.28383635144198527,0.2810529845741113,0.2902749832327297,0.2772971160295104,0.2883970489604292,0.26566063044936283,0.29446680080482895,0.27756539235412475,0.3058350100603622,0.27018779342723004,0.28822937625754524,0.27189805499664654,0.2962441314553991,0.3039906103286385,0.29678068410462777,0.2981891348088531,0.3026827632461435,0.28712273641851105,0.2840883690183301
909,0.2873910127431254,0.2968142186452046,0.2911804158283032,0.30318578135479546,0.304728370221328,0.2801140174379611,0.28960429242119384,0.285345405767941,0.28786049631120053,0.2857142857142857,0.2902749832327297,0.2772971160295104,0.2883970489604292,0.3026492287055667,0.29446680080482895,0.2971830985915493,0.3058350100603622,0.27018779342723004,0.28822937625754524,0.27189805499664654,0.2996646545942321,0.3066398390342052,0.3004694835680751,0.30144198524480215,0.3062038900067069,0.2909456740442656,0.28804441533962977
910,0.292018779342723,0.3004024144869215,0.29567404426559357,0.3073440643863179,0.3092219986586184,0.28380281690140846,0.29409792085848424,0.28940308517773305,0.29124748490945673,0.2902079141515761,0.2902749832327297,0.2772971160295104,0.2883970489604292,0.3026492287055667,0.29446680080482895,0.2971830985915493,0.3058350100603622,0.27018779342723004,0.28822937625754524,0.3091884641180416,0.3038229376257545,0.3108316566063045,0.3054996646545942,0.305533199195171,0.31052984574111336,0.29503688799463446,0.2920555512182745
911,0.29641180415828305,0.303588195841717,0.2996646545942321,0.3113682092555332,0.31324614352783364,0.28829644533869886,0.29745137491616364,0.2934607645875251,0.29621059691482227,0.29406438631790743,0.2902749832327297,0.2772971160295104,0.2883970489604292,0.3026492287055667,0.29446680080482895,0.2971830985915493,0.3058350100603622,0.27018779342723004,0.28822937625754524,0.3091884641180416,0.30824949698189136,0.3150905432595573,0.30942320590207917,0.3100268276324614,0.3142857142857143,0.2990610328638498,0.2961225437988037
912,0.30090543259557345,0.3075788061703555,0.30368879946344735,0.3149228705566734,0.31730382293762577,0.29359490274983235,0.3004694835680751,0.29698189134808856,0.2998993963782696,0.29751844399731725,0.2902749832327297,0.2772971160295104,0.31911468812877264,0.3026492287055667,0.29446680080482895,0.2971830985915493,0.3058350100603622,0.3152246814218645,0.28822937625754524,0.3091884641180416,0.3126425217974514,0.31898054996646547,0.31351441985244805,0.31381623071763914,0.31834339369550635,0.3024815560026828,0.30024617090855493
913,0.3051307847082495,0.3120389000670691,0.30801475519785376,0.31968477531857814,0.32173038229376255,0.2966800804828974,0.30425888665325285,0.3011737089201878,0.30365526492287054,0.30238095238095236,0.3188799463447351,0.2772971160295104,0.31911468812877264,0.3026492287055667,0.29446680080482895,0.2971830985915493,0.3058350100603622,0.3152246814218645,0.28822937625754524,0.3091884641180416,0.3164654594232059,0.3237424547283702,0.3173708920187793,0.3181086519114688,0.3234071093226023,0.3066063044936284,0.30442722120642995
914,0.3101945003353454,0.3160630449362844,0.3123071763916834,0.3244131455399061,0.32568745808182425,0.30147551978537895,0.3085177733065057,0.30710932260228035,0.3077464788732394,0.3064050972501677,0.3188799463447351,0.2772971160295104,0.31911468812877264,0.3026492287055667,0.29446680080482895,0.31787391012743127,0.3058350100603622,0.3152246814218645,0.28822937625754524,0.3091884641180416,0.32116029510395705,0.32776659959758553,0.3221327967806841,0.32300469483568073,0.3274983232729712,0.3111334674714956,0.30866649433372745
915,0.31515761234071094,0.32116029510395705,0.3165325285043595,0.32927565392354124,0.3295439302481556,0.3067739771965124,0.31291079812206574,0.31180415828303154,0.3118712273641851,0.3115023474178404,0.3188799463447351,0.2772971160295104,0.31911468812877264,0.3026492287055667,0.29446680080482895,0.31787391012743127,0.3058350100603622,0.3152246814218645,0.3259892689470154,0.3091884641180416,0.32474849094567404,0.3314218645204561,0.32702883970489605,0.3270959087860496,0.3316230717639168,0.31495640509725015,0.312964801067075
916,0.320523138832998,0.3255868544600939,0.3208920187793427,0.3329644533869886,0.33363514419852447,0.3115358819584172,0.3170690811535882,0.315962441314554,0.31633132126089875,0.3153923541247485,0.3188799463447351,0.33665325285043596,0.31911468812877264,0.3026492287055667,0.29446680080482895,0.31787391012743127,0.3363849765258216,0.3152246814218645,0.3259892689470154,0.3091884641180416,0.32924211938296444,0.3355801475519785,0.3316566063044936,0.33152246814218644,0.33621730382293763,0.3195841716968478,0.3173229634734979
917,0.32582159624413143,0.3297451374916164,0.3256539235412475,0.33715627095908784,0.3380281690140845,0.3154594232059021,0.32075788061703553,0.32022132796780683,0.32062374245472836,0.31955063715627097,0.3188799463447351,0.33665325285043596,0.31911468812877264,0.3026492287055667,0.33772635814889335,0.31787391012743127,0.3363849765258216,0.3152246814218645,0.3259892689470154,0.3091884641180416,0.3331656606304494,0.3404426559356137,0.33661971830985915,0.3364185110663984,0.3408115358819584,0.3231388329979879,0.32174181506763716
918,0.3291750503018109,0.3346076458752515,0.33034875922199863,0.34178403755868547,0.3430918846411804,0.3203890006706908,0.32494969818913483,0.32471495640509723,0.3245137491616365,0.3243125419181757,0.3188799463447351,0.33665325285043596,0.3443661971830986,0.3387994634473508,0.33772635814889335,0.31787391012743127,0.3363849765258216,0.3152246814218645,0.3259892689470154,0.3091884641180416,0.3378604963112005,0.34510395707578806,0.34168343393695505,0.34111334674714955,0.34403085177733067,0.3274983232729712,0.32622220097116666
919,0.33376928236083164,0.33906773977196514,0.335010060362173,0.34641180415828304,0.34738430583501007,0.3245137491616365,0.32964453386988596,0.32877263581488936,0.3294097920858484,0.3288061703554661,0.3188799463447351,0.33665325285043596,0.3443661971830986,0.3387994634473508,0.33772635814889335,0.31787391012743127,0.3363849765258216,0.3152246814218645,0.3259892689470154,0.3091884641180416,0.3419517102615694,0.34926224010731055,0.34627766599597587,0.34527162977867204,0.3488262910798122,0.3308517773306506,0.33076497807442423
920,0.3375251509054326,0.34279007377598925,0.3403420523138833,0.3512072434607646,0.35197853789403083,0.32987927565392355,0.3341046277665996,0.332897384305835,0.33437290409121395,0.3346076458752515,0.353252850435949,0.33665325285043596,0.3443661971830986,0.3387994634473508,0.33772635814889335,0.34409792085848423,0.3363849765258216,0.3152246814218645,0.3259892689470154,0.3516431924882629,0.34637826961770624,0.35412474849094566,0.3505030181086519,0.34966465459423207,0.35315224681421864,0.33554661301140176,0.3353710152002929
921,0.34175050301810866,0.3474513749161636,0.3448021462105969,0.35486250838363514,0.3564386317907445,0.33497652582159626,0.3391683433936955,0.33903420523138833,0.33853118712273644,0.3404761904761905,0.353252850435949,0.33665325285043596,0.3443661971830986,0.3387994634473508,0.33772635814889335,0.34409792085848423,0.3363849765258216,0.3152246814218645,0.3259892689470154,0.3516431924882629,0.35097250167672706,0.35808182427900737,0.3545271629778672,0.35479543930248153,0.35831656606304496,0.34054325955734405,0.3400411932703709
922,0.34523809523809523,0.3527498323272971,0.35016767270288396,0.35992622401073104,0.3608316566063045,0.3389671361502347,0.3442655935613682,0.343326626425218,0.3443997317236754,0.3459087860496311,0.353252850435949,0.33665325285043596,0.3443661971830986,0.3387994634473508,0.33772635814889335,0.34409792085848423,0.3649564050972502,0.3152246814218645,0.3259892689470154,0.3516431924882629,0.356841046277666,0.36277665995975855,0.3596914822266935,0.36016096579476864,0.3636485580147552,0.3450033534540577,0.3447764054734464
923,0.3508048289738431,0.3585513078470825,0.35583501006036217,0.3634808853118712,0.3647887323943662,0.3442320590207914,0.34926224010731055,0.34812206572769955,0.3494299128101945,0.35036887994634475,0.353252850435949,0.33665325285043596,0.36901408450704226,0.3387994634473508,0.33772635814889335,0.34409792085848423,0.3649564050972502,0.3690811535881958,0.3259892689470154,0.3516431924882629,0.36170355466130116,0.36824279007377597,0.36462105969148223,0.3652582159624413,0.3686452045606975,0.35070422535211265,0.3495775574363271
924,0.3556002682763246,0.36391683433936955,0.3605969148222669,0.36975184439973174,0.36898054996646545,0.3489604292421194,0.35409121395036885,0.35244802146210596,0.354560697518444,0.35523138832997986,0.353252850435949,0.33665325285043596,0.36901408450704226,0.3653588195841717,0.33772635814889335,0.34409792085848423,0.3649564050972502,0.3690811535881958,0.3259892689470154,0.3516431924882629,0.36539235412474846,0.372635814889336,0.3698859825620389,0.3711602951039571,0.3740107310529846,0.35546613011401745,0.3544455673970436
925,0.3606304493628437,0.3687458081824279,0.36559356136820925,0.37538564721663314,0.3731723675385647,0.3538900067069081,0.3596914822266935,0.3573775989268947,0.35989268947015424,0.360093896713615,0.353252850435949,0.33665325285043596,0.36901408450704226,0.3653588195841717,0.3759892689470154,0.34409792085848423,0.3649564050972502,0.3690811535881958,0.3711267605633803,0.3516431924882629,0.37032193158953725,0.3765928906773977,0.37592219986586184,0.37572099262240105,0.37930918846411804,0.36052984574111335,0.3593813663804626
926,0.3652917505030181,0.373943661971831,0.36961770623742457,0.3799798792756539,0.3778001341381623,0.358953722334004,0.3647216633132126,0.36200536552649226,0.36522468142186454,0.3649228705566734,0.353252850435949,0.33665325285043596,0.36901408450704226,0.3653588195841717,0.3759892689470154,0.34409792085848423,0.3649564050972502,0.3690811535881958,0.3711267605633803,0.3516431924882629,0.3755197853789403,0.3818578135479544,0.380617035546613,0.38088531187122737,0.38423876592890677,0.36556002682763244,0.3643858983763548
927,0.36934942991281017,0.37934272300469485,0.37518443997317236,0.38494299128101944,0.38306505700871896,0.3647887323943662,0.36934942991281017,0.3675385647216633,0.3700536552649229,0.36958417169684776,0.38490945674044263,0.33665325285043596,0.36901408450704226,0.3653588195841717,0.3759892689470154,0.34409792085848423,0.3649564050972502,0.3690811535881958,0.3711267605633803,0.3516431924882629,0.3803487592219987,0.3864185110663984,0.3851106639839034,0.3856136820925553,0.38930248155600267,0.36971830985915494,0.36946012051993027
928,0.374916163648558,0.3854124748490946,0.3800134138162307,0.3896042924211938,0.38829644533869884,0.3699865861837693,0.37541918175720995,0.3727028839704896,0.3747149564050973,0.373943661971831,0.38490945674044263,0.33665325285043596,0.39550637156270957,0.3653588195841717,0.3759892689470154,0.34409792085848423,0.3649564050972502,0.3690811535881958,0.3711267605633803,0.391046277665996,0.38494299128101944,0.39101274312541917,0.3897048960429242,0.39124748490945677,0.3946680080482897,0.3750503018108652,0.37460500327489893
929,0.37971160295103956,0.3901408450704225,0.3854460093896714,0.39513749161636486,0.3939302481556003,0.37518443997317236,0.38065057008718983,0.3789067739771965,0.3794433266264252,0.3789738430583501,0.38490945674044263,0.33665325285043596,0.39550637156270957,0.3653588195841717,0.3759892689470154,0.3847417840375587,0.3969483568075117,0.3690811535881958,0.3711267605633803,0.391046277665996,0.3901408450704225,0.3967136150234742,0.3947015425888665,0.3961099932930919,0.3991951710261569,0.3807511737089202,0.37982153061907364
930,0.3850435949027498,0.39564050972501674,0.39057679409792084,0.40026827632461437,0.39906103286384975,0.38101945003353455,0.38611670020120725,0.3844735077129443,0.3841046277665996,0.38363514419852446,0.38490945674044263,0.33665325285043596,0.39550637156270957,0.3970824949698189,0.3759892689470154,0.3847417840375587,0.3969483568075117,0.3690811535881958,0.3711267605633803,0.391046277665996,0.3960429242119383,0.4017437961099933,0.40016767270288395,0.4021462105969148,0.40603621730382294,0.38534540576794096,0.3851107002325569
931,0.3905097250167673,0.40090543259557343,0.3963447350771294,0.40583501006036216,0.4049966465459423,0.38759221998658616,0.3916163648558015,0.389906103286385,0.3880952380952381,0.3893695506371563,0.38490945674044263,0.33665325285043596,0.39550637156270957,0.3970824949698189,0.3759892689470154,0.3847417840375587,0.3969483568075117,0.3690811535881958,0.3711267605633803,0.391046277665996,0.4011066398390342,0.406841046277666,0.405700871898055,0.4073775989268947,0.41153588195841717,0.39040912139503686,0.39047352368855637
932,0.3970824949698189,0.4074782025486251,0.4012407780013414,0.4107981220657277,0.4097250167672703,0.3935613682092555,0.3970489604292421,0.3950368879946345,0.39268947015425887,0.39530516431924884,0.4152917505030181,0.33665325285043596,0.39550637156270957,0.3970824949698189,0.3759892689470154,0.3847417840375587,0.3969483568075117,0.3690811535881958,0.3711267605633803,0.391046277665996,0.4057344064386318,0.41398390342052316,0.41039570757880617,0.412374245472837,0.41636485580147553,0.3963782696177062,0.39591102664684585
933,0.40268276324614355,0.41220657276995304,0.40590207914151577,0.41639839034205234,0.4153588195841717,0.3976525821596244,0.40204560697518443,0.39983232729711604,0.39735077129443325,0.4014419852448021,0.4152917505030181,0.33665325285043596,0.4216968477531858,0.3970824949698189,0.4211938296445339,0.3847417840375587,0.3969483568075117,0.3690811535881958,0.3711267605633803,0.391046277665996,0.4113346747149564,0.4194500335345406,0.41556002682763243,0.4181421864520456,0.4220992622401073,0.4024144869215292,0.40142424904993174
934,0.40828303152246814,0.41730382293762575,0.4119718309859155,0.42183098591549295,0.42122736418511064,0.4035211267605634,0.40831656606304495,0.4061368209255533,0.40358819584171696,0.40647216633132127,0.4152917505030181,0.4273977196512408,0.4216968477531858,0.3970824949698189,0.4211938296445339,0.3847417840375587,0.4226693494299128,0.3690811535881958,0.3711267605633803,0.391046277665996,0.41659959758551307,0.42488262910798125,0.4220992622401073,0.42468142186452046,0.42823608316566064,0.40871898054996647,0.40701424532194386
935,0.4125754527162978,0.42223340040241447,0.41733735747820255,0.4268276324614353,0.4268611670020121,0.40828303152246814,0.4140174379610999,0.41167002012072434,0.40905432595573443,0.4123407109322602,0.4152917505030181,0.4273977196512408,0.4216968477531858,0.3970824949698189,0.4211938296445339,0.3847417840375587,0.4226693494299128,0.4284708249496982,0.3711267605633803,0.4337692823608317,0.4236418511066398,0.4292756539235412,0.4285378940308518,0.42977867203219317,0.4334674714956405,0.414989939637827,0.41268208457029515
936,0.4191482226693494,0.428504359490275,0.42293762575452715,0.43219315895372235,0.4328303152246814,0.4135814889336016,0.4198859825620389,0.41787391012743125,0.41509054325955735,0.41851106639839036,0.4152917505030181,0.4273977196512408,0.4216968477531858,0.43370221327967806,0.4211938296445339,0.3847417840375587,0.4226693494299128,0.4284708249496982,0.3711267605633803,0.4337692823608317,0.4291079812206573,0.4337692823608317,0.43437290409121393,0.4358148893360161,0.4397719651240778,0.4197183098591549,0.41842885079015846
937,0.4255533199195171,0.43440643863179074,0.42863849765258216,0.43802816901408453,0.43879946344735077,0.41921529175050304,0.4247820254862508,0.4229040912139504,0.42069081153588195,0.42505030181086517,0.4152917505030181,0.4273977196512408,0.4216968477531858,0.43370221327967806,0.4211938296445339,0.4294097920858484,0.4226693494299128,0.4284708249496982,0.3711267605633803,0.4337692823608317,0.43427230046948356,0.4391012743125419,0.43987256874580816,0.4415492957746479,0.4454057679409792,0.4254527162977867,0.4242556430717777
938,0.431757209926224,0.4403420523138833,0.4345070422535211,0.4445003353454058,0.44409792085848426,0.42424547283702213,0.4300134138162307,0.4283702213279678,0.42749832327297116,0.43085177733065055,0.44684775318578135,0.4273977196512408,0.4216968477531858,0.43370221327967806,0.4211938296445339,0.4294097920858484,0.4226693494299128,0.4284708249496982,0.3711267605633803,0.4337692823608317,0.4403755868544601,0.4447350771294433,0.4459758551307847,0.447887323943662,0.451140174379611,0.43222669349429915,0.43016357581067904
939,0.4379946344735077,0.44560697518444,0.44114688128772633,0.4492287055667337,0.4512407780013414,0.4313212608987257,0.4375922199865862,0.4341381623071764,0.43350100603621733,0.4377263581488934,0.44684775318578135,0.4273977196512408,0.45026827632461436,0.43370221327967806,0.4211938296445339,0.4294097920858484,0.4226693494299128,0.4284708249496982,0.3711267605633803,0.4337692823608317,0.44684775318578135,0.4512072434607646,0.4514755197853789,0.45415828303152245,0.4575117370892019,0.43839704896042925,0.43615377892080054
940,0.4439302481556003,0.45144198524480217,0.44782025486250837,0.4554325955734406,0.45757880617035546,0.43705566733735746,0.4437625754527163,0.44104627766599597,0.43879946344735077,0.4445003353454058,0.44684775318578135,0.4273977196512408,0.45026827632461436,0.43370221327967806,0.46056338028169014,0.4294097920858484,0.4226693494299128,0.4284708249496982,0.3711267605633803,0.4337692823608317,0.45321931589537223,0.45704225352112676,0.456841046277666,0.4597920858484239,0.46334674714956403,0.4449362843729041,0.4422273980505897
941,0.45030181086519117,0.45757880617035546,0.4537558685446009,0.46099932930918847,0.46327967806841047,0.44399731723675384,0.45043594902749834,0.44745137491616366,0.44443326626425217,0.4501341381623072,0.44684775318578135,0.4273977196512408,0.45026827632461436,0.46716968477531856,0.46056338028169014,0.4294097920858484,0.4636150234741784,0.4284708249496982,0.3711267605633803,0.4337692823608317,0.458953722334004,0.463682092555332,0.4625083836351442,0.46505700871898054,0.46904761904761905,0.45077129443326625,0.4483855948021191
942,0.45640509725016765,0.4633132126089873,0.4601274312541918,0.46841046277666,0.46978537894030853,0.45,0.45660630449362843,0.45368879946344737,0.45040241448692153,0.45553319919517105,0.44684775318578135,0.4273977196512408,0.45026827632461436,0.46716968477531856,0.46056338028169014,0.4294097920858484,0.4636150234741784,0.4284708249496982,0.47474849094567406,0.4337692823608317,0.46643192488262913,0.47038900067069084,0.46904761904761905,0.4708584842387659,0.4744802146210597,0.45590207914151576,0.4546295469532399
943,0.46281019450033534,0.46941649899396376,0.46545942320590206,0.4728705566733736,0.4761234071093226,0.45717639168343394,0.4630114017437961,0.4591884641180416,0.45549966465459424,0.4624413145539906,0.4750503018108652,0.4273977196512408,0.45026827632461436,0.46716968477531856,0.46056338028169014,0.4294097920858484,0.4636150234741784,0.4284708249496982,0.47474849094567406,0.4824949698189135,0.4731388329979879,0.4784037558685446,0.4757209926224011,0.47712944332662643,0.4806841046277666,0.46284372904091214,0.4609604486828429
944,0.46965124077800136,0.4746143527833669,0.4721327967806841,0.479644533869886,0.4823272971160295,0.46438631790744467,0.4692823608316566,0.46512407780013415,0.4630114017437961,0.469215291750503,0.4750503018108652,0.48554661301140173,0.48128772635814887,0.46716968477531856,0.46056338028169014,0.4715291750503018,0.4636150234741784,0.4284708249496982,0.47474849094567406,0.4824949698189135,0.4795103957075788,0.48541247484909456,0.4823943661971831,0.48386988598256203,0.4866532528504359,0.4698524480214621,0.46737951079924633
945,0.4764922870556673,0.48145539906103285,0.4784372904091214,0.48729040912139504,0.4898054996646546,0.4709590878604963,0.47528504359490276,0.4715291750503018,0.47132796780684105,0.47585513078470826,0.4750503018108652,0.48554661301140173,0.48128772635814887,0.46716968477531856,0.46056338028169014,0.4715291750503018,0.4636150234741784,0.4941985244802146,0.47474849094567406,0.4824949698189135,0.4863514419852448,0.4924547283702213,0.4892354124748491,0.49064386317907444,0.4920523138832998,0.47689470154258884,0.4738879609717651
946,0.4826961770623742,0.4880617035546613,0.4849429912810195,0.4945338698859826,0.4968142186452046,0.47756539235412476,0.4818578135479544,0.47924211938296446,0.477364185110664,0.4829309188464118,0.4750503018108652,0.48554661301140173,0.48128772635814887,0.4968142186452046,0.5004024144869216,0.4715291750503018,0.49537223340040243,0.4941985244802146,0.47474849094567406,0.4824949698189135,0.4937290409121395,0.4983568075117371,0.49627766599597584,0.497887323943662,0.49842387659289067,0.48319919517102616,0.4804870439655134
947,0.48950368879946343,0.49503688799463447,0.4908115358819584,0.5005030181086519,0.5037223340040241,0.4844064386317907,0.4883299798792757,0.485513078470825,0.48433936955063717,0.4908450704225352,0.5038900067069081,0.48554661301140173,0.48128772635814887,0.4968142186452046,0.5004024144869216,0.4715291750503018,0.49537223340040243,0.4941985244802146,0.47474849094567406,0.4824949698189135,0.4994299128101945,0.5066063044936284,0.5020456069751844,0.504728370221328,0.5046277665995976,0.49061032863849763,0.48717802187946313
948,0.49560697518443997,0.5015425888665326,0.4979208584842388,0.5074782025486251,0.5099597585513078,0.4921529175050302,0.4953051643192488,0.4915828303152247,0.49124748490945674,0.4973843058350101,0.5038900067069081,0.48554661301140173,0.5115358819584171,0.4968142186452046,0.5004024144869216,0.4715291750503018,0.49537223340040243,0.4941985244802146,0.5130449362843729,0.4824949698189135,0.5062374245472837,0.5130784708249497,0.5093896713615024,0.5115358819584171,0.5109993293091885,0.4976861167002012,0.4939621743878316
949,0.502112676056338,0.5091549295774648,0.5053319919517103,0.5145204560697518,0.5165995975855131,0.49932930918846413,0.5021462105969148,0.4988933601609658,0.4989268947015426,0.5037223340040241,0.5038900067069081,0.48554661301140173,0.5115358819584171,0.4968142186452046,0.5004024144869216,0.4715291750503018,0.49537223340040243,0.4941985244802146,0.5130449362843729,0.4824949698189135,0.5128437290409121,0.5200536552649229,0.5163983903420523,0.5184775318578135,0.5168343393695506,0.5043594902749833,0.5008407989848213
950,0.5111670020120724,0.5155935613682092,0.5132126089872568,0.5195506371562709,0.5233065057008719,0.5074111334674715,0.5094232059020791,0.5049966465459423,0.5056673373574782,0.5102280348759222,0.5038900067069081,0.5263916834339369,0.5115358819584171,0.4968142186452046,0.5004024144869216,0.5160630449362844,0.49537223340040243,0.4941985244802146,0.5130449362843729,0.4824949698189135,0.5197518443997318,0.5261569416498993,0.5225016767270289,0.5248826291079812,0.5229711602951039,0.5128772635814889,0.5078152112327671
951,0.5172702883970489,0.5236753856472166,0.5210261569416499,0.5279678068410463,0.5301475519785379,0.514822266934943,0.5168343393695506,0.5124077800134138,0.5124077800134138,0.5179409792085848,0.5038900067069081,0.5263916834339369,0.5115358819584171,0.5308853118712273,0.5351441985244803,0.5160630449362844,0.5305164319248826,0.4941985244802146,0.5130449362843729,0.4824949698189135,0.5261569416498993,0.5344399731723676,0.5296109993293092,0.5319919517102616,0.5293427230046949,0.5192488262910798,0.5148867450137498
952,0.5246143527833669,0.5298457411133467,0.5277665995975855,0.5340040241448692,0.5372233400402414,0.5217639168343393,0.5252515090543259,0.5186116700201208,0.5199195171026157,0.5251509054325956,0.5352112676056338,0.5263916834339369,0.54299128101945,0.5308853118712273,0.5351441985244803,0.5160630449362844,0.5305164319248826,0.4941985244802146,0.5416163648558014,0.4824949698189135,0.5342387659289067,0.5419517102615694,0.537961099932931,0.5380952380952381,0.5360831656606304,0.5260228034875922,0.5220567527846975
953,0.5322266934942991,0.5368544600938967,0.5355801475519786,0.5415492957746478,0.544634473507713,0.5295774647887324,0.5312877263581489,0.5257545271629779,0.5277665995975855,0.5320590207914152,0.5352112676056338,0.5263916834339369,0.54299128101945,0.5308853118712273,0.5351441985244803,0.5160630449362844,0.5305164319248826,0.4941985244802146,0.5416163648558014,0.4824949698189135,0.5416834339369551,0.5493963782696177,0.5443326626425218,0.5458081824279007,0.5439973172367538,0.5328303152246814,0.5293266058360555
954,0.5401743796109993,0.5435949027498324,0.5426894701542588,0.5482897384305835,0.5514419852448021,0.5381958417169684,0.5381287726358149,0.5334339369550637,0.5355801475519786,0.5397719651240778,0.5352112676056338,0.5263916834339369,0.54299128101945,0.5308853118712273,0.5351441985244803,0.5160630449362844,0.5305164319248826,0.4941985244802146,0.5416163648558014,0.5588866532528505,0.5487927565392354,0.5565057008718981,0.5518443997317237,0.5541247484909457,0.5506706908115359,0.541046277665996,0.5366976945540476
955,0.5472837022132797,0.5506036217303822,0.5518779342723005,0.5564386317907445,0.5589201877934272,0.5458752515090544,0.5449027498323273,0.5420523138832998,0.5435278336686787,0.5466800804828974,0.561066398390342,0.5263916834339369,0.54299128101945,0.5308853118712273,0.5670020120724346,0.5160630449362844,0.5305164319248826,0.4941985244802146,0.5416163648558014,0.5588866532528505,0.5557344064386318,0.5633802816901409,0.5592219986586183,0.5612676056338028,0.557981220657277,0.5486250838363514,0.5441714286865887
956,0.5542588866532528,0.5588195841716969,0.5593561368209256,0.5638832997987927,0.566130114017438,0.5534205231388329,0.5521797451374916,0.5494634473507712,0.5513078470824949,0.5533199195171026,0.561066398390342,0.565627095908786,0.5675720992622401,0.5667002012072435,0.5670020120724346,0.5160630449362844,0.5682763246143527,0.5670355466130114,0.5672032193158953,0.5588866532528505,0.5633132126089873,0.5697853789403086,0.5668008048289739,0.5681421864520456,0.5656606304493629,0.5565392354124749,0.5517492376129128
957,0.5626760563380282,0.567102615694165,0.5670020120724346,0.5705902079141516,0.5733065057008719,0.5609657947686116,0.5594232059020792,0.5582159624413146,0.5582830315224682,0.561066398390342,0.561066398390342,0.565627095908786,0.5675720992622401,0.5667002012072435,0.5670020120724346,0.5160630449362844,0.5682763246143527,0.5670355466130114,0.5672032193158953,0.5588866532528505,0.5720321931589537,0.5767605633802817,0.5739101274312542,0.5754862508383635,0.5734071093226023,0.5645875251509054,0.5594325706169377
958,0.5699530516431925,0.5759892689470154,0.5747149564050973,0.5779007377598927,0.5818578135479544,0.5692823608316566,0.5673038229376257,0.5663648558014756,0.5657276995305164,0.5684775318578136,0.561066398390342,0.565627095908786,0.5675720992622401,0.5667002012072435,0.5670020120724346,0.576391683433937,0.5682763246143527,0.5670355466130114,0.5672032193158953,0.5588866532528505,0.5797116029510395,0.5841381623071764,0.5812206572769953,0.5853118712273642,0.5805499664654594,0.5712608987256874,0.5672228971644537
959,0.5780684104627767,0.5851106639839034,0.5838363514419852,0.5857813547954394,0.5898054996646546,0.5766934942991281,0.5751509054325956,0.5750503018108651,0.574279007377599,0.5762575452716298,0.5864185110663984,0.565627095908786,0.5897719651240778,0.5667002012072435,0.5670020120724346,0.576391683433937,0.5682763246143527,0.5670355466130114,0.59560697518444,0.5588866532528505,0.5875922199865862,0.5918846411804158,0.5890677397719651,0.5930583501006036,0.5886317907444668,0.5780684104627767,0.5751217071841613
960,0.5841716968477532,0.5930583501006036,0.5910798122065728,0.5935278336686788,0.5978537894030852,0.585177733065057,0.5829309188464118,0.5836016096579477,0.5830985915492958,0.5849429912810195,0.5864185110663984,0.565627095908786,0.5897719651240778,0.5667002012072435,0.6029845741113347,0.576391683433937,0.5682763246143527,0.5670355466130114,0.59560697518444,0.5588866532528505,0.5966130114017438,0.5990610328638498,0.5965459423205902,0.6008383635144199,0.5964788732394366,0.5857142857142857,0.5831305113526218
961,0.5932595573440644,0.6005365526492287,0.5992957746478873,0.6022132796780684,0.6052649228705567,0.5918846411804158,0.5905097250167672,0.5926224010731053,0.5917169684775319,0.5927565392354125,0.5864185110663984,0.6082494969818913,0.6086854460093897,0.6062709590878606,0.6029845741113347,0.576391683433937,0.5682763246143527,0.5670355466130114,0.59560697518444,0.5588866532528505,0.603420523138833,0.6063715627095909,0.6047619047619047,0.6101945003353454,0.6054661301140174,0.5930918846411805,0.5912508413831881
962,0.6035211267605634,0.6079476861167002,0.6075788061703554,0.6101609657947686,0.6135814889336016,0.600972501676727,0.5987256874580819,0.6014084507042253,0.6007377598926895,0.6016096579476862,0.6094902749832327,0.6082494969818913,0.6086854460093897,0.6062709590878606,0.6029845741113347,0.576391683433937,0.6144869215291751,0.5670355466130114,0.59560697518444,0.5588866532528505,0.6116700201207244,0.6142857142857143,0.6138832997987927,0.6183433936955064,0.6126425217974514,0.6003688799463447,0.5994842503189408
963,0.6119382964453387,0.6167337357478202,0.6163313212608987,0.6191482226693494,0.6216297786720322,0.6084842387659289,0.6078470824949698,0.6101945003353454,0.6078806170355466,0.609121395036888,0.6094902749832327,0.6082494969818913,0.6275653923541248,0.6062709590878606,0.6029845741113347,0.6186452045606975,0.6144869215291751,0.5670355466130114,0.59560697518444,0.5588866532528505,0.6209926224010731,0.6208920187793427,0.6223675385647217,0.6262910798122066,0.6213615023474178,0.6075117370892019,0.6078323128297224
964,0.6215962441314554,0.6260563380281691,0.6247820254862508,0.6275318578135479,0.6299128101945003,0.6163648558014755,0.6167672702883971,0.6184439973172368,0.6158283031522468,0.6175720992622401,0.6278001341381623,0.6082494969818913,0.6275653923541248,0.6062709590878606,0.6029845741113347,0.6186452045606975,0.6144869215291751,0.5670355466130114,0.6326961770623742,0.5588866532528505,0.6293762575452716,0.6291750503018109,0.6301140174379611,0.6353118712273642,0.6292085848423876,0.6156606304493628,0.6162966255132942
965,0.6309523809523809,0.6334674714956405,0.6326961770623742,0.6365191146881287,0.6377598926894702,0.6254191817572099,0.6257209926224011,0.6274647887323944,0.6244802146210597,0.6268276324614352,0.6278001341381623,0.6082494969818913,0.645942320590208,0.645271629778672,0.6440308517773307,0.6186452045606975,0.6144869215291751,0.5670355466130114,0.6326961770623742,0.5588866532528505,0.6363849765258216,0.6377598926894702,0.637793427230047,0.6445674044265594,0.6380617035546613,0.6237759892689471,0.6248788072006888
966,0.6400067069081153,0.6427565392354124,0.6429577464788733,0.6445003353454057,0.64738430583501,0.6347082494969819,0.6354124748490946,0.6359825620389,0.6326291079812206,0.6359825620389,0.6465459423205903,0.6496311200536553,0.645942320590208,0.645271629778672,0.6440308517773307,0.6186452045606975,0.6144869215291751,0.5670355466130114,0.6326961770623742,0.5588866532528505,0.6445338698859826,0.645103957075788,0.6471830985915493,0.6522468142186452,0.6463782696177063,0.6326626425217975,0.6335804992658254
967,0.6488262910798122,0.6530181086519115,0.6523138832997988,0.6527833668678739,0.6564721663313212,0.6431924882629108,0.6431924882629108,0.6447350771294433,0.6414486921529176,0.646244131455399,0.6465459423205903,0.6496311200536553,0.645942320590208,0.645271629778672,0.6440308517773307,0.6186452045606975,0.6144869215291751,0.5670355466130114,0.6326961770623742,0.5588866532528505,0.653252850435949,0.6546277665995975,0.6559691482226694,0.6597250167672702,0.6552313883299798,0.6411804158283032,0.642403365939419
968,0.6570422535211268,0.6614688128772636,0.6608987256874581,0.6622401073105298,0.6649228705566734,0.6530181086519115,0.653252850435949,0.6540241448692153,0.6498993963782697,0.6551307847082495,0.6669014084507042,0.6496311200536553,0.6655264922870556,0.645271629778672,0.6440308517773307,0.6186452045606975,0.6144869215291751,0.6623407109322602,0.6326961770623742,0.6708584842387659,0.6618712273641851,0.6632126089872569,0.6650570087189805,0.6678403755868545,0.6644869215291751,0.6490610328638498,0.6513490946272796
969,0.6651911468812878,0.6712608987256875,0.6712608987256875,0.6706572769953052,0.6746814218645204,0.6619047619047619,0.6630114017437961,0.6620389000670691,0.6594567404426559,0.6633467471495641,0.6669014084507042,0.6496311200536553,0.6655264922870556,0.6790073775989269,0.6440308517773307,0.671327967806841,0.6779678068410463,0.6623407109322602,0.6326961770623742,0.6708584842387659,0.6703890006706908,0.6703890006706908,0.6758551307847083,0.6772635814889336,0.6740107310529846,0.6587860496311201,0.6604193962330305
970,0.6755533199195171,0.6809859154929577,0.6790744466800804,0.6793427230046948,0.6846411804158283,0.6708249496981892,0.6736753856472166,0.6714285714285714,0.6706237424547283,0.6727364185110664,0.686653252850436,0.6896042924211938,0.6836686787391013,0.6790073775989269,0.6827967806841047,0.671327967806841,0.6779678068410463,0.6623407109322602,0.6823943661971831,0.6708584842387659,0.6812541918175721,0.6804828973843058,0.6856136820925554,0.6855466130114017,0.6826961770623743,0.6675385647216633,0.6696160054853215
971,0.685010060362173,0.6901408450704225,0.6890342052313884,0.6879946344735077,0.6947686116700201,0.6808853118712274,0.6829644533869886,0.6824614352783367,0.681421864520456,0.6811871227364185,0.686653252850436,0.6896042924211938,0.6836686787391013,0.6790073775989269,0.6827967806841047,0.671327967806841,0.6779678068410463,0.6623407109322602,0.6823943661971831,0.6708584842387659,0.6900402414486921,0.6886653252850437,0.6946344735077129,0.6951374916163648,0.692186452045607,0.6767270288397049,0.6789406812696112
972,0.6937961099932931,0.6989939637826962,0.6991951710261569,0.6974178403755869,0.7037223340040242,0.689906103286385,0.6931924882629108,0.6918511066398391,0.691046277665996,0.6889671361502347,0.7070757880617036,0.6896042924211938,0.7038229376257545,0.7037558685446009,0.6827967806841047,0.671327967806841,0.6779678068410463,0.6623407109322602,0.6823943661971831,0.6708584842387659,0.6996981891348089,0.6978873239436619,0.7037558685446009,0.7030516431924883,0.7019114688128772,0.686653252850436,0.6883952069645496
973,0.7032193158953722,0.7089201877934272,0.7079476861167002,0.7084842387659289,0.712877263581489,0.6995305164319249,0.7020120724346076,0.7017102615694165,0.6993963782696178,0.6992622401073105,0.7070757880617036,0.7198189134808853,0.7038229376257545,0.7037558685446009,0.712541918175721,0.671327967806841,0.6779678068410463,0.6623407109322602,0.6823943661971831,0.7170355466130114,0.7083501006036217,0.7072099262240107,0.7126760563380282,0.7118712273641851,0.7114352783366867,0.6961099932930919,0.6979813907830652
974,0.7134808853118713,0.7179745137491617,0.7169684775318578,0.7188128772635815,0.7231052984574111,0.7086519114688129,0.7106975184439973,0.7109657947686117,0.7087189805499665,0.7092555331991952,0.7255533199195171,0.7198189134808853,0.721663313212609,0.7246814218645204,0.712541918175721,0.671327967806841,0.7219651240778001,0.724279007377599,0.6823943661971831,0.7170355466130114,0.7193494299128101,0.7177397719651241,0.7224681421864521,0.721327967806841,0.7219651240778001,0.7052649228705566,0.707701066118189
975,0.7238430583501007,0.7278336686787391,0.727364185110664,0.7286384976525822,0.7319248826291079,0.7174044265593561,0.7207243460764587,0.7194164989939638,0.7181086519114688,0.7177062374245473,0.7255533199195171,0.7420523138832998,0.721663313212609,0.7246814218645204,0.7381958417169685,0.671327967806841,0.7219651240778001,0.724279007377599,0.6823943661971831,0.7170355466130114,0.7301810865191147,0.7281019450033535,0.7324949698189135,0.7303487592219987,0.7326291079812206,0.7155600268276324,0.7175560918936922
976,0.7335010060362173,0.7380617035546613,0.7367203219315895,0.7369215291750503,0.7427900737759893,0.727364185110664,0.7305164319248826,0.7305499664654594,0.7293762575452716,0.7271294433266264,0.743796109993293,0.7420523138832998,0.7394701542588866,0.7440979208584843,0.7381958417169685,0.7390006706908115,0.7219651240778001,0.724279007377599,0.7361502347417841,0.7170355466130114,0.7403755868544601,0.7387994634473508,0.7423876592890677,0.7392354124748491,0.7422535211267606,0.7247820254862508,0.7275483529196233
977,0.7425217974513749,0.7486250838363514,0.7474849094567404,0.7472837022132797,0.7525150905432596,0.7368879946344735,0.7392689470154259,0.7412810194500336,0.739738430583501,0.7390342052313883,0.743796109993293,0.7605298457411134,0.7394701542588866,0.7440979208584843,0.7381958417169685,0.7390006706908115,0.7219651240778001,0.724279007377599,0.7361502347417841,0.7529175050301811,0.7508383635144199,0.7491281019450033,0.7518108651911469,0.7489604292421194,0.7528169014084507,0.7366197183098592,0.7376797602527732
978,0.7519114688128773,0.7597585513078471,0.7582159624413145,0.7584842387659289,0.7620053655264923,0.7465459423205902,0.7486250838363514,0.7509389671361503,0.7508383635144199,0.7483232729711603,0.7627766599597585,0.7605298457411134,0.7549631120053655,0.7620053655264923,0.7617706237424547,0.7390006706908115,0.7600268276324614,0.724279007377599,0.7361502347417841,0.7529175050301811,0.7622065727699531,0.7584507042253521,0.7598926894701542,0.7590543259557344,0.7612005365526492,0.7483903420523139,0.7479522515621814
979,0.7617706237424547,0.7693494299128102,0.7693494299128102,0.7677733065057009,0.7731388329979879,0.7577800134138162,0.7576458752515091,0.7619047619047619,0.76140174379611,0.7587189805499664,0.7627766599597585,0.7763916834339369,0.7698189134808853,0.7620053655264923,0.7617706237424547,0.7390006706908115,0.7600268276324614,0.724279007377599,0.7361502347417841,0.7529175050301811,0.7719315895372233,0.7699530516431925,0.7697518443997318,0.7672702883970489,0.7718309859154929,0.7595908786049631,0.7583677914997191
980,0.7711267605633803,0.7786384976525822,0.7810865191146882,0.7788732394366197,0.7841381623071764,0.7684439973172368,0.7695171026156942,0.7724346076458752,0.7711267605633803,0.7698524480214621,0.7805164319248826,0.7763916834339369,0.7855466130114017,0.7795103957075789,0.787458081824279,0.7836686787391013,0.7600268276324614,0.7816901408450704,0.7361502347417841,0.7529175050301811,0.7816566063044936,0.7806505700871899,0.779309188464118,0.7762910798122066,0.7834674714956406,0.7688799463447351,0.7689283720758305
981,0.7818913480885312,0.7890677397719651,0.7914822266934943,0.7893024815560027,0.7955063715627095,0.7795774647887324,0.7802146210596915,0.7832662642521797,0.7815560026827633,0.780281690140845,0.7978537894030852,0.7935278336686787,0.7855466130114017,0.7975855130784708,0.787458081824279,0.7836686787391013,0.7858819584171697,0.7816901408450704,0.79121395036888,0.7970824949698189,0.7899396378269617,0.7923876592890677,0.7893360160965794,0.7865191146881287,0.7932930918846411,0.78158953722334,0.7796360130405237
982,0.7922199865861838,0.7995640509725017,0.8027162977867203,0.8012072434607646,0.8062038900067069,0.7915492957746478,0.79121395036888,0.7945674044265594,0.7921529175050301,0.7892018779342723,0.7978537894030852,0.8103286384976526,0.7996311200536552,0.7975855130784708,0.787458081824279,0.7836686787391013,0.7858819584171697,0.7816901408450704,0.79121395036888,0.7970824949698189,0.7999664654594232,0.8034875922199866,0.7996646545942321,0.7982897384305835,0.8038229376257545,0.7948692152917505,0.7904927622696419
983,0.8030851777330651,0.8090543259557345,0.8144533869885983,0.8134473507712945,0.8179745137491616,0.8018108651911469,0.8021797451374916,0.8049631120053655,0.8026827632461435,0.7998323272971161,0.814486921529175,0.8103286384976526,0.8151240778001342,0.8169684775318579,0.8120724346076459,0.7836686787391013,0.8108987256874581,0.7816901408450704,0.79121395036888,0.7970824949698189,0.8109993293091885,0.8135814889336016,0.8095573440643863,0.8088531187122736,0.8142857142857143,0.8076794097920859,0.8015006961565413
984,0.8158283031522469,0.82018779342723,0.8251844399731724,0.824748490945674,0.8291079812206573,0.812709590878605,0.8130114017437962,0.8158283031522469,0.8132461435278336,0.8106639839034205,0.8282360831656607,0.8243796109993293,0.828169014084507,0.8169684775318579,0.8120724346076459,0.8191146881287726,0.8108987256874581,0.7816901408450704,0.79121395036888,0.7970824949698189,0.8221663313212609,0.824748490945674,0.821495640509725,0.8204225352112676,0.8255533199195171,0.8189805499664654,0.8126619200091946
985,0.8280013413816231,0.8317236753856472,0.8361502347417841,0.8370221327967807,0.8400737759892689,0.8234741784037559,0.8253185781354796,0.826224010731053,0.8245472837022133,0.8207914151576123,0.8282360831656607,0.8404761904761905,0.828169014084507,0.8344399731723675,0.8327297116029511,0.8191146881287726,0.8357142857142857,0.8323272971160295,0.79121395036888,0.7970824949698189,0.8343058350100604,0.837458081824279,0.8328303152246814,0.8318242790073777,0.8356136820925554,0.8314553990610328,0.8239785684528511
986,0.8399396378269618,0.8449698189134809,0.8471830985915493,0.8484574111334675,0.8528169014084507,0.8348088531187122,0.8363849765258216,0.8378940308517774,0.8366197183098592,0.8324279007377599,0.8429242119382965,0.8404761904761905,0.8424547283702213,0.8489939637826962,0.8492957746478873,0.8429577464788732,0.8357142857142857,0.8323272971160295,0.8451374916163649,0.8421864520456069,0.8458081824279008,0.8493963782696177,0.8444668008048289,0.8417840375586855,0.8450704225352113,0.8421864520456069,0.8354528058382871
987,0.8523138832997988,0.8563044936284373,0.858953722334004,0.8590543259557344,0.8645204560697518,0.8468477531857813,0.8475855130784709,0.8502012072434607,0.8469483568075117,0.8452045606975185,0.8567069081153588,0.855533199195171,0.8582494969818913,0.8596579476861167,0.8632796780684104,0.8429577464788732,0.8525821596244132,0.8323272971160295,0.8451374916163649,0.8421864520456069,0.8580818242790074,0.860596914822267,0.8542588866532529,0.853588195841717,0.8571093226022803,0.8537894030851777,0.8470868266557402
988,0.8631120053655265,0.8685781354795439,0.8710932260228035,0.8711938296445338,0.8766599597585513,0.8576123407109323,0.8594232059020791,0.8608987256874581,0.85962441314554,0.8572434607645876,0.8673373574782025,0.8710261569416499,0.8793762575452716,0.8704560697518444,0.8747484909456741,0.8647216633132127,0.8659959758551308,0.8323272971160295,0.8451374916163649,0.8421864520456069,0.8717974513749162,0.8695171026156941,0.8667002012072434,0.8648893360160966,0.8686452045606975,0.8655935613682093,0.8588828559546258
989,0.8755868544600939,0.8803487592219986,0.8835010060362173,0.882729711602951,0.889738430583501,0.8707914151576124,0.8707914151576124,0.8730046948356808,0.8727699530516432,0.8701542588866532,0.8781690140845071,0.887122736418511,0.8793762575452716,0.8887994634473507,0.8854124748490946,0.8825955734406439,0.8872568745808183,0.8323272971160295,0.8821596244131455,0.885177733065057,0.8845070422535212,0.8823272971160295,0.8792085848423876,0.8758215962441315,0.8794097920858485,0.8773306505700872,0.8708431497690724
990,0.8886317907444669,0.8926559356136821,0.896747149564051,0.8949027498323273,0.9027162977867204,0.8829979879275653,0.8825285043594903,0.8848759221998659,0.8839704896042925,0.8830315224681422,0.9017773306505701,0.89738430583501,0.8965459423205903,0.8968812877263581,0.9015090543259557,0.8825955734406439,0.8979879275653924,0.891683433936955,0.8821596244131455,0.885177733065057,0.898054996646546,0.8929242119382964,0.8904426559356137,0.8879275653923542,0.8906773977196513,0.8895036887994634,0.8829699955494082
991,0.8995305164319248,0.9066398390342052,0.907981220657277,0.9086854460093897,0.9147887323943662,0.8949362843729041,0.895439302481556,0.8971830985915493,0.8964453386988598,0.8962105969148223,0.9127431254191818,0.9068745808182428,0.9077464788732394,0.9110663983903421,0.9090207914151576,0.9020120724346077,0.9073440643863179,0.891683433936955,0.8821596244131455,0.885177733065057,0.9099262240107311,0.9054661301140174,0.9026492287055667,0.8992287055667337,0.9028504359490275,0.9029845741113347,0.89526571259964
992,0.9104627766599598,0.9170690811535882,0.9193158953722333,0.9208584842387659,0.9253521126760563,0.9073440643863179,0.9094232059020791,0.9103957075788062,0.909121395036888,0.9074782025486251,0.9209926224010732,0.9204225352112676,0.9261569416498994,0.9238095238095239,0.9285714285714286,0.9197183098591549,0.9170355466130115,0.9124413145539906,0.9140509725016768,0.9153923541247485,0.9225352112676056,0.9189134808853119,0.9140174379610999,0.9119382964453387,0.9152582159624413,0.9147551978537894,0.9077326525210223
993,0.922132796780684,0.9293762575452716,0.9308853118712274,0.9324279007377599,0.9375251509054326,0.9209255533199195,0.9208920187793427,0.9211938296445339,0.9207243460764587,0.9194500335345406,0.9339034205231388,0.9384976525821597,0.9347753185781355,0.9381623071763917,0.9381958417169685,0.9197183098591549,0.9359490274983233,0.928336686787391,0.9140509725016768,0.9368879946344735,0.933400402414487,0.9326961770623743,0.9276659959758551,0.9246814218645204,0.9276324614352783,0.9277665995975856,0.920373199661823
994,0.9353789403085178,0.9418846411804158,0.9438967136150235,0.9431924882629108,0.9493963782696178,0.9340710932260228,0.9331991951710261,0.9331991951710261,0.9321260898725687,0.9315224681421864,0.9479879275653924,0.9481891348088531,0.9482897384305835,0.9522468142186452,0.9497652582159625,0.9347417840375587,0.9468477531857814,0.9412810194500335,0.9376928236083165,0.9368879946344735,0.9464453386988598,0.9453386988598256,0.9413145539906104,0.9383635144198524,0.940073775989269,0.9409121395036888,0.9331897715733238
995,0.9492287055667338,0.9543594902749832,0.9562709590878605,0.9571428571428572,0.9606304493628437,0.9452045606975185,0.9466465459423206,0.9460093896713615,0.9456069751844399,0.9447015425888665,0.9600268276324614,0.9623407109322603,0.9629778672032193,0.9614688128772636,0.9634808853118713,0.9495305164319249,0.9556338028169014,0.9545271629778672,0.9607981220657277,0.9495975855130785,0.9591549295774648,0.9577464788732394,0.9559691482226693,0.9516767270288397,0.9517102615694165,0.9546613011401743,0.9461848194721992
996,0.9619382964453387,0.9654929577464789,0.9681421864520456,0.9698189134808853,0.9754527162977867,0.9577800134138162,0.959926224010731,0.9599597585513079,0.9604627766599597,0.9564386317907445,0.9768947015425888,0.9756539235412475,0.9762910798122065,0.9770959087860497,0.9769282360831657,0.970690811535882,0.9712608987256874,0.9723340040241448,0.9694164989939638,0.9656606304493628,0.9725016767270288,0.9711267605633803,0.9686787391012743,0.9649564050972501,0.9641515761234071,0.9686116700201207,0.9593608287093147
997,0.9749832327297117,0.9786049631120054,0.9809859154929578,0.9816230717639168,0.9874916163648558,0.970355466130114,0.9725687458081824,0.9715627095908786,0.9721327967806841,0.9697853789403085,0.9870556673373575,0.9867873910127432,0.9883635144198525,0.9883635144198525,0.9883970489604292,0.9837692823608316,0.9842723004694836,0.9849094567404426,0.9855801475519785,0.9835680751173709,0.9849429912810195,0.9826626425217975,0.9811871227364185,0.9792756539235412,0.9751509054325955,0.9827967806841046,0.9727203192450538
998,0.989403085177733,0.9907780013413816,0.9934942991281019,0.993158953722334,0.9964788732394366,0.9852783366867874,0.9857813547954393,0.9861502347417841,0.9859825620389001,0.9842052313883299,0.9960429242119383,0.9968142186452046,0.996244131455399,0.9961099932930919,0.9964453386988599,0.9928906773977196,0.9948021462105969,0.9946009389671362,0.9955734406438632,0.9938296445338699,0.995439302481556,0.9944332662642522,0.993326626425218,0.9915828303152247,0.9869215291750503,0.9936955063715627,0.9862658461312831
999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> data/rocs/purchase_num_ref_no_aug_comparison_auc.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,reference 2,reference 4,reference 8,reference 16,reference 254,liraonline 254,relativeonline 254,liraoffline 254,relativeoffline 254,relativeofflinesq 254,relativeofflineln 254,population,random
0,0.729,0.778,0.793,0.809,0.593,0.628,0.635,0.648,0.798,0.816,0.828,0.834,0.779,0.804,0.819,0.825,0.743,0.749,0.757,0.765,0.779,0.832,0.838,0.662,0.758,0.824,0.832,0.664,0.5


==> data/rocs/purchase_num_ref_no_aug_comparison_roc.csv <==
,liraonline 2,liraonline 4,liraonline 8,liraonline 16,liraoffline 2,liraoffline 4,liraoffline 8,liraoffline 16,relativeonline 2,relativeonline 4,relativeonline 8,relativeonline 16,relativeofflineln 2,relativeofflineln 4,relativeofflineln 8,relativeofflineln 16,reference 2,reference 4,reference 8,reference 16,reference 254,liraonline 254,relativeonline 254,liraoffline 254,relativeoffline 254,relativeofflinesq 254,relativeofflineln 254,population,random
0,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1e-06
1,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.0139254075588142e-06
2,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.0280447320933096e-06
3,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.0423606739764013e-06
4,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.056875971184805e-06
5,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.0715933998226711e-06
6,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.0865157746525372e-06
7,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.1016459496336568e-06
8,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.1169868184678225e-06
9,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.1325413151528126e-06
10,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.148312414543511e-06
11,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.1643031329208755e-06
12,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.1805165285688055e-06
13,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.1969557023590428e-06
14,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.2136237983442417e-06
15,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.2305240043592616e-06
16,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.2476595526308684e-06
17,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.2650337203959037e-06
18,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.2826498305280597e-06
19,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.3005112521734097e-06
20,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.3186214013947485e-06
21,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.3369837418249452e-06
22,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.355601785329369e-06
23,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.3744790926775367e-06
24,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.3936192742241435e-06
25,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.4130259905995336e-06
26,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.4327029534098296e-06
27,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.4526539259467812e-06
28,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.4728827239075016e-06
29,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.4933932161242533e-06
30,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.5141893253043518e-06
31,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.535275028780421e-06
32,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.556654359271062e-06
33,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.5783314056521166e-06
34,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.6003103137387017e-06
35,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.622595287078087e-06
36,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.6451905877536607e-06
37,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.6681005372000591e-06
38,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.691329517029647e-06
39,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.7148819698705409e-06
40,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.7387624002162504e-06
41,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.762975375287204e-06
42,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.7875255259042354e-06
43,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.8124175473742357e-06
44,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.8376562003881725e-06
45,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.8632463119315598e-06
46,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.8891927762076644e-06
47,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.915500555573528e-06
48,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.9421746814890245e-06
49,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.9692202554791733e-06
50,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.9966424501097934e-06
51,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.0244465099768015e-06
52,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.052637752709252e-06
53,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.081221569986337e-06
54,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.1102034285685966e-06
55,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.1395888713434217e-06
56,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.1693835183851824e-06
57,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.1995930680300747e-06
58,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.230223297965936e-06
59,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.2612800663372794e-06
60,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.2927693128656486e-06
61,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.3246970599856503e-06
62,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.3570694139967276e-06
63,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.389892566231048e-06
64,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.4231727942376005e-06
65,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.45691646298279e-06
66,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.491130026067791e-06
67,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.5258200269627847e-06
68,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.5609931002584565e-06
69,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.5966559729348724e-06
70,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.6328154656480197e-06
71,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.669478494034323e-06
72,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.7066520700332416e-06
73,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.744343303228363e-06
74,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.782559402207126e-06
75,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.821307675939471e-06
76,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.860595535175745e-06
77,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.9004304938639916e-06
78,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.9408201705870607e-06
79,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.9817722900196732e-06
80,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.0232946844057763e-06
81,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.0653952950565296e-06
82,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.108082173869064e-06
83,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.151363484866476e-06
84,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.1952475057592136e-06
85,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.2397426295281954e-06
86,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.2848573660300466e-06
87,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.3306003436245885e-06
88,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.376980310825088e-06
89,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.4240061379714255e-06
90,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.471686818926559e-06
91,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.5200314727966823e-06
92,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.5690493456752295e-06
93,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.6187498124112765e-06
94,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.6691423784024943e-06
95,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.720236681413066e-06
96,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.7720424934170015e-06
97,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.824569722466999e-06
98,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.877828414589453e-06
99,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.93182875570577e-06
100,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.986581073580438e-06
101,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,4.04209583979631e-06
102,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,4.098383671757261e-06
103,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,4.155455334718879e-06
104,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,4.213321743847289e-06
105,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,4.271993966306777e-06
106,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,4.331483223376403e-06
107,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,4.391800892596085e-06
108,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,4.452958509942659e-06
109,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,4.514967772036102e-06
110,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,4.577840538376616e-06
111,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,4.641588833612782e-06
112,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,4.706224849841281e-06
113,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,4.7717609489387505e-06
114,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,4.838209664925957e-06
115,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,4.905583706365045e-06
116,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,4.973895958790067e-06
117,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,5.0431594871713585e-06
118,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,5.113387538414331e-06
119,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,5.184593543892913e-06
120,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,5.256791122018419e-06
121,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,5.329994080844093e-06
122,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,5.404216420705915e-06
123,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,5.479472336900293e-06
124,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,5.5557762223988786e-06
125,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,5.633142670601352e-06
126,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,5.711586478126435e-06
127,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,5.791122647641759e-06
128,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,5.871766390733262e-06
129,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,5.95353313081437e-06
130,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,6.036438506075864e-06
131,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,6.120498372476702e-06
132,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,6.205728806776501e-06
133,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,6.2921461096103505e-06
134,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,6.379766808606282e-06
135,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,6.46860766154632e-06
136,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,6.558685659571435e-06
137,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,6.650018030431118e-06
138,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,6.742622241778349e-06
139,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,6.836516004510238e-06
140,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,6.9317172761554005e-06
141,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,7.0282442643083526e-06
142,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,7.126115430111745e-06
143,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,7.2253494917872216e-06
144,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,7.32596542821523e-06
145,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,7.427982482564911e-06
146,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,7.531420165974376e-06
147,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,7.636298261282242e-06
148,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,7.742636826811277e-06
149,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,7.85045620020451e-06
150,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,7.959777002314978e-06
151,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,8.070620141149506e-06
152,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,8.183006815867389e-06
153,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,8.296958520834915e-06
154,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,8.41249704973612e-06
155,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,8.529644499741017e-06
156,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,8.648423275731726e-06
157,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,8.768856094587425e-06
158,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,8.890965989529167e-06
159,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,9.014776314524917e-06
160,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,9.140310748756223e-06
161,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,9.267593301146882e-06
162,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,9.39664831495469e-06
163,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,9.5275004724273e-06
164,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,9.660174799522646e-06
165,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,9.794696670695386e-06
166,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,9.9310918137498e-06
167,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.0069386314760271e-05
168,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.0209606623060476e-05
169,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.0351779556301762e-05
170,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.0495932305582265e-05
171,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.0642092440647246e-05
172,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.0790287915161837e-05
173,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.0940547072057437e-05
174,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.1092898648952229e-05
175,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.124737178364751e-05
176,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.1403996019700332e-05
177,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.1562801312073755e-05
178,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.1723818032865999e-05
179,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.1887076977119032e-05
180,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.2052609368708412e-05
181,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.2220446866314887e-05
182,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.2390621569479157e-05
183,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.2563166024741215e-05
184,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.2738113231864785e-05
185,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.2915496650148827e-05
186,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.3095350204826676e-05
187,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.327770829355429e-05
188,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.346260579298911e-05
189,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.3650078065460137e-05
190,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.3840160965731302e-05
191,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.4032890847858732e-05
192,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.4228304572143519e-05
193,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.4426439512181588e-05
194,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.4627333562011299e-05
195,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.483102514336103e-05
196,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.5037553212997385e-05
197,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.5246957270175731e-05
198,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.5459277364194785e-05
199,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.567455410205595e-05
200,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.5892828656229765e-05
201,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.6114142772530196e-05
202,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.63385387780986e-05
203,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.656605958949915e-05
204,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.6796748720926532e-05
205,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.7030650292528428e-05
206,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.726780903884356e-05
207,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.7508270317357232e-05
208,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.7752080117176357e-05
209,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.7999285067824762e-05
210,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.8249932448161504e-05
211,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.850407019542302e-05
212,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.8761746914391195e-05
213,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.902301188668946e-05
214,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.9287915080207776e-05
215,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.955650715865947e-05
216,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,1.9828839491270713e-05
217,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.010496416260497e-05
218,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.038493398252464e-05
219,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.066880249629082e-05
220,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.0956623994804308e-05
221,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.1248453524988828e-05
222,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.154434690031882e-05
223,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.1844360711494287e-05
224,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.2148552337263595e-05
225,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.245697995539772e-05
226,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.27697025538168e-05
227,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.3086779941871675e-05
228,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.3408272761782944e-05
229,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.373424250023866e-05
230,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.4064751500154215e-05
231,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.43998629725955e-05
232,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.4739641008868115e-05
233,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.508415059277541e-05
234,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.543345761304648e-05
235,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.578762887593798e-05
236,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.614673211801092e-05
237,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.6510836019085362e-05
238,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.6880010215376075e-05
239,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.7254325312810276e-05
240,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.763385290053167e-05
241,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.8018665564591953e-05
242,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.840883690183301e-05
243,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.8804441533962977e-05
244,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.9205555121827452e-05
245,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,2.9612254379880316e-05
246,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.0024617090855495e-05
247,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.044272212064306e-05
248,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.0866649433372746e-05
249,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.12964801067075e-05
250,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.173229634734973e-05
251,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.2174181506763714e-05
252,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.262222009711673e-05
253,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.307649780744242e-05
254,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.353710152002929e-05
255,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.400411932703703e-05
256,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.447764054734464e-05
257,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.4957755743632785e-05
258,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.5444556739704355e-05
259,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.5938136638046256e-05
260,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.6438589837635405e-05
261,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.6946012051993025e-05
262,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.7460500327489966e-05
263,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.798215306190736e-05
264,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.8511070023255685e-05
265,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.904735236885556e-05
266,0.0022073283300557854,0.0003210659389172051,0.004213990448288317,0.00024079945418790385,0.0014046634827627725,0.0003611991812818558,0.0029297266926194966,0.00016053296945860255,0.006100252839426897,0.0007223983625637115,0.0006822651201990609,0.002327728057149737,0.0026086607537022916,0.00016053296945860255,0.003250792631536702,4.013324236465064e-05,0.0,0.0,0.0,0.0,0.00313039290444275,0.0026086607537022916,0.010233976802985913,0.0012842637556688204,0.0037725247822771603,0.010474776257173817,0.0024882610266083395,8.026648472930127e-05,3.959110266468459e-05
267,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,4.014242490499326e-05
268,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,4.070142453219439e-05
269,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,4.1268208457029516e-05
270,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,4.1842885079015846e-05
271,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,4.242556430717777e-05
272,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,4.301635758106799e-05
273,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,4.3615377892080056e-05
274,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,4.4222739805058974e-05
275,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,4.483855948021191e-05
276,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,4.5462954695323996e-05
277,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,4.609604486828439e-05
278,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,4.673795107992464e-05
279,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,4.738879609717651e-05
280,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,4.804870439655134e-05
281,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,4.8717802187946306e-05
282,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,4.939621743878326e-05
283,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,5.008407989848212e-05
284,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,5.0781521123276707e-05
285,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,5.148867450137497e-05
286,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,5.220567527846975e-05
287,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,5.2932660583605666e-05
288,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,5.366976945540476e-05
289,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,5.441714286865887e-05
290,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,5.517492376129129e-05
291,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,5.594325706169377e-05
292,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,5.672228971644549e-05
293,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,5.751217071841614e-05
294,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,5.8313051135262185e-05
295,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,5.912508413831882e-05
296,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,5.994842503189409e-05
297,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,6.0783231282972365e-05
298,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,6.162966255132942e-05
299,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,6.248788072006888e-05
300,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,6.335804992658255e-05
301,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,6.424033659394191e-05
302,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,6.513490946272809e-05
303,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,6.604193962330305e-05
304,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,6.696160054853215e-05
305,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,6.789406812696113e-05
306,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,6.883952069645496e-05
307,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,6.979813907830666e-05
308,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,7.077010661181889e-05
309,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,7.17556091893692e-05
310,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,7.275483529196232e-05
311,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,7.37679760252773e-05
312,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,7.479522515621829e-05
313,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,7.58367791499719e-05
314,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,7.689283720758305e-05
315,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,7.796360130405237e-05
316,0.002769193723160894,0.0009631978167516154,0.006100252839426897,0.003009993177348798,0.002809326965525545,0.0007625316049283622,0.0033711923586306537,0.000441465666011157,0.00630091905125015,0.005297587992133885,0.006943050929084561,0.007143717140907814,0.0028494602078901953,0.004254123690652968,0.0032909258739013524,0.0020869286029618333,0.00016053296945860255,0.0,0.00028093269655255447,0.0006421318778344102,0.005458120961592487,0.0062206525665208495,0.011036641650278926,0.001444796725127423,0.005257454749769234,0.014006501585263073,0.00313039290444275,8.026648472930127e-05,7.90492762269642e-05
317,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,8.015006961565413e-05
318,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,8.126619200091945e-05
319,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,8.23978568452851e-05
320,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,8.354528058382871e-05
321,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,8.470868266557402e-05
322,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,8.588828559546258e-05
323,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,8.708431497690725e-05
324,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,8.829699955494083e-05
325,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,8.952657125996401e-05
326,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,9.077326525210224e-05
327,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,9.20373199661823e-05
328,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,9.331897715733239e-05
329,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,9.461848194721992e-05
330,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,9.593608287093147e-05
331,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,9.727203192450537e-05
332,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,9.862658461312831e-05
333,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,9.999999999999999e-05
334,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,0.00010139254075588153
335,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,0.00010280447320933097
336,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,0.0001042360673976401
337,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,0.00010568759711848039
338,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,0.0001071593399822671
339,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,0.00010865157746525384
340,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,0.0001101645949633657
341,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,0.00011169868184678226
342,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,0.00011325413151528115
343,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,0.00011483124145435111
344,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,0.00011643031329208767
345,0.0043745234177469195,0.004213990448288317,0.0066621182325320065,0.003210659389172051,0.003571858570453907,0.0016053296945860256,0.0040534574788297145,0.003009993177348798,0.008026648472930128,0.007384516595095718,0.011598507043384035,0.010956375165549625,0.003531725328089256,0.006782517959625958,0.004294256933017619,0.00630091905125015,0.00016053296945860255,0.0,0.0003210659389172051,0.0012842637556688204,0.008106914957659429,0.007745715776377574,0.015611831279849098,0.002367861299514388,0.012882770799052855,0.021591684392182044,0.012320905405947746,0.00012039972709395192,0.00011805165285688056
346,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.00011969557023590428
347,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.00012136237983442405
348,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.00012305240043592616
349,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.00012476595526308696
350,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.00012650337203959038
351,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.000128264983052806
352,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.00013005112521734084
353,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.00013186214013947485
354,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.00013369837418249466
355,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.0001355601785329369
356,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.00013744790926775366
357,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.00013936192742241418
358,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.00014130259905995336
359,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.0001432702953409831
360,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.00014526539259467812
361,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.00014728827239075018
362,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.00014933932161242518
363,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.0001514189325304352
364,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.00015352750287804228
365,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.0001556654359271062
366,0.0043745234177469195,0.004976522053216679,0.012280772163583096,0.007825982261106874,0.0038126580246418107,0.0020467953605971824,0.0040534574788297145,0.0034113256009953045,0.01312357025324076,0.02319701408676807,0.015451298310390497,0.019263956335032306,0.0037725247822771603,0.007384516595095718,0.007866115503471525,0.009190512501504997,0.0002006662118232532,0.0,0.0003210659389172051,0.001966528875867881,0.01256170486013565,0.016213829915318858,0.018300758518280693,0.0051370550226752815,0.013404502949793314,0.0282939358670787,0.015973030461130956,0.0002006662118232532,0.0001578331405652118
367,0.004535056387205522,0.005859453385238993,0.012401171890677049,0.008508247381305937,0.003892924509371112,0.0025685275113376408,0.0044949231448408716,0.003973190994100414,0.01689609503551792,0.02500300999317735,0.024200345145884337,0.03876871212425252,0.004173857205923667,0.009190512501504997,0.010354376530079866,0.01312357025324076,0.00024079945418790385,0.0,0.0010835975438455673,0.002127061845326484,0.016655295581330016,0.020909419271982983,0.03222699361881447,0.005337721234498535,0.013565035919251915,0.030461130954769836,0.019504755789220212,0.0002006662118232532,0.00016003103137387001
368,0.004535056387205522,0.005859453385238993,0.012401171890677049,0.008508247381305937,0.003892924509371112,0.0025685275113376408,0.0044949231448408716,0.003973190994100414,0.01689609503551792,0.02500300999317735,0.024200345145884337,0.03876871212425252,0.004173857205923667,0.009190512501504997,0.010354376530079866,0.01312357025324076,0.00024079945418790385,0.0,0.0010835975438455673,0.002127061845326484,0.016655295581330016,0.020909419271982983,0.03222699361881447,0.005337721234498535,0.013565035919251915,0.030461130954769836,0.019504755789220212,0.0002006662118232532,0.0001622595287078087
369,0.004535056387205522,0.005859453385238993,0.012401171890677049,0.008508247381305937,0.003892924509371112,0.0025685275113376408,0.0044949231448408716,0.003973190994100414,0.01689609503551792,0.02500300999317735,0.024200345145884337,0.03876871212425252,0.004173857205923667,0.009190512501504997,0.010354376530079866,0.01312357025324076,0.00024079945418790385,0.0,0.0010835975438455673,0.002127061845326484,0.016655295581330016,0.020909419271982983,0.03222699361881447,0.005337721234498535,0.013565035919251915,0.030461130954769836,0.019504755789220212,0.0002006662118232532,0.00016451905877536624
370,0.004535056387205522,0.005859453385238993,0.012401171890677049,0.008508247381305937,0.003892924509371112,0.0025685275113376408,0.0044949231448408716,0.003973190994100414,0.01689609503551792,0.02500300999317735,0.024200345145884337,0.03876871212425252,0.004173857205923667,0.009190512501504997,0.010354376530079866,0.01312357025324076,0.00024079945418790385,0.0,0.0010835975438455673,0.002127061845326484,0.016655295581330016,0.020909419271982983,0.03222699361881447,0.005337721234498535,0.013565035919251915,0.030461130954769836,0.019504755789220212,0.0002006662118232532,0.0001668100537200059
371,0.004535056387205522,0.005859453385238993,0.012401171890677049,0.008508247381305937,0.003892924509371112,0.0025685275113376408,0.0044949231448408716,0.003973190994100414,0.01689609503551792,0.02500300999317735,0.024200345145884337,0.03876871212425252,0.004173857205923667,0.009190512501504997,0.010354376530079866,0.01312357025324076,0.00024079945418790385,0.0,0.0010835975438455673,0.002127061845326484,0.016655295581330016,0.020909419271982983,0.03222699361881447,0.005337721234498535,0.013565035919251915,0.030461130954769836,0.019504755789220212,0.0002006662118232532,0.00016913295170296487
372,0.004535056387205522,0.005859453385238993,0.012401171890677049,0.008508247381305937,0.003892924509371112,0.0025685275113376408,0.0044949231448408716,0.003973190994100414,0.01689609503551792,0.02500300999317735,0.024200345145884337,0.03876871212425252,0.004173857205923667,0.009190512501504997,0.010354376530079866,0.01312357025324076,0.00024079945418790385,0.0,0.0010835975438455673,0.002127061845326484,0.016655295581330016,0.020909419271982983,0.03222699361881447,0.005337721234498535,0.013565035919251915,0.030461130954769836,0.019504755789220212,0.0002006662118232532,0.00017148819698705392
373,0.004535056387205522,0.005859453385238993,0.012401171890677049,0.008508247381305937,0.003892924509371112,0.0025685275113376408,0.0044949231448408716,0.003973190994100414,0.01689609503551792,0.02500300999317735,0.024200345145884337,0.03876871212425252,0.004173857205923667,0.009190512501504997,0.010354376530079866,0.01312357025324076,0.00024079945418790385,0.0,0.0010835975438455673,0.002127061845326484,0.016655295581330016,0.020909419271982983,0.03222699361881447,0.005337721234498535,0.013565035919251915,0.030461130954769836,0.019504755789220212,0.0002006662118232532,0.00017387624002162505
374,0.004535056387205522,0.005859453385238993,0.012401171890677049,0.008508247381305937,0.003892924509371112,0.0025685275113376408,0.0044949231448408716,0.003973190994100414,0.01689609503551792,0.02500300999317735,0.024200345145884337,0.03876871212425252,0.004173857205923667,0.009190512501504997,0.010354376530079866,0.01312357025324076,0.00024079945418790385,0.0,0.0010835975438455673,0.002127061845326484,0.016655295581330016,0.020909419271982983,0.03222699361881447,0.005337721234498535,0.013565035919251915,0.030461130954769836,0.019504755789220212,0.0002006662118232532,0.00017629753752872057
375,0.004535056387205522,0.005859453385238993,0.012401171890677049,0.008508247381305937,0.003892924509371112,0.0025685275113376408,0.0044949231448408716,0.003973190994100414,0.01689609503551792,0.02500300999317735,0.024200345145884337,0.03876871212425252,0.004173857205923667,0.009190512501504997,0.010354376530079866,0.01312357025324076,0.00024079945418790385,0.0,0.0010835975438455673,0.002127061845326484,0.016655295581330016,0.020909419271982983,0.03222699361881447,0.005337721234498535,0.013565035919251915,0.030461130954769836,0.019504755789220212,0.0002006662118232532,0.00017875255259042355
376,0.004535056387205522,0.005859453385238993,0.012401171890677049,0.008508247381305937,0.003892924509371112,0.0025685275113376408,0.0044949231448408716,0.003973190994100414,0.01689609503551792,0.02500300999317735,0.024200345145884337,0.03876871212425252,0.004173857205923667,0.009190512501504997,0.010354376530079866,0.01312357025324076,0.00024079945418790385,0.0,0.0010835975438455673,0.002127061845326484,0.016655295581330016,0.020909419271982983,0.03222699361881447,0.005337721234498535,0.013565035919251915,0.030461130954769836,0.019504755789220212,0.0002006662118232532,0.00018124175473742377
377,0.004535056387205522,0.005859453385238993,0.012401171890677049,0.008508247381305937,0.003892924509371112,0.0025685275113376408,0.0044949231448408716,0.003973190994100414,0.01689609503551792,0.02500300999317735,0.024200345145884337,0.03876871212425252,0.004173857205923667,0.009190512501504997,0.010354376530079866,0.01312357025324076,0.00024079945418790385,0.0,0.0010835975438455673,0.002127061845326484,0.016655295581330016,0.020909419271982983,0.03222699361881447,0.005337721234498535,0.013565035919251915,0.030461130954769836,0.019504755789220212,0.0002006662118232532,0.00018376562003881704
378,0.004535056387205522,0.005859453385238993,0.012401171890677049,0.008508247381305937,0.003892924509371112,0.0025685275113376408,0.0044949231448408716,0.003973190994100414,0.01689609503551792,0.02500300999317735,0.024200345145884337,0.03876871212425252,0.004173857205923667,0.009190512501504997,0.010354376530079866,0.01312357025324076,0.00024079945418790385,0.0,0.0010835975438455673,0.002127061845326484,0.016655295581330016,0.020909419271982983,0.03222699361881447,0.005337721234498535,0.013565035919251915,0.030461130954769836,0.019504755789220212,0.0002006662118232532,0.00018632463119315598
379,0.004535056387205522,0.005859453385238993,0.012401171890677049,0.008508247381305937,0.003892924509371112,0.0025685275113376408,0.0044949231448408716,0.003973190994100414,0.01689609503551792,0.02500300999317735,0.024200345145884337,0.03876871212425252,0.004173857205923667,0.009190512501504997,0.010354376530079866,0.01312357025324076,0.00024079945418790385,0.0,0.0010835975438455673,0.002127061845326484,0.016655295581330016,0.020909419271982983,0.03222699361881447,0.005337721234498535,0.013565035919251915,0.030461130954769836,0.019504755789220212,0.0002006662118232532,0.0001889192776207666
380,0.004535056387205522,0.005859453385238993,0.012401171890677049,0.008508247381305937,0.003892924509371112,0.0025685275113376408,0.0044949231448408716,0.003973190994100414,0.01689609503551792,0.02500300999317735,0.024200345145884337,0.03876871212425252,0.004173857205923667,0.009190512501504997,0.010354376530079866,0.01312357025324076,0.00024079945418790385,0.0,0.0010835975438455673,0.002127061845326484,0.016655295581330016,0.020909419271982983,0.03222699361881447,0.005337721234498535,0.013565035919251915,0.030461130954769836,0.019504755789220212,0.0002006662118232532,0.00019155005555735277
381,0.004535056387205522,0.005859453385238993,0.012401171890677049,0.008508247381305937,0.003892924509371112,0.0025685275113376408,0.0044949231448408716,0.003973190994100414,0.01689609503551792,0.02500300999317735,0.024200345145884337,0.03876871212425252,0.004173857205923667,0.009190512501504997,0.010354376530079866,0.01312357025324076,0.00024079945418790385,0.0,0.0010835975438455673,0.002127061845326484,0.016655295581330016,0.020909419271982983,0.03222699361881447,0.005337721234498535,0.013565035919251915,0.030461130954769836,0.019504755789220212,0.0002006662118232532,0.00019421746814890262
382,0.004535056387205522,0.005859453385238993,0.012401171890677049,0.008508247381305937,0.003892924509371112,0.0025685275113376408,0.0044949231448408716,0.003973190994100414,0.01689609503551792,0.02500300999317735,0.024200345145884337,0.03876871212425252,0.004173857205923667,0.009190512501504997,0.010354376530079866,0.01312357025324076,0.00024079945418790385,0.0,0.0010835975438455673,0.002127061845326484,0.016655295581330016,0.020909419271982983,0.03222699361881447,0.005337721234498535,0.013565035919251915,0.030461130954769836,0.019504755789220212,0.0002006662118232532,0.00019692202554791714
383,0.005337721234498535,0.007545049564554321,0.012441305133041699,0.016053296945860256,0.004173857205923667,0.002688927238431593,0.004615322871934824,0.0048159890837580765,0.017096761247341174,0.028454468836537305,0.025484608901553157,0.04270176987598828,0.005538387446321788,0.009752377894610106,0.010514909499538467,0.018983023638479753,0.0004013324236465064,0.00012039972709395192,0.0011638640285748685,0.0028494602078901953,0.020829152787253682,0.022795681663121563,0.03250792631536702,0.005538387446321788,0.014367700766544929,0.03142432877152145,0.020187020909419272,0.00024079945418790385,0.00019966424501097934
384,0.005337721234498535,0.007545049564554321,0.012441305133041699,0.016053296945860256,0.004173857205923667,0.002688927238431593,0.004615322871934824,0.0048159890837580765,0.017096761247341174,0.028454468836537305,0.025484608901553157,0.04270176987598828,0.005538387446321788,0.009752377894610106,0.010514909499538467,0.018983023638479753,0.0004013324236465064,0.00012039972709395192,0.0011638640285748685,0.0028494602078901953,0.020829152787253682,0.022795681663121563,0.03250792631536702,0.005538387446321788,0.014367700766544929,0.03142432877152145,0.020187020909419272,0.00024079945418790385,0.00020244465099768038
385,0.005337721234498535,0.007545049564554321,0.012441305133041699,0.016053296945860256,0.004173857205923667,0.002688927238431593,0.004615322871934824,0.0048159890837580765,0.017096761247341174,0.028454468836537305,0.025484608901553157,0.04270176987598828,0.005538387446321788,0.009752377894610106,0.010514909499538467,0.018983023638479753,0.0004013324236465064,0.00012039972709395192,0.0011638640285748685,0.0028494602078901953,0.020829152787253682,0.022795681663121563,0.03250792631536702,0.005538387446321788,0.014367700766544929,0.03142432877152145,0.020187020909419272,0.00024079945418790385,0.00020526377527092522
386,0.005337721234498535,0.007545049564554321,0.012441305133041699,0.016053296945860256,0.004173857205923667,0.002688927238431593,0.004615322871934824,0.0048159890837580765,0.017096761247341174,0.028454468836537305,0.025484608901553157,0.04270176987598828,0.005538387446321788,0.009752377894610106,0.010514909499538467,0.018983023638479753,0.0004013324236465064,0.00012039972709395192,0.0011638640285748685,0.0028494602078901953,0.020829152787253682,0.022795681663121563,0.03250792631536702,0.005538387446321788,0.014367700766544929,0.03142432877152145,0.020187020909419272,0.00024079945418790385,0.0002081221569986339
387,0.005337721234498535,0.007545049564554321,0.012441305133041699,0.016053296945860256,0.004173857205923667,0.002688927238431593,0.004615322871934824,0.0048159890837580765,0.017096761247341174,0.028454468836537305,0.025484608901553157,0.04270176987598828,0.005538387446321788,0.009752377894610106,0.010514909499538467,0.018983023638479753,0.0004013324236465064,0.00012039972709395192,0.0011638640285748685,0.0028494602078901953,0.020829152787253682,0.022795681663121563,0.03250792631536702,0.005538387446321788,0.014367700766544929,0.03142432877152145,0.020187020909419272,0.00024079945418790385,0.00021102034285685944
388,0.005337721234498535,0.007545049564554321,0.012441305133041699,0.016053296945860256,0.004173857205923667,0.002688927238431593,0.004615322871934824,0.0048159890837580765,0.017096761247341174,0.028454468836537305,0.025484608901553157,0.04270176987598828,0.005538387446321788,0.009752377894610106,0.010514909499538467,0.018983023638479753,0.0004013324236465064,0.00012039972709395192,0.0011638640285748685,0.0028494602078901953,0.020829152787253682,0.022795681663121563,0.03250792631536702,0.005538387446321788,0.014367700766544929,0.03142432877152145,0.020187020909419272,0.00024079945418790385,0.00021395888713434213
389,0.005337721234498535,0.007545049564554321,0.012441305133041699,0.016053296945860256,0.004173857205923667,0.002688927238431593,0.004615322871934824,0.0048159890837580765,0.017096761247341174,0.028454468836537305,0.025484608901553157,0.04270176987598828,0.005538387446321788,0.009752377894610106,0.010514909499538467,0.018983023638479753,0.0004013324236465064,0.00012039972709395192,0.0011638640285748685,0.0028494602078901953,0.020829152787253682,0.022795681663121563,0.03250792631536702,0.005538387446321788,0.014367700766544929,0.03142432877152145,0.020187020909419272,0.00024079945418790385,0.00021693835183851843
390,0.005337721234498535,0.007545049564554321,0.012441305133041699,0.016053296945860256,0.004173857205923667,0.002688927238431593,0.004615322871934824,0.0048159890837580765,0.017096761247341174,0.028454468836537305,0.025484608901553157,0.04270176987598828,0.005538387446321788,0.009752377894610106,0.010514909499538467,0.018983023638479753,0.0004013324236465064,0.00012039972709395192,0.0011638640285748685,0.0028494602078901953,0.020829152787253682,0.022795681663121563,0.03250792631536702,0.005538387446321788,0.014367700766544929,0.03142432877152145,0.020187020909419272,0.00024079945418790385,0.00021995930680300746
391,0.005337721234498535,0.007545049564554321,0.012441305133041699,0.016053296945860256,0.004173857205923667,0.002688927238431593,0.004615322871934824,0.0048159890837580765,0.017096761247341174,0.028454468836537305,0.025484608901553157,0.04270176987598828,0.005538387446321788,0.009752377894610106,0.010514909499538467,0.018983023638479753,0.0004013324236465064,0.00012039972709395192,0.0011638640285748685,0.0028494602078901953,0.020829152787253682,0.022795681663121563,0.03250792631536702,0.005538387446321788,0.014367700766544929,0.03142432877152145,0.020187020909419272,0.00024079945418790385,0.00022302232979659386
392,0.005337721234498535,0.007545049564554321,0.012441305133041699,0.016053296945860256,0.004173857205923667,0.002688927238431593,0.004615322871934824,0.0048159890837580765,0.017096761247341174,0.028454468836537305,0.025484608901553157,0.04270176987598828,0.005538387446321788,0.009752377894610106,0.010514909499538467,0.018983023638479753,0.0004013324236465064,0.00012039972709395192,0.0011638640285748685,0.0028494602078901953,0.020829152787253682,0.022795681663121563,0.03250792631536702,0.005538387446321788,0.014367700766544929,0.03142432877152145,0.020187020909419272,0.00024079945418790385,0.00022612800663372772
393,0.005337721234498535,0.007545049564554321,0.012441305133041699,0.016053296945860256,0.004173857205923667,0.002688927238431593,0.004615322871934824,0.0048159890837580765,0.017096761247341174,0.028454468836537305,0.025484608901553157,0.04270176987598828,0.005538387446321788,0.009752377894610106,0.010514909499538467,0.018983023638479753,0.0004013324236465064,0.00012039972709395192,0.0011638640285748685,0.0028494602078901953,0.020829152787253682,0.022795681663121563,0.03250792631536702,0.005538387446321788,0.014367700766544929,0.03142432877152145,0.020187020909419272,0.00024079945418790385,0.00022927693128656486
394,0.005337721234498535,0.007545049564554321,0.012441305133041699,0.016053296945860256,0.004173857205923667,0.002688927238431593,0.004615322871934824,0.0048159890837580765,0.017096761247341174,0.028454468836537305,0.025484608901553157,0.04270176987598828,0.005538387446321788,0.009752377894610106,0.010514909499538467,0.018983023638479753,0.0004013324236465064,0.00012039972709395192,0.0011638640285748685,0.0028494602078901953,0.020829152787253682,0.022795681663121563,0.03250792631536702,0.005538387446321788,0.014367700766544929,0.03142432877152145,0.020187020909419272,0.00024079945418790385,0.00023246970599856477
395,0.005337721234498535,0.007545049564554321,0.012441305133041699,0.016053296945860256,0.004173857205923667,0.002688927238431593,0.004615322871934824,0.0048159890837580765,0.017096761247341174,0.028454468836537305,0.025484608901553157,0.04270176987598828,0.005538387446321788,0.009752377894610106,0.010514909499538467,0.018983023638479753,0.0004013324236465064,0.00012039972709395192,0.0011638640285748685,0.0028494602078901953,0.020829152787253682,0.022795681663121563,0.03250792631536702,0.005538387446321788,0.014367700766544929,0.03142432877152145,0.020187020909419272,0.00024079945418790385,0.00023570694139967278
396,0.005337721234498535,0.007545049564554321,0.012441305133041699,0.016053296945860256,0.004173857205923667,0.002688927238431593,0.004615322871934824,0.0048159890837580765,0.017096761247341174,0.028454468836537305,0.025484608901553157,0.04270176987598828,0.005538387446321788,0.009752377894610106,0.010514909499538467,0.018983023638479753,0.0004013324236465064,0.00012039972709395192,0.0011638640285748685,0.0028494602078901953,0.020829152787253682,0.022795681663121563,0.03250792631536702,0.005538387446321788,0.014367700766544929,0.03142432877152145,0.020187020909419272,0.00024079945418790385,0.00023898925662310503
397,0.006501585263073404,0.007906248745836177,0.014969699402014688,0.016775695308423967,0.004173857205923667,0.002889593450254846,0.004936388810852029,0.005779186900509692,0.02191275033109925,0.030581530681863787,0.02688927238431593,0.043705100935104546,0.006180519324156198,0.012762371071958904,0.016855961793153268,0.019304089577396957,0.0004013324236465064,0.00012039972709395192,0.0012441305133041698,0.004294256933017619,0.021671950876911344,0.024922743508448048,0.036802183248384635,0.005819320142874343,0.014769033190191436,0.03142432877152145,0.029578199622747523,0.000441465666011157,0.00024231727942375982
398,0.006501585263073404,0.007906248745836177,0.014969699402014688,0.016775695308423967,0.004173857205923667,0.002889593450254846,0.004936388810852029,0.005779186900509692,0.02191275033109925,0.030581530681863787,0.02688927238431593,0.043705100935104546,0.006180519324156198,0.012762371071958904,0.016855961793153268,0.019304089577396957,0.0004013324236465064,0.00012039972709395192,0.0012441305133041698,0.004294256933017619,0.021671950876911344,0.024922743508448048,0.036802183248384635,0.005819320142874343,0.014769033190191436,0.03142432877152145,0.029578199622747523,0.000441465666011157,0.00024569164629827903
399,0.006501585263073404,0.007906248745836177,0.014969699402014688,0.016775695308423967,0.004173857205923667,0.002889593450254846,0.004936388810852029,0.005779186900509692,0.02191275033109925,0.030581530681863787,0.02688927238431593,0.043705100935104546,0.006180519324156198,0.012762371071958904,0.016855961793153268,0.019304089577396957,0.0004013324236465064,0.00012039972709395192,0.0012441305133041698,0.004294256933017619,0.021671950876911344,0.024922743508448048,0.036802183248384635,0.005819320142874343,0.014769033190191436,0.03142432877152145,0.029578199622747523,0.000441465666011157,0.00024911300260677886
400,0.006501585263073404,0.007906248745836177,0.014969699402014688,0.016775695308423967,0.004173857205923667,0.002889593450254846,0.004936388810852029,0.005779186900509692,0.02191275033109925,0.030581530681863787,0.02688927238431593,0.043705100935104546,0.006180519324156198,0.012762371071958904,0.016855961793153268,0.019304089577396957,0.0004013324236465064,0.00012039972709395192,0.0012441305133041698,0.004294256933017619,0.021671950876911344,0.024922743508448048,0.036802183248384635,0.005819320142874343,0.014769033190191436,0.03142432877152145,0.029578199622747523,0.000441465666011157,0.0002525820026962785
401,0.006501585263073404,0.007906248745836177,0.014969699402014688,0.016775695308423967,0.004173857205923667,0.002889593450254846,0.004936388810852029,0.005779186900509692,0.02191275033109925,0.030581530681863787,0.02688927238431593,0.043705100935104546,0.006180519324156198,0.012762371071958904,0.016855961793153268,0.019304089577396957,0.0004013324236465064,0.00012039972709395192,0.0012441305133041698,0.004294256933017619,0.021671950876911344,0.024922743508448048,0.036802183248384635,0.005819320142874343,0.014769033190191436,0.03142432877152145,0.029578199622747523,0.000441465666011157,0.0002560993100258459
402,0.006501585263073404,0.007906248745836177,0.014969699402014688,0.016775695308423967,0.004173857205923667,0.002889593450254846,0.004936388810852029,0.005779186900509692,0.02191275033109925,0.030581530681863787,0.02688927238431593,0.043705100935104546,0.006180519324156198,0.012762371071958904,0.016855961793153268,0.019304089577396957,0.0004013324236465064,0.00012039972709395192,0.0012441305133041698,0.004294256933017619,0.021671950876911344,0.024922743508448048,0.036802183248384635,0.005819320142874343,0.014769033190191436,0.03142432877152145,0.029578199622747523,0.000441465666011157,0.00025966559729348693
403,0.006501585263073404,0.007906248745836177,0.014969699402014688,0.016775695308423967,0.004173857205923667,0.002889593450254846,0.004936388810852029,0.005779186900509692,0.02191275033109925,0.030581530681863787,0.02688927238431593,0.043705100935104546,0.006180519324156198,0.012762371071958904,0.016855961793153268,0.019304089577396957,0.0004013324236465064,0.00012039972709395192,0.0012441305133041698,0.004294256933017619,0.021671950876911344,0.024922743508448048,0.036802183248384635,0.005819320142874343,0.014769033190191436,0.03142432877152145,0.029578199622747523,0.000441465666011157,0.00026328154656480196
404,0.006501585263073404,0.007906248745836177,0.014969699402014688,0.016775695308423967,0.004173857205923667,0.002889593450254846,0.004936388810852029,0.005779186900509692,0.02191275033109925,0.030581530681863787,0.02688927238431593,0.043705100935104546,0.006180519324156198,0.012762371071958904,0.016855961793153268,0.019304089577396957,0.0004013324236465064,0.00012039972709395192,0.0012441305133041698,0.004294256933017619,0.021671950876911344,0.024922743508448048,0.036802183248384635,0.005819320142874343,0.014769033190191436,0.03142432877152145,0.029578199622747523,0.000441465666011157,0.0002669478494034321
405,0.006501585263073404,0.007906248745836177,0.014969699402014688,0.016775695308423967,0.004173857205923667,0.002889593450254846,0.004936388810852029,0.005779186900509692,0.02191275033109925,0.030581530681863787,0.02688927238431593,0.043705100935104546,0.006180519324156198,0.012762371071958904,0.016855961793153268,0.019304089577396957,0.0004013324236465064,0.00012039972709395192,0.0012441305133041698,0.004294256933017619,0.021671950876911344,0.024922743508448048,0.036802183248384635,0.005819320142874343,0.014769033190191436,0.03142432877152145,0.029578199622747523,0.000441465666011157,0.0002706652070033241
406,0.006501585263073404,0.007906248745836177,0.014969699402014688,0.016775695308423967,0.004173857205923667,0.002889593450254846,0.004936388810852029,0.005779186900509692,0.02191275033109925,0.030581530681863787,0.02688927238431593,0.043705100935104546,0.006180519324156198,0.012762371071958904,0.016855961793153268,0.019304089577396957,0.0004013324236465064,0.00012039972709395192,0.0012441305133041698,0.004294256933017619,0.021671950876911344,0.024922743508448048,0.036802183248384635,0.005819320142874343,0.014769033190191436,0.03142432877152145,0.029578199622747523,0.000441465666011157,0.0002744343303228365
407,0.006501585263073404,0.007906248745836177,0.014969699402014688,0.016775695308423967,0.004173857205923667,0.002889593450254846,0.004936388810852029,0.005779186900509692,0.02191275033109925,0.030581530681863787,0.02688927238431593,0.043705100935104546,0.006180519324156198,0.012762371071958904,0.016855961793153268,0.019304089577396957,0.0004013324236465064,0.00012039972709395192,0.0012441305133041698,0.004294256933017619,0.021671950876911344,0.024922743508448048,0.036802183248384635,0.005819320142874343,0.014769033190191436,0.03142432877152145,0.029578199622747523,0.000441465666011157,0.0002782559402207126
408,0.0073042501103664165,0.008508247381305937,0.015290765340931893,0.01753822691335233,0.004575189629570173,0.0031705261468074008,0.005377854476863186,0.007785849018742224,0.02239434923947506,0.03335072440502468,0.029778865834570775,0.043705100935104546,0.006862784444355259,0.017457960428623027,0.018461291487739295,0.019946221455231367,0.000441465666011157,0.00016053296945860255,0.001444796725127423,0.004936388810852029,0.024922743508448048,0.030701930408957738,0.05076855159128306,0.00630091905125015,0.015009832644379339,0.03206646064935586,0.030340731227675884,0.000441465666011157,0.0002821307675939471
409,0.0073042501103664165,0.008508247381305937,0.015290765340931893,0.01753822691335233,0.004575189629570173,0.0031705261468074008,0.005377854476863186,0.007785849018742224,0.02239434923947506,0.03335072440502468,0.029778865834570775,0.043705100935104546,0.006862784444355259,0.017457960428623027,0.018461291487739295,0.019946221455231367,0.000441465666011157,0.00016053296945860255,0.001444796725127423,0.004936388810852029,0.024922743508448048,0.030701930408957738,0.05076855159128306,0.00630091905125015,0.015009832644379339,0.03206646064935586,0.030340731227675884,0.000441465666011157,0.0002860595535175742
410,0.0073042501103664165,0.008508247381305937,0.015290765340931893,0.01753822691335233,0.004575189629570173,0.0031705261468074008,0.005377854476863186,0.007785849018742224,0.02239434923947506,0.03335072440502468,0.029778865834570775,0.043705100935104546,0.006862784444355259,0.017457960428623027,0.018461291487739295,0.019946221455231367,0.000441465666011157,0.00016053296945860255,0.001444796725127423,0.004936388810852029,0.024922743508448048,0.030701930408957738,0.05076855159128306,0.00630091905125015,0.015009832644379339,0.03206646064935586,0.030340731227675884,0.000441465666011157,0.00029004304938639913
411,0.0073042501103664165,0.008508247381305937,0.015290765340931893,0.01753822691335233,0.004575189629570173,0.0031705261468074008,0.005377854476863186,0.007785849018742224,0.02239434923947506,0.03335072440502468,0.029778865834570775,0.043705100935104546,0.006862784444355259,0.017457960428623027,0.018461291487739295,0.019946221455231367,0.000441465666011157,0.00016053296945860255,0.001444796725127423,0.004936388810852029,0.024922743508448048,0.030701930408957738,0.05076855159128306,0.00630091905125015,0.015009832644379339,0.03206646064935586,0.030340731227675884,0.000441465666011157,0.00029408201705870637
412,0.0073042501103664165,0.008508247381305937,0.015290765340931893,0.01753822691335233,0.004575189629570173,0.0031705261468074008,0.005377854476863186,0.007785849018742224,0.02239434923947506,0.03335072440502468,0.029778865834570775,0.043705100935104546,0.006862784444355259,0.017457960428623027,0.018461291487739295,0.019946221455231367,0.000441465666011157,0.00016053296945860255,0.001444796725127423,0.004936388810852029,0.024922743508448048,0.030701930408957738,0.05076855159128306,0.00630091905125015,0.015009832644379339,0.03206646064935586,0.030340731227675884,0.000441465666011157,0.00029817722900196735
413,0.0073042501103664165,0.008508247381305937,0.015290765340931893,0.01753822691335233,0.004575189629570173,0.0031705261468074008,0.005377854476863186,0.007785849018742224,0.02239434923947506,0.03335072440502468,0.029778865834570775,0.043705100935104546,0.006862784444355259,0.017457960428623027,0.018461291487739295,0.019946221455231367,0.000441465666011157,0.00016053296945860255,0.001444796725127423,0.004936388810852029,0.024922743508448048,0.030701930408957738,0.05076855159128306,0.00630091905125015,0.015009832644379339,0.03206646064935586,0.030340731227675884,0.000441465666011157,0.0003023294684405776
414,0.0073042501103664165,0.008508247381305937,0.015290765340931893,0.01753822691335233,0.004575189629570173,0.0031705261468074008,0.005377854476863186,0.007785849018742224,0.02239434923947506,0.03335072440502468,0.029778865834570775,0.043705100935104546,0.006862784444355259,0.017457960428623027,0.018461291487739295,0.019946221455231367,0.000441465666011157,0.00016053296945860255,0.001444796725127423,0.004936388810852029,0.024922743508448048,0.030701930408957738,0.05076855159128306,0.00630091905125015,0.015009832644379339,0.03206646064935586,0.030340731227675884,0.000441465666011157,0.00030653952950565264
415,0.0073042501103664165,0.008508247381305937,0.015290765340931893,0.01753822691335233,0.004575189629570173,0.0031705261468074008,0.005377854476863186,0.007785849018742224,0.02239434923947506,0.03335072440502468,0.029778865834570775,0.043705100935104546,0.006862784444355259,0.017457960428623027,0.018461291487739295,0.019946221455231367,0.000441465666011157,0.00016053296945860255,0.001444796725127423,0.004936388810852029,0.024922743508448048,0.030701930408957738,0.05076855159128306,0.00630091905125015,0.015009832644379339,0.03206646064935586,0.030340731227675884,0.000441465666011157,0.00031080821738690636
416,0.0073042501103664165,0.008508247381305937,0.015290765340931893,0.01753822691335233,0.004575189629570173,0.0031705261468074008,0.005377854476863186,0.007785849018742224,0.02239434923947506,0.03335072440502468,0.029778865834570775,0.043705100935104546,0.006862784444355259,0.017457960428623027,0.018461291487739295,0.019946221455231367,0.000441465666011157,0.00016053296945860255,0.001444796725127423,0.004936388810852029,0.024922743508448048,0.030701930408957738,0.05076855159128306,0.00630091905125015,0.015009832644379339,0.03206646064935586,0.030340731227675884,0.000441465666011157,0.0003151363484866479
417,0.007504916322189669,0.008508247381305937,0.01573223100694305,0.022916081390215514,0.0046955893566641245,0.0038126580246418107,0.005779186900509692,0.007866115503471525,0.02379901272223783,0.035236986796163265,0.034634988160693506,0.04795922462575752,0.01003331059116266,0.017819159609904885,0.030501264197134486,0.04109644018140225,0.000441465666011157,0.00028093269655255447,0.0014849299674920737,0.005377854476863186,0.026086607537022917,0.03142432877152145,0.052173215074045834,0.0063410522936148015,0.01697636152024722,0.033029658466107475,0.037042982702572544,0.0005217321507404583,0.00031952475057592136
418,0.007504916322189669,0.008508247381305937,0.01573223100694305,0.022916081390215514,0.0046955893566641245,0.0038126580246418107,0.005779186900509692,0.007866115503471525,0.02379901272223783,0.035236986796163265,0.034634988160693506,0.04795922462575752,0.01003331059116266,0.017819159609904885,0.030501264197134486,0.04109644018140225,0.000441465666011157,0.00028093269655255447,0.0014849299674920737,0.005377854476863186,0.026086607537022917,0.03142432877152145,0.052173215074045834,0.0063410522936148015,0.01697636152024722,0.033029658466107475,0.037042982702572544,0.0005217321507404583,0.00032397426295281955
419,0.007504916322189669,0.008508247381305937,0.01573223100694305,0.022916081390215514,0.0046955893566641245,0.0038126580246418107,0.005779186900509692,0.007866115503471525,0.02379901272223783,0.035236986796163265,0.034634988160693506,0.04795922462575752,0.01003331059116266,0.017819159609904885,0.030501264197134486,0.04109644018140225,0.000441465666011157,0.00028093269655255447,0.0014849299674920737,0.005377854476863186,0.026086607537022917,0.03142432877152145,0.052173215074045834,0.0063410522936148015,0.01697636152024722,0.033029658466107475,0.037042982702572544,0.0005217321507404583,0.00032848573660300434
420,0.007504916322189669,0.008508247381305937,0.01573223100694305,0.022916081390215514,0.0046955893566641245,0.0038126580246418107,0.005779186900509692,0.007866115503471525,0.02379901272223783,0.035236986796163265,0.034634988160693506,0.04795922462575752,0.01003331059116266,0.017819159609904885,0.030501264197134486,0.04109644018140225,0.000441465666011157,0.00028093269655255447,0.0014849299674920737,0.005377854476863186,0.026086607537022917,0.03142432877152145,0.052173215074045834,0.0063410522936148015,0.01697636152024722,0.033029658466107475,0.037042982702572544,0.0005217321507404583,0.00033306003436245883
421,0.007504916322189669,0.008508247381305937,0.01573223100694305,0.022916081390215514,0.0046955893566641245,0.0038126580246418107,0.005779186900509692,0.007866115503471525,0.02379901272223783,0.035236986796163265,0.034634988160693506,0.04795922462575752,0.01003331059116266,0.017819159609904885,0.030501264197134486,0.04109644018140225,0.000441465666011157,0.00028093269655255447,0.0014849299674920737,0.005377854476863186,0.026086607537022917,0.03142432877152145,0.052173215074045834,0.0063410522936148015,0.01697636152024722,0.033029658466107475,0.037042982702572544,0.0005217321507404583,0.0003376980310825091
422,0.007504916322189669,0.008508247381305937,0.01573223100694305,0.022916081390215514,0.0046955893566641245,0.0038126580246418107,0.005779186900509692,0.007866115503471525,0.02379901272223783,0.035236986796163265,0.034634988160693506,0.04795922462575752,0.01003331059116266,0.017819159609904885,0.030501264197134486,0.04109644018140225,0.000441465666011157,0.00028093269655255447,0.0014849299674920737,0.005377854476863186,0.026086607537022917,0.03142432877152145,0.052173215074045834,0.0063410522936148015,0.01697636152024722,0.033029658466107475,0.037042982702572544,0.0005217321507404583,0.00034240061379714254
423,0.007504916322189669,0.008508247381305937,0.01573223100694305,0.022916081390215514,0.0046955893566641245,0.0038126580246418107,0.005779186900509692,0.007866115503471525,0.02379901272223783,0.035236986796163265,0.034634988160693506,0.04795922462575752,0.01003331059116266,0.017819159609904885,0.030501264197134486,0.04109644018140225,0.000441465666011157,0.00028093269655255447,0.0014849299674920737,0.005377854476863186,0.026086607537022917,0.03142432877152145,0.052173215074045834,0.0063410522936148015,0.01697636152024722,0.033029658466107475,0.037042982702572544,0.0005217321507404583,0.00034716868189265597
424,0.007504916322189669,0.008508247381305937,0.01573223100694305,0.022916081390215514,0.0046955893566641245,0.0038126580246418107,0.005779186900509692,0.007866115503471525,0.02379901272223783,0.035236986796163265,0.034634988160693506,0.04795922462575752,0.01003331059116266,0.017819159609904885,0.030501264197134486,0.04109644018140225,0.000441465666011157,0.00028093269655255447,0.0014849299674920737,0.005377854476863186,0.026086607537022917,0.03142432877152145,0.052173215074045834,0.0063410522936148015,0.01697636152024722,0.033029658466107475,0.037042982702572544,0.0005217321507404583,0.00035200314727966794
425,0.007504916322189669,0.008508247381305937,0.01573223100694305,0.022916081390215514,0.0046955893566641245,0.0038126580246418107,0.005779186900509692,0.007866115503471525,0.02379901272223783,0.035236986796163265,0.034634988160693506,0.04795922462575752,0.01003331059116266,0.017819159609904885,0.030501264197134486,0.04109644018140225,0.000441465666011157,0.00028093269655255447,0.0014849299674920737,0.005377854476863186,0.026086607537022917,0.03142432877152145,0.052173215074045834,0.0063410522936148015,0.01697636152024722,0.033029658466107475,0.037042982702572544,0.0005217321507404583,0.000356904934567523
426,0.008026648472930128,0.009029979532046394,0.017217160974435125,0.02568527511337641,0.004735722599028776,0.0038126580246418107,0.006140386081791548,0.007946381988200827,0.030461130954769836,0.0376449813380423,0.036802183248384635,0.04852109001886262,0.010715575711361721,0.018100092306457437,0.03206646064935586,0.04314323554199944,0.0011237307862102179,0.0003611991812818558,0.0017257294216799775,0.005859453385238993,0.02628727374884617,0.033551390616847934,0.05257454749769234,0.0065417185054380544,0.01938435606212626,0.03375205682867119,0.04093590721194365,0.0005217321507404583,0.00036187498124112805
427,0.008026648472930128,0.009029979532046394,0.017217160974435125,0.02568527511337641,0.004735722599028776,0.0038126580246418107,0.006140386081791548,0.007946381988200827,0.030461130954769836,0.0376449813380423,0.036802183248384635,0.04852109001886262,0.010715575711361721,0.018100092306457437,0.03206646064935586,0.04314323554199944,0.0011237307862102179,0.0003611991812818558,0.0017257294216799775,0.005859453385238993,0.02628727374884617,0.033551390616847934,0.05257454749769234,0.0065417185054380544,0.01938435606212626,0.03375205682867119,0.04093590721194365,0.0005217321507404583,0.0003669142378402494
428,0.008026648472930128,0.009029979532046394,0.017217160974435125,0.02568527511337641,0.004735722599028776,0.0038126580246418107,0.006140386081791548,0.007946381988200827,0.030461130954769836,0.0376449813380423,0.036802183248384635,0.04852109001886262,0.010715575711361721,0.018100092306457437,0.03206646064935586,0.04314323554199944,0.0011237307862102179,0.0003611991812818558,0.0017257294216799775,0.005859453385238993,0.02628727374884617,0.033551390616847934,0.05257454749769234,0.0065417185054380544,0.01938435606212626,0.03375205682867119,0.04093590721194365,0.0005217321507404583,0.0003720236681413066
429,0.008026648472930128,0.009029979532046394,0.017217160974435125,0.02568527511337641,0.004735722599028776,0.0038126580246418107,0.006140386081791548,0.007946381988200827,0.030461130954769836,0.0376449813380423,0.036802183248384635,0.04852109001886262,0.010715575711361721,0.018100092306457437,0.03206646064935586,0.04314323554199944,0.0011237307862102179,0.0003611991812818558,0.0017257294216799775,0.005859453385238993,0.02628727374884617,0.033551390616847934,0.05257454749769234,0.0065417185054380544,0.01938435606212626,0.03375205682867119,0.04093590721194365,0.0005217321507404583,0.0003772042493416997
430,0.008026648472930128,0.009029979532046394,0.017217160974435125,0.02568527511337641,0.004735722599028776,0.0038126580246418107,0.006140386081791548,0.007946381988200827,0.030461130954769836,0.0376449813380423,0.036802183248384635,0.04852109001886262,0.010715575711361721,0.018100092306457437,0.03206646064935586,0.04314323554199944,0.0011237307862102179,0.0003611991812818558,0.0017257294216799775,0.005859453385238993,0.02628727374884617,0.033551390616847934,0.05257454749769234,0.0065417185054380544,0.01938435606212626,0.03375205682867119,0.04093590721194365,0.0005217321507404583,0.0003824569722466999
431,0.008026648472930128,0.009029979532046394,0.017217160974435125,0.02568527511337641,0.004735722599028776,0.0038126580246418107,0.006140386081791548,0.007946381988200827,0.030461130954769836,0.0376449813380423,0.036802183248384635,0.04852109001886262,0.010715575711361721,0.018100092306457437,0.03206646064935586,0.04314323554199944,0.0011237307862102179,0.0003611991812818558,0.0017257294216799775,0.005859453385238993,0.02628727374884617,0.033551390616847934,0.05257454749769234,0.0065417185054380544,0.01938435606212626,0.03375205682867119,0.04093590721194365,0.0005217321507404583,0.0003877828414589457
432,0.008026648472930128,0.009029979532046394,0.017217160974435125,0.02568527511337641,0.004735722599028776,0.0038126580246418107,0.006140386081791548,0.007946381988200827,0.030461130954769836,0.0376449813380423,0.036802183248384635,0.04852109001886262,0.010715575711361721,0.018100092306457437,0.03206646064935586,0.04314323554199944,0.0011237307862102179,0.0003611991812818558,0.0017257294216799775,0.005859453385238993,0.02628727374884617,0.033551390616847934,0.05257454749769234,0.0065417185054380544,0.01938435606212626,0.03375205682867119,0.04093590721194365,0.0005217321507404583,0.000393182875570577
433,0.008026648472930128,0.009029979532046394,0.017217160974435125,0.02568527511337641,0.004735722599028776,0.0038126580246418107,0.006140386081791548,0.007946381988200827,0.030461130954769836,0.0376449813380423,0.036802183248384635,0.04852109001886262,0.010715575711361721,0.018100092306457437,0.03206646064935586,0.04314323554199944,0.0011237307862102179,0.0003611991812818558,0.0017257294216799775,0.005859453385238993,0.02628727374884617,0.033551390616847934,0.05257454749769234,0.0065417185054380544,0.01938435606212626,0.03375205682867119,0.04093590721194365,0.0005217321507404583,0.00039865810735804387
434,0.008267447927118032,0.01063530922663242,0.024160211903519687,0.026207007264116868,0.004936388810852029,0.003933057751735762,0.006421318778344102,0.009270778986234298,0.0313039290444275,0.03880884536661717,0.0435847012080106,0.050367219167636555,0.01380583537343982,0.019865954970502066,0.03359152385921259,0.04514989766023197,0.0013243969980334712,0.0006019986354697596,0.0018461291487739295,0.00630091905125015,0.027812336958702895,0.03383232331340049,0.06084199542481037,0.006943050929084561,0.019825821728137415,0.034715254645422806,0.05502267528193603,0.0005618653931051089,0.0004042095839796306
435,0.008267447927118032,0.01063530922663242,0.024160211903519687,0.026207007264116868,0.004936388810852029,0.003933057751735762,0.006421318778344102,0.009270778986234298,0.0313039290444275,0.03880884536661717,0.0435847012080106,0.050367219167636555,0.01380583537343982,0.019865954970502066,0.03359152385921259,0.04514989766023197,0.0013243969980334712,0.0006019986354697596,0.0018461291487739295,0.00630091905125015,0.027812336958702895,0.03383232331340049,0.06084199542481037,0.006943050929084561,0.019825821728137415,0.034715254645422806,0.05502267528193603,0.0005618653931051089,0.0004098383671757261
436,0.008267447927118032,0.01063530922663242,0.024160211903519687,0.026207007264116868,0.004936388810852029,0.003933057751735762,0.006421318778344102,0.009270778986234298,0.0313039290444275,0.03880884536661717,0.0435847012080106,0.050367219167636555,0.01380583537343982,0.019865954970502066,0.03359152385921259,0.04514989766023197,0.0013243969980334712,0.0006019986354697596,0.0018461291487739295,0.00630091905125015,0.027812336958702895,0.03383232331340049,0.06084199542481037,0.006943050929084561,0.019825821728137415,0.034715254645422806,0.05502267528193603,0.0005618653931051089,0.0004155455334718875
437,0.008267447927118032,0.01063530922663242,0.024160211903519687,0.026207007264116868,0.004936388810852029,0.003933057751735762,0.006421318778344102,0.009270778986234298,0.0313039290444275,0.03880884536661717,0.0435847012080106,0.050367219167636555,0.01380583537343982,0.019865954970502066,0.03359152385921259,0.04514989766023197,0.0013243969980334712,0.0006019986354697596,0.0018461291487739295,0.00630091905125015,0.027812336958702895,0.03383232331340049,0.06084199542481037,0.006943050929084561,0.019825821728137415,0.034715254645422806,0.05502267528193603,0.0005618653931051089,0.0004213321743847289
438,0.008267447927118032,0.01063530922663242,0.024160211903519687,0.026207007264116868,0.004936388810852029,0.003933057751735762,0.006421318778344102,0.009270778986234298,0.0313039290444275,0.03880884536661717,0.0435847012080106,0.050367219167636555,0.01380583537343982,0.019865954970502066,0.03359152385921259,0.04514989766023197,0.0013243969980334712,0.0006019986354697596,0.0018461291487739295,0.00630091905125015,0.027812336958702895,0.03383232331340049,0.06084199542481037,0.006943050929084561,0.019825821728137415,0.034715254645422806,0.05502267528193603,0.0005618653931051089,0.00042719939663067764
439,0.008267447927118032,0.01063530922663242,0.024160211903519687,0.026207007264116868,0.004936388810852029,0.003933057751735762,0.006421318778344102,0.009270778986234298,0.0313039290444275,0.03880884536661717,0.0435847012080106,0.050367219167636555,0.01380583537343982,0.019865954970502066,0.03359152385921259,0.04514989766023197,0.0013243969980334712,0.0006019986354697596,0.0018461291487739295,0.00630091905125015,0.027812336958702895,0.03383232331340049,0.06084199542481037,0.006943050929084561,0.019825821728137415,0.034715254645422806,0.05502267528193603,0.0005618653931051089,0.0004331483223376398
440,0.008387847654211984,0.010715575711361721,0.0252036762050006,0.029698599349841474,0.0051370550226752815,0.004615322871934824,0.0065417185054380544,0.012039972709395191,0.031665128225709355,0.04153790584741341,0.04418669984348036,0.0504073524100012,0.014086768069992374,0.028574868563631256,0.034634988160693506,0.04647429465826544,0.0014849299674920737,0.0007223983625637115,0.0027290604807962437,0.009230645743869647,0.028053136412890797,0.035678452462174416,0.06449412047999357,0.008106914957659429,0.020267287394148573,0.03495605409961071,0.05839386764056668,0.0005618653931051089,0.0004391800892596086
441,0.008387847654211984,0.010715575711361721,0.0252036762050006,0.029698599349841474,0.0051370550226752815,0.004615322871934824,0.0065417185054380544,0.012039972709395191,0.031665128225709355,0.04153790584741341,0.04418669984348036,0.0504073524100012,0.014086768069992374,0.028574868563631256,0.034634988160693506,0.04647429465826544,0.0014849299674920737,0.0007223983625637115,0.0027290604807962437,0.009230645743869647,0.028053136412890797,0.035678452462174416,0.06449412047999357,0.008106914957659429,0.020267287394148573,0.03495605409961071,0.05839386764056668,0.0005618653931051089,0.0004452958509942655
442,0.008387847654211984,0.010715575711361721,0.0252036762050006,0.029698599349841474,0.0051370550226752815,0.004615322871934824,0.0065417185054380544,0.012039972709395191,0.031665128225709355,0.04153790584741341,0.04418669984348036,0.0504073524100012,0.014086768069992374,0.028574868563631256,0.034634988160693506,0.04647429465826544,0.0014849299674920737,0.0007223983625637115,0.0027290604807962437,0.009230645743869647,0.028053136412890797,0.035678452462174416,0.06449412047999357,0.008106914957659429,0.020267287394148573,0.03495605409961071,0.05839386764056668,0.0005618653931051089,0.0004514967772036102
443,0.008387847654211984,0.010715575711361721,0.0252036762050006,0.029698599349841474,0.0051370550226752815,0.004615322871934824,0.0065417185054380544,0.012039972709395191,0.031665128225709355,0.04153790584741341,0.04418669984348036,0.0504073524100012,0.014086768069992374,0.028574868563631256,0.034634988160693506,0.04647429465826544,0.0014849299674920737,0.0007223983625637115,0.0027290604807962437,0.009230645743869647,0.028053136412890797,0.035678452462174416,0.06449412047999357,0.008106914957659429,0.020267287394148573,0.03495605409961071,0.05839386764056668,0.0005618653931051089,0.00045778405383766163
444,0.008387847654211984,0.010715575711361721,0.0252036762050006,0.029698599349841474,0.0051370550226752815,0.004615322871934824,0.0065417185054380544,0.012039972709395191,0.031665128225709355,0.04153790584741341,0.04418669984348036,0.0504073524100012,0.014086768069992374,0.028574868563631256,0.034634988160693506,0.04647429465826544,0.0014849299674920737,0.0007223983625637115,0.0027290604807962437,0.009230645743869647,0.028053136412890797,0.035678452462174416,0.06449412047999357,0.008106914957659429,0.020267287394148573,0.03495605409961071,0.05839386764056668,0.0005618653931051089,0.00046415888336127773
445,0.008387847654211984,0.010715575711361721,0.0252036762050006,0.029698599349841474,0.0051370550226752815,0.004615322871934824,0.0065417185054380544,0.012039972709395191,0.031665128225709355,0.04153790584741341,0.04418669984348036,0.0504073524100012,0.014086768069992374,0.028574868563631256,0.034634988160693506,0.04647429465826544,0.0014849299674920737,0.0007223983625637115,0.0027290604807962437,0.009230645743869647,0.028053136412890797,0.035678452462174416,0.06449412047999357,0.008106914957659429,0.020267287394148573,0.03495605409961071,0.05839386764056668,0.0005618653931051089,0.0004706224849841282
446,0.008387847654211984,0.010715575711361721,0.0252036762050006,0.029698599349841474,0.0051370550226752815,0.004615322871934824,0.0065417185054380544,0.012039972709395191,0.031665128225709355,0.04153790584741341,0.04418669984348036,0.0504073524100012,0.014086768069992374,0.028574868563631256,0.034634988160693506,0.04647429465826544,0.0014849299674920737,0.0007223983625637115,0.0027290604807962437,0.009230645743869647,0.028053136412890797,0.035678452462174416,0.06449412047999357,0.008106914957659429,0.020267287394148573,0.03495605409961071,0.05839386764056668,0.0005618653931051089,0.0004771760948938746
447,0.008628647108399888,0.010715575711361721,0.02564514187101176,0.030059798531123328,0.005538387446321788,0.004615322871934824,0.006782517959625958,0.012882770799052855,0.03335072440502468,0.044226833085845005,0.04571176305333708,0.05116988401492956,0.01573223100694305,0.02881566801781916,0.03539751976562187,0.047999357868122164,0.0014849299674920737,0.0009631978167516154,0.002809326965525545,0.009832644379339407,0.028574868563631256,0.043705100935104546,0.06638038287113215,0.008347714411847333,0.021029818999076934,0.03784564754986555,0.06040052975879921,0.0005618653931051089,0.00048382096649259574
448,0.008628647108399888,0.010715575711361721,0.02564514187101176,0.030059798531123328,0.005538387446321788,0.004615322871934824,0.006782517959625958,0.012882770799052855,0.03335072440502468,0.044226833085845005,0.04571176305333708,0.05116988401492956,0.01573223100694305,0.02881566801781916,0.03539751976562187,0.047999357868122164,0.0014849299674920737,0.0009631978167516154,0.002809326965525545,0.009832644379339407,0.028574868563631256,0.043705100935104546,0.06638038287113215,0.008347714411847333,0.021029818999076934,0.03784564754986555,0.06040052975879921,0.0005618653931051089,0.0004905583706365045
449,0.008628647108399888,0.010715575711361721,0.02564514187101176,0.030059798531123328,0.005538387446321788,0.004615322871934824,0.006782517959625958,0.012882770799052855,0.03335072440502468,0.044226833085845005,0.04571176305333708,0.05116988401492956,0.01573223100694305,0.02881566801781916,0.03539751976562187,0.047999357868122164,0.0014849299674920737,0.0009631978167516154,0.002809326965525545,0.009832644379339407,0.028574868563631256,0.043705100935104546,0.06638038287113215,0.008347714411847333,0.021029818999076934,0.03784564754986555,0.06040052975879921,0.0005618653931051089,0.0004973895958790063
450,0.008628647108399888,0.010715575711361721,0.02564514187101176,0.030059798531123328,0.005538387446321788,0.004615322871934824,0.006782517959625958,0.012882770799052855,0.03335072440502468,0.044226833085845005,0.04571176305333708,0.05116988401492956,0.01573223100694305,0.02881566801781916,0.03539751976562187,0.047999357868122164,0.0014849299674920737,0.0009631978167516154,0.002809326965525545,0.009832644379339407,0.028574868563631256,0.043705100935104546,0.06638038287113215,0.008347714411847333,0.021029818999076934,0.03784564754986555,0.06040052975879921,0.0005618653931051089,0.0005043159487171359
451,0.008628647108399888,0.010715575711361721,0.02564514187101176,0.030059798531123328,0.005538387446321788,0.004615322871934824,0.006782517959625958,0.012882770799052855,0.03335072440502468,0.044226833085845005,0.04571176305333708,0.05116988401492956,0.01573223100694305,0.02881566801781916,0.03539751976562187,0.047999357868122164,0.0014849299674920737,0.0009631978167516154,0.002809326965525545,0.009832644379339407,0.028574868563631256,0.043705100935104546,0.06638038287113215,0.008347714411847333,0.021029818999076934,0.03784564754986555,0.06040052975879921,0.0005618653931051089,0.0005113387538414326
452,0.011999839467030541,0.01195970622466589,0.025926074567564312,0.033631657101577235,0.005578520688686439,0.004655456114299474,0.007063450656178512,0.01320383673797006,0.03395272304049444,0.047196693020829156,0.046113095476983584,0.052333748043504436,0.016053296945860256,0.03278885901191957,0.03716338242966649,0.050567885379459804,0.0014849299674920737,0.0011237307862102179,0.003210659389172051,0.01067544246899707,0.031103262832604246,0.04539069711441988,0.06786531283862424,0.010113577075891961,0.021511417907452743,0.03880884536661717,0.06280852430067825,0.0005618653931051089,0.0005184593543892912
453,0.011999839467030541,0.01195970622466589,0.025926074567564312,0.033631657101577235,0.005578520688686439,0.004655456114299474,0.007063450656178512,0.01320383673797006,0.03395272304049444,0.047196693020829156,0.046113095476983584,0.052333748043504436,0.016053296945860256,0.03278885901191957,0.03716338242966649,0.050567885379459804,0.0014849299674920737,0.0011237307862102179,0.003210659389172051,0.01067544246899707,0.031103262832604246,0.04539069711441988,0.06786531283862424,0.010113577075891961,0.021511417907452743,0.03880884536661717,0.06280852430067825,0.0005618653931051089,0.0005256791122018424
454,0.011999839467030541,0.01195970622466589,0.025926074567564312,0.033631657101577235,0.005578520688686439,0.004655456114299474,0.007063450656178512,0.01320383673797006,0.03395272304049444,0.047196693020829156,0.046113095476983584,0.052333748043504436,0.016053296945860256,0.03278885901191957,0.03716338242966649,0.050567885379459804,0.0014849299674920737,0.0011237307862102179,0.003210659389172051,0.01067544246899707,0.031103262832604246,0.04539069711441988,0.06786531283862424,0.010113577075891961,0.021511417907452743,0.03880884536661717,0.06280852430067825,0.0005618653931051089,0.0005329994080844088
455,0.011999839467030541,0.01195970622466589,0.025926074567564312,0.033631657101577235,0.005578520688686439,0.004655456114299474,0.007063450656178512,0.01320383673797006,0.03395272304049444,0.047196693020829156,0.046113095476983584,0.052333748043504436,0.016053296945860256,0.03278885901191957,0.03716338242966649,0.050567885379459804,0.0014849299674920737,0.0011237307862102179,0.003210659389172051,0.01067544246899707,0.031103262832604246,0.04539069711441988,0.06786531283862424,0.010113577075891961,0.021511417907452743,0.03880884536661717,0.06280852430067825,0.0005618653931051089,0.0005404216420705915
456,0.011999839467030541,0.01195970622466589,0.025926074567564312,0.033631657101577235,0.005578520688686439,0.004655456114299474,0.007063450656178512,0.01320383673797006,0.03395272304049444,0.047196693020829156,0.046113095476983584,0.052333748043504436,0.016053296945860256,0.03278885901191957,0.03716338242966649,0.050567885379459804,0.0014849299674920737,0.0011237307862102179,0.003210659389172051,0.01067544246899707,0.031103262832604246,0.04539069711441988,0.06786531283862424,0.010113577075891961,0.021511417907452743,0.03880884536661717,0.06280852430067825,0.0005618653931051089,0.0005479472336900287
457,0.011999839467030541,0.01195970622466589,0.025926074567564312,0.033631657101577235,0.005578520688686439,0.004655456114299474,0.007063450656178512,0.01320383673797006,0.03395272304049444,0.047196693020829156,0.046113095476983584,0.052333748043504436,0.016053296945860256,0.03278885901191957,0.03716338242966649,0.050567885379459804,0.0014849299674920737,0.0011237307862102179,0.003210659389172051,0.01067544246899707,0.031103262832604246,0.04539069711441988,0.06786531283862424,0.010113577075891961,0.021511417907452743,0.03880884536661717,0.06280852430067825,0.0005618653931051089,0.0005555776222398878
458,0.01312357025324076,0.012280772163583096,0.027370871292691737,0.03379219007103584,0.005578520688686439,0.0048159890837580765,0.007183850383272464,0.013444636192157964,0.035236986796163265,0.048079624352851465,0.05261468074005699,0.052775213709515593,0.017377693943893727,0.03760484809567765,0.03921017779026367,0.052333748043504436,0.001565196452221375,0.0011237307862102179,0.0032909258739013524,0.011518240558654734,0.032347393345908415,0.04595256250752498,0.0689489103824698,0.010996508407914276,0.022193683027651803,0.04201950475578922,0.06341052293614802,0.0006822651201990609,0.0005633142670601357
459,0.01312357025324076,0.012280772163583096,0.027370871292691737,0.03379219007103584,0.005578520688686439,0.0048159890837580765,0.007183850383272464,0.013444636192157964,0.035236986796163265,0.048079624352851465,0.05261468074005699,0.052775213709515593,0.017377693943893727,0.03760484809567765,0.03921017779026367,0.052333748043504436,0.001565196452221375,0.0011237307862102179,0.0032909258739013524,0.011518240558654734,0.032347393345908415,0.04595256250752498,0.0689489103824698,0.010996508407914276,0.022193683027651803,0.04201950475578922,0.06341052293614802,0.0006822651201990609,0.0005711586478126428
460,0.01312357025324076,0.012280772163583096,0.027370871292691737,0.03379219007103584,0.005578520688686439,0.0048159890837580765,0.007183850383272464,0.013444636192157964,0.035236986796163265,0.048079624352851465,0.05261468074005699,0.052775213709515593,0.017377693943893727,0.03760484809567765,0.03921017779026367,0.052333748043504436,0.001565196452221375,0.0011237307862102179,0.0032909258739013524,0.011518240558654734,0.032347393345908415,0.04595256250752498,0.0689489103824698,0.010996508407914276,0.022193683027651803,0.04201950475578922,0.06341052293614802,0.0006822651201990609,0.0005791122647641758
461,0.01312357025324076,0.012280772163583096,0.027370871292691737,0.03379219007103584,0.005578520688686439,0.0048159890837580765,0.007183850383272464,0.013444636192157964,0.035236986796163265,0.048079624352851465,0.05261468074005699,0.052775213709515593,0.017377693943893727,0.03760484809567765,0.03921017779026367,0.052333748043504436,0.001565196452221375,0.0011237307862102179,0.0032909258739013524,0.011518240558654734,0.032347393345908415,0.04595256250752498,0.0689489103824698,0.010996508407914276,0.022193683027651803,0.04201950475578922,0.06341052293614802,0.0006822651201990609,0.0005871766390733255
462,0.01312357025324076,0.012280772163583096,0.027370871292691737,0.03379219007103584,0.005578520688686439,0.0048159890837580765,0.007183850383272464,0.013444636192157964,0.035236986796163265,0.048079624352851465,0.05261468074005699,0.052775213709515593,0.017377693943893727,0.03760484809567765,0.03921017779026367,0.052333748043504436,0.001565196452221375,0.0011237307862102179,0.0032909258739013524,0.011518240558654734,0.032347393345908415,0.04595256250752498,0.0689489103824698,0.010996508407914276,0.022193683027651803,0.04201950475578922,0.06341052293614802,0.0006822651201990609,0.000595353313081437
463,0.013364369707428663,0.013284103222699363,0.028374202351808004,0.03383232331340049,0.0065417185054380544,0.005538387446321788,0.007344383352731067,0.014688766705462134,0.03624031785527953,0.05197254886222258,0.05466147610065417,0.05743066982381507,0.018581691214833246,0.037725247822771604,0.0408155074848497,0.053016013163703496,0.002006662118232532,0.0014046634827627725,0.004173857205923667,0.018140225548822088,0.03270859252719027,0.04607296223461894,0.07083517277360837,0.011357707589196131,0.02299634787494482,0.0440663001163864,0.06417305454107637,0.0006822651201990609,0.0006036438506075869
464,0.013364369707428663,0.013284103222699363,0.028374202351808004,0.03383232331340049,0.0065417185054380544,0.005538387446321788,0.007344383352731067,0.014688766705462134,0.03624031785527953,0.05197254886222258,0.05466147610065417,0.05743066982381507,0.018581691214833246,0.037725247822771604,0.0408155074848497,0.053016013163703496,0.002006662118232532,0.0014046634827627725,0.004173857205923667,0.018140225548822088,0.03270859252719027,0.04607296223461894,0.07083517277360837,0.011357707589196131,0.02299634787494482,0.0440663001163864,0.06417305454107637,0.0006822651201990609,0.0006120498372476697
465,0.013364369707428663,0.013284103222699363,0.028374202351808004,0.03383232331340049,0.0065417185054380544,0.005538387446321788,0.007344383352731067,0.014688766705462134,0.03624031785527953,0.05197254886222258,0.05466147610065417,0.05743066982381507,0.018581691214833246,0.037725247822771604,0.0408155074848497,0.053016013163703496,0.002006662118232532,0.0014046634827627725,0.004173857205923667,0.018140225548822088,0.03270859252719027,0.04607296223461894,0.07083517277360837,0.011357707589196131,0.02299634787494482,0.0440663001163864,0.06417305454107637,0.0006822651201990609,0.0006205728806776501
466,0.013364369707428663,0.013284103222699363,0.028374202351808004,0.03383232331340049,0.0065417185054380544,0.005538387446321788,0.007344383352731067,0.014688766705462134,0.03624031785527953,0.05197254886222258,0.05466147610065417,0.05743066982381507,0.018581691214833246,0.037725247822771604,0.0408155074848497,0.053016013163703496,0.002006662118232532,0.0014046634827627725,0.004173857205923667,0.018140225548822088,0.03270859252719027,0.04607296223461894,0.07083517277360837,0.011357707589196131,0.02299634787494482,0.0440663001163864,0.06417305454107637,0.0006822651201990609,0.0006292146109610344
467,0.013444636192157964,0.01384596861580447,0.029056467472007064,0.03383232331340049,0.006862784444355259,0.005538387446321788,0.007344383352731067,0.014889432917285388,0.04053457478829715,0.053457478829714654,0.056026006341052294,0.05783200224746157,0.01942448930449091,0.03796604727695951,0.04426696632820966,0.05562467391740579,0.0020467953605971824,0.0016855961793153268,0.004454789902476221,0.018421158245374644,0.03290925873901353,0.048320423807039374,0.0750491632218967,0.011638640285748686,0.023437813540955973,0.04607296223461894,0.06461452020708754,0.0008427980896576634,0.0006379766808606282
468,0.013444636192157964,0.01384596861580447,0.029056467472007064,0.03383232331340049,0.006862784444355259,0.005538387446321788,0.007344383352731067,0.014889432917285388,0.04053457478829715,0.053457478829714654,0.056026006341052294,0.05783200224746157,0.01942448930449091,0.03796604727695951,0.04426696632820966,0.05562467391740579,0.0020467953605971824,0.0016855961793153268,0.004454789902476221,0.018421158245374644,0.03290925873901353,0.048320423807039374,0.0750491632218967,0.011638640285748686,0.023437813540955973,0.04607296223461894,0.06461452020708754,0.0008427980896576634,0.0006468607661546328
469,0.013444636192157964,0.01384596861580447,0.029056467472007064,0.03383232331340049,0.006862784444355259,0.005538387446321788,0.007344383352731067,0.014889432917285388,0.04053457478829715,0.053457478829714654,0.056026006341052294,0.05783200224746157,0.01942448930449091,0.03796604727695951,0.04426696632820966,0.05562467391740579,0.0020467953605971824,0.0016855961793153268,0.004454789902476221,0.018421158245374644,0.03290925873901353,0.048320423807039374,0.0750491632218967,0.011638640285748686,0.023437813540955973,0.04607296223461894,0.06461452020708754,0.0008427980896576634,0.0006558685659571428
470,0.013444636192157964,0.01384596861580447,0.029056467472007064,0.03383232331340049,0.006862784444355259,0.005538387446321788,0.007344383352731067,0.014889432917285388,0.04053457478829715,0.053457478829714654,0.056026006341052294,0.05783200224746157,0.01942448930449091,0.03796604727695951,0.04426696632820966,0.05562467391740579,0.0020467953605971824,0.0016855961793153268,0.004454789902476221,0.018421158245374644,0.03290925873901353,0.048320423807039374,0.0750491632218967,0.011638640285748686,0.023437813540955973,0.04607296223461894,0.06461452020708754,0.0008427980896576634,0.0006650018030431117
471,0.013444636192157964,0.01384596861580447,0.029056467472007064,0.03383232331340049,0.006862784444355259,0.005538387446321788,0.007344383352731067,0.014889432917285388,0.04053457478829715,0.053457478829714654,0.056026006341052294,0.05783200224746157,0.01942448930449091,0.03796604727695951,0.04426696632820966,0.05562467391740579,0.0020467953605971824,0.0016855961793153268,0.004454789902476221,0.018421158245374644,0.03290925873901353,0.048320423807039374,0.0750491632218967,0.011638640285748686,0.023437813540955973,0.04607296223461894,0.06461452020708754,0.0008427980896576634,0.0006742622241778342
472,0.014046634827627724,0.014207167797086327,0.029056467472007064,0.034715254645422806,0.007384516595095718,0.005698920415780391,0.008668780350764538,0.014969699402014688,0.0408155074848497,0.05538387446321788,0.05791226873219087,0.05971826463860015,0.019625155516314163,0.04137737287795481,0.0501665529558133,0.05763133603563832,0.0020467953605971824,0.002127061845326484,0.0048159890837580765,0.018621824457197896,0.03411325600995305,0.049604687562708194,0.07645382670465947,0.011638640285748686,0.025283942689729902,0.046715094112453344,0.07340370028494603,0.0008427980896576634,0.0006836516004510238
473,0.014046634827627724,0.014207167797086327,0.029056467472007064,0.034715254645422806,0.007384516595095718,0.005698920415780391,0.008668780350764538,0.014969699402014688,0.0408155074848497,0.05538387446321788,0.05791226873219087,0.05971826463860015,0.019625155516314163,0.04137737287795481,0.0501665529558133,0.05763133603563832,0.0020467953605971824,0.002127061845326484,0.0048159890837580765,0.018621824457197896,0.03411325600995305,0.049604687562708194,0.07645382670465947,0.011638640285748686,0.025283942689729902,0.046715094112453344,0.07340370028494603,0.0008427980896576634,0.0006931717276155408
474,0.014046634827627724,0.014207167797086327,0.029056467472007064,0.034715254645422806,0.007384516595095718,0.005698920415780391,0.008668780350764538,0.014969699402014688,0.0408155074848497,0.05538387446321788,0.05791226873219087,0.05971826463860015,0.019625155516314163,0.04137737287795481,0.0501665529558133,0.05763133603563832,0.0020467953605971824,0.002127061845326484,0.0048159890837580765,0.018621824457197896,0.03411325600995305,0.049604687562708194,0.07645382670465947,0.011638640285748686,0.025283942689729902,0.046715094112453344,0.07340370028494603,0.0008427980896576634,0.0007028244264308346
475,0.014046634827627724,0.014207167797086327,0.029056467472007064,0.034715254645422806,0.007384516595095718,0.005698920415780391,0.008668780350764538,0.014969699402014688,0.0408155074848497,0.05538387446321788,0.05791226873219087,0.05971826463860015,0.019625155516314163,0.04137737287795481,0.0501665529558133,0.05763133603563832,0.0020467953605971824,0.002127061845326484,0.0048159890837580765,0.018621824457197896,0.03411325600995305,0.049604687562708194,0.07645382670465947,0.011638640285748686,0.025283942689729902,0.046715094112453344,0.07340370028494603,0.0008427980896576634,0.0007126115430111746
476,0.014849299674920737,0.014728899947826784,0.029738732592206125,0.03876871212425252,0.007384516595095718,0.006060119597062247,0.008869446562587792,0.015330898583296544,0.04121683990849621,0.05654773849179275,0.05823333467110808,0.06068146245535177,0.020347553878877874,0.041578039089778064,0.05052775213709516,0.058594533852389934,0.0022474615724204358,0.0024882610266083395,0.004856122326122728,0.02267528193602761,0.034835654372516754,0.05193241561985793,0.07673475940121202,0.012200505678853795,0.02757153750451499,0.04775855841393426,0.07340370028494603,0.0008427980896576634,0.0007225349491787215
477,0.014849299674920737,0.014728899947826784,0.029738732592206125,0.03876871212425252,0.007384516595095718,0.006060119597062247,0.008869446562587792,0.015330898583296544,0.04121683990849621,0.05654773849179275,0.05823333467110808,0.06068146245535177,0.020347553878877874,0.041578039089778064,0.05052775213709516,0.058594533852389934,0.0022474615724204358,0.0024882610266083395,0.004856122326122728,0.02267528193602761,0.034835654372516754,0.05193241561985793,0.07673475940121202,0.012200505678853795,0.02757153750451499,0.04775855841393426,0.07340370028494603,0.0008427980896576634,0.000732596542821523
478,0.014849299674920737,0.014728899947826784,0.029738732592206125,0.03876871212425252,0.007384516595095718,0.006060119597062247,0.008869446562587792,0.015330898583296544,0.04121683990849621,0.05654773849179275,0.05823333467110808,0.06068146245535177,0.020347553878877874,0.041578039089778064,0.05052775213709516,0.058594533852389934,0.0022474615724204358,0.0024882610266083395,0.004856122326122728,0.02267528193602761,0.034835654372516754,0.05193241561985793,0.07673475940121202,0.012200505678853795,0.02757153750451499,0.04775855841393426,0.07340370028494603,0.0008427980896576634,0.0007427982482564919
479,0.014849299674920737,0.014728899947826784,0.029738732592206125,0.03876871212425252,0.007384516595095718,0.006060119597062247,0.008869446562587792,0.015330898583296544,0.04121683990849621,0.05654773849179275,0.05823333467110808,0.06068146245535177,0.020347553878877874,0.041578039089778064,0.05052775213709516,0.058594533852389934,0.0022474615724204358,0.0024882610266083395,0.004856122326122728,0.02267528193602761,0.034835654372516754,0.05193241561985793,0.07673475940121202,0.012200505678853795,0.02757153750451499,0.04775855841393426,0.07340370028494603,0.0008427980896576634,0.0007531420165974368
480,0.014969699402014688,0.014809166432556087,0.030420997712405185,0.03937071075972228,0.007745715776377574,0.006581851747802705,0.009150379259140346,0.01565196452221375,0.04181883854396597,0.05879520006421319,0.06349078942087731,0.06469478669181683,0.022273949512381104,0.041578039089778064,0.05052775213709516,0.05979853112332945,0.0022875948147850866,0.00313039290444275,0.004936388810852029,0.022956214632580164,0.035437653007986514,0.05409961070754906,0.07765782397559899,0.012200505678853795,0.02757153750451499,0.04820002407994542,0.07480836376770879,0.0008427980896576634,0.0007636298261282241
481,0.014969699402014688,0.014809166432556087,0.030420997712405185,0.03937071075972228,0.007745715776377574,0.006581851747802705,0.009150379259140346,0.01565196452221375,0.04181883854396597,0.05879520006421319,0.06349078942087731,0.06469478669181683,0.022273949512381104,0.041578039089778064,0.05052775213709516,0.05979853112332945,0.0022875948147850866,0.00313039290444275,0.004936388810852029,0.022956214632580164,0.035437653007986514,0.05409961070754906,0.07765782397559899,0.012200505678853795,0.02757153750451499,0.04820002407994542,0.07480836376770879,0.0008427980896576634,0.000774263682681127
482,0.014969699402014688,0.014809166432556087,0.030420997712405185,0.03937071075972228,0.007745715776377574,0.006581851747802705,0.009150379259140346,0.01565196452221375,0.04181883854396597,0.05879520006421319,0.06349078942087731,0.06469478669181683,0.022273949512381104,0.041578039089778064,0.05052775213709516,0.05979853112332945,0.0022875948147850866,0.00313039290444275,0.004936388810852029,0.022956214632580164,0.035437653007986514,0.05409961070754906,0.07765782397559899,0.012200505678853795,0.02757153750451499,0.04820002407994542,0.07480836376770879,0.0008427980896576634,0.0007850456200204508
483,0.014969699402014688,0.014809166432556087,0.030420997712405185,0.03937071075972228,0.007745715776377574,0.006581851747802705,0.009150379259140346,0.01565196452221375,0.04181883854396597,0.05879520006421319,0.06349078942087731,0.06469478669181683,0.022273949512381104,0.041578039089778064,0.05052775213709516,0.05979853112332945,0.0022875948147850866,0.00313039290444275,0.004936388810852029,0.022956214632580164,0.035437653007986514,0.05409961070754906,0.07765782397559899,0.012200505678853795,0.02757153750451499,0.04820002407994542,0.07480836376770879,0.0008427980896576634,0.0007959777002314986
484,0.015290765340931893,0.015852630734037004,0.031022996347874945,0.04005297587992134,0.007785849018742224,0.006702251474896657,0.010434643014809166,0.01565196452221375,0.04246097042180038,0.05903599951840109,0.06497571938836938,0.06501585263073403,0.02307661435967412,0.04258137014889433,0.054220010434643015,0.060039330577517355,0.002448127784243689,0.003210659389172051,0.005739053658145041,0.02299634787494482,0.039290444274992974,0.056868804430709956,0.07801902315688085,0.012361038648312396,0.030019665288758678,0.04972508728980214,0.07633342697756552,0.000882931332022314,0.0008070620141149499
485,0.015290765340931893,0.015852630734037004,0.031022996347874945,0.04005297587992134,0.007785849018742224,0.006702251474896657,0.010434643014809166,0.01565196452221375,0.04246097042180038,0.05903599951840109,0.06497571938836938,0.06501585263073403,0.02307661435967412,0.04258137014889433,0.054220010434643015,0.060039330577517355,0.002448127784243689,0.003210659389172051,0.005739053658145041,0.02299634787494482,0.039290444274992974,0.056868804430709956,0.07801902315688085,0.012361038648312396,0.030019665288758678,0.04972508728980214,0.07633342697756552,0.000882931332022314,0.000818300681586739
486,0.015290765340931893,0.015852630734037004,0.031022996347874945,0.04005297587992134,0.007785849018742224,0.006702251474896657,0.010434643014809166,0.01565196452221375,0.04246097042180038,0.05903599951840109,0.06497571938836938,0.06501585263073403,0.02307661435967412,0.04258137014889433,0.054220010434643015,0.060039330577517355,0.002448127784243689,0.003210659389172051,0.005739053658145041,0.02299634787494482,0.039290444274992974,0.056868804430709956,0.07801902315688085,0.012361038648312396,0.030019665288758678,0.04972508728980214,0.07633342697756552,0.000882931332022314,0.0008296958520834907
487,0.015852630734037004,0.01629409640004816,0.03162499498334471,0.041658305574507365,0.007946381988200827,0.006822651201990609,0.011437974073925432,0.01573223100694305,0.0437452341774692,0.06023999678934061,0.06738371393024843,0.0654573182967452,0.02387927920696713,0.04314323554199944,0.054220010434643015,0.06040052975879921,0.0025283942689729904,0.0032909258739013524,0.006100252839426897,0.02379901272223783,0.03997270939519204,0.05899586627603644,0.0786210217923506,0.013645302403981218,0.030461130954769836,0.04988562025926074,0.07677489264357668,0.0011237307862102179,0.0008412497049736118
488,0.015852630734037004,0.01629409640004816,0.03162499498334471,0.041658305574507365,0.007946381988200827,0.006822651201990609,0.011437974073925432,0.01573223100694305,0.0437452341774692,0.06023999678934061,0.06738371393024843,0.0654573182967452,0.02387927920696713,0.04314323554199944,0.054220010434643015,0.06040052975879921,0.0025283942689729904,0.0032909258739013524,0.006100252839426897,0.02379901272223783,0.03997270939519204,0.05899586627603644,0.0786210217923506,0.013645302403981218,0.030461130954769836,0.04988562025926074,0.07677489264357668,0.0011237307862102179,0.0008529644499741025
489,0.015852630734037004,0.01629409640004816,0.03162499498334471,0.041658305574507365,0.007946381988200827,0.006822651201990609,0.011437974073925432,0.01573223100694305,0.0437452341774692,0.06023999678934061,0.06738371393024843,0.0654573182967452,0.02387927920696713,0.04314323554199944,0.054220010434643015,0.06040052975879921,0.0025283942689729904,0.0032909258739013524,0.006100252839426897,0.02379901272223783,0.03997270939519204,0.05899586627603644,0.0786210217923506,0.013645302403981218,0.030461130954769836,0.04988562025926074,0.07677489264357668,0.0011237307862102179,0.0008648423275731717
490,0.015852630734037004,0.01629409640004816,0.03162499498334471,0.041658305574507365,0.007946381988200827,0.006822651201990609,0.011437974073925432,0.01573223100694305,0.0437452341774692,0.06023999678934061,0.06738371393024843,0.0654573182967452,0.02387927920696713,0.04314323554199944,0.054220010434643015,0.06040052975879921,0.0025283942689729904,0.0032909258739013524,0.006100252839426897,0.02379901272223783,0.03997270939519204,0.05899586627603644,0.0786210217923506,0.013645302403981218,0.030461130954769836,0.04988562025926074,0.07677489264357668,0.0011237307862102179,0.0008768856094587427
491,0.015932897218766305,0.017939559336998836,0.03262832604246097,0.04446763254003291,0.008026648472930128,0.007464783079825019,0.011558373801019385,0.01573223100694305,0.044387366055303606,0.06048079624352851,0.06858771120118795,0.06991210819922142,0.02448127784243689,0.04314323554199944,0.056788537945980655,0.06264799133121965,0.0026086607537022916,0.0033310591162660033,0.0062607858088855,0.02576554159810571,0.04109644018140225,0.059076132760765745,0.08010595175984268,0.01376570213107517,0.030701930408957738,0.0501665529558133,0.07982501906329012,0.0011237307862102179,0.0008890965989529158
492,0.015932897218766305,0.017939559336998836,0.03262832604246097,0.04446763254003291,0.008026648472930128,0.007464783079825019,0.011558373801019385,0.01573223100694305,0.044387366055303606,0.06048079624352851,0.06858771120118795,0.06991210819922142,0.02448127784243689,0.04314323554199944,0.056788537945980655,0.06264799133121965,0.0026086607537022916,0.0033310591162660033,0.0062607858088855,0.02576554159810571,0.04109644018140225,0.059076132760765745,0.08010595175984268,0.01376570213107517,0.030701930408957738,0.0501665529558133,0.07982501906329012,0.0011237307862102179,0.0009014776314524918
493,0.015932897218766305,0.017939559336998836,0.03262832604246097,0.04446763254003291,0.008026648472930128,0.007464783079825019,0.011558373801019385,0.01573223100694305,0.044387366055303606,0.06048079624352851,0.06858771120118795,0.06991210819922142,0.02448127784243689,0.04314323554199944,0.056788537945980655,0.06264799133121965,0.0026086607537022916,0.0033310591162660033,0.0062607858088855,0.02576554159810571,0.04109644018140225,0.059076132760765745,0.08010595175984268,0.01376570213107517,0.030701930408957738,0.0501665529558133,0.07982501906329012,0.0011237307862102179,0.0009140310748756232
494,0.017297427459164426,0.018742224184291847,0.032869125496648874,0.04506963117550267,0.008227314684753382,0.007665449291648272,0.011759040012842637,0.015852630734037004,0.04623349520407754,0.06052092948589317,0.06947064253321025,0.07027330738050327,0.02516354296263595,0.04523016414496127,0.05759120279327367,0.06288879078540756,0.002809326965525545,0.004294256933017619,0.006461452020708753,0.026126740779387567,0.04250110366416503,0.0595978649115062,0.08018621824457198,0.01444796725127423,0.03126379580206285,0.050286952682907254,0.0813099490307822,0.0011237307862102179,0.0009267593301146883
495,0.017297427459164426,0.018742224184291847,0.032869125496648874,0.04506963117550267,0.008227314684753382,0.007665449291648272,0.011759040012842637,0.015852630734037004,0.04623349520407754,0.06052092948589317,0.06947064253321025,0.07027330738050327,0.02516354296263595,0.04523016414496127,0.05759120279327367,0.06288879078540756,0.002809326965525545,0.004294256933017619,0.006461452020708753,0.026126740779387567,0.04250110366416503,0.0595978649115062,0.08018621824457198,0.01444796725127423,0.03126379580206285,0.050286952682907254,0.0813099490307822,0.0011237307862102179,0.0009396648314954692
496,0.017297427459164426,0.018742224184291847,0.032869125496648874,0.04506963117550267,0.008227314684753382,0.007665449291648272,0.011759040012842637,0.015852630734037004,0.04623349520407754,0.06052092948589317,0.06947064253321025,0.07027330738050327,0.02516354296263595,0.04523016414496127,0.05759120279327367,0.06288879078540756,0.002809326965525545,0.004294256933017619,0.006461452020708753,0.026126740779387567,0.04250110366416503,0.0595978649115062,0.08018621824457198,0.01444796725127423,0.03126379580206285,0.050286952682907254,0.0813099490307822,0.0011237307862102179,0.0009527500472427291
497,0.018140225548822088,0.018742224184291847,0.03339085764738933,0.04555123008387848,0.008347714411847333,0.007825982261106874,0.01191957298230124,0.016013163703495606,0.046955893566641246,0.06196572621102059,0.07127663843961954,0.07115623871252559,0.025364209174459206,0.04531043062969057,0.05759120279327367,0.0656981177509331,0.002809326965525545,0.0043745234177469195,0.007705582534012923,0.02696953886904523,0.04378536741983385,0.059959064092788054,0.08030661797166593,0.015170365613837942,0.03134406228679215,0.05145081671148212,0.08279487899827427,0.0011237307862102179,0.0009660174799522646
498,0.018140225548822088,0.018742224184291847,0.03339085764738933,0.04555123008387848,0.008347714411847333,0.007825982261106874,0.01191957298230124,0.016013163703495606,0.046955893566641246,0.06196572621102059,0.07127663843961954,0.07115623871252559,0.025364209174459206,0.04531043062969057,0.05759120279327367,0.0656981177509331,0.002809326965525545,0.0043745234177469195,0.007705582534012923,0.02696953886904523,0.04378536741983385,0.059959064092788054,0.08030661797166593,0.015170365613837942,0.03134406228679215,0.05145081671148212,0.08279487899827427,0.0011237307862102179,0.0009794696670695395
499,0.018140225548822088,0.018742224184291847,0.03339085764738933,0.04555123008387848,0.008347714411847333,0.007825982261106874,0.01191957298230124,0.016013163703495606,0.046955893566641246,0.06196572621102059,0.07127663843961954,0.07115623871252559,0.025364209174459206,0.04531043062969057,0.05759120279327367,0.0656981177509331,0.002809326965525545,0.0043745234177469195,0.007705582534012923,0.02696953886904523,0.04378536741983385,0.059959064092788054,0.08030661797166593,0.015170365613837942,0.03134406228679215,0.05145081671148212,0.08279487899827427,0.0011237307862102179,0.00099310918137498
500,0.018381025003009994,0.019103423365573705,0.036119918128185574,0.046273628446442186,0.008347714411847333,0.008909579804952442,0.01248143837540635,0.01629409640004816,0.04803949111048682,0.06228679214993779,0.07288196813420557,0.0714773046514428,0.02572540835574106,0.04547096359914918,0.05899586627603644,0.06790544608098888,0.003090259662078099,0.004454789902476221,0.008468114138941284,0.028374202351808004,0.04579202953806638,0.06032026327406991,0.08295541196773287,0.015250632098567243,0.03202632740699121,0.05594573985632299,0.0847212746317775,0.0011237307862102179,0.001006938631476027
501,0.018381025003009994,0.019103423365573705,0.036119918128185574,0.046273628446442186,0.008347714411847333,0.008909579804952442,0.01248143837540635,0.01629409640004816,0.04803949111048682,0.06228679214993779,0.07288196813420557,0.0714773046514428,0.02572540835574106,0.04547096359914918,0.05899586627603644,0.06790544608098888,0.003090259662078099,0.004454789902476221,0.008468114138941284,0.028374202351808004,0.04579202953806638,0.06032026327406991,0.08295541196773287,0.015250632098567243,0.03202632740699121,0.05594573985632299,0.0847212746317775,0.0011237307862102179,0.0010209606623060464
502,0.018381025003009994,0.019103423365573705,0.036119918128185574,0.046273628446442186,0.008347714411847333,0.008909579804952442,0.01248143837540635,0.01629409640004816,0.04803949111048682,0.06228679214993779,0.07288196813420557,0.0714773046514428,0.02572540835574106,0.04547096359914918,0.05899586627603644,0.06790544608098888,0.003090259662078099,0.004454789902476221,0.008468114138941284,0.028374202351808004,0.04579202953806638,0.06032026327406991,0.08295541196773287,0.015250632098567243,0.03202632740699121,0.05594573985632299,0.0847212746317775,0.0011237307862102179,0.001035177955630176
503,0.018501424730103945,0.019143556607938355,0.03700284946020789,0.04631376168880684,0.008628647108399888,0.008989846289681743,0.012682104587229603,0.016735562066059317,0.04888228920014448,0.06682184853714332,0.07324316731548741,0.07304250110366417,0.027290604807962436,0.046715094112453344,0.059357065457318295,0.06814624553517679,0.00313039290444275,0.004735722599028776,0.008548380623670587,0.028574868563631256,0.04587229602279568,0.062447325119396394,0.08323634466428542,0.016213829915318858,0.03202632740699121,0.058072801701649475,0.0878918007785849,0.0012441305133041698,0.0010495932305582276
504,0.018501424730103945,0.019143556607938355,0.03700284946020789,0.04631376168880684,0.008628647108399888,0.008989846289681743,0.012682104587229603,0.016735562066059317,0.04888228920014448,0.06682184853714332,0.07324316731548741,0.07304250110366417,0.027290604807962436,0.046715094112453344,0.059357065457318295,0.06814624553517679,0.00313039290444275,0.004735722599028776,0.008548380623670587,0.028574868563631256,0.04587229602279568,0.062447325119396394,0.08323634466428542,0.016213829915318858,0.03202632740699121,0.058072801701649475,0.0878918007785849,0.0012441305133041698,0.0010642092440647246
505,0.018581691214833246,0.019745555243408115,0.037123249187301845,0.0468354938395473,0.009511578440422202,0.009190512501504997,0.01320383673797006,0.017177027732070475,0.04896255568487378,0.06706264799133121,0.07581169482682507,0.07332343380021672,0.02757153750451499,0.04920335513906168,0.059517598426776896,0.07115623871252559,0.0032909258739013524,0.004976522053216679,0.009029979532046394,0.028976200987277764,0.04655456114299474,0.062447325119396394,0.08327647790665008,0.01693622827788257,0.03238752658827307,0.058153068186378776,0.0879720672633142,0.0012441305133041698,0.0010790287915161836
506,0.018581691214833246,0.019745555243408115,0.037123249187301845,0.0468354938395473,0.009511578440422202,0.009190512501504997,0.01320383673797006,0.017177027732070475,0.04896255568487378,0.06706264799133121,0.07581169482682507,0.07332343380021672,0.02757153750451499,0.04920335513906168,0.059517598426776896,0.07115623871252559,0.0032909258739013524,0.004976522053216679,0.009029979532046394,0.028976200987277764,0.04655456114299474,0.062447325119396394,0.08327647790665008,0.01693622827788257,0.03238752658827307,0.058153068186378776,0.0879720672633142,0.0012441305133041698,0.0010940547072057424
507,0.018581691214833246,0.019745555243408115,0.037123249187301845,0.0468354938395473,0.009511578440422202,0.009190512501504997,0.01320383673797006,0.017177027732070475,0.04896255568487378,0.06706264799133121,0.07581169482682507,0.07332343380021672,0.02757153750451499,0.04920335513906168,0.059517598426776896,0.07115623871252559,0.0032909258739013524,0.004976522053216679,0.009029979532046394,0.028976200987277764,0.04655456114299474,0.062447325119396394,0.08327647790665008,0.01693622827788257,0.03238752658827307,0.058153068186378776,0.0879720672633142,0.0012441305133041698,0.0011092898648952228
508,0.018782357426656498,0.02010675442468997,0.038407512942970665,0.04844082353413332,0.010314243287715215,0.009310912228598948,0.013605169161616568,0.017177027732070475,0.04964482080507284,0.06734358068788378,0.07645382670465947,0.07436689810169764,0.028133402897620098,0.04940402135088494,0.06453425372235823,0.07167797086326605,0.0033711923586306537,0.005337721234498535,0.009511578440422202,0.028976200987277764,0.04663482762772404,0.06333025645141871,0.08620620459926957,0.017257294216799775,0.03274872576955492,0.060039330577517355,0.08861419914114861,0.0012441305133041698,0.0011247371783647518
509,0.018782357426656498,0.02010675442468997,0.038407512942970665,0.04844082353413332,0.010314243287715215,0.009310912228598948,0.013605169161616568,0.017177027732070475,0.04964482080507284,0.06734358068788378,0.07645382670465947,0.07436689810169764,0.028133402897620098,0.04940402135088494,0.06453425372235823,0.07167797086326605,0.0033711923586306537,0.005337721234498535,0.009511578440422202,0.028976200987277764,0.04663482762772404,0.06333025645141871,0.08620620459926957,0.017257294216799775,0.03274872576955492,0.060039330577517355,0.08861419914114861,0.0012441305133041698,0.001140399601970033
510,0.018782357426656498,0.02259501545129831,0.041136573423766906,0.049444154593249585,0.010835975438455672,0.009631978167516153,0.01376570213107517,0.017377693943893727,0.05012641971344865,0.0691094433519284,0.07665449291648273,0.07665449291648273,0.028374202351808004,0.051129750772564916,0.065136252357828,0.07368463298149858,0.003451458843359955,0.005739053658145041,0.009792511136974756,0.029578199622747523,0.046755227354818,0.06393225508688848,0.08712926917365654,0.017417827186258377,0.033029658466107475,0.06019986354697596,0.08997872938154673,0.0014046634827627725,0.0011562801312073752
511,0.018782357426656498,0.02259501545129831,0.041136573423766906,0.049444154593249585,0.010835975438455672,0.009631978167516153,0.01376570213107517,0.017377693943893727,0.05012641971344865,0.0691094433519284,0.07665449291648273,0.07665449291648273,0.028374202351808004,0.051129750772564916,0.065136252357828,0.07368463298149858,0.003451458843359955,0.005739053658145041,0.009792511136974756,0.029578199622747523,0.046755227354818,0.06393225508688848,0.08712926917365654,0.017417827186258377,0.033029658466107475,0.06019986354697596,0.08997872938154673,0.0014046634827627725,0.0011723818032865986
512,0.018782357426656498,0.02259501545129831,0.041136573423766906,0.049444154593249585,0.010835975438455672,0.009631978167516153,0.01376570213107517,0.017377693943893727,0.05012641971344865,0.0691094433519284,0.07665449291648273,0.07665449291648273,0.028374202351808004,0.051129750772564916,0.065136252357828,0.07368463298149858,0.003451458843359955,0.005739053658145041,0.009792511136974756,0.029578199622747523,0.046755227354818,0.06393225508688848,0.08712926917365654,0.017417827186258377,0.033029658466107475,0.06019986354697596,0.08997872938154673,0.0014046634827627725,0.0011887076977119032
513,0.018902757153750453,0.02363847975277923,0.04141750612031946,0.05072841834891841,0.010835975438455672,0.009832644379339407,0.013886101858169122,0.017618493398081633,0.0501665529558133,0.07003250792631537,0.0787815547618092,0.0782196893687041,0.028374202351808004,0.051852149135128624,0.06758438014207167,0.07408596540514509,0.003531725328089256,0.005819320142874343,0.009912910864068708,0.030982863105510294,0.048079624352851465,0.06553758478147449,0.08817273347513746,0.017658626640446283,0.033029658466107475,0.06248745836176105,0.09210579122687322,0.0014046634827627725,0.0012052609368708425
514,0.018902757153750453,0.02363847975277923,0.04141750612031946,0.05072841834891841,0.010835975438455672,0.009832644379339407,0.013886101858169122,0.017618493398081633,0.0501665529558133,0.07003250792631537,0.0787815547618092,0.0782196893687041,0.028374202351808004,0.051852149135128624,0.06758438014207167,0.07408596540514509,0.003531725328089256,0.005819320142874343,0.009912910864068708,0.030982863105510294,0.048079624352851465,0.06553758478147449,0.08817273347513746,0.017658626640446283,0.033029658466107475,0.06248745836176105,0.09210579122687322,0.0014046634827627725,0.0012220446866314887
515,0.020307420636513224,0.0249628767508127,0.04149777260504876,0.05129028374202352,0.010835975438455672,0.009872777621704057,0.014327567524180278,0.017658626640446283,0.05462134285828952,0.07007264116868002,0.08235341333226312,0.08058755066821849,0.028655135048360557,0.052414014528233736,0.0691094433519284,0.07412609864750973,0.003531725328089256,0.006461452020708753,0.01003331059116266,0.03319019143556608,0.04820002407994542,0.06782517959625958,0.08949713047317093,0.018782357426656498,0.03331059116266003,0.062607858088855,0.09347032146727134,0.0014046634827627725,0.0012390621569479156
516,0.020307420636513224,0.0249628767508127,0.04149777260504876,0.05129028374202352,0.010835975438455672,0.009872777621704057,0.014327567524180278,0.017658626640446283,0.05462134285828952,0.07007264116868002,0.08235341333226312,0.08058755066821849,0.028655135048360557,0.052414014528233736,0.0691094433519284,0.07412609864750973,0.003531725328089256,0.006461452020708753,0.01003331059116266,0.03319019143556608,0.04820002407994542,0.06782517959625958,0.08949713047317093,0.018782357426656498,0.03331059116266003,0.062607858088855,0.09347032146727134,0.0014046634827627725,0.00125631660247412
517,0.020307420636513224,0.0249628767508127,0.04149777260504876,0.05129028374202352,0.010835975438455672,0.009872777621704057,0.014327567524180278,0.017658626640446283,0.05462134285828952,0.07007264116868002,0.08235341333226312,0.08058755066821849,0.028655135048360557,0.052414014528233736,0.0691094433519284,0.07412609864750973,0.003531725328089256,0.006461452020708753,0.01003331059116266,0.03319019143556608,0.04820002407994542,0.06782517959625958,0.08949713047317093,0.018782357426656498,0.03331059116266003,0.062607858088855,0.09347032146727134,0.0014046634827627725,0.0012738113231864784
518,0.020307420636513224,0.02508327647790665,0.04197937151342457,0.05189228237749328,0.011036641650278926,0.009953044106433358,0.014809166432556087,0.017899426094634185,0.05522334149375928,0.07047397359232653,0.08436007545049565,0.0820323473933459,0.03009993177348798,0.0532568126178914,0.06959104226030421,0.07609262752337762,0.0036119918128185574,0.0065417185054380544,0.010715575711361721,0.033551390616847934,0.048480956776497976,0.06967130874503351,0.0907412609864751,0.019143556607938355,0.033430990889753986,0.06361118914797126,0.09435325279929366,0.0016053296945860256,0.001291549665014884
519,0.020307420636513224,0.02508327647790665,0.04197937151342457,0.05189228237749328,0.011036641650278926,0.009953044106433358,0.014809166432556087,0.017899426094634185,0.05522334149375928,0.07047397359232653,0.08436007545049565,0.0820323473933459,0.03009993177348798,0.0532568126178914,0.06959104226030421,0.07609262752337762,0.0036119918128185574,0.0065417185054380544,0.010715575711361721,0.033551390616847934,0.048480956776497976,0.06967130874503351,0.0907412609864751,0.019143556607938355,0.033430990889753986,0.06361118914797126,0.09435325279929366,0.0016053296945860256,0.0013095350204826676
520,0.02066861981779508,0.02516354296263595,0.042420837179435726,0.05197254886222258,0.01195970622466589,0.011638640285748686,0.015130232371473292,0.017979692579363486,0.05646747200706345,0.07047397359232653,0.0844804751775896,0.0844002086928603,0.030380864470040535,0.05417987719227836,0.07083517277360837,0.07621302725047156,0.0036119918128185574,0.006862784444355259,0.01191957298230124,0.034032989525223746,0.04972508728980214,0.07059437331942048,0.0907412609864751,0.020829152787253682,0.03616005137055023,0.06401252157161777,0.09467431873821086,0.0016855961793153268,0.001327770829355429
521,0.02066861981779508,0.02516354296263595,0.042420837179435726,0.05197254886222258,0.01195970622466589,0.011638640285748686,0.015130232371473292,0.017979692579363486,0.05646747200706345,0.07047397359232653,0.0844804751775896,0.0844002086928603,0.030380864470040535,0.05417987719227836,0.07083517277360837,0.07621302725047156,0.0036119918128185574,0.006862784444355259,0.01191957298230124,0.034032989525223746,0.04972508728980214,0.07059437331942048,0.0907412609864751,0.020829152787253682,0.03616005137055023,0.06401252157161777,0.09467431873821086,0.0016855961793153268,0.0013462605792989096
522,0.02066861981779508,0.02572540835574106,0.04274190311835293,0.05201268210458723,0.012240638921218445,0.01191957298230124,0.015170365613837942,0.018461291487739295,0.05674840470361601,0.07236023598346511,0.0882128667175021,0.08468114138941285,0.030501264197134486,0.05630693903760485,0.07115623871252559,0.07725649155195248,0.003692258297547859,0.006943050929084561,0.012320905405947746,0.034996187341975356,0.049765220532166796,0.07131677168198419,0.09487498495003412,0.022113416542922502,0.03664165027892603,0.06405265481398242,0.09631978167516153,0.0016855961793153268,0.0013650078065460137
523,0.02066861981779508,0.02572540835574106,0.04274190311835293,0.05201268210458723,0.012240638921218445,0.01191957298230124,0.015170365613837942,0.018461291487739295,0.05674840470361601,0.07236023598346511,0.0882128667175021,0.08468114138941285,0.030501264197134486,0.05630693903760485,0.07115623871252559,0.07725649155195248,0.003692258297547859,0.006943050929084561,0.012320905405947746,0.034996187341975356,0.049765220532166796,0.07131677168198419,0.09487498495003412,0.022113416542922502,0.03664165027892603,0.06405265481398242,0.09631978167516153,0.0016855961793153268,0.0013840160965731317
524,0.021110085483806235,0.02584580808283501,0.04282216960308223,0.052855480194244894,0.012361038648312396,0.011999839467030541,0.015250632098567243,0.019063290123209054,0.057310270096721114,0.07268130192238231,0.0882128667175021,0.08793193402094955,0.030782196893687042,0.05630693903760485,0.07348396676967532,0.0789420877312678,0.003973190994100414,0.007585182806918971,0.012963037283782156,0.034996187341975356,0.049765220532166796,0.07179837059036,0.09543685034313923,0.02395954569169643,0.03664165027892603,0.06670144881004936,0.0967612473411727,0.0017257294216799775,0.0014032890847858733
525,0.021110085483806235,0.02584580808283501,0.04282216960308223,0.052855480194244894,0.012361038648312396,0.011999839467030541,0.015250632098567243,0.019063290123209054,0.057310270096721114,0.07268130192238231,0.0882128667175021,0.08793193402094955,0.030782196893687042,0.05630693903760485,0.07348396676967532,0.0789420877312678,0.003973190994100414,0.007585182806918971,0.012963037283782156,0.034996187341975356,0.049765220532166796,0.07179837059036,0.09543685034313923,0.02395954569169643,0.03664165027892603,0.06670144881004936,0.0967612473411727,0.0017257294216799775,0.001422830457214352
526,0.021110085483806235,0.026207007264116868,0.043022835814905486,0.05438054340410162,0.013444636192157964,0.012240638921218445,0.01565196452221375,0.01946462254685556,0.05819320142874343,0.07344383352731067,0.08957739695790023,0.08969779668499418,0.031022996347874945,0.05674840470361601,0.07348396676967532,0.08006581851747803,0.003973190994100414,0.007946381988200827,0.013003170526146808,0.03632058434000883,0.050286952682907254,0.07183850383272465,0.09583818276678573,0.024280611630613638,0.03732391539912509,0.06670144881004936,0.0974033792190071,0.0018862623911385802,0.0014426439512181574
527,0.021110085483806235,0.026207007264116868,0.043022835814905486,0.05438054340410162,0.013444636192157964,0.012240638921218445,0.01565196452221375,0.01946462254685556,0.05819320142874343,0.07344383352731067,0.08957739695790023,0.08969779668499418,0.031022996347874945,0.05674840470361601,0.07348396676967532,0.08006581851747803,0.003973190994100414,0.007946381988200827,0.013003170526146808,0.03632058434000883,0.050286952682907254,0.07183850383272465,0.09583818276678573,0.024280611630613638,0.03732391539912509,0.06670144881004936,0.0974033792190071,0.0018862623911385802,0.00146273335620113
528,0.02123048521090019,0.02652807320303407,0.043464301480916644,0.05442067664646627,0.013886101858169122,0.012441305133041699,0.015812497491672354,0.019785688485772765,0.05879520006421319,0.07565116185736645,0.08993859613918208,0.0900991291086407,0.031665128225709355,0.05714973712726251,0.07404583216278043,0.08006581851747803,0.004213990448288317,0.008227314684753382,0.01312357025324076,0.036601517036561386,0.05052775213709516,0.07240036922582975,0.09603884897860898,0.024842477023718747,0.03732391539912509,0.06778504635389493,0.09957057430669823,0.0018862623911385802,0.0014831025143361043
529,0.02123048521090019,0.02652807320303407,0.043464301480916644,0.05442067664646627,0.013886101858169122,0.012441305133041699,0.015812497491672354,0.019785688485772765,0.05879520006421319,0.07565116185736645,0.08993859613918208,0.0900991291086407,0.031665128225709355,0.05714973712726251,0.07404583216278043,0.08006581851747803,0.004213990448288317,0.008227314684753382,0.01312357025324076,0.036601517036561386,0.05052775213709516,0.07240036922582975,0.09603884897860898,0.024842477023718747,0.03732391539912509,0.06778504635389493,0.09957057430669823,0.0018862623911385802,0.0015037553212997384
530,0.02131075169562949,0.026608339687763376,0.04442749929766826,0.05462134285828952,0.014648633463097483,0.01256170486013565,0.016494762611871414,0.019825821728137415,0.05879520006421319,0.07653409318938877,0.09013926235100533,0.0909017939559337,0.031745394710438656,0.05803266845928483,0.07492876349480275,0.08042701769875989,0.004213990448288317,0.008227314684753382,0.013484769434522615,0.036962716217843236,0.05076855159128306,0.07376489946622787,0.09696191355299595,0.0251234097202713,0.03768511458040695,0.0682265120199061,0.10013243969980334,0.0018862623911385802,0.0015246957270175728
531,0.02131075169562949,0.026608339687763376,0.04442749929766826,0.05462134285828952,0.014648633463097483,0.01256170486013565,0.016494762611871414,0.019825821728137415,0.05879520006421319,0.07653409318938877,0.09013926235100533,0.0909017939559337,0.031745394710438656,0.05803266845928483,0.07492876349480275,0.08042701769875989,0.004213990448288317,0.008227314684753382,0.013484769434522615,0.036962716217843236,0.05076855159128306,0.07376489946622787,0.09696191355299595,0.0251234097202713,0.03768511458040695,0.0682265120199061,0.10013243969980334,0.0018862623911385802,0.001545927736419477
532,0.02131075169562949,0.030300597985311234,0.04547096359914918,0.0563470722799695,0.014688766705462134,0.012882770799052855,0.016655295581330016,0.020548220090701126,0.059076132760765745,0.07653409318938877,0.0904201950475579,0.09110246016775696,0.03186579443753261,0.058474134125295986,0.07653409318938877,0.0815507484849701,0.004213990448288317,0.008508247381305937,0.01444796725127423,0.03716338242966649,0.05116988401492956,0.07396556567805113,0.09748364570373641,0.025364209174459206,0.03792591403459485,0.07115623871252559,0.10133643697074286,0.001966528875867881,0.001567455410205595
533,0.02131075169562949,0.030300597985311234,0.04547096359914918,0.0563470722799695,0.014688766705462134,0.012882770799052855,0.016655295581330016,0.020548220090701126,0.059076132760765745,0.07653409318938877,0.0904201950475579,0.09110246016775696,0.03186579443753261,0.058474134125295986,0.07653409318938877,0.0815507484849701,0.004213990448288317,0.008508247381305937,0.01444796725127423,0.03716338242966649,0.05116988401492956,0.07396556567805113,0.09748364570373641,0.025364209174459206,0.03792591403459485,0.07115623871252559,0.10133643697074286,0.001966528875867881,0.001589282865622978
534,0.02135088493799414,0.030581530681863787,0.045591363326243126,0.05646747200706345,0.014728899947826784,0.013003170526146808,0.017096761247341174,0.020548220090701126,0.05911626600313039,0.07677489264357668,0.09158405907613276,0.09126299313721556,0.03190592767989726,0.058594533852389934,0.07685515912830597,0.08211261387807521,0.004334390175382269,0.008628647108399888,0.015932897218766305,0.038688445639523214,0.05153108319621142,0.07396556567805113,0.10037323915399125,0.02564514187101176,0.03792591403459485,0.07312276758839346,0.10133643697074286,0.0020467953605971824,0.0016114142772530198
535,0.02135088493799414,0.030581530681863787,0.045591363326243126,0.05646747200706345,0.014728899947826784,0.013003170526146808,0.017096761247341174,0.020548220090701126,0.05911626600313039,0.07677489264357668,0.09158405907613276,0.09126299313721556,0.03190592767989726,0.058594533852389934,0.07685515912830597,0.08211261387807521,0.004334390175382269,0.008628647108399888,0.015932897218766305,0.038688445639523214,0.05153108319621142,0.07396556567805113,0.10037323915399125,0.02564514187101176,0.03792591403459485,0.07312276758839346,0.10133643697074286,0.0020467953605971824,0.001633853877809862
536,0.021551551149817393,0.031143396074968896,0.04607296223461894,0.05690893767307461,0.014929566159650038,0.013043303768511458,0.017136894489705824,0.02058835333306578,0.059276798972588994,0.078460488822892,0.09202552474214391,0.09286832283180158,0.03190592767989726,0.06032026327406991,0.07701569209776458,0.08275474575590962,0.004334390175382269,0.009270778986234298,0.01625396315768351,0.038688445639523214,0.05181201589276398,0.07492876349480275,0.10037323915399125,0.02576554159810571,0.04009310912228599,0.07328330055785207,0.10193843560621263,0.0020467953605971824,0.0016566059589499134
537,0.022273949512381104,0.03126379580206285,0.04663482762772404,0.05771160252036762,0.015130232371473292,0.013083437010876109,0.017136894489705824,0.020949552514347634,0.059276798972588994,0.07934342015491432,0.09294858931653088,0.0936709876790946,0.03467512140305815,0.060561062728257814,0.07729662479431713,0.08295541196773287,0.0044949231448408716,0.009471445198057551,0.017899426094634185,0.04009310912228599,0.052173215074045834,0.07496889673716739,0.10282136693823495,0.026166874021752218,0.041136573423766906,0.07749729100614039,0.10298189990769355,0.0020467953605971824,0.001679674872092653
538,0.022273949512381104,0.03126379580206285,0.04663482762772404,0.05771160252036762,0.015130232371473292,0.013083437010876109,0.017136894489705824,0.020949552514347634,0.059276798972588994,0.07934342015491432,0.09294858931653088,0.0936709876790946,0.03467512140305815,0.060561062728257814,0.07729662479431713,0.08295541196773287,0.0044949231448408716,0.009471445198057551,0.017899426094634185,0.04009310912228599,0.052173215074045834,0.07496889673716739,0.10282136693823495,0.026166874021752218,0.041136573423766906,0.07749729100614039,0.10298189990769355,0.0020467953605971824,0.0017030650292528442
539,0.022916081390215514,0.031825661195167956,0.047999357868122164,0.05783200224746157,0.015170365613837942,0.013685435646345868,0.017217160974435125,0.02119035196853554,0.0595978649115062,0.07962435285146686,0.0939920536180118,0.09575791628205643,0.03467512140305815,0.061484127302644784,0.07757755749086968,0.08516274029778866,0.004615322871934824,0.011357707589196131,0.017979692579363486,0.04017337560701529,0.05229361480113978,0.07609262752337762,0.10302203315005819,0.026166874021752218,0.04117670666613156,0.07801902315688085,0.10579122687321908,0.0020467953605971824,0.0017267809038843558
540,0.022916081390215514,0.031825661195167956,0.047999357868122164,0.05783200224746157,0.015170365613837942,0.013685435646345868,0.017217160974435125,0.02119035196853554,0.0595978649115062,0.07962435285146686,0.0939920536180118,0.09575791628205643,0.03467512140305815,0.061484127302644784,0.07757755749086968,0.08516274029778866,0.004615322871934824,0.011357707589196131,0.017979692579363486,0.04017337560701529,0.05229361480113978,0.07609262752337762,0.10302203315005819,0.026166874021752218,0.04117670666613156,0.07801902315688085,0.10579122687321908,0.0020467953605971824,0.001750827031735725
541,0.02331741381386202,0.032869125496648874,0.048159890837580765,0.060721595697716416,0.015330898583296544,0.014648633463097483,0.017859292852269535,0.02139101818035879,0.05963799815387085,0.07998555203274872,0.09467431873821086,0.09575791628205643,0.03515672031143396,0.061724926756832686,0.07769795721796365,0.08636673756872817,0.004615322871934824,0.011437974073925432,0.018421158245374644,0.04266163663362363,0.05229361480113978,0.07809928964161014,0.1039049644820805,0.026809005899586628,0.04149777260504876,0.07958421960910222,0.10587149335794839,0.0022073283300557854,0.0017752080117176341
542,0.02387927920696713,0.03331059116266003,0.048922422442509134,0.06108279487899827,0.015411165068025846,0.014648633463097483,0.017979692579363486,0.02139101818035879,0.06007946381988201,0.08054741742585383,0.09467431873821086,0.09780471164265361,0.03547778625035117,0.062005859453385236,0.07769795721796365,0.08640687081109283,0.004655456114299474,0.011598507043384035,0.018501424730103945,0.042862302845446884,0.05253441425532769,0.0817112814544287,0.1039049644820805,0.02708993859613918,0.04149777260504876,0.08022635148693663,0.10663402496287674,0.0022073283300557854,0.0017999285067824763
543,0.02387927920696713,0.03331059116266003,0.048922422442509134,0.06108279487899827,0.015411165068025846,0.014648633463097483,0.017979692579363486,0.02139101818035879,0.06007946381988201,0.08054741742585383,0.09467431873821086,0.09780471164265361,0.03547778625035117,0.062005859453385236,0.07769795721796365,0.08640687081109283,0.004655456114299474,0.011598507043384035,0.018501424730103945,0.042862302845446884,0.05253441425532769,0.0817112814544287,0.1039049644820805,0.02708993859613918,0.04149777260504876,0.08022635148693663,0.10663402496287674,0.0022073283300557854,0.0018249932448161524
544,0.023999678934061082,0.03419352249468235,0.049002688927238434,0.062246658907573145,0.015451298310390497,0.014769033190191436,0.018100092306457437,0.021431151422723442,0.06032026327406991,0.08094874984950035,0.09519605088895132,0.09820604406630011,0.035678452462174416,0.062005859453385236,0.07938355339727897,0.08648713729582214,0.0046955893566641245,0.01187943973993659,0.018501424730103945,0.0440663001163864,0.052935746678974195,0.08568447244852911,0.10587149335794839,0.02769193723160894,0.04161817233214271,0.0812296825460529,0.10799855520327488,0.0022073283300557854,0.0018504070195423021
545,0.02440101135770759,0.034313922221776295,0.049684954047437495,0.06304932375486616,0.015531564795119798,0.01504996588674399,0.018742224184291847,0.0220331500581932,0.060721595697716416,0.0816310149696994,0.09523618413131597,0.09928964161014568,0.035838985431633025,0.06337038969378336,0.07998555203274872,0.08728980214311514,0.0046955893566641245,0.01195970622466589,0.019223823092667656,0.044387366055303606,0.0530962796484328,0.08596540514508168,0.10735642332544046,0.027852470201067545,0.04502949793313802,0.08215274712043986,0.10799855520327488,0.0022073283300557854,0.0018761746914391214
546,0.02440101135770759,0.034313922221776295,0.049684954047437495,0.06304932375486616,0.015531564795119798,0.01504996588674399,0.018742224184291847,0.0220331500581932,0.060721595697716416,0.0816310149696994,0.09523618413131597,0.09928964161014568,0.035838985431633025,0.06337038969378336,0.07998555203274872,0.08728980214311514,0.0046955893566641245,0.01195970622466589,0.019223823092667656,0.044387366055303606,0.0530962796484328,0.08596540514508168,0.10735642332544046,0.027852470201067545,0.04502949793313802,0.08215274712043986,0.10799855520327488,0.0022073283300557854,0.0019023011886689439
547,0.02460167756953084,0.034715254645422806,0.050648151864189105,0.06337038969378336,0.015571698037484448,0.015130232371473292,0.01942448930449091,0.022314082754745754,0.06084199542481037,0.08367781033029659,0.09684151382590199,0.09957057430669823,0.03587911867399767,0.06397238832925312,0.08038688445639523,0.08977806316972348,0.004735722599028776,0.013043303768511458,0.019946221455231367,0.04462816550949151,0.0531765461331621,0.08616607135690492,0.10767748926435766,0.028454468836537305,0.046273628446442186,0.08319621142192078,0.10823935465746277,0.0022073283300557854,0.0019287915080207778
548,0.024722077296624793,0.035999518401091626,0.05100935104547096,0.06453425372235823,0.016053296945860256,0.015250632098567243,0.02010675442468997,0.022875948147850864,0.06100252839426897,0.08468114138941285,0.0974033792190071,0.10073443833527311,0.03587911867399767,0.06441385399526428,0.0810691495765943,0.09078139422883975,0.005257454749769234,0.01324396998033471,0.02119035196853554,0.047798691656298915,0.05622667255287555,0.08656740378055143,0.10791828871854557,0.02889593450254846,0.047477625717381705,0.08379821005739053,0.10860055383874463,0.0022875948147850866,0.001955650715865949
549,0.024722077296624793,0.035999518401091626,0.05100935104547096,0.06453425372235823,0.016053296945860256,0.015250632098567243,0.02010675442468997,0.022875948147850864,0.06100252839426897,0.08468114138941285,0.0974033792190071,0.10073443833527311,0.03587911867399767,0.06441385399526428,0.0810691495765943,0.09078139422883975,0.005257454749769234,0.01324396998033471,0.02119035196853554,0.047798691656298915,0.05622667255287555,0.08656740378055143,0.10791828871854557,0.02889593450254846,0.047477625717381705,0.08379821005739053,0.10860055383874463,0.0022875948147850866,0.001982883949127071
550,0.024762210538989447,0.036200184612914875,0.051852149135128624,0.06525665208492194,0.016133563430589557,0.015451298310390497,0.020548220090701126,0.022916081390215514,0.06320985672432476,0.0848015411165068,0.09832644379339407,0.10089497130473171,0.03587911867399767,0.06441385399526428,0.0817112814544287,0.09246699040815508,0.005297587992133885,0.013444636192157964,0.02135088493799414,0.04940402135088494,0.056266805795240196,0.08700886944656258,0.1096841513825902,0.029377533410924268,0.04820002407994542,0.08379821005739053,0.10880122005056789,0.0022875948147850866,0.0020104964162604992
551,0.024762210538989447,0.03640085082473813,0.05289561343660954,0.0654573182967452,0.01629409640004816,0.015491431552755147,0.021110085483806235,0.02307661435967412,0.06341052293614802,0.0848818076012361,0.09860737648994662,0.10157723642493077,0.035919251916362326,0.0656981177509331,0.08195208090861661,0.09246699040815508,0.005377854476863186,0.013966368342898423,0.02191275033109925,0.04952442107797889,0.05694907091543926,0.08865433238351327,0.1096841513825902,0.030621663924228437,0.04820002407994542,0.0840791427539431,0.10940321868603764,0.0022875948147850866,0.002038493398252462
552,0.024762210538989447,0.03640085082473813,0.05289561343660954,0.0654573182967452,0.01629409640004816,0.015491431552755147,0.021110085483806235,0.02307661435967412,0.06341052293614802,0.0848818076012361,0.09860737648994662,0.10157723642493077,0.035919251916362326,0.0656981177509331,0.08195208090861661,0.09246699040815508,0.005377854476863186,0.013966368342898423,0.02191275033109925,0.04952442107797889,0.05694907091543926,0.08865433238351327,0.1096841513825902,0.030621663924228437,0.04820002407994542,0.0840791427539431,0.10940321868603764,0.0022875948147850866,0.002066880249629082
553,0.0251234097202713,0.03684231649074929,0.052935746678974195,0.06874824417064655,0.016575029096600715,0.015611831279849098,0.021511417907452743,0.02319701408676807,0.06413292129871172,0.08492194084360076,0.09876790945940522,0.10185816912148332,0.03624031785527953,0.06573825099329775,0.08195208090861661,0.09246699040815508,0.005458120961592487,0.014809166432556087,0.0220331500581932,0.049765220532166796,0.05694907091543926,0.09005899586627604,0.11004535056387206,0.030782196893687042,0.048922422442509134,0.0844804751775896,0.11020588353333066,0.002367861299514388,0.002095662399480433
554,0.025484608901553157,0.03768511458040695,0.0535778785568086,0.07023317413813862,0.016695428823694666,0.0156920977645784,0.021631817634546694,0.023357547056226672,0.06453425372235823,0.08544367299434122,0.09912910864068708,0.10185816912148332,0.036280451097644176,0.065938917205121,0.08227314684753381,0.09495525143476341,0.0058995866276036445,0.015170365613837942,0.023518080025685274,0.049765220532166796,0.05879520006421319,0.09033992856282859,0.11028615001805996,0.031223662559698197,0.04896255568487378,0.08476140787414216,0.11020588353333066,0.002367861299514388,0.0021248453524988827
555,0.026046474294658267,0.03812658024641811,0.05385881125336116,0.07119637195489023,0.016815828550788618,0.01633422964241281,0.021671950876911344,0.023437813540955973,0.06465465344945218,0.08644700405345748,0.09941004133723963,0.10254043424168238,0.036280451097644176,0.06754424689970703,0.08411927599630774,0.09519605088895132,0.006060119597062247,0.015290765340931893,0.025043143235542,0.050888951318377014,0.05903599951840109,0.0904201950475579,0.11116908135008227,0.0314644620138861,0.04956455432034354,0.08544367299434122,0.11048681622988321,0.0024079945418790383,0.0021544346900318847
556,0.026046474294658267,0.03812658024641811,0.05385881125336116,0.07119637195489023,0.016815828550788618,0.01633422964241281,0.021671950876911344,0.023437813540955973,0.06465465344945218,0.08644700405345748,0.09941004133723963,0.10254043424168238,0.036280451097644176,0.06754424689970703,0.08411927599630774,0.09519605088895132,0.006060119597062247,0.015290765340931893,0.025043143235542,0.050888951318377014,0.05903599951840109,0.0904201950475579,0.11116908135008227,0.0314644620138861,0.04956455432034354,0.08544367299434122,0.11048681622988321,0.0024079945418790383,0.0021844360711494263
557,0.026688606172492677,0.038327246458241364,0.05385881125336116,0.07143717140907814,0.016815828550788618,0.017136894489705824,0.021752217361640645,0.023558213268049927,0.06521651884255729,0.08737006862784444,0.09981137376088614,0.10278123369587029,0.03796604727695951,0.06826664526227073,0.0847212746317775,0.09575791628205643,0.006100252839426897,0.015531564795119798,0.02564514187101176,0.05129028374202352,0.059076132760765745,0.09054059477465184,0.11136974756190553,0.03162499498334471,0.0502468194405426,0.0873299353854798,0.11153028053136413,0.0024079945418790383,0.0022148552337263594
558,0.027370871292691737,0.038568045912429266,0.05401934422281976,0.07203917004454789,0.017096761247341174,0.017618493398081633,0.02183248384636995,0.02363847975277923,0.06521651884255729,0.087651001324397,0.09989164024561545,0.10370429827025725,0.038327246458241364,0.06858771120118795,0.08596540514508168,0.09583818276678573,0.006180519324156198,0.0156920977645784,0.026849139141951278,0.051490949953846774,0.05971826463860015,0.0912228598948509,0.11189147971264599,0.03162499498334471,0.0504073524100012,0.0874904683549384,0.11357707589196131,0.0024079945418790383,0.002245697995539774
559,0.02761167074687964,0.040374041818838545,0.05438054340410162,0.07256090219528835,0.017738893125175584,0.017859292852269535,0.0218726170887346,0.02383914596460248,0.0652967853272866,0.0879720672633142,0.10013243969980334,0.10430629690572701,0.03888911185134647,0.0690291768671991,0.08616607135690492,0.09664084761407875,0.006381185535979452,0.016093430188224907,0.027892603443432196,0.05161134968094072,0.059878797608058754,0.09162419231849742,0.1127744110446683,0.03162499498334471,0.05072841834891841,0.08793193402094955,0.11470080667817154,0.002448127784243689,0.00227697025538168
560,0.02761167074687964,0.040374041818838545,0.05438054340410162,0.07256090219528835,0.017738893125175584,0.017859292852269535,0.0218726170887346,0.02383914596460248,0.0652967853272866,0.0879720672633142,0.10013243969980334,0.10430629690572701,0.03888911185134647,0.0690291768671991,0.08616607135690492,0.09664084761407875,0.006381185535979452,0.016093430188224907,0.027892603443432196,0.05161134968094072,0.059878797608058754,0.09162419231849742,0.1127744110446683,0.03162499498334471,0.05072841834891841,0.08793193402094955,0.11470080667817154,0.002448127784243689,0.0023086779941871695
561,0.027772203716338244,0.04053457478829715,0.05450094313119557,0.07320303407312277,0.018019825821728137,0.017859292852269535,0.022113416542922502,0.023999678934061082,0.06557771802383915,0.0879720672633142,0.10089497130473171,0.10559056066139584,0.03888911185134647,0.0695107757755749,0.08712926917365654,0.0977244451579243,0.006381185535979452,0.01629409640004816,0.02889593450254846,0.05177188265039932,0.06136372757555083,0.09250712365051973,0.11405867480033711,0.03194606092226191,0.05072841834891841,0.08873459886824256,0.11482120640526548,0.002448127784243689,0.002340827276178292
562,0.0282939358670787,0.04085564072721435,0.05486214231247743,0.07561102861500181,0.018220492033551392,0.017939559336998836,0.02263514869366296,0.024120078661155033,0.065938917205121,0.0881326002327728,0.10161736966729543,0.10611229281213629,0.04053457478829715,0.07159770437853674,0.08801220050567886,0.09780471164265361,0.006381185535979452,0.016494762611871414,0.031103262832604246,0.0531765461331621,0.06152426054500943,0.09355058795200064,0.11674760203876872,0.03198619416462656,0.05141068346911747,0.08877473211060721,0.11498173937472408,0.0024882610266083395,0.002373424250023866
563,0.0282939358670787,0.04169843881687201,0.05486214231247743,0.07681502588594133,0.018220492033551392,0.018300758518280693,0.024160211903519687,0.02456154432716619,0.0660191836898503,0.08837339968696072,0.10161736966729543,0.1065136252357828,0.04193923827105992,0.0719589035598186,0.08853393265641932,0.09896857567122848,0.006782517959625958,0.017217160974435125,0.03170526146807401,0.05321667937552675,0.06204599269574989,0.09435325279929366,0.11771079985552033,0.032267126861179114,0.05153108319621142,0.08877473211060721,0.11614560340329895,0.0024882610266083395,0.002406475150015424
564,0.028454468836537305,0.042420837179435726,0.05526347473612393,0.07721635830958783,0.018260625275916043,0.018381025003009994,0.024280611630613638,0.024681944054260142,0.06630011638640286,0.08905566480715978,0.10161736966729543,0.10655375847814745,0.042180037725247824,0.07215956977164185,0.08869446562587792,0.10009230645743869,0.006862784444355259,0.017217160974435125,0.033430990889753986,0.05409961070754906,0.06204599269574989,0.09495525143476341,0.11803186579443753,0.032347393345908415,0.05193241561985793,0.08913593129188907,0.11694826825059197,0.0024882610266083395,0.00243998629725955
565,0.029016334229642414,0.04246097042180038,0.055424007705582534,0.08094874984950035,0.018300758518280693,0.018381025003009994,0.02448127784243689,0.0251234097202713,0.06666131556768472,0.09242685716579042,0.10181803587911867,0.10719589035598186,0.042340570694706425,0.07312276758839346,0.08921619777661838,0.10013243969980334,0.007023317413813862,0.017297427459164426,0.03359152385921259,0.05438054340410162,0.06280852430067825,0.09503551791949272,0.11819239876389613,0.032427659830637716,0.05253441425532769,0.08913593129188907,0.11987799494321147,0.0024882610266083395,0.002473964100886814
566,0.029016334229642414,0.04246097042180038,0.055424007705582534,0.08094874984950035,0.018300758518280693,0.018381025003009994,0.02448127784243689,0.0251234097202713,0.06666131556768472,0.09242685716579042,0.10181803587911867,0.10719589035598186,0.042340570694706425,0.07312276758839346,0.08921619777661838,0.10013243969980334,0.007023317413813862,0.017297427459164426,0.03359152385921259,0.05438054340410162,0.06280852430067825,0.09503551791949272,0.11819239876389613,0.032427659830637716,0.05253441425532769,0.08913593129188907,0.11987799494321147,0.0024882610266083395,0.0025084150592775386
567,0.029297266926194967,0.043464301480916644,0.05578520688686439,0.08199221415098126,0.018340891760645343,0.018661957699562547,0.024641810811895492,0.0252036762050006,0.06670144881004936,0.09339005498254203,0.10213910181803589,0.10735642332544046,0.04326363526909339,0.07340370028494603,0.09066099450174579,0.10041337239635591,0.007464783079825019,0.017377693943893727,0.03419352249468235,0.05566480715977044,0.06329012320905406,0.09920937512541639,0.11867399767227195,0.03274872576955492,0.052855480194244894,0.09005899586627604,0.12039972709395191,0.0026086607537022916,0.002543345761304648
568,0.029658466107476824,0.043705100935104546,0.05582534012922904,0.08243367981699241,0.018581691214833246,0.018942890396115103,0.0249628767508127,0.026166874021752218,0.06750411365734238,0.09411245334510575,0.10286150018059959,0.10848015411165068,0.04334390175382269,0.07384516595095718,0.0910623269253923,0.10041337239635591,0.007585182806918971,0.018140225548822088,0.03435405546414095,0.05598587309868764,0.06385198860215917,0.09997190673034474,0.1192759963077417,0.032869125496648874,0.0532568126178914,0.09029979532046394,0.12228598948509051,0.0026086607537022916,0.002578762887593801
569,0.029818999076935426,0.044146566601115704,0.05682867118834531,0.08291527872536822,0.018782357426656498,0.019143556607938355,0.0251234097202713,0.027250471565597786,0.06802584580808284,0.09459405225348155,0.1029417666653289,0.1094433519284023,0.0436649676927399,0.07400569892041578,0.09218605771160251,0.10149696994020146,0.007585182806918971,0.018782357426656498,0.034996187341975356,0.0565076052494281,0.06485531966127543,0.10093510454709637,0.12043986033631657,0.032949391981378175,0.05426014367700766,0.09050046153228719,0.12256692218164306,0.0026086607537022916,0.002614673211801092
570,0.030260464742946584,0.04486896496367942,0.05851426736766063,0.08403900951157844,0.019344222819761607,0.019143556607938355,0.025524742143917808,0.027732070473973594,0.06802584580808284,0.09567764979732712,0.10346349881606935,0.10964401814022555,0.0437452341774692,0.07416623188987438,0.09278805634707228,0.10213910181803589,0.007866115503471525,0.01882249066902115,0.03527712003852791,0.05767146927800297,0.06489545290364009,0.10149696994020146,0.12068065979050448,0.03375205682867119,0.05466147610065417,0.09062086125938114,0.12288798812056026,0.0026086607537022916,0.002651083601908539
571,0.030782196893687042,0.04547096359914918,0.059076132760765745,0.08403900951157844,0.019625155516314163,0.019143556607938355,0.02580567484047036,0.027852470201067545,0.0683870449893647,0.09567764979732712,0.10446682987518562,0.11016575029096601,0.04426696632820966,0.07444716458642693,0.09302885580126019,0.10213910181803589,0.007906248745836177,0.018862623911385802,0.037404181883854394,0.059076132760765745,0.06521651884255729,0.10185816912148332,0.12080105951759842,0.03395272304049444,0.05466147610065417,0.09094192719829836,0.12365051972548863,0.0026086607537022916,0.0026880010215376044
572,0.031584861740980054,0.04575189629570173,0.05931693221495365,0.08444034193522494,0.019705422001043464,0.019585022273949513,0.025926074567564312,0.028414335594172654,0.06882851065537585,0.09599871573624433,0.10502869526829073,0.11044668298751856,0.044387366055303606,0.07601236103864831,0.09539671710077458,0.10278123369587029,0.008106914957659429,0.018983023638479753,0.037404181883854394,0.059437331942047596,0.06581851747802706,0.10262070072641169,0.12080105951759842,0.03411325600995305,0.05502267528193603,0.09423285307219971,0.12373078621021792,0.0026086607537022916,0.0027254325312810277
573,0.03194606092226191,0.04615322871934824,0.06019986354697596,0.08484167435887145,0.019785688485772765,0.019745555243408115,0.02644780671830477,0.028936067744913113,0.0690291768671991,0.09640004815989084,0.10510896175302002,0.11157041377372878,0.04454789902476221,0.07669462615884737,0.09551711682786852,0.10278123369587029,0.008106914957659429,0.019023156880844404,0.0376449813380423,0.06068146245535177,0.06630011638640286,0.10366416502789261,0.12208532327326725,0.034715254645422806,0.05534374122085323,0.09423285307219971,0.12465385078460489,0.002688927238431593,0.00276338529005317
574,0.03210659389172051,0.048079624352851465,0.062005859453385236,0.0849620740859654,0.019785688485772765,0.019785688485772765,0.026568206445398725,0.029176867199101016,0.07003250792631537,0.09672111409880804,0.1066741582052414,0.1122928121362925,0.04454789902476221,0.07729662479431713,0.09551711682786852,0.10338323233134004,0.00818718144238873,0.019304089577396957,0.03820684673114741,0.06076172894008107,0.06710278123369587,0.10378456475498656,0.12208532327326725,0.034835654372516754,0.05594573985632299,0.09443351928402295,0.12473411726933419,0.002688927238431593,0.0028018665564591956
575,0.03214672713408516,0.04820002407994542,0.06236705863466709,0.08500220732833005,0.019825821728137415,0.020227154151783923,0.02688927238431593,0.029176867199101016,0.07007264116868002,0.09688164706826664,0.10723602359834651,0.1122928121362925,0.04494923144840872,0.07785849018742225,0.09672111409880804,0.10538989444957259,0.008387847654211984,0.019344222819761607,0.038487779427699965,0.06076172894008107,0.06810611229281213,0.10378456475498656,0.12308865433238352,0.03487578761488141,0.056026006341052294,0.09583818276678573,0.12473411726933419,0.002688927238431593,0.0028408836901833044
576,0.03230726010354377,0.050046153228719345,0.06288879078540756,0.08524300678251796,0.02006662118232532,0.02066861981779508,0.02700967211140988,0.030581530681863787,0.07115623871252559,0.0970823132800899,0.10848015411165068,0.1128546775293976,0.044989364690773366,0.07882168800417386,0.09704218003772525,0.10555042741903119,0.008588513866035237,0.019825821728137415,0.038487779427699965,0.06092226190953967,0.06834691174700004,0.10534976120720793,0.12445318457278164,0.035517919492715815,0.05606613958341695,0.1000120399727094,0.12509531645061606,0.002769193723160894,0.002880444153396298
577,0.03230726010354377,0.0503270859252719,0.0630091905125015,0.08572460569089377,0.020508086848336476,0.021671950876911344,0.027411004535056387,0.030661797166593088,0.07175823734799534,0.09788497812738291,0.10884135329293254,0.1131757434683148,0.04506963117550267,0.07890195448890316,0.09812577758157082,0.1065136252357828,0.008628647108399888,0.020307420636513224,0.03852791267006461,0.06168479351446803,0.0691094433519284,0.10563069390376048,0.1286270417787053,0.035678452462174416,0.05682867118834531,0.100172572942168,0.12517558293534534,0.002769193723160894,0.002920555512182745
578,0.032869125496648874,0.05072841834891841,0.06316972348196011,0.08624633784163423,0.020548220090701126,0.021752217361640645,0.027732070473973594,0.03126379580206285,0.07300236786129952,0.09892844242886382,0.10932295220130835,0.11566400449492314,0.04595256250752498,0.07946381988200826,0.09844684352048802,0.10852028735401532,0.008749046835493839,0.02070875306015973,0.03892924509371112,0.06228679214993779,0.06987197495685676,0.10575109363085444,0.12971063932255086,0.035838985431633025,0.05803266845928483,0.1008147048200024,0.1256170486013565,0.0028494602078901953,0.0029612254379880344
579,0.032869125496648874,0.052775213709515593,0.06353092266324196,0.08801220050567886,0.02070875306015973,0.022113416542922502,0.027732070473973594,0.031745394710438656,0.07316290083075812,0.09961070754906289,0.10972428462495486,0.11566400449492314,0.0466749608700887,0.07954408636673757,0.09900870891359313,0.11181121322791668,0.008869446562587792,0.02070875306015973,0.03896937833607577,0.06236705863466709,0.07007264116868002,0.1064333587510535,0.12971063932255086,0.03632058434000883,0.05803266845928483,0.10093510454709637,0.12581771481317974,0.0028494602078901953,0.0030024617090855495
580,0.032869125496648874,0.05281534695188024,0.0658586507203917,0.08849379941405466,0.020909419271982983,0.022153549785287153,0.027932736685796846,0.03186579443753261,0.07320303407312277,0.10061403860817915,0.11145001404663482,0.11606533691856966,0.04743749247501706,0.08074808363767709,0.09949030782196894,0.112694144559939,0.009150379259140346,0.02070875306015973,0.039170044547899026,0.0626881245735843,0.07011277441104467,0.10723602359834651,0.12983103904964483,0.03636071758237348,0.05923666573022435,0.10165750290966007,0.12629931372155556,0.0030501264197134487,0.0030442722120643025
581,0.03298952522374283,0.0530962796484328,0.0660191836898503,0.08857406589878396,0.02139101818035879,0.02299634787494482,0.028695268290725207,0.032267126861179114,0.07557089537263716,0.10061403860817915,0.11145001404663482,0.11698840149295661,0.047557892202111006,0.08074808363767709,0.09981137376088614,0.11321587671067945,0.009270778986234298,0.02119035196853554,0.03937071075972228,0.06385198860215917,0.07011277441104467,0.10767748926435766,0.130272504715656,0.036601517036561386,0.05991893085042341,0.10169763615202472,0.12629931372155556,0.003090259662078099,0.0030866649433372744
582,0.033029658466107475,0.05385881125336116,0.06738371393024843,0.09102219368302765,0.02139101818035879,0.02436087811534294,0.028775534775454508,0.03238752658827307,0.07589196131155436,0.10061403860817915,0.11209214592446924,0.11742986715896778,0.047999357868122164,0.08098888309186499,0.10338323233134004,0.11333627643777341,0.009310912228598948,0.02123048521090019,0.03973190994100413,0.06385198860215917,0.07067463980414977,0.10860055383874463,0.1309146365934904,0.03700284946020789,0.06048079624352851,0.10189830236384798,0.12629931372155556,0.003090259662078099,0.0031296480106707504
583,0.033551390616847934,0.05393907773809046,0.06914957659429305,0.09154392583376811,0.02139101818035879,0.02436087811534294,0.02889593450254846,0.03246779307300237,0.07613276076574227,0.10069430509290846,0.1122928121362925,0.11783119958261427,0.047999357868122164,0.0821928803628045,0.10458722960227956,0.11429947425452502,0.009310912228598948,0.02123048521090019,0.04061484127302645,0.06413292129871172,0.07091543925833768,0.10892161977766184,0.13316209816591082,0.03744431512621905,0.060721595697716416,0.1033430990889754,0.12698157884175462,0.003090259662078099,0.003173229634734976
584,0.033551390616847934,0.05442067664646627,0.06967130874503351,0.09326965525544809,0.021591684392182044,0.02436087811534294,0.029176867199101016,0.03282899225428423,0.07645382670465947,0.10141670345547217,0.1130954769835855,0.11839306497571939,0.048240157322310066,0.08243367981699241,0.10502869526829073,0.11458040695107757,0.009431311955692901,0.02131075169562949,0.041136573423766906,0.06421318778344103,0.07095557250070234,0.1094433519284023,0.1348878275875908,0.03836737970060601,0.060801862182445716,0.1037444315126219,0.12730264478067183,0.003090259662078099,0.0032174181506763717
585,0.033711923586306536,0.05442067664646627,0.07047397359232653,0.09379138740618854,0.02199301681582855,0.02448127784243689,0.029337400168559617,0.033029658466107475,0.07717622506722319,0.10169763615202472,0.11353694264959666,0.11991812818557611,0.048240157322310066,0.08295541196773287,0.10502869526829073,0.11578440422201709,0.009431311955692901,0.02135088493799414,0.04133723963559016,0.06453425372235823,0.07131677168198419,0.1096038848978609,0.1356102259501545,0.03925031103262833,0.06120319460609223,0.10559056066139584,0.12834610908215274,0.003210659389172051,0.00326222200971167
586,0.03399285628285909,0.05522334149375928,0.07067463980414977,0.09379138740618854,0.0220331500581932,0.024722077296624793,0.030661797166593088,0.033029658466107475,0.07765782397559899,0.10213910181803589,0.11357707589196131,0.12072079303286913,0.04844082353413332,0.0840791427539431,0.10547016093430188,0.11726933418950918,0.009551711682786852,0.02183248384636995,0.04250110366416503,0.065136252357828,0.0716378376209014,0.11016575029096601,0.13589115864670706,0.03937071075972228,0.06248745836176105,0.10559056066139584,0.1289481077176225,0.003210659389172051,0.0033076497807442424
587,0.03427378897941165,0.0565878717341574,0.07268130192238231,0.09391178713328249,0.02243448248183971,0.02652807320303407,0.031103262832604246,0.03351125737448329,0.07906248745836177,0.10237990127222378,0.11498173937472408,0.12477425051169884,0.049002688927238434,0.08544367299434122,0.10679455793233536,0.11787133282497893,0.010555042741903118,0.02199301681582855,0.04350443472328129,0.06654091584059076,0.07352410001203998,0.11088814865352972,0.13669382349400008,0.039852309668098086,0.0627683910583136,0.10655375847814745,0.13376409680138057,0.0033711923586306537,0.0033537101520029287
588,0.03435405546414095,0.05694907091543926,0.07420636513223904,0.0940723201027411,0.02247461572420436,0.026648472930128026,0.0313039290444275,0.03419352249468235,0.07954408636673757,0.10237990127222378,0.11578440422201709,0.12565718184372116,0.049444154593249585,0.08656740378055143,0.10711562387125256,0.11843319821808404,0.010996508407914276,0.022073283300557852,0.0435847012080106,0.06750411365734238,0.07396556567805113,0.11128948107717622,0.13769715455311635,0.04001284263755669,0.0629289240277722,0.1071557571136172,0.1348878275875908,0.0033711923586306537,0.003400411932703706
589,0.034394188706505596,0.05714973712726251,0.07508929646426135,0.0940723201027411,0.02247461572420436,0.026688606172492677,0.03142432877152145,0.03427378897941165,0.07954408636673757,0.10298189990769355,0.11702853473532127,0.12621904723682625,0.05116988401492956,0.08724966890075049,0.1071557571136172,0.11923586306537705,0.011357707589196131,0.02263514869366296,0.04394590038929245,0.06926997632138701,0.0750491632218967,0.1128546775293976,0.13922221776297308,0.04009310912228599,0.06304932375486616,0.10823935465746277,0.13500822731468476,0.0033711923586306537,0.0034477640547344642
590,0.03451458843359955,0.05751093630854437,0.07581169482682507,0.09467431873821086,0.02251474896656901,0.027170205080868485,0.0315447284986154,0.034313922221776295,0.08038688445639523,0.10402536420917446,0.11738973391660312,0.12654011317574346,0.051250150499658864,0.08737006862784444,0.10735642332544046,0.11963719548902356,0.011357707589196131,0.022715415178392262,0.04446763254003291,0.06955090901793956,0.0750491632218967,0.1128546775293976,0.14046634827627724,0.04021350884937994,0.0630894569972308,0.10904201950475578,0.13536942649596662,0.0034113256009953045,0.0034957755743632753
591,0.034835654372516754,0.05759120279327367,0.07613276076574227,0.09559738331259783,0.02255488220893366,0.027210338323233135,0.0315447284986154,0.03535738652325721,0.08094874984950035,0.10510896175302002,0.11979772845848216,0.12754344423485972,0.05201268210458723,0.08817273347513746,0.10795842196091023,0.12039972709395191,0.011518240558654734,0.02319701408676807,0.04531043062969057,0.06967130874503351,0.07516956294899065,0.11345667616486736,0.14150981257775816,0.041658305574507365,0.0630894569972308,0.10904201950475578,0.13536942649596662,0.0034113256009953045,0.0035444556739704356
592,0.035236986796163265,0.05791226873219087,0.07665449291648273,0.09603884897860898,0.02255488220893366,0.027451137777421038,0.03190592767989726,0.03656138379419673,0.08143034875787615,0.10723602359834651,0.12152345788016214,0.1287073082634346,0.052414014528233736,0.09130312637958021,0.1094433519284023,0.12308865433238352,0.011999839467030541,0.02383914596460248,0.04591242926516033,0.07039370710759722,0.07641369346229482,0.11494160613235943,0.1420315447284986,0.04250110366416503,0.06405265481398242,0.11112894810771762,0.13577075891961313,0.003451458843359955,0.0035938136638046254
593,0.035317253280892566,0.05999919733515271,0.07793875667215154,0.09704218003772525,0.02255488220893366,0.027732070473973594,0.03222699361881447,0.03664165027892603,0.08291527872536822,0.10743668981016977,0.12160372436489143,0.12938957338363366,0.05253441425532769,0.09186499177268531,0.10972428462495486,0.12328932054420677,0.012039972709395191,0.02395954569169643,0.048240157322310066,0.07043384034996188,0.07701569209776458,0.11534293855600594,0.14323554199943814,0.04326363526909339,0.06417305454107637,0.11140988080427018,0.13577075891961313,0.003692258297547859,0.0036438589837635444
594,0.035678452462174416,0.06032026327406991,0.0787815547618092,0.09752377894610105,0.02267528193602761,0.027732070473973594,0.03238752658827307,0.036721916763655334,0.08319621142192078,0.10743668981016977,0.12160372436489143,0.12971063932255086,0.05297587992133884,0.09198539149977927,0.11096841513825902,0.12381105269494723,0.012160372436489144,0.02395954569169643,0.048400690291768675,0.07059437331942048,0.07765782397559899,0.11590480394911105,0.1432756752418028,0.04350443472328129,0.06461452020708754,0.11161054701609344,0.13653329052454147,0.003692258297547859,0.0036946012051993025
595,0.03579885218926837,0.06196572621102059,0.0789420877312678,0.0977244451579243,0.022795681663121563,0.027972869928161496,0.03266845928482562,0.036721916763655334,0.08403900951157844,0.10759722277962837,0.1220451900309026,0.13043303768511458,0.0535778785568086,0.09210579122687322,0.11124934783481158,0.12405185214913513,0.012401171890677049,0.024120078661155033,0.04952442107797889,0.07067463980414977,0.07769795721796365,0.11638640285748686,0.14379740739254324,0.04410643335875105,0.06465465344945218,0.11265401131757434,0.1370951559176466,0.0037725247822771603,0.003746050032748993
596,0.036882449733113935,0.06236705863466709,0.07978488582092547,0.09852711000521733,0.023598346510414578,0.028374202351808004,0.03323032467793073,0.03784564754986555,0.08452060841995425,0.10852028735401532,0.12300838784765421,0.13043303768511458,0.05393907773809046,0.09242685716579042,0.11185134647028133,0.12493478348115744,0.01256170486013565,0.0249628767508127,0.0499257535016254,0.07167797086326605,0.07858088854998595,0.12200505678853794,0.14451980575510695,0.04539069711441988,0.06501585263073403,0.11474093992053618,0.1370951559176466,0.003973190994100414,0.0037982153061907366
597,0.036962716217843236,0.06280852430067825,0.08002568527511338,0.09880804270176988,0.023598346510414578,0.028655135048360557,0.03407312276758839,0.03904964482080507,0.08452060841995425,0.109363085443673,0.12336958702893606,0.13067383713930247,0.05401934422281976,0.09355058795200064,0.11185134647028133,0.12493478348115744,0.012641971344864951,0.025484608901553157,0.049965886743990044,0.07167797086326605,0.0791026207007264,0.12232612272745515,0.14451980575510695,0.04599269574988964,0.06505598587309869,0.11674760203876872,0.1370951559176466,0.004173857205923667,0.003851107002325569
598,0.03708311594493719,0.0628486575430429,0.08030661797166593,0.09928964161014568,0.02379901272223783,0.028936067744913113,0.034233655737046995,0.03904964482080507,0.08452060841995425,0.109363085443673,0.1256170486013565,0.1308343701087611,0.05454107637356022,0.09375125416382389,0.11273427780230365,0.12549664887426254,0.012882770799052855,0.026166874021752218,0.05012641971344865,0.07187863707508929,0.07950395312437292,0.12292812136292491,0.14508167114821208,0.046032828992254284,0.06517638560019264,0.11690813500822732,0.13761688806838704,0.004294256933017619,0.00390473523688556
599,0.037203515672031146,0.0630091905125015,0.08143034875787615,0.10005217321507405,0.02383914596460248,0.02949793313801822,0.03475538788778745,0.03945097724445158,0.08520287354015331,0.11136974756190553,0.126018381025003,0.13304169843881689,0.054822009070112775,0.09375125416382389,0.11349680940723202,0.12581771481317974,0.01324396998033471,0.026688606172492677,0.05438054340410162,0.072601035437653,0.08159088172733475,0.12401171890677047,0.1464462013886102,0.046955893566641246,0.06541718505438054,0.11726933418950918,0.13910181803587912,0.004294256933017619,0.0039591102664684585
600,0.03776538106513625,0.06304932375486616,0.0818718144238873,0.10029297266926195,0.02391941244933178,0.029698599349841474,0.03479552113015211,0.03949111048681623,0.08532327326724726,0.11157041377372878,0.126018381025003,0.13364369707428664,0.054822009070112775,0.0939920536180118,0.11373760886141991,0.12730264478067183,0.013565035919251915,0.026688606172492677,0.05518320825139463,0.07296223461893486,0.08159088172733475,0.12421238511859373,0.14684753381225668,0.04791909138339286,0.06541718505438054,0.11771079985552033,0.13910181803587912,0.004294256933017619,0.004014242490499322
601,0.03820684673114741,0.0630894569972308,0.08355741060320264,0.10117590400128426,0.02436087811534294,0.030541397439499136,0.03535738652325721,0.04017337560701529,0.08560420596379982,0.11253361159048039,0.13079423686639643,0.13653329052454147,0.05751093630854437,0.09463418549584621,0.11413894128506642,0.12730264478067183,0.013645302403981218,0.026768872657221977,0.05614640606814625,0.07328330055785207,0.08175141469679335,0.1250551832082514,0.1474093992053618,0.04828029056467472,0.06662118232532006,0.11883453064173055,0.13910181803587912,0.004334390175382269,0.004070142453219439
602,0.03844764618533531,0.0630894569972308,0.08363767708793193,0.10121603724364892,0.02444114460007224,0.030701930408957738,0.03535738652325721,0.04053457478829715,0.08608580487217563,0.1132560099530441,0.13215876710679456,0.13669382349400008,0.05783200224746157,0.09531645061604527,0.11518240558654734,0.127744110446683,0.013645302403981218,0.02692940562668058,0.057390536581450415,0.07352410001203998,0.08343701087610868,0.12597824778263836,0.14752979893245574,0.04864148974595658,0.06738371393024843,0.11923586306537705,0.13910181803587912,0.0043745234177469195,0.004126820845702951
603,0.03844764618533531,0.06316972348196011,0.08367781033029659,0.10129630372837821,0.02460167756953084,0.030862463378416343,0.035678452462174416,0.040895773969579004,0.08793193402094955,0.11421920776979572,0.13288116546935827,0.13769715455311635,0.058153068186378776,0.09531645061604527,0.11534293855600594,0.13055343741220854,0.013725568888710519,0.02696953886904523,0.05783200224746157,0.07360436649676927,0.08375807681502588,0.12670064614520207,0.149456194565959,0.048842155957779826,0.06770477986916563,0.12007866115503471,0.13990448288317214,0.0043745234177469195,0.00418428850790158
604,0.03860817915479391,0.06365132239033591,0.0842396757234017,0.10141670345547217,0.024641810811895492,0.03162499498334471,0.03587911867399767,0.04101617369667295,0.08833326644459606,0.11470080667817154,0.13408516274029778,0.14022554882208935,0.059878797608058754,0.09615924870570293,0.11710880122005057,0.1315567684713248,0.01376570213107517,0.02708993859613918,0.05811293494401413,0.07508929646426135,0.08419954248103705,0.12670064614520207,0.15021872617088736,0.04912308865433238,0.06826664526227073,0.1223662559698198,0.14046634827627724,0.004414656660111571,0.004242556430717776
605,0.03864831239715857,0.06389212184452382,0.0846410081470482,0.10145683669783682,0.024722077296624793,0.031665128225709355,0.035999518401091626,0.04125697315086086,0.08837339968696072,0.11478107316290083,0.13408516274029778,0.14046634827627724,0.06023999678934061,0.09688164706826664,0.11843319821808404,0.13207850062206525,0.013886101858169122,0.027932736685796846,0.05831360115583738,0.07508929646426135,0.08516274029778866,0.12670064614520207,0.15090099129108642,0.049363888108520285,0.06842717823172934,0.1223662559698198,0.14046634827627724,0.004414656660111571,0.004301635758106795
606,0.039290444274992974,0.06473491993418148,0.08548380623670586,0.10205883533330658,0.024762210538989447,0.03258819280009632,0.03636071758237348,0.04153790584741341,0.08973792992735884,0.11502187261708874,0.13665369025163543,0.14199141148613398,0.06092226190953967,0.09876790945940522,0.1192759963077417,0.13227916683388852,0.014167034554721677,0.028494602078901955,0.05895573303367179,0.07641369346229482,0.08552393947907051,0.12778424368904764,0.15190432235020268,0.04988562025926074,0.06862784444355259,0.12296825460528957,0.14142954609302885,0.0044949231448408716,0.004361537789208006
607,0.039290444274992974,0.06497571938836938,0.08696873620419794,0.10254043424168238,0.024802343781354097,0.033029658466107475,0.03636071758237348,0.04169843881687201,0.08981819641208813,0.11542320504073524,0.13705502267528194,0.14199141148613398,0.06092226190953967,0.09876790945940522,0.11971746197375285,0.13300156519645223,0.014167034554721677,0.02889593450254846,0.059076132760765745,0.07697555885539993,0.08704900268892724,0.1278243769314123,0.15222538828911988,0.050086286471084,0.0695107757755749,0.12316892081711281,0.14142954609302885,0.0044949231448408716,0.004422273980505897
608,0.04077537424248505,0.06521651884255729,0.08849379941405466,0.1031022996347875,0.02500300999317735,0.03359152385921259,0.036601517036561386,0.042862302845446884,0.09086166071356905,0.11622586988802826,0.13725568888710518,0.1432756752418028,0.061845326483926634,0.09949030782196894,0.12011879439739936,0.13532929325360196,0.014327567524180278,0.029618332865112174,0.05931693221495365,0.07809928964161014,0.08793193402094955,0.12886784123289322,0.1532688525906008,0.0504073524100012,0.07019304089577397,0.12353011999839467,0.14142954609302885,0.004535056387205522,0.004483855948021186
609,0.04137737287795481,0.06557771802383915,0.08933659750371233,0.10450696311755027,0.02508327647790665,0.034153389252317694,0.03676205000601999,0.04314323554199944,0.09182485853032066,0.11658706906931011,0.13801822049203355,0.145202070875306,0.06248745836176105,0.10121603724364892,0.12072079303286913,0.13729582212946984,0.015090099129108641,0.029859132319300076,0.06023999678934061,0.07918288718545571,0.08869446562587792,0.130272504715656,0.15431231689208172,0.05068828510655376,0.07107597222779628,0.12405185214913513,0.14419873981618975,0.004535056387205522,0.004546295469532399
610,0.04185897178633062,0.0656178512662038,0.08941686398844162,0.10607215956977165,0.02580567484047036,0.034394188706505596,0.03744431512621905,0.043705100935104546,0.09266765661997833,0.11658706906931011,0.13801822049203355,0.14556327005658787,0.06256772484649034,0.10121603724364892,0.12136292491070354,0.13729582212946984,0.015090099129108641,0.030701930408957738,0.06112292812136293,0.07958421960910222,0.08889513183770117,0.1311554360476783,0.15483404904282216,0.05121001725729422,0.07107597222779628,0.12413211863386443,0.14451980575510695,0.004575189629570173,0.004609604486828433
611,0.04197937151342457,0.06706264799133121,0.08997872938154673,0.1066741582052414,0.02644780671830477,0.03451458843359955,0.03784564754986555,0.04450776578239756,0.09294858931653088,0.11747000040133242,0.13882088533932657,0.14744953244772646,0.06272825781594896,0.10161736966729543,0.12176425733435005,0.1373359553718345,0.015451298310390497,0.031183529317333546,0.06329012320905406,0.08018621824457198,0.08945699723080627,0.1317975679255127,0.15619857928322028,0.05197254886222258,0.07143717140907814,0.12445318457278164,0.14572380302604648,0.0046955893566641245,0.004673795107992464
612,0.04201950475578922,0.06786531283862424,0.09078139422883975,0.10739655656780511,0.02700967211140988,0.03459485491832885,0.038086447004053454,0.04494923144840872,0.09355058795200064,0.11851346470281333,0.13898141830878516,0.1476501986595497,0.0627683910583136,0.10161736966729543,0.1220451900309026,0.13809848697676286,0.015491431552755147,0.03162499498334471,0.06453425372235823,0.08034675121403058,0.08957739695790023,0.13195810089497131,0.15619857928322028,0.052173215074045834,0.07167797086326605,0.12469398402696955,0.14600473572259903,0.0046955893566641245,0.004738879609717651
613,0.042420837179435726,0.06826664526227073,0.09158405907613276,0.10839988762692138,0.027170205080868485,0.03503632058434001,0.03860817915479391,0.04547096359914918,0.09435325279929366,0.11891479712645985,0.13970381667134887,0.14969699402014688,0.0630091905125015,0.1035838985431633,0.12272745515110166,0.13922221776297308,0.015932897218766305,0.032427659830637716,0.06497571938836938,0.08135008227314684,0.08981819641208813,0.1325199662880764,0.15704137737287796,0.05237388128586908,0.07248063571055906,0.12509531645061606,0.14640606814624554,0.004775855841393426,0.004804870439655128
614,0.04278203636071758,0.0691094433519284,0.09254725689288437,0.10908215274712044,0.02761167074687964,0.03511658706906931,0.03941084400208693,0.04607296223461894,0.09503551791949272,0.11947666251956496,0.140265682064454,0.15102139101818035,0.06465465344945218,0.10398523096680981,0.12357025324075932,0.14014528233736004,0.01637436288477746,0.03387245655576514,0.0657783842356624,0.0820323473933459,0.08997872938154673,0.13516876028414335,0.1576433760083477,0.05313641289079745,0.07308263434602881,0.12605851426736767,0.1470080667817153,0.004856122326122728,0.004871780218794631
615,0.044146566601115704,0.07019304089577397,0.09278805634707228,0.11052694947224787,0.027892603443432196,0.03515672031143396,0.03941084400208693,0.04647429465826544,0.09523618413131597,0.11947666251956496,0.14046634827627724,0.15122205723000362,0.06501585263073403,0.10410563069390376,0.12385118593731187,0.14118874663884096,0.016615162338965365,0.0345547216759642,0.065938917205121,0.08223301360516916,0.09001886262391139,0.13516876028414335,0.1576433760083477,0.0536581450415379,0.07408596540514509,0.1261789139944616,0.1473291327206325,0.004856122326122728,0.004939621743878321
616,0.04418669984348036,0.07095557250070234,0.09411245334510575,0.11140988080427018,0.028013003170526147,0.03636071758237348,0.04041417506120319,0.046514427900630095,0.09527631737368061,0.12003852791267007,0.14163021230485212,0.15198458883493196,0.06509611911546334,0.10502869526829073,0.12517558293534534,0.1433559417265321,0.017417827186258377,0.03515672031143396,0.06678171529477867,0.08267447927118032,0.09054059477465184,0.1367740899787294,0.15816510815908819,0.05409961070754906,0.0756912950997311,0.1281454428703295,0.1476501986595497,0.004936388810852029,0.005008407989848212
617,0.04527029738732592,0.07155757113617209,0.0944736525263876,0.11233294537865714,0.02817353613998475,0.037283782156760446,0.04061484127302645,0.046755227354818,0.09603884897860898,0.12023919412449331,0.14163021230485212,0.15242605450094313,0.06650078259822612,0.10502869526829073,0.1256973150860858,0.14359674118072,0.017738893125175584,0.03632058434000883,0.06702251474896657,0.08283501224063892,0.09094192719829836,0.1382188867038568,0.15816510815908819,0.05506280852430068,0.07677489264357668,0.12938957338363366,0.14901472889994782,0.004976522053216679,0.0050781521123276704
618,0.045511096841513825,0.07203917004454789,0.09575791628205643,0.1130954769835855,0.028334069109443354,0.037283782156760446,0.0406549745153911,0.04795922462575752,0.09640004815989084,0.12304852109001886,0.14215194445559257,0.1531885861058715,0.06678171529477867,0.10595175984267768,0.12694144559938997,0.1448007384516595,0.01818035879118674,0.03648111730946743,0.06778504635389493,0.08375807681502588,0.09162419231849742,0.1392623510053377,0.15888750652165187,0.05534374122085323,0.07693542561303528,0.13007183850383272,0.1492153951117711,0.00501665529558133,0.005148867450137492
619,0.045511096841513825,0.07207930328691255,0.09575791628205643,0.11337640968013805,0.028334069109443354,0.037725247822771604,0.04085564072721435,0.04795922462575752,0.09728297949191315,0.12304852109001886,0.14275394309106232,0.1534293855600594,0.06686198177950797,0.10595175984267768,0.12730264478067183,0.14552313681422321,0.018421158245374644,0.036521250551832085,0.06790544608098888,0.08379821005739053,0.09162419231849742,0.13942288397479632,0.1597704378536742,0.05594573985632299,0.07817955612633945,0.13031263795802062,0.15021872617088736,0.00501665529558133,0.005220567527846975
620,0.045591363326243126,0.07232010274110046,0.09640004815989084,0.11385800858851386,0.028655135048360557,0.03820684673114741,0.04101617369667295,0.048159890837580765,0.09832644379339407,0.12324918730184212,0.14311514227234418,0.1536701850142473,0.06726331420315447,0.1062728257815949,0.1283059758397881,0.1460448689649637,0.019063290123209054,0.038568045912429266,0.0689489103824698,0.0840791427539431,0.09226632419633182,0.14010514909499538,0.16037243648914395,0.056266805795240196,0.07942368663964362,0.13047317092747923,0.15154312316892082,0.005177188265039933,0.005293266058360561
621,0.045591363326243126,0.07280170164947626,0.09668098085644339,0.116025203676205,0.028735401533089858,0.038327246458241364,0.04169843881687201,0.04844082353413332,0.09912910864068708,0.12365051972548863,0.1443191395432837,0.154392583376811,0.06758438014207167,0.10639322550868885,0.1283862423245174,0.14660673435806879,0.019625155516314163,0.03925031103262833,0.0693502428061163,0.08452060841995425,0.09395192037564715,0.14054661476100655,0.16105470160934302,0.057390536581450415,0.07994541879038408,0.1321989003491592,0.15322871934823615,0.005177188265039933,0.005366976945540476
622,0.046032828992254284,0.07304250110366417,0.09736324597664245,0.11706866797768592,0.028976200987277764,0.03937071075972228,0.04181883854396597,0.04932375486615564,0.10041337239635591,0.12477425051169884,0.1448007384516595,0.15515511498173937,0.0682265120199061,0.10695509090179396,0.12882770799052856,0.14660673435806879,0.019705422001043464,0.03941084400208693,0.07003250792631537,0.08540353975197656,0.09515591764658667,0.14271380984869766,0.1618974996990007,0.05835373439820203,0.08030661797166593,0.13372396355901595,0.15379058474134125,0.005177188265039933,0.005441714286865892
623,0.04783882489866356,0.07344383352731067,0.09800537785447687,0.11738973391660312,0.029337400168559617,0.04005297587992134,0.04262150339125898,0.049604687562708194,0.10101537103182566,0.12513544969298068,0.14500140466348277,0.15696111088814865,0.0687081109282819,0.1071557571136172,0.12918890717181042,0.14801139784083156,0.019946221455231367,0.03981217642573343,0.07215956977164185,0.08580487217562306,0.09535658385840992,0.14339607496889673,0.1630212304852109,0.05899586627603644,0.08074808363767709,0.1339246297708392,0.15567684713247984,0.005257454749769234,0.005517492376129122
624,0.04803949111048682,0.07464783079825019,0.09836657703575871,0.1184733314604487,0.029658466107476824,0.04025364209174459,0.04322350202672874,0.050648151864189105,0.10213910181803589,0.12609864750973232,0.14592446923786973,0.15728217682706586,0.0688686438977405,0.10852028735401532,0.12950997311072762,0.14853312999157203,0.020146887667054622,0.04013324236465064,0.07380503270859252,0.08692860296183329,0.09603884897860898,0.14403820684673116,0.16378376209013926,0.05911626600313039,0.0813902155155115,0.1342456957097564,0.15868684030982863,0.005337721234498535,0.005594325706169378
625,0.04872175623068588,0.07508929646426135,0.09961070754906289,0.11883453064173055,0.029778865834570775,0.040976040454308305,0.043624834450375245,0.05116988401492956,0.10250030099931773,0.12826584259742344,0.1464462013886102,0.15804470843199422,0.06898904362483445,0.10868082032347394,0.1305935706545732,0.14873379620339527,0.020347553878877874,0.04049444154593249,0.0750491632218967,0.0878115342938556,0.09623951519043224,0.1446402054822009,0.16378376209013926,0.059156399245495046,0.08283501224063892,0.13641289079744753,0.1612955010635309,0.005458120961592487,0.005672228971644544
626,0.04904282216960308,0.07625316049283622,0.10117590400128426,0.11939639603483565,0.029818999076935426,0.041738572059236666,0.04494923144840872,0.05145081671148212,0.10322269936188144,0.1292691736565397,0.14656660111570413,0.15844604085564074,0.0693502428061163,0.1098446843520488,0.131877834410242,0.14893446241521852,0.020789019544889032,0.04109644018140225,0.07549062888790785,0.0879720672633142,0.09744351246137176,0.14560340329895252,0.1646666934221616,0.05971826463860015,0.08319621142192078,0.13745635509892845,0.1621382991531886,0.005458120961592487,0.005751217071841614
627,0.04940402135088494,0.0781394228839748,0.10141670345547217,0.12019906088212867,0.029818999076935426,0.04205963799815387,0.04502949793313802,0.05201268210458723,0.10362403178552795,0.13055343741220854,0.14752979893245574,0.15876710679455794,0.06959104226030421,0.11104868162298832,0.1321989003491592,0.14905486214231248,0.020909419271982983,0.04133723963559016,0.0756912950997311,0.08869446562587792,0.09836657703575871,0.14600473572259903,0.16494762611871414,0.06032026327406991,0.08359754384556728,0.1381386202191275,0.1629409640004816,0.005538387446321788,0.005831305113526225
628,0.049684954047437495,0.08014608500220732,0.10201870209094192,0.12128265842597423,0.030059798531123328,0.04205963799815387,0.04506963117550267,0.052414014528233736,0.10454709635991492,0.13119556929004295,0.14825219729501946,0.15916843921820445,0.07007264116868002,0.11313561022595016,0.13223903359152386,0.14957659429305292,0.02123048521090019,0.042260304209977125,0.07649395994702413,0.09017939559336999,0.09892844242886382,0.14620540193442227,0.1658706906931011,0.060721595697716416,0.08411927599630774,0.14014528233736004,0.16346269615122205,0.005538387446321788,0.005912508413831875
629,0.04980535377453144,0.08094874984950035,0.10258056748404704,0.12357025324075932,0.030701930408957738,0.04258137014889433,0.045430830356784524,0.052855480194244894,0.10482802905646747,0.13288116546935827,0.14901472889994782,0.15932897218766304,0.07091543925833768,0.11373760886141991,0.13296143195408758,0.14957659429305292,0.0218726170887346,0.04278203636071758,0.07713609182485853,0.09150379259140345,0.09928964161014568,0.1476501986595497,0.16643255608620622,0.06152426054500943,0.0842396757234017,0.14014528233736004,0.16462656017979693,0.005538387446321788,0.005994842503189409
630,0.050367219167636555,0.08151061524260544,0.10366416502789261,0.12397158566440583,0.031063129590239595,0.043464301480916644,0.04635389493117149,0.0536581450415379,0.10543002769193723,0.13444636192157963,0.14905486214231248,0.16069350242806116,0.07119637195489023,0.11373760886141991,0.13364369707428664,0.1500180599590641,0.022916081390215514,0.043464301480916644,0.07749729100614039,0.09186499177268531,0.09941004133723963,0.1486133964763013,0.1684793514468034,0.061564393787374085,0.0848818076012361,0.14142954609302885,0.16486735963398483,0.00565878717341574,0.00607832312829723
631,0.05080868483364771,0.08211261387807521,0.10398523096680981,0.12449331781514629,0.031143396074968896,0.04402616687402175,0.0469157603242766,0.05442067664646627,0.10559056066139584,0.1356102259501545,0.149456194565959,0.1631014969699402,0.07139703816671349,0.11401854155797247,0.13408516274029778,0.15021872617088736,0.02299634787494482,0.045591363326243126,0.08014608500220732,0.09238672392342577,0.09997190673034474,0.14973712726251154,0.16956294899064894,0.06204599269574989,0.08528314002488262,0.14303487578761487,0.16643255608620622,0.00565878717341574,0.006162966255132942
632,0.05121001725729422,0.08243367981699241,0.10462736284464422,0.12473411726933419,0.0315447284986154,0.044307099570574306,0.04763815868684031,0.05486214231247743,0.10571096038848979,0.13581089216197775,0.15045952562507525,0.1638238953325039,0.07215956977164185,0.11458040695107757,0.13408516274029778,0.15222538828911988,0.02323714732913272,0.04571176305333708,0.08042701769875989,0.09543685034313923,0.10077457157763775,0.1506601918368985,0.17020508086848338,0.06256772484649034,0.08596540514508168,0.14371714090781396,0.16759642011478107,0.005739053658145041,0.006248788072006894
633,0.05177188265039932,0.08267447927118032,0.10522936148011398,0.12629931372155556,0.031584861740980054,0.04563149656860778,0.04820002407994542,0.05510294176666533,0.10587149335794839,0.13689448970582332,0.15090099129108642,0.16567002448127785,0.07256090219528835,0.11478107316290083,0.13476742786049686,0.15282738692458964,0.023357547056226672,0.046594694385359396,0.08191194766625196,0.09627964843279689,0.10181803587911867,0.15094112453345107,0.17128867841232892,0.06377172211742986,0.08636673756872817,0.1439178071196372,0.16851948468916803,0.005739053658145041,0.006335804992658248
634,0.05221334831641048,0.08283501224063892,0.10575109363085444,0.12690131235702531,0.03214672713408516,0.04595256250752498,0.04836055704940402,0.05546414094794719,0.10723602359834651,0.13918208452060843,0.15134245695709755,0.1666733555403941,0.07408596540514509,0.11650680258458081,0.13641289079744753,0.1575631095236184,0.023437813540955973,0.046875627081911946,0.08415940923867239,0.09744351246137176,0.10250030099931773,0.1526267207127664,0.17164987759361078,0.06433358751053497,0.08696873620419794,0.1444796725127423,0.16851948468916803,0.005819320142874343,0.00642403365939419
635,0.05281534695188024,0.08303567845246218,0.1067544246899707,0.1282257093550588,0.03222699361881447,0.04647429465826544,0.049163221896697036,0.05638720552233415,0.10735642332544046,0.13982421639844284,0.15214512180439058,0.16687402175221736,0.07444716458642693,0.11767066661315567,0.13673395673636474,0.15772364249307702,0.023598346510414578,0.04703616005137055,0.0844002086928603,0.09780471164265361,0.10378456475498656,0.15282738692458964,0.17297427459164427,0.06497571938836938,0.0878918007785849,0.14468033872456557,0.16972348196010756,0.005819320142874343,0.0065134909462728026
636,0.05305614640606814,0.08347714411847333,0.10803868844563952,0.13007183850383272,0.03278885901191957,0.04727695950555846,0.04924348838142634,0.05811293494401413,0.10864068708110929,0.1401854155797247,0.15218525504675523,0.16827868523498013,0.07508929646426135,0.11791146606734358,0.1373359553718345,0.15900790624874583,0.02387927920696713,0.047878958141028216,0.08468114138941285,0.09880804270176988,0.10378456475498656,0.1535096520447887,0.17365653971184333,0.06501585263073403,0.0882128667175021,0.14536260384476463,0.17016494762611872,0.006019986354697596,0.006604193962330305
637,0.05337721234498535,0.08371794357266124,0.10852028735401532,0.1309146365934904,0.03298952522374283,0.047397359232652404,0.050046153228719345,0.05827346791347273,0.10888148653529718,0.1409880804270177,0.1528675201669543,0.1692820162940964,0.07541036240317855,0.11799173255207288,0.1382188867038568,0.15920857246056908,0.02460167756953084,0.04820002407994542,0.08552393947907051,0.09932977485251034,0.10506882851065538,0.15395111771079986,0.17369667295420796,0.06549745153910984,0.08837339968696072,0.14580406951077576,0.17060641329212986,0.006100252839426897,0.006696160054853221
638,0.05397921098045511,0.0846410081470482,0.109363085443673,0.1316370349560541,0.03339085764738933,0.047798691656298915,0.05121001725729422,0.05899586627603644,0.11020588353333066,0.14175061203194605,0.153589918529518,0.17020508086848338,0.07697555885539993,0.12019906088212867,0.13950315045952563,0.1606533691856965,0.0251234097202713,0.050447485652365856,0.08640687081109283,0.10157723642493077,0.10595175984267768,0.1568407111610547,0.17417827186258378,0.065938917205121,0.08877473211060721,0.14748966569009112,0.1722117429867159,0.006581851747802705,0.006789406812696105
639,0.05462134285828952,0.08612593811454028,0.1102460167756953,0.1317975679255127,0.03339085764738933,0.048079624352851465,0.05129028374202352,0.05947746518441225,0.11044668298751856,0.14191114500140467,0.15435245013444637,0.17132881165469357,0.07717622506722319,0.12100172572942168,0.14014528233736004,0.16169683348717742,0.02564514187101176,0.051129750772564916,0.08692860296183329,0.10161736966729543,0.10679455793233536,0.15896777300638118,0.1749006702251475,0.0660191836898503,0.09046032828992254,0.14805153108319621,0.17305454107637355,0.006621984990167355,0.0068839520696454964
640,0.05546414094794719,0.08865433238351327,0.11108881486535298,0.131877834410242,0.03347112413211863,0.048761889473050525,0.051731749408034676,0.060119597062246656,0.11132961431954087,0.14227234418268653,0.15515511498173937,0.1720512100172573,0.0781394228839748,0.12192479030380865,0.14086768069992375,0.16394429505959787,0.02588594132519966,0.054139743949913714,0.08745033511257375,0.10306216639242284,0.10707549062888791,0.1603323032467793,0.17602440101135772,0.06642051611349681,0.090982060440663,0.14925552835413572,0.17413813862021912,0.006702251474896657,0.00697981390783066
641,0.055504274190311835,0.08893526508006581,0.11157041377372878,0.13195810089497131,0.03407312276758839,0.04912308865433238,0.05193241561985793,0.06208612593811454,0.11181121322791668,0.14343620821126138,0.15828550788618212,0.17273347513745635,0.07926315367018501,0.1228478548781956,0.14239274390978046,0.16575029096600713,0.026046474294658267,0.05526347473612393,0.08785166753622026,0.10366416502789261,0.10707549062888791,0.1621382991531886,0.17654613316209816,0.06674158205241401,0.09174459204559136,0.14961672753541758,0.17445920455913633,0.0069831841714492115,0.0070770106611818895
642,0.05582534012922904,0.08977806316972348,0.11201187943973993,0.13227916683388852,0.03427378897941165,0.04948428783561424,0.05197254886222258,0.06264799133121965,0.11193161295501064,0.1441586065738251,0.15896777300638118,0.1730946743187382,0.07926315367018501,0.12292812136292491,0.14247301039450977,0.16739575390295783,0.026207007264116868,0.0564273387646988,0.08817273347513746,0.10466749608700887,0.10735642332544046,0.162780431031023,0.17758959746357908,0.06786531283862424,0.09182485853032066,0.15005819320142874,0.17602440101135772,0.007063450656178512,0.007175560918936928
643,0.056186539310510895,0.0908215274712044,0.11265401131757434,0.13340289762009871,0.034915920857246055,0.0502468194405426,0.0530962796484328,0.06397238832925312,0.1124533451057511,0.14540273708712928,0.16089416863988443,0.17353613998474937,0.07982501906329012,0.12324918730184212,0.1439178071196372,0.16835895171970944,0.02648793996066942,0.057310270096721114,0.08949713047317093,0.10494842878356142,0.10827948789982743,0.1632620299393988,0.17947585985471767,0.06850744471645864,0.0933499217401774,0.15246618774330778,0.17698759882810933,0.007063450656178512,0.007275483529196225
644,0.056788537945980655,0.09194525825741462,0.11381787534614922,0.13372396355901595,0.035236986796163265,0.05121001725729422,0.05494240879720673,0.06445398723762893,0.11357707589196131,0.14640606814624554,0.1624593650921058,0.17482040374041818,0.08110928281895895,0.12433278484568769,0.1442388730585544,0.16920174980936709,0.02700967211140988,0.05839386764056668,0.09046032828992254,0.10639322550868885,0.10964401814022555,0.16542922502708993,0.18003772524782277,0.0688686438977405,0.09375125416382389,0.1531885861058715,0.17783039691776698,0.007143717140907814,0.007376797602527731
645,0.057551069550909016,0.09310912228598948,0.11393827507324317,0.134406228679215,0.03539751976562187,0.05141068346911747,0.05522334149375928,0.06573825099329775,0.11381787534614922,0.14640606814624554,0.1628606975157523,0.1759441345266284,0.08143034875787615,0.12453345105751093,0.14468033872456557,0.17036561383794196,0.027491271019785688,0.05879520006421319,0.0913833928643095,0.10687482441706465,0.11020588353333066,0.16699442147931132,0.18067985712565718,0.06931010956375165,0.0941525865874704,0.15371031825661194,0.17803106312959024,0.007223983625637115,0.007479522515621821
646,0.05855440061002529,0.09495525143476341,0.11514227234418269,0.13484769434522614,0.035999518401091626,0.05289561343660954,0.05530360797848858,0.06686198177950797,0.11486133964763014,0.14744953244772646,0.1628606975157523,0.17827186258377814,0.08195208090861661,0.1253762491471686,0.14736926596299715,0.17185054380543405,0.028013003170526147,0.060882128667175024,0.09178472528795602,0.10739655656780511,0.11409880804270177,0.16811815226552154,0.18160292170004413,0.06963117550266885,0.09515591764658667,0.1540715174378938,0.17907452743107116,0.007264116868001766,0.007583677914997191
647,0.05871493357948389,0.09511578440422201,0.1162660031303929,0.13516876028414335,0.035999518401091626,0.05305614640606814,0.05562467391740579,0.06718304771842518,0.1155436047678292,0.14801139784083156,0.16346269615122205,0.17875346149215396,0.08227314684753381,0.12654011317574346,0.1479712645984669,0.17265320865272704,0.0282136693823494,0.062326925392302446,0.09222619095396717,0.10747682305253442,0.11502187261708874,0.1691214833246378,0.18312798490990087,0.07003250792631537,0.09515591764658667,0.15623871252558494,0.17979692579363488,0.007344383352731067,0.007689283720758314
648,0.059357065457318295,0.09559738331259783,0.11702853473532127,0.13593129188907171,0.03664165027892603,0.0535778785568086,0.05614640606814625,0.06734358068788378,0.1161054701609343,0.1486133964763013,0.16462656017979693,0.17875346149215396,0.08391860978448448,0.1271822450535779,0.14889432917285386,0.17281374162218566,0.028976200987277764,0.0626881245735843,0.09278805634707228,0.10795842196091023,0.11578440422201709,0.17016494762611872,0.1845727816350283,0.07131677168198419,0.09575791628205643,0.1591283059758398,0.18128185576112693,0.007384516595095718,0.00779636013040523
649,0.05963799815387085,0.09712244652245455,0.11730946743187382,0.13693462294818798,0.037283782156760446,0.05458120961592487,0.05622667255287555,0.06782517959625958,0.11690813500822732,0.14885419593048924,0.16583055745073644,0.17995745876309346,0.08560420596379982,0.1271822450535779,0.14965686077778223,0.17357627322711403,0.029297266926194967,0.0628486575430429,0.09395192037564715,0.10823935465746277,0.1162660031303929,0.17100774571577637,0.1848938475739455,0.07151743789380743,0.09656058112934944,0.15920857246056908,0.18296745194044226,0.007424649837460369,0.00790492762269642
650,0.05971826463860015,0.0977244451579243,0.11915559658064775,0.13938275073243167,0.037564714853312996,0.05470160934301882,0.057390536581450415,0.0685475779588233,0.11803186579443753,0.14989766023197015,0.16607135690492436,0.18104105630693904,0.08612593811454028,0.12802504314323554,0.1507404583216278,0.17526186940642935,0.030300597985311234,0.06405265481398242,0.09527631737368061,0.11052694947224787,0.11831279849099009,0.17273347513745635,0.18541557972468595,0.0716378376209014,0.0969217803106313,0.16093430188224905,0.18381025003009993,0.007504916322189669,0.008015006961565405
651,0.06007946381988201,0.09780471164265361,0.1192759963077417,0.13974394991371353,0.03784564754986555,0.05518320825139463,0.05743066982381507,0.06890877714010515,0.11839306497571939,0.151061524260545,0.16607135690492436,0.1815627884576795,0.08648713729582214,0.12906850744471646,0.15102139101818035,0.17526186940642935,0.030541397439499136,0.06517638560019264,0.09607898222097364,0.11092828189589438,0.11907533009591845,0.17297427459164427,0.18541557972468595,0.07256090219528835,0.09736324597664245,0.16225869888028255,0.18381025003009993,0.007585182806918971,0.008126619200091945
652,0.060440663001163866,0.09852711000521733,0.11971746197375285,0.14054661476100655,0.038327246458241364,0.05598587309868764,0.05767146927800297,0.06914957659429305,0.12047999357868122,0.15182405586547337,0.16767668659951038,0.18280691897098367,0.08833326644459606,0.12975077256491552,0.15210498856202592,0.17570333507244051,0.030822330136051693,0.06573825099329775,0.09644018140225549,0.11201187943973993,0.11975759521611751,0.17445920455913633,0.1880643737207529,0.07280170164947626,0.09796524461211222,0.16502789260344344,0.18493398081631016,0.007705582534012923,0.008239785684528518
653,0.061403860817915476,0.09993177348798009,0.12068065979050448,0.14102821366938234,0.03852791267006461,0.05803266845928483,0.05811293494401413,0.06987197495685676,0.12072079303286913,0.1533491190753301,0.16843921820443875,0.18304771842517156,0.08929646426134767,0.13035277120038527,0.1534293855600594,0.1768270658586507,0.031584861740980054,0.06662118232532006,0.09672111409880804,0.11417907452743108,0.12056026006341053,0.1753822691335233,0.188626239113858,0.07328330055785207,0.09860737648994662,0.16591082393546575,0.18517478027049805,0.007946381988200827,0.008354528058382863
654,0.0626881245735843,0.10013243969980334,0.12144319139543283,0.14163021230485212,0.039170044547899026,0.05819320142874343,0.05891559979130714,0.07047397359232653,0.12124252518360959,0.15483404904282216,0.16948268250591966,0.18413131596901713,0.08981819641208813,0.1309146365934904,0.15495444876991613,0.1789541277039772,0.03198619416462656,0.06750411365734238,0.09700204679536059,0.11482120640526548,0.12108199221415099,0.1758638680418991,0.19023156880844402,0.07436689810169764,0.09961070754906289,0.16695428823694666,0.18613797808724966,0.007946381988200827,0.008470868266557402
655,0.06272825781594896,0.100975237789461,0.1217241240919854,0.14243287715214512,0.03989244291046273,0.05851426736766063,0.05931693221495365,0.07083517277360837,0.12328932054420677,0.15599791307139704,0.17064654653449451,0.18469318136212223,0.0912228598948509,0.13119556929004295,0.1562788457679496,0.1793554601276237,0.03351125737448329,0.06806597905044749,0.09764417867319501,0.11558373801019384,0.12429265160332303,0.17662639964682747,0.19103423365573705,0.07484849701007344,0.10029297266926195,0.16731548741822852,0.1872617088734599,0.008026648472930128,0.00858882855954625
656,0.06312959023959545,0.10161736966729543,0.1222057230003612,0.14343620821126138,0.040293775334109244,0.05851426736766063,0.060360396516434565,0.07143717140907814,0.12393145242204118,0.15655977846450214,0.1718104105630694,0.18617811132961432,0.09162419231849742,0.1324396998033471,0.1565196452221375,0.18031865794437532,0.03359152385921259,0.07023317413813862,0.09780471164265361,0.11779106634024963,0.12621904723682625,0.1771079985552033,0.1923586306537705,0.07621302725047156,0.10217923506040053,0.16835895171970944,0.18870650559858732,0.008026648472930128,0.008708431497690725
657,0.06405265481398242,0.10282136693823495,0.1225267889392784,0.14395794036200185,0.04049444154593249,0.05911626600313039,0.061042661636633626,0.07223983625637115,0.12433278484568769,0.15688084440341935,0.17233214271380984,0.18657944375326083,0.09230645743869648,0.1327607657422643,0.15768350925071237,0.18088052333748045,0.03395272304049444,0.07047397359232653,0.09872777621704057,0.11799173255207288,0.12706184532648393,0.17754946422121443,0.19388369386362725,0.07689529237067062,0.1029417666653289,0.16888068387044988,0.18922823774932776,0.008307581169482683,0.008829699955494092
658,0.06457438696472288,0.10386483123971586,0.12365051972548863,0.14504153790584742,0.040895773969579004,0.06032026327406991,0.061403860817915476,0.07256090219528835,0.1248143837540635,0.15736244331179516,0.17317494080346751,0.1873419753581892,0.093510454709636,0.13324236465064013,0.15796444194726492,0.1820443873660553,0.0345547216759642,0.07079503953124373,0.09916924188305173,0.11831279849099009,0.127744110446683,0.1782317293414135,0.19621142192077698,0.07785849018742225,0.10370429827025725,0.17092747923104706,0.18970983665770358,0.008427980896576634,0.008952657125996391
659,0.06505598587309869,0.10506882851065538,0.12541638238953326,0.1454428703294939,0.04117670666613156,0.06212625918047919,0.06212625918047919,0.07352410001203998,0.12549664887426254,0.15804470843199422,0.17478027049805353,0.18818477344784684,0.09511578440422201,0.1340048962555685,0.15832564112854677,0.18224505357787857,0.035598185977445115,0.07143717140907814,0.09949030782196894,0.1191154633382831,0.12959023959545693,0.1805193241561986,0.19697395352570535,0.07866115503471525,0.10386483123971586,0.1714893446241522,0.18970983665770358,0.008628647108399888,0.009077326525210223
660,0.06597905044748566,0.10591162660031304,0.126018381025003,0.14600473572259903,0.041658305574507365,0.0625275916041257,0.062447325119396394,0.07476823052534415,0.1259381145402737,0.15896777300638118,0.1774290644941205,0.1885459726291287,0.09575791628205643,0.13452662840630894,0.16105470160934302,0.18284705221334832,0.035838985431633025,0.07256090219528835,0.10069430509290846,0.11991812818557611,0.13047317092747923,0.18096078982220973,0.1982180840390095,0.0791026207007264,0.1040654974515391,0.1718104105630694,0.1901111690813501,0.008628647108399888,0.00920373199661822
661,0.06742384717261307,0.10779788899145162,0.12649997993337883,0.14696793353935064,0.04193923827105992,0.0630091905125015,0.06316972348196011,0.07609262752337762,0.12649997993337883,0.1600112373078621,0.17819159609904883,0.18906770477986917,0.09688164706826664,0.13609182485853033,0.16165670024481277,0.18429184893847575,0.036721916763655334,0.07396556567805113,0.10181803587911867,0.1220451900309026,0.13344303086246337,0.18296745194044226,0.19890034915920857,0.08010595175984268,0.10543002769193723,0.1734157402576554,0.1914756993217482,0.008628647108399888,0.009331897715733239
662,0.06802584580808284,0.10819922141509812,0.12746317775013044,0.14716859975117388,0.04197937151342457,0.06373158887506522,0.06345065617851266,0.07637356021993016,0.1271822450535779,0.16089416863988443,0.17883372797688324,0.19079343420154915,0.09792511136974756,0.13681422322109404,0.16237909860737648,0.18485371433158085,0.03736404864148975,0.07440703134406229,0.10274110045350564,0.12373078621021792,0.1347272946181322,0.1842517156961111,0.20022474615724203,0.0815507484849701,0.10679455793233536,0.17369667295420796,0.19316129550106353,0.008668780350764538,0.009461848194722
663,0.06846731147409399,0.10880122005056789,0.1283059758397881,0.1473291327206325,0.04258137014889433,0.06445398723762893,0.06385198860215917,0.07685515912830597,0.12890797447525787,0.16169683348717742,0.17987719227836416,0.191154633382831,0.09876790945940522,0.13930248424770236,0.1625396315768351,0.1849741140586748,0.03820684673114741,0.07476823052534415,0.10382469799735121,0.12425251836095838,0.13548982622306055,0.18517478027049805,0.20022474615724203,0.08195208090861661,0.10719589035598186,0.1745796042862303,0.19364289440943933,0.008829313320223141,0.009593608287093146
664,0.0691897098366577,0.10904201950475578,0.1292691736565397,0.1479712645984669,0.04266163663362363,0.06473491993418148,0.06429345426817032,0.07705582534012922,0.12971063932255086,0.16270016454629369,0.18128185576112693,0.1925994301079584,0.09993177348798009,0.14066701448810048,0.1633422964241281,0.1855359794517799,0.03872857888188787,0.07573142834209576,0.10410563069390376,0.12489465023879279,0.13757675482602238,0.186097844844885,0.20247220772966248,0.08215274712043986,0.10940321868603764,0.17518160292170004,0.1945659589838263,0.008909579804952442,0.009727203192450537
665,0.06943050929084561,0.10948348517076695,0.13055343741220854,0.14849299674920738,0.04298270257254084,0.06549745153910984,0.06481518641891078,0.07721635830958783,0.13047317092747923,0.16398442830196253,0.18192398763896137,0.19356262792471005,0.10137657021310752,0.14231247742505118,0.16362322912068067,0.18589717863306177,0.039290444274992974,0.07621302725047156,0.10559056066139584,0.1253762491471686,0.13785768752257496,0.187020909419272,0.2027932736685797,0.08283501224063892,0.11036641650278926,0.1761849339808163,0.19709435325279928,0.008949713047317093,0.00986265846131282
666,0.07047397359232653,0.1099249508367781,0.13087450335112574,0.14961672753541758,0.04386563390456315,0.0657783842356624,0.065136252357828,0.07773809046032829,0.13079423686639643,0.16494762611871414,0.18256611951679577,0.1948067584380142,0.10193843560621263,0.14271380984869766,0.1653890917847253,0.18710117590400127,0.03941084400208693,0.07701569209776458,0.10611229281213629,0.12670064614520207,0.1382188867038568,0.18802424047838825,0.2041578039089778,0.08339687763374402,0.11060721595697716,0.17678693261628606,0.19805755106955092,0.008989846289681743,0.01
667,0.07139703816671349,0.11092828189589438,0.13143636874423084,0.15190432235020268,0.04402616687402175,0.06634024962876751,0.06549745153910984,0.07874142151944456,0.13175743468314804,0.1662720231167476,0.18296745194044226,0.19653248785969418,0.10270096721114098,0.14291447606052093,0.166111490147289,0.18718144238873058,0.04013324236465064,0.07785849018742225,0.10747682305253442,0.12758357747722437,0.13918208452060843,0.1891881045069631,0.2050407352410001,0.08411927599630774,0.11165068025845808,0.17787053016013163,0.19861941646265602,0.009029979532046394,0.010139254075588142
668,0.07203917004454789,0.11096841513825902,0.1330818316811815,0.1523056547738492,0.044307099570574306,0.06710278123369587,0.0657783842356624,0.07906248745836177,0.13284103222699362,0.16831881847734478,0.1830075851828069,0.19809768431191557,0.10302203315005819,0.1439178071196372,0.1665128225709355,0.18902757153750452,0.040374041818838545,0.07858088854998595,0.10787815547618092,0.12786451017377695,0.1404262150339126,0.1895091704458803,0.20556246739174058,0.0845607416623189,0.11289481077176225,0.1784725287956014,0.19873981618974998,0.009110246016775696,0.010280447320933098
669,0.07276156840711161,0.112694144559939,0.13364369707428664,0.15330898583296546,0.04470843199422081,0.06722318096078982,0.06690211502187261,0.08002568527511338,0.13452662840630894,0.16892081711281454,0.18437211542320503,0.19934181482521973,0.10366416502789261,0.1454428703294939,0.16751615363005176,0.1906730344744552,0.04121683990849621,0.07966448609383152,0.1095236184131316,0.1289481077176225,0.14331580848416745,0.19027170205080868,0.20688686438977405,0.08504234057069471,0.11361720913432596,0.1799173255207288,0.2004254123690653,0.009431311955692901,0.01042360673976401
670,0.07408596540514509,0.11321587671067945,0.13460689489103825,0.15535578119356264,0.04506963117550267,0.06786531283862424,0.06722318096078982,0.08078821688004174,0.13593129188907171,0.1697636152024722,0.18477344784685154,0.20030501264197134,0.10526949472247862,0.14592446923786973,0.16843921820443875,0.19280009631978168,0.042180037725247824,0.0810691495765943,0.11016575029096601,0.12942970662599831,0.1441586065738251,0.1905125015049966,0.20793032869125497,0.08588513866035237,0.11446000722398363,0.18208452060841995,0.2015491431552755,0.009752377894610106,0.01056875971184805
671,0.07484849701007344,0.11385800858851386,0.1371754224023759,0.15607817955612635,0.04527029738732592,0.06846731147409399,0.06826664526227073,0.08143034875787615,0.13681422322109404,0.17036561383794196,0.18597744511779107,0.20215114179074528,0.10559056066139584,0.1470080667817153,0.1691214833246378,0.19452582574146166,0.04282216960308223,0.08211261387807521,0.11064734919934181,0.13011197174619737,0.14492113817875346,0.19151583256411286,0.20869286029618334,0.08636673756872817,0.11482120640526548,0.18232532006260785,0.20251234097202714,0.009912910864068708,0.01071593399822671
672,0.07545049564554321,0.11421920776979572,0.13801822049203355,0.1566801781915961,0.046113095476983584,0.06971144198739816,0.0690291768671991,0.0814704820002408,0.1378175542802103,0.17160974435124612,0.18629851105670828,0.20275314042621503,0.10595175984267768,0.14857326323393666,0.1718104105630694,0.19516795761929606,0.043624834450375245,0.08291527872536822,0.11153028053136413,0.13095476983585505,0.14572380302604648,0.19288036280451099,0.20917445920455913,0.08708913593129189,0.11574427097965245,0.18328851787935949,0.2047196693020829,0.00999317734879801,0.010865157746525371
673,0.07589196131155436,0.11530280531364129,0.13914195127824378,0.15772364249307702,0.0471565597784645,0.06995224144158607,0.06991210819922142,0.0821928803628045,0.13809848697676286,0.17160974435124612,0.18686037644981338,0.20419793715134246,0.10687482441706465,0.14925552835413572,0.172773608379821,0.19532849058875468,0.04466829875185616,0.08355741060320264,0.11233294537865714,0.1320383673797006,0.14628566841915158,0.19444555925673235,0.2112212545651563,0.0874904683549384,0.11638640285748686,0.18364971706064132,0.20580326684592848,0.00999317734879801,0.011016459496336568
674,0.07661435967411807,0.11590480394911105,0.13934261749006702,0.15932897218766304,0.04803949111048682,0.07051410683469117,0.07067463980414977,0.08327647790665008,0.13878075209696192,0.17273347513745635,0.1889473050527752,0.20496046875627083,0.10787815547618092,0.15045952562507525,0.17425853834731309,0.19633182164787094,0.04535056387205522,0.084319942208131,0.11413894128506642,0.13396476301320384,0.1475699321748204,0.19516795761929606,0.21174298671589678,0.08889513183770117,0.11771079985552033,0.18421158245374644,0.20797046193361962,0.010193843560621262,0.011169868184678227
675,0.07697555885539993,0.1163462696151222,0.14014528233736004,0.16061323594333185,0.04896255568487378,0.07135690492434883,0.07099570574306699,0.08419954248103705,0.13994461612553677,0.17329534053056148,0.18954930368824496,0.20568286711883452,0.10900188626239114,0.1509812577758157,0.17502106995224145,0.19653248785969418,0.04591242926516033,0.08556407272143517,0.11574427097965245,0.1349680940723201,0.14889432917285386,0.19609102219368302,0.21262591804791908,0.08981819641208813,0.11795159930970824,0.18501424730103946,0.20925472568928843,0.010434643014809166,0.011325413151528128
676,0.07745715776377574,0.11702853473532127,0.14086768069992375,0.16149616727535418,0.04912308865433238,0.0721194365292772,0.07183850383272465,0.08532327326724726,0.1409880804270177,0.1756230685877112,0.19031183529317333,0.20672633142031543,0.11120921459244693,0.15178392262310872,0.1771079985552033,0.19801741782718627,0.046755227354818,0.08620620459926957,0.11726933418950918,0.1356102259501545,0.1497772605048762,0.19709435325279928,0.21298711722920094,0.0910623269253923,0.11883453064173055,0.18549584620941525,0.2099369908094875,0.01067544246899707,0.011483124145435113
677,0.07850062206525665,0.11779106634024963,0.14299474254525024,0.1622988321226472,0.049363888108520285,0.07272143516474695,0.0722799694987358,0.08624633784163423,0.14239274390978046,0.17666653288919212,0.1906730344744552,0.20744872978287915,0.11265401131757434,0.15338925231769474,0.1787935947345186,0.19882008267447926,0.04727695950555846,0.08684833647710398,0.11783119958261427,0.13793795400730424,0.1513825901994622,0.19793715134245696,0.2134285828952121,0.09178472528795602,0.11971746197375285,0.18762290805474174,0.21134165429225027,0.010916241923184975,0.011643031329208756
678,0.07898222097363246,0.11923586306537705,0.1444796725127423,0.16346269615122205,0.049604687562708194,0.07300236786129952,0.07288196813420557,0.08660753702291608,0.14359674118072,0.1783119958261428,0.1917967652606654,0.20797046193361962,0.11433960749688968,0.1540715174378938,0.18039892442910463,0.2013886101858169,0.048561223261227277,0.08961753020026487,0.11871413091463659,0.13906168479351447,0.1523056547738492,0.19918128185576112,0.2140707147730465,0.09266765661997833,0.12011879439739936,0.18938877071878638,0.21338844965284745,0.01119717461973753,0.011805165285688056
679,0.07930328691254966,0.12092145924469237,0.14664686760043344,0.16446602721033832,0.049765220532166796,0.07372476622386323,0.07344383352731067,0.0873299353854798,0.14576393626841114,0.17963639282417626,0.19215796444194727,0.20997712405185215,0.11490147288999478,0.15467351607336358,0.18100092306457438,0.20166954288236946,0.04988562025926074,0.09134325962194485,0.11923586306537705,0.13958341694425494,0.15310831962114219,0.2002648793996067,0.2149135128627042,0.0933499217401774,0.12019906088212867,0.19063290123209053,0.21471284665088092,0.011357707589196131,0.011969557023590429
680,0.08018621824457198,0.12184452381907934,0.14696793353935064,0.16510815908817272,0.050286952682907254,0.07428663161696833,0.0748886302524381,0.08833326644459606,0.14652646787333948,0.18027852470201067,0.19432515952963839,0.2115423205040735,0.11518240558654734,0.15563671389011519,0.1821246538507846,0.20283340691094434,0.050367219167636555,0.09162419231849742,0.11991812818557611,0.14014528233736004,0.15463338283099892,0.20166954288236946,0.21615764337600835,0.09391178713328249,0.12136292491070354,0.1917164987759361,0.2153148452863507,0.011478107316290082,0.012136237983442417
681,0.0811494160613236,0.1220451900309026,0.14885419593048924,0.1656298912389132,0.05068828510655376,0.07440703134406229,0.07524982943371995,0.08885499859533652,0.1467672673275274,0.1807601236103865,0.1948870249227435,0.21322791668338886,0.11582453746438175,0.15760324276598306,0.18372998354537062,0.2035959385158727,0.05153108319621142,0.09290845607416623,0.12019906088212867,0.1409880804270177,0.1563591122526789,0.20315447284986154,0.2171609744351246,0.09471445198057551,0.12176425733435005,0.191957298230124,0.21772283982822974,0.011598507043384035,0.012305240043592616
682,0.08143034875787615,0.1223662559698198,0.14957659429305292,0.166914154994582,0.05181201589276398,0.07456756431352089,0.07577156158446041,0.08917606453425372,0.14793113135610225,0.18240558654733716,0.19581008949713047,0.2137496488341293,0.11702853473532127,0.1582052414014528,0.18501424730103946,0.20520126821045873,0.05261468074005699,0.09375125416382389,0.12128265842597423,0.14159007906248747,0.1582052414014528,0.2037564714853313,0.21776297307059436,0.09543685034313923,0.12312878757474817,0.19324156198579284,0.21892683709916924,0.01191957298230124,0.012476595526308684
683,0.08211261387807521,0.12353011999839467,0.15086085804872176,0.1689609503551792,0.052414014528233736,0.07561102861500181,0.07685515912830597,0.09070112774411045,0.14873379620339527,0.18368985030300597,0.19793715134245696,0.2156359112252679,0.11835293173335473,0.1591283059758398,0.18605771160252038,0.20664606493558615,0.05401934422281976,0.09535658385840992,0.12224585624272585,0.14207167797086326,0.15884737327928725,0.20443873660553036,0.21932816952281575,0.09680138058353735,0.12429265160332303,0.194485692499097,0.21997030140065016,0.012200505678853795,0.012650337203959038
684,0.08307581169482682,0.12405185214913513,0.15110165750290966,0.17064654653449451,0.05265481398242164,0.07601236103864831,0.07777822370269294,0.09154392583376811,0.14933579483886503,0.18413131596901713,0.19869968294738533,0.21603724364891438,0.11971746197375285,0.1599309708231328,0.1875827748123771,0.20785006220652566,0.05454107637356022,0.09603884897860898,0.12312878757474817,0.14279407633342697,0.16005137055022675,0.20520126821045873,0.22045190030902598,0.09908897539832243,0.12449331781514629,0.19568968977003653,0.22065256652084922,0.012200505678853795,0.012826498305280598
685,0.08339687763374402,0.12453345105751093,0.15182405586547337,0.1718906770477987,0.05297587992133884,0.07669462615884737,0.07882168800417386,0.09266765661997833,0.15122205723000362,0.18754264157001244,0.19958261427940763,0.21720110767748926,0.12200505678853794,0.16101456836697836,0.18834530641730546,0.21005739053658146,0.05570494040213509,0.09688164706826664,0.12445318457278164,0.1435164746959907,0.16093430188224905,0.20712766384396195,0.22298029457799895,0.09936990809487499,0.12605851426736767,0.19665288758678814,0.22225789621543524,0.01256170486013565,0.013005112521734098
686,0.08436007545049565,0.12517558293534534,0.15270698719749567,0.17321507404583217,0.05337721234498535,0.07705582534012922,0.07958421960910222,0.09359072119436529,0.15190432235020268,0.18890717181041056,0.19994381346068948,0.21812417225187622,0.12216558975799655,0.16185736645663604,0.18954930368824496,0.21138178753461492,0.05598587309868764,0.09796524461211222,0.1262591804791909,0.14407834008909579,0.16169683348717742,0.2081309949030782,0.22474615724204358,0.09993177348798009,0.127744110446683,0.19910101537103184,0.22402375887947987,0.01256170486013565,0.013186214013947484
687,0.08552393947907051,0.12633944696392022,0.15399125095316452,0.17474013725568888,0.0535778785568086,0.0781394228839748,0.08086848336477104,0.09503551791949272,0.1535096520447887,0.18946903720351568,0.20211100854838063,0.21876630412971063,0.12292812136292491,0.16209816591082393,0.19027170205080868,0.2127864510173777,0.05694907091543926,0.09876790945940522,0.1278243769314123,0.14504153790584742,0.16358309587831601,0.2097764578400289,0.22623108720953566,0.1004936388810852,0.1290283742023518,0.20022474615724203,0.2252277561504194,0.012882770799052855,0.013369837418249451
688,0.08684833647710398,0.12698157884175462,0.15551631416302122,0.17706786531283863,0.05426014367700766,0.08006581851747803,0.08211261387807521,0.09543685034313923,0.1540715174378938,0.1908335674439138,0.20227154151783922,0.2198499016735562,0.12377091945258258,0.1635028293935867,0.1917967652606654,0.21370951559176465,0.05783200224746157,0.10013243969980334,0.1286270417787053,0.14632580166151624,0.16402456154432718,0.2101777902636754,0.22779628366175703,0.10173776939438937,0.13103503632058433,0.2016294096400048,0.22550868884697195,0.01312357025324076,0.01355601785329369
689,0.08728980214311514,0.12790464341614158,0.1565999117068668,0.17779026367540235,0.054822009070112775,0.08026648472930129,0.08243367981699241,0.09563751655496247,0.15467351607336358,0.19175663201830076,0.2034354055464141,0.22069269976321387,0.12401171890677047,0.16362322912068067,0.19231849741140586,0.21475297989324557,0.058755066821848535,0.10073443833527311,0.12987117229200948,0.1470883332664446,0.16522855881526669,0.21226471886663723,0.2290404141750612,0.10197856884857728,0.1320383673797006,0.20263274069912107,0.22663241963318217,0.013284103222699363,0.013744790926775366
690,0.08829313320223141,0.12955010635309228,0.15720191034233655,0.17939559336998837,0.054902275554842075,0.08046715094112453,0.08287514548300356,0.09672111409880804,0.15515511498173937,0.19296062928924027,0.2038367379700606,0.2222980294577999,0.1253762491471686,0.16514829233053738,0.19532849058875468,0.21623790986073765,0.06007946381988201,0.10274110045350564,0.13067383713930247,0.14777059838664366,0.16542922502708993,0.21370951559176465,0.22964241281053097,0.10314243287715215,0.13284103222699362,0.20371633824296664,0.22719428502628727,0.013444636192157964,0.013936192742241435
691,0.08865433238351327,0.13107516956294898,0.15824537464381747,0.18152265521531485,0.05534374122085323,0.08102901633422964,0.08383834329975519,0.09764417867319501,0.15527551470883333,0.19380342737889794,0.20496046875627083,0.2229401613356343,0.126018381025003,0.16591082393546575,0.19657262110205884,0.21728137416221857,0.060561062728257814,0.10314243287715215,0.1324396998033471,0.14825219729501946,0.1662720231167476,0.21527471204398604,0.2310069430509291,0.10438656339045632,0.1339246297708392,0.20580326684592848,0.2284785487819561,0.013484769434522615,0.014130259905995337
692,0.08917606453425372,0.13127583577477225,0.15940923867239234,0.18385038327246458,0.056026006341052294,0.08135008227314684,0.08468114138941285,0.09864750973231128,0.15587751334430308,0.19468635871092024,0.20572300036119917,0.22478629048440824,0.12666051290283742,0.16759642011478107,0.19709435325279928,0.21752217361640647,0.062447325119396394,0.10386483123971586,0.13320223140827547,0.1500180599590641,0.16731548741822852,0.21623790986073765,0.23184974114058673,0.10502869526829073,0.13524902676887265,0.20656579845085685,0.22968254605289562,0.013524902676887265,0.014327029534098295
693,0.09070112774411045,0.1320383673797006,0.16053296945860257,0.18581691214833246,0.05666813821888671,0.08251394630172172,0.08524300678251796,0.09912910864068708,0.15704137737287796,0.19508769113456675,0.20744872978287915,0.22647188666372356,0.1283862423245174,0.1689609503551792,0.20046554561142996,0.21816430549424087,0.0626881245735843,0.10514909499538468,0.1347272946181322,0.15102139101818035,0.1683990849620741,0.21663924228438416,0.23241160653369186,0.10595175984267768,0.13605169161616568,0.20797046193361962,0.23116747602038767,0.013645302403981218,0.014526539259467812
694,0.09182485853032066,0.13360356383192198,0.16089416863988443,0.18605771160252038,0.05690893767307461,0.08367781033029659,0.08612593811454028,0.09989164024561545,0.15780390897780633,0.19568968977003653,0.208732993538548,0.22683308584500542,0.12930930689890435,0.1699241481719308,0.2013083437010876,0.21892683709916924,0.06341052293614802,0.1068346911747,0.1358510254043424,0.1517036561383794,0.169442549263555,0.21712084119275996,0.23437813540955973,0.1062728257815949,0.13653329052454147,0.2093751254163824,0.2319701408676807,0.01380583537343982,0.014728827239075018
695,0.09242685716579042,0.1344864951639443,0.16177709997190673,0.18826503993257615,0.057992535216920174,0.08436007545049565,0.08692860296183329,0.10105550427419031,0.15868684030982863,0.1969338202833407,0.20997712405185215,0.227916683388851,0.12991130553437413,0.1715696111088815,0.2025524742143918,0.22137496488341293,0.06441385399526428,0.10787815547618092,0.1361720913432596,0.15387085122607055,0.1697636152024722,0.21856563791788738,0.2357827988923225,0.1073162900830758,0.13689448970582332,0.21061925592968656,0.23309387165389092,0.01384596861580447,0.014933932161242534
696,0.09266765661997833,0.13500822731468476,0.1622988321226472,0.18934863747642172,0.05823333467110808,0.08564433920616446,0.0881326002327728,0.10145683669783682,0.15924870570293373,0.19745555243408114,0.21045872296022797,0.22807721635830958,0.1308343701087611,0.1721314765019866,0.20479993578681221,0.22209736324597665,0.06541718505438054,0.10900188626239114,0.1364931572821768,0.15515511498173937,0.17028534735321266,0.22061243327848457,0.23774932776819038,0.10839988762692138,0.13725568888710518,0.2131877834410242,0.23397680298591322,0.014006501585263073,0.01514189325304352
697,0.09371112092145925,0.13669382349400008,0.16370349560540995,0.1908335674439138,0.059076132760765745,0.08668780350764538,0.08877473211060721,0.10250030099931773,0.1603323032467793,0.19825821728137416,0.21162258698880282,0.23084641008147047,0.1327607657422643,0.17329534053056148,0.20576313360356382,0.22378295942529197,0.06690211502187261,0.11124934783481158,0.13841955291568006,0.1565999117068668,0.17080707950395313,0.22265922863908175,0.23935465746277643,0.10844002086928603,0.13793795400730424,0.21499377934743347,0.23477946783320625,0.014207167797086327,0.015352750287804213
698,0.09427298631456435,0.1374964883412931,0.16418509451378577,0.19215796444194727,0.05939719869968295,0.0873299353854798,0.08977806316972348,0.10314243287715215,0.16161656700244814,0.19898061564393787,0.21382991531885862,0.23168920817112815,0.13436609543685035,0.17365653971184333,0.2075691295099731,0.22470602399967893,0.06758438014207167,0.11273427780230365,0.13930248424770236,0.15776377573544167,0.17357627322711403,0.22362242645583336,0.24055865473371593,0.10912228598948509,0.13886101858169123,0.21667937552674882,0.23590319861941647,0.014287434281815628,0.01556654359271062
699,0.09499538467712806,0.13866035236986796,0.16478709314925552,0.19255929686559378,0.05991893085042341,0.08861419914114861,0.09210579122687322,0.10410563069390376,0.16274029778865834,0.19986354697596018,0.21507404583216277,0.2326925392302444,0.135208893526508,0.17461973752859494,0.20897379299273589,0.22494682345386685,0.06846731147409399,0.11373760886141991,0.1398643496408075,0.1584861740980054,0.17417827186258378,0.22442509130312638,0.24184291848938475,0.10980455110968415,0.14034594854918328,0.21736164064694788,0.23778946101055504,0.01444796725127423,0.015783314056521166
700,0.09567764979732712,0.1398643496408075,0.1663522896014769,0.19348236143998074,0.06048079624352851,0.08925633101898302,0.09250712365051973,0.10478789581410282,0.16550949151181923,0.20094714451980575,0.2162780431031023,0.23341493759280812,0.13601155837380102,0.17550266886061724,0.20981659108239353,0.22679295260264076,0.06914957659429305,0.11478107316290083,0.1405064815186419,0.1597704378536742,0.17694746558574467,0.22683308584500542,0.24493317815146284,0.11048681622988321,0.14163021230485212,0.21948870249227434,0.23971585664405828,0.014608500220732833,0.016003103137387016
701,0.09684151382590199,0.14062688124573583,0.1668338885098527,0.19404422683308584,0.06084199542481037,0.09021952883573464,0.09318938877071879,0.10559056066139584,0.16639242284384156,0.20275314042621503,0.21744190713167716,0.23558213268049927,0.13705502267528194,0.17686719910101537,0.2106593891720512,0.22755548420756913,0.07007264116868002,0.1158646707067464,0.14142954609302885,0.1600915037925914,0.1776698639483084,0.22739495123811052,0.24581610948348517,0.11149014728899947,0.14195127824376932,0.22029136733956736,0.24007705582534014,0.015009832644379339,0.01622595287078087
702,0.09780471164265361,0.1421118112132279,0.16855961793153268,0.19484689168037886,0.06144399406028013,0.0902596620780993,0.09359072119436529,0.10615242605450094,0.16727535417586387,0.2034354055464141,0.21884657061443993,0.2369466629208974,0.137737287795481,0.1776698639483084,0.212866717502107,0.22936148011397842,0.07051410683469117,0.11955692900429425,0.14427900630091905,0.16169683348717742,0.1788738612192479,0.2285588152666854,0.2471806397238833,0.11365734237669062,0.14279407633342697,0.2225388289119878,0.2422843841553959,0.015170365613837942,0.016451905877536605
703,0.09908897539832243,0.14363687442308465,0.1693622827788257,0.19649235461732953,0.06208612593811454,0.09134325962194485,0.09411245334510575,0.10671429144760605,0.16843921820443875,0.2043183368784364,0.22133483164104828,0.2375085283140025,0.1411486133964763,0.17883372797688324,0.2143115142272344,0.23128787574748164,0.07236023598346511,0.11995826142794076,0.1463659349038809,0.1631817634546695,0.18003772524782277,0.22940161335634307,0.247903038086447,0.11498173937472408,0.14347634145362603,0.2252277561504194,0.24380944736525265,0.015371031825661196,0.01668100537200059
704,0.0998515070032508,0.14395794036200185,0.17056628004976523,0.19773648513063372,0.06264799133121965,0.09182485853032066,0.09519605088895132,0.10723602359834651,0.16948268250591966,0.20467953605971825,0.22201709676124734,0.2382309266765662,0.14195127824376932,0.17987719227836416,0.21559577798290325,0.23401693622827788,0.07316290083075812,0.1217241240919854,0.14736926596299715,0.16434562748324438,0.18136212224585624,0.23052534414255327,0.24926756832684513,0.11674760203876872,0.14443953927037764,0.22615082072480636,0.24585624272584983,0.015531564795119798,0.01691329517029647
705,0.1006541718505438,0.14496127142111812,0.17144921138178754,0.19857928322029136,0.06345065617851266,0.09226632419633182,0.09555725007023318,0.10795842196091023,0.17080707950395313,0.20548220090701128,0.2227796283661757,0.23899345828149457,0.14411847333146044,0.18039892442910463,0.21752217361640647,0.23526106674158206,0.07364449973913392,0.12336958702893606,0.14841273026447807,0.16550949151181923,0.18248585303206646,0.23241160653369186,0.2499498334470442,0.11742986715896778,0.14552313681422321,0.22807721635830958,0.24702010675442468,0.015812497491672354,0.01714881969870541
706,0.10125617048601357,0.14524220411767066,0.1724525424409038,0.20094714451980575,0.06397238832925312,0.0933499217401774,0.0967612473411727,0.10880122005056789,0.17217160974435125,0.2066059316932215,0.22438495806076172,0.24095998715736244,0.14500140466348277,0.18304771842517156,0.2184051049484288,0.23606373158887506,0.07408596540514509,0.12409198539149978,0.14961672753541758,0.16671348878275877,0.18372998354537062,0.23397680298591322,0.2517156961110888,0.1187943973993659,0.14572380302604648,0.22867921499377936,0.24818397078299956,0.015932897218766305,0.017387624002162504
707,0.10201870209094192,0.1460448689649637,0.17369667295420796,0.20178994260946342,0.06449412047999357,0.09443351928402295,0.09720271300718385,0.11012561704860135,0.17357627322711403,0.20817112814544286,0.22582975478588915,0.24248505036721918,0.14632580166151624,0.1839306497571939,0.22045190030902598,0.23710719589035598,0.07524982943371995,0.12609864750973232,0.15146285668419152,0.16711482120640528,0.18453264839266365,0.2348998675603002,0.25267889392784043,0.11971746197375285,0.14640606814624554,0.22956214632580166,0.24890636914556327,0.016695428823694666,0.01762975375287204
708,0.10258056748404704,0.1470883332664446,0.17478027049805353,0.2034354055464141,0.06485531966127543,0.09547698358550387,0.09804551109684151,0.11048681622988321,0.1746598707709596,0.21037845647549866,0.2270738852991933,0.24388971384998195,0.1478909981137376,0.1849741140586748,0.22117429867158966,0.2372677288598146,0.07657422643175342,0.1283862423245174,0.15274712043986033,0.16831881847734478,0.18673997672271944,0.23630453104306298,0.25356182525986276,0.12047999357868122,0.14704820002407995,0.23120760926275233,0.249628767508127,0.016695428823694666,0.017875255259042353
709,0.10486816229883213,0.14837259702211342,0.17574346831480514,0.2043986033631657,0.06589878396275635,0.09640004815989084,0.09860737648994662,0.11153028053136413,0.17558293534534655,0.21146205401934423,0.22835814905486215,0.24501344463619215,0.14845286350684272,0.18649917726853152,0.22273949512381105,0.23875265882730665,0.07709595858249388,0.12938957338363366,0.15483404904282216,0.1703254805955773,0.1885459726291287,0.2376690612834611,0.25464542280370833,0.12116225869888028,0.1482923305373841,0.23321427138098488,0.2503511658706907,0.01693622827788257,0.018124175473742357
710,0.10526949472247862,0.14937592808122968,0.17662639964682747,0.20616446602721034,0.06658104908295541,0.09752377894610105,0.09949030782196894,0.1121322791668339,0.17630533370791027,0.21282658425974235,0.22956214632580166,0.24585624272584983,0.14949632780832364,0.18746237508528313,0.22406389212184452,0.23987638961351687,0.07769795721796365,0.13023237147329134,0.15579724685957377,0.17160974435124612,0.18970983665770358,0.23915399125095316,0.256170486013565,0.1222057230003612,0.14869366296103062,0.23421760244010115,0.2509932977485251,0.017096761247341174,0.018376562003881724
711,0.10615242605450094,0.1509812577758157,0.17795079664486094,0.20817112814544286,0.06706264799133121,0.09788497812738291,0.10009230645743869,0.11337640968013805,0.17670666613155678,0.21447204719669302,0.23012401171890676,0.24794317132881166,0.1508207248063571,0.1888670385680459,0.22474615724204358,0.2415619857928322,0.07970461933619617,0.1314765019865955,0.1565999117068668,0.17273347513745635,0.19103423365573705,0.24112052012682106,0.25705341734558734,0.12316892081711281,0.1504193923827106,0.23566239916522855,0.252959826624393,0.017337560701529076,0.018632463119315597
712,0.10743668981016977,0.15226552153148454,0.17979692579363488,0.2099369908094875,0.06826664526227073,0.09820604406630011,0.10041337239635591,0.11377774210378457,0.1777501304330377,0.21547537825580929,0.23072601035437654,0.24918730184211582,0.15166352289601476,0.1895091704458803,0.22711401854155797,0.24296664927559497,0.08110928281895895,0.1327607657422643,0.15832564112854677,0.17401773889312516,0.19336196171288678,0.24304691576032428,0.2579363486776097,0.12401171890677047,0.15174378938074407,0.23674599670907412,0.2549263555002609,0.017377693943893727,0.018891927762076644
713,0.10916241923184974,0.1534293855600594,0.18055945739856322,0.2106593891720512,0.0689489103824698,0.09844684352048802,0.10137657021310752,0.115222538828912,0.17891399446161255,0.2161175101336437,0.23349520407753743,0.24998996668940884,0.15322871934823615,0.1901111690813501,0.23068587711201188,0.24372918088052334,0.08303567845246218,0.1343259621944857,0.1598507043384035,0.17542240237588794,0.19432515952963839,0.245374643817474,0.26022394349239475,0.12641971344864952,0.15302805313641288,0.2378295942529197,0.25600995304410645,0.017738893125175584,0.019155005555735276
714,0.10980455110968415,0.15535578119356264,0.1814022554882209,0.2121443191395433,0.06955090901793956,0.09892844242886382,0.10189830236384798,0.11638640285748686,0.17979692579363488,0.2174017738893125,0.23582293213468716,0.2511939639603484,0.15495444876991613,0.1913151663522896,0.23152867520166953,0.24421077978889916,0.08452060841995425,0.13665369025163543,0.16053296945860257,0.17658626640446282,0.19464622546855562,0.24762210538989446,0.26142794076333425,0.12726251153830717,0.1542320504073524,0.23835132640366016,0.2567724846490348,0.01818035879118674,0.019421746814890242
715,0.11108881486535298,0.15583738010193843,0.1821246538507846,0.21362924910703535,0.06991210819922142,0.10009230645743869,0.10382469799735121,0.11666733555403941,0.18043905767146928,0.21792350604005298,0.2373479953445439,0.25207689529237065,0.15579724685957377,0.191957298230124,0.2323714732913272,0.2449733113938275,0.08616607135690492,0.13801822049203355,0.16181723321427138,0.17803106312959024,0.19568968977003653,0.2497090339928563,0.2625516715495445,0.12810530962796485,0.1564393787374082,0.24007705582534014,0.2585784805554441,0.018381025003009994,0.019692202554791732
716,0.11205201268210459,0.15720191034233655,0.18264638600152505,0.2149135128627042,0.07067463980414977,0.10125617048601357,0.1042260304209977,0.11791146606734358,0.1818035879118674,0.21912750331099248,0.237909860737649,0.25380262471405063,0.15631897901031425,0.19428502628727376,0.23317413813862023,0.24730103945097726,0.08753060159730304,0.1387004856122326,0.16282056427338765,0.17931532688525906,0.1973351527069872,0.2512742304450777,0.2647589998796003,0.12906850744471646,0.15688084440341935,0.2415619857928322,0.2602640767347594,0.018983023638479753,0.019966424501097934
717,0.11281454428703296,0.15852630734037002,0.1841714492113818,0.21539511177107998,0.07131677168198419,0.10246016775695309,0.10563069390376048,0.11875426415700124,0.1833286511217241,0.2205723000361199,0.2394349239475057,0.25576915358991853,0.15664004494923145,0.19665288758678814,0.2347393345908416,0.24898663563029258,0.08881486535297187,0.14046634827627724,0.16370349560540995,0.18031865794437532,0.19890034915920857,0.2524782277160172,0.26712686117911466,0.12983103904964483,0.1582052414014528,0.2425251836095838,0.2618292731869808,0.019544889031584863,0.020244465099768016
718,0.11341654292250271,0.15948950515712165,0.18597744511779107,0.21631817634546696,0.07191877031745394,0.10338323233134004,0.1064333587510535,0.11967732873138821,0.18421158245374644,0.22165589757996548,0.24019745555243407,0.25657181843721155,0.15784404222017095,0.19701408676807,0.23582293213468716,0.24978930047758557,0.0909017939559337,0.14223221094032187,0.16615162338965364,0.18208452060841995,0.19962274752177228,0.2531203595938516,0.2679696592687723,0.13143636874423084,0.15888750652165187,0.24348838142633544,0.26211020588353334,0.019665288758678814,0.02052637752709252
719,0.11429947425452502,0.16161656700244814,0.188626239113858,0.21784323955532367,0.0724405024681944,0.10454709635991492,0.10767748926435766,0.12084119275996308,0.18633864429907293,0.2229401613356343,0.24248505036721918,0.25837781434362084,0.15884737327928725,0.1997030140065016,0.23742826182927318,0.25095316450616045,0.09214592446923787,0.14283420957579163,0.1674760203876871,0.18397078299955855,0.20046554561142996,0.2542440903800618,0.26957498896335835,0.1327607657422643,0.16005137055022675,0.24485291166673356,0.2644780671830477,0.02006662118232532,0.02081221569986337
720,0.115222538828912,0.1634225629088574,0.18987036962716217,0.21948870249227434,0.07292210137657021,0.10494842878356142,0.10904201950475578,0.12140305815306819,0.18706104266163665,0.22446522454549103,0.24493317815146284,0.2592206124332785,0.15908817273347514,0.20054581209615924,0.23927439097804712,0.2525183609583818,0.09282818958943694,0.14363687442308465,0.16900108359754384,0.18557611269414456,0.20199060882128667,0.25592968655937715,0.2715816510815909,0.13348316410482802,0.16085403539751977,0.24669904081550748,0.2653208652727054,0.020347553878877874,0.021102034285685967
721,0.11606533691856966,0.16390416181723322,0.19103423365573705,0.22133483164104828,0.07352410001203998,0.1066741582052414,0.10996508407914275,0.1217241240919854,0.18802424047838825,0.2251474896656901,0.24601677569530842,0.25958181161456034,0.15997110406549744,0.20170967612473412,0.24023758879479873,0.2530802263514869,0.09459405225348155,0.14460007223983626,0.16956294899064894,0.18661957699562548,0.20315447284986154,0.25825741461652685,0.27326724726090623,0.13444636192157963,0.16161656700244814,0.24770237187462374,0.2670064614520207,0.020508086848336476,0.021395888713434213
722,0.11726933418950918,0.16482722639162017,0.19199743147248866,0.2224585624272585,0.07440703134406229,0.1073162900830758,0.11084801541116507,0.1225267889392784,0.1888670385680459,0.22615082072480636,0.24786290484408235,0.26138780752096963,0.1606533691856965,0.20263274069912107,0.24168238551992616,0.25472568928843764,0.09583818276678573,0.1464462013886102,0.17084721274631778,0.18782357426656499,0.20560260063410524,0.25982261106874827,0.2743508448047518,0.13569049243488382,0.1631817634546695,0.249628767508127,0.26760846008749045,0.020789019544889032,0.02169383518385182
723,0.11803186579443753,0.16631215635911226,0.19288036280451099,0.22434482481839707,0.07512942970662599,0.10815908817273348,0.11145001404663482,0.12344985351366537,0.18934863747642172,0.22787655014648633,0.24914716859975117,0.2623510053377212,0.16089416863988443,0.203676205000602,0.24168238551992616,0.2560500862864711,0.09860737648994662,0.1474093992053618,0.17144921138178754,0.18874663884095197,0.20732833005578521,0.26198980615643935,0.2755147088333266,0.1370951559176466,0.16450616045270297,0.2510735642332544,0.2684913914195128,0.021110085483806235,0.021995930680300747
724,0.11923586306537705,0.16811815226552154,0.19380342737889794,0.22518762290805475,0.07561102861500181,0.10872095356583858,0.11273427780230365,0.12469398402696955,0.19019143556607937,0.22940161335634307,0.25055183208251397,0.263755668820484,0.16181723321427138,0.207007264116868,0.24372918088052334,0.25845808082835015,0.09973110727615685,0.14897459565758317,0.17273347513745635,0.18970983665770358,0.20953565838584098,0.2629931372155557,0.2758759080146085,0.13882088533932657,0.165308825299996,0.2525183609583818,0.2691335232973472,0.021431151422723442,0.022302232979659366
725,0.12108199221415099,0.1688004173857206,0.1951278243769314,0.22695348557209938,0.07593209455391901,0.1098446843520488,0.11441987398161897,0.12609864750973232,0.1913954328370189,0.23060561062728258,0.2518762290805474,0.26576233093871654,0.16282056427338765,0.20801059517598428,0.24609704218003772,0.2591403459485492,0.10185816912148332,0.1504193923827106,0.17405787213548982,0.19059276798972588,0.21130152104988562,0.2647188666372356,0.2778023036481117,0.14006501585263073,0.16599109042019505,0.2532006260785809,0.27077898623429786,0.021431151422723442,0.022612800663372797
726,0.12212545651563189,0.1696833487177429,0.19721475297989324,0.22875948147850864,0.07673475940121202,0.11124934783481158,0.11530280531364129,0.12702171208411928,0.19275996307741702,0.23168920817112815,0.25324075932094553,0.2684111249347835,0.16454629369506762,0.21013765702131076,0.24673917405787213,0.2616286069751575,0.10346349881606935,0.15134245695709755,0.1751414696793354,0.19207769795721796,0.2124653850784605,0.2657221976963519,0.2805714973712726,0.14070714773046514,0.16695428823694666,0.25536782116627205,0.27210338323233135,0.02191275033109925,0.022927693128656487
727,0.12316892081711281,0.17060641329212986,0.19861941646265602,0.23000361199181282,0.07717622506722319,0.11189147971264599,0.11598507043384035,0.12778424368904764,0.19348236143998074,0.2326122727455151,0.25580928683228316,0.26885259060079464,0.1660312236625597,0.2109001886262391,0.2477425051169884,0.2647991331219649,0.10530962796484328,0.15306818637877753,0.17638560019263957,0.19251916362322913,0.21483324637797488,0.26696632820965605,0.28133402897620097,0.14223221094032187,0.16771681984187503,0.25641128546775294,0.2731067142914476,0.02247461572420436,0.023246970599856503
728,0.12437291808805233,0.1720512100172573,0.2000240799454188,0.23184974114058673,0.07765782397559899,0.1122928121362925,0.1163462696151222,0.1287875747481639,0.19404422683308584,0.2351406670144881,0.25761528273869244,0.27021712084119276,0.16703455472167597,0.2124653850784605,0.2497090339928563,0.26584259742344585,0.1069952241441586,0.15467351607336358,0.17795079664486094,0.19344222819761608,0.2163583095878316,0.267889392784043,0.28133402897620097,0.14363687442308465,0.1683990849620741,0.2592206124332785,0.2740297788658346,0.02255488220893366,0.023570694139967277
729,0.12581771481317974,0.17345587350002006,0.20094714451980575,0.23249187301842117,0.07922302042782037,0.11265401131757434,0.11742986715896778,0.1292691736565397,0.1962916884055063,0.2366657302243448,0.25918047919091386,0.27130071838503833,0.1687201509009913,0.21294698398683629,0.2506320985672432,0.2670064614520207,0.10940321868603764,0.15631897901031425,0.1785527952803307,0.1950475578922021,0.21796363928241763,0.2693743227515351,0.2835814905486214,0.14484087169402415,0.1697636152024722,0.26082594212786453,0.27679897258899544,0.022916081390215514,0.02389892566231048
730,0.12678091262993138,0.17566320183007586,0.20178994260946342,0.23433800216719508,0.08006581851747803,0.11401854155797247,0.11763053337079103,0.13015210498856203,0.19685355379861139,0.2381506601918369,0.2594614118874664,0.27326724726090623,0.17008468114138942,0.2161175101336437,0.25199662880764134,0.26817032548059555,0.11177107998555204,0.15772364249307702,0.17943572661235302,0.19737528594935186,0.2196091022193683,0.2706585865072039,0.2842637556688205,0.14556327005658787,0.17084721274631778,0.2610667415820524,0.2787253682224987,0.02311674760203877,0.024231727942376005
731,0.12802504314323554,0.17666653288919212,0.2043183368784364,0.23686639643616808,0.0811494160613236,0.11494160613235943,0.11935626279247101,0.1314765019865955,0.19801741782718627,0.23923425773568247,0.26094634185495846,0.2765581731348076,0.17104787895814103,0.2171609744351246,0.25396315768350924,0.2704579202953807,0.11486133964763014,0.15916843921820445,0.18144238873058555,0.19894048240157322,0.22033150058193202,0.2716619175663202,0.2853874864550307,0.14648633463097482,0.1712485451699643,0.2631135369426496,0.280531364128908,0.02327728057149737,0.0245691646298279
732,0.12946983986836297,0.1783922623108721,0.20604406630011637,0.2394349239475057,0.08179154793915801,0.11598507043384035,0.12015892763976402,0.1320383673797006,0.19906088212866718,0.23991652285588153,0.2641570012441305,0.2786451017377694,0.17185054380543405,0.21848537143315808,0.25468555604607296,0.2704579202953807,0.1162660031303929,0.16025203676205,0.1823654533049725,0.20006421318778345,0.22257896215435244,0.27242444917124853,0.28707308263434606,0.1476501986595497,0.17193081029016336,0.26387606854757795,0.2830998916402456,0.024039812176425732,0.024911300260677907
733,0.13103503632058433,0.17975679255127022,0.2066861981779508,0.24083958743026848,0.08207248063571056,0.11646666934221615,0.12076092627523377,0.13360356383192198,0.20086687803507644,0.2414817193081029,0.2655616647268933,0.28089256331018986,0.17357627322711403,0.22045190030902598,0.256170486013565,0.2726251153830718,0.11706866797768592,0.16169683348717742,0.18421158245374644,0.2015491431552755,0.22370269294056266,0.2742304450776578,0.28859814584420274,0.14841273026447807,0.17313480756110286,0.2655215314845286,0.28446442188064375,0.024280611630613638,0.025258200269627846
734,0.13223903359152386,0.18112132279166834,0.20801059517598428,0.2425251836095838,0.08347714411847333,0.11694826825059197,0.12184452381907934,0.1343259621944857,0.20191034233655736,0.24312718224505359,0.26680579524019743,0.28273869245896377,0.1745796042862303,0.2227796283661757,0.2581370148894329,0.27390937913874064,0.11867399767227195,0.16402456154432718,0.185295179997592,0.20275314042621503,0.2255488220893366,0.2759963077417025,0.2907653409318939,0.1506601918368985,0.17461973752859494,0.2674880603603965,0.28719348236144,0.025283942689729902,0.025609931002584567
735,0.13344303086246337,0.18232532006260785,0.2105791226873219,0.2447325119396396,0.08411927599630774,0.11779106634024963,0.1228478548781956,0.13532929325360196,0.2037564714853313,0.2440903800618052,0.26889272384315926,0.2841032226993619,0.17606453425372237,0.22454549103022034,0.2597022113416543,0.2749127101978569,0.12060039330577517,0.16526869205763134,0.18750250832764778,0.20395713769715457,0.22747521772283982,0.2773207047397359,0.2918088052333748,0.15150298992655617,0.17542240237588794,0.26941445599389974,0.28819681342055625,0.025484608901553157,0.025966559729348724
736,0.13428582895212104,0.184492515150299,0.21242525183609584,0.24553517678693262,0.0844804751775896,0.11843319821808404,0.12361038648312397,0.13673395673636474,0.20508086848336476,0.24609704218003772,0.2706585865072039,0.2859493518481358,0.17694746558574467,0.22627122045190032,0.26038447646185336,0.2758759080146085,0.1222057230003612,0.16655295581330015,0.18826503993257615,0.20648553196612754,0.2283982822972268,0.2790464341614159,0.29301280250431433,0.15278725368222498,0.1765059999197335,0.27013685435646345,0.289721876630413,0.025926074567564312,0.0263281546564802
737,0.13565035919251917,0.18593731187542642,0.2139904482883172,0.2466187743307782,0.08556407272143517,0.11923586306537705,0.12413211863386443,0.137737287795481,0.2066861981779508,0.24778263835935305,0.2719027170205081,0.28759481478508647,0.1783119958261428,0.22715415178392262,0.2616687402175222,0.2772404382550066,0.12316892081711281,0.16859975117389733,0.18902757153750452,0.20772966247943173,0.22988321226471886,0.27964843279688567,0.2948990648954529,0.15330898583296546,0.1777501304330377,0.27142111811213226,0.2910061403860818,0.02632740699121082,0.026694784940343233
738,0.13605169161616568,0.18714130914636593,0.21467271340851626,0.2481438375406349,0.08644700405345748,0.12003852791267007,0.12549664887426254,0.13886101858169123,0.2081309949030782,0.24926756832684513,0.2741903118352932,0.29012320905405947,0.1799173255207288,0.2279969498735803,0.2626319380342738,0.27812336958702893,0.12493478348115744,0.1712485451699643,0.191154633382831,0.20889352650800658,0.23056547738491792,0.28153469518802426,0.29678532728659146,0.1553959144359273,0.17967652606654091,0.27282578159489507,0.292129871172292,0.02688927238431593,0.02706652070033241
739,0.13705502267528194,0.18794397399365895,0.2159569771641851,0.25023076614359674,0.08761086808203235,0.12108199221415099,0.12694144559938997,0.13990448288317214,0.20869286029618334,0.24966890075049164,0.27639764016534896,0.2915278725368223,0.18120158927639765,0.23032467793073003,0.2649596660914235,0.28013003170526146,0.12694144559938997,0.1723722759561745,0.19296062928924027,0.2102580567484047,0.23265240598787976,0.2841433559417265,0.2986314564353654,0.15680057791869004,0.18128185576112693,0.2757956415298792,0.29389573383633666,0.027330738050327087,0.027443433032283623
740,0.13858008588513865,0.18878677208331662,0.21784323955532367,0.2518762290805474,0.0882128667175021,0.122687321908737,0.12858690853634064,0.14062688124573583,0.2098567243247582,0.2505919653248786,0.27756150419392384,0.29265160332303247,0.18280691897098367,0.23285307219970303,0.2669261949672914,0.28121362924910703,0.1283059758397881,0.17361640646947868,0.19476662519564955,0.21266605129028374,0.23381627001645464,0.2859493518481358,0.2996347874944817,0.15800457518962957,0.1818035879118674,0.27703977204318336,0.29517999759200547,0.027772203716338244,0.027825594022071257
741,0.14030581530681863,0.18966970341533892,0.21924790303808644,0.2542440903800618,0.08925633101898302,0.12353011999839467,0.129349440141269,0.14231247742505118,0.21073965565678052,0.25283942689729905,0.27924710037323913,0.2948990648954529,0.18389051651482924,0.23429786892483043,0.26881245735843,0.2826182927318698,0.12959023959545693,0.1749006702251475,0.1973351527069872,0.21439178071196371,0.23542159971104065,0.28751454830035716,0.3028454468836537,0.15948950515712165,0.18284705221334832,0.27908656740378057,0.29738732592206124,0.028093269655255448,0.028213076759394707
742,0.14163021230485212,0.1910743668981017,0.22077296624794318,0.2568126178913994,0.09033992856282859,0.12425251836095838,0.13003170526146807,0.14355660793835534,0.21158245374643816,0.2540032909258739,0.280410964401814,0.2966247943171329,0.1851346470281334,0.23622426455833367,0.27053818678011,0.2847453545771963,0.13191796765260666,0.17686719910101537,0.1985391499779267,0.2153148452863507,0.2375887947987318,0.2902034755387888,0.3041698438816872,0.1607336356704258,0.18356945057591204,0.28069189709836656,0.29859132319300075,0.028695268290725207,0.02860595535175745
743,0.14307500902997952,0.19275996307741702,0.22265922863908175,0.2586186137978087,0.09158405907613276,0.12521571617771,0.13107516956294898,0.14468033872456557,0.21198378617008468,0.25452502307661434,0.2818958943693061,0.2977886583457077,0.1876630412971064,0.23835132640366016,0.2723040494441546,0.2874342818156279,0.13416542922502708,0.1785527952803307,0.20070634506561785,0.21720110767748926,0.23963559015932898,0.291327206324999,0.3059357065457318,0.16270016454629369,0.18517478027049805,0.28077216358309587,0.3007585182806919,0.029297266926194967,0.029004304938639914
744,0.14439940602801302,0.1954488903158486,0.22558895533170126,0.2609864750973231,0.09258739013524903,0.12629931372155556,0.13199823413733597,0.14560340329895252,0.21306738371393025,0.2563711522253883,0.2833808243367982,0.30188224906690214,0.1889473050527752,0.2407593209455392,0.2735080467150941,0.2887185455712967,0.1350483605570494,0.18035879118673998,0.20267287394148573,0.2192880362804511,0.2419633182164787,0.2923706706264799,0.30689890436248346,0.16362322912068067,0.18617811132961432,0.28209656058112936,0.30316651282257095,0.029538066380382873,0.029408201705870607
745,0.1448007384516595,0.19729501946462255,0.226190953967171,0.2617891399446161,0.09339005498254203,0.1275033109924951,0.13332263113536943,0.14785086487137294,0.21362924910703535,0.257896215435245,0.2847453545771963,0.30304611309547697,0.19079343420154915,0.2418830517317494,0.27507324316731546,0.29080547417425856,0.13697475619055263,0.18200425412369065,0.20387687121242526,0.22189669703415338,0.24336798169924148,0.29574186298511057,0.3090259662078099,0.16470682666452624,0.18722157563109523,0.28446442188064375,0.3040895773969579,0.030059798531123328,0.029817722900196734
746,0.14652646787333948,0.19902074888630253,0.22747521772283982,0.2631135369426496,0.09455391901111691,0.1292691736565397,0.1342456957097564,0.14925552835413572,0.21503391258979812,0.2592607456756431,0.28546775293976,0.3043303768511458,0.19263956335032306,0.24340811494160614,0.2765180398924429,0.29249107035357386,0.13966368342898422,0.18352931733354738,0.20572300036119917,0.22330136051691615,0.24469237869727495,0.29827025725408357,0.31031022996347873,0.16599109042019505,0.18850583938676405,0.2865914837259702,0.3070193040895774,0.030742063651322392,0.030232946844057765
747,0.14809166432556087,0.20014447967251275,0.2290404141750612,0.2642372677288598,0.09551711682786852,0.13047317092747923,0.135208893526508,0.14981739374724085,0.21732150740458323,0.2600232772805715,0.28755468154272185,0.30657783842356623,0.19420475980254445,0.24485291166673356,0.27836416904121686,0.2934542681703255,0.14167034554721675,0.18597744511779107,0.20704739735923267,0.22470602399967893,0.24585624272584983,0.2996749207368463,0.31424328771521454,0.16743588714532248,0.19007103583898544,0.28891921178311997,0.30934703214672715,0.030942729863145644,0.030653952950565302
748,0.14933579483886503,0.20203074206365132,0.23116747602038767,0.265481398242164,0.09648031464462013,0.13135610225950153,0.13609182485853033,0.15086085804872176,0.21860577116025204,0.26215033912589797,0.28875867881366135,0.3073403700284946,0.19552915680057792,0.24573584299875587,0.280531364128908,0.29610306216639243,0.14375727415017858,0.1881446402054822,0.20857246056908937,0.2265120199060882,0.24730103945097726,0.3009993177348798,0.31552755147088335,0.16920174980936709,0.19143556607938356,0.2916081390215515,0.3119556929004294,0.03126379580206285,0.03108082173869064
749,0.15037925914034594,0.20323473933459085,0.23289320544206765,0.26624392984709233,0.09732311273427781,0.13239956656098245,0.13697475619055263,0.15154312316892082,0.2205723000361199,0.2641570012441305,0.2902837420235181,0.3089456997230806,0.19701408676807,0.24870570293374003,0.28249789300477585,0.29706625998314407,0.14560340329895252,0.18966970341533892,0.2096961913552996,0.22851868202432074,0.24894650238792793,0.30236384797527793,0.3172532808925633,0.170245214110848,0.19292049604687564,0.2934542681703255,0.3134406228679215,0.03186579443753261,0.03151363484866476
750,0.15178392262310872,0.2043986033631657,0.23397680298591322,0.2675683268451258,0.09840671027812337,0.13316209816591082,0.13858008588513865,0.15218525504675523,0.22125456515631897,0.2658827306658105,0.29301280250431433,0.30982863105510294,0.19849901673556206,0.25031103262832605,0.2836216237909861,0.299594654252117,0.1479712645984669,0.1908335674439138,0.21114098808042703,0.23028454468836537,0.2507524982943372,0.3052935746678974,0.31857767789059677,0.1714893446241522,0.19396396034835656,0.29682546052895614,0.31476501986595495,0.03238752658827307,0.03195247505759213
751,0.15427218364971707,0.20720793032869125,0.23558213268049927,0.26901312357025325,0.09900870891359313,0.13396476301320384,0.13946301721716098,0.15443271661917565,0.2229401613356343,0.26656499578600956,0.2948990648954529,0.31055102941766666,0.20022474615724203,0.2514748966569009,0.2845045551230084,0.301320383673797,0.1503391258979813,0.19364289440943933,0.21395031504595255,0.2322109403218686,0.25299995986675766,0.30730023678612994,0.3205040735241,0.17385720592366657,0.19528835734639002,0.2977886583457077,0.31689208171128147,0.03270859252719027,0.03239742629528195
752,0.15491431552755147,0.20853232732672472,0.2369466629208974,0.271220451900309,0.09977124051852149,0.1349680940723201,0.13990448288317214,0.15527551470883333,0.22450535778785569,0.26833085845005417,0.29678532728659146,0.31235702532407594,0.2016294096400048,0.25267889392784043,0.2857888188786772,0.3028053136412891,0.15218525504675523,0.19548902355821327,0.21515431231689208,0.2329333386844323,0.2544848898342497,0.30922663241963316,0.3214672713408516,0.17470000401332422,0.1974956856764458,0.299715053979211,0.31841714492113815,0.03335072440502468,0.032848573660300466
753,0.15615844604085563,0.21037845647549866,0.2382309266765662,0.27250471565597784,0.10093510454709637,0.13629249107035357,0.14126901312357026,0.15680057791869004,0.2256290885740659,0.2705783200224746,0.2983103904964482,0.31536701850142473,0.2031946060922262,0.2542842236224265,0.2885580126018381,0.304651442790063,0.1539109844684352,0.1972548862222579,0.21696030822330137,0.23453866837901835,0.25697315086085804,0.31063129590239597,0.3244772645182004,0.17582373479953445,0.19869968294738533,0.30180198258217283,0.3201830075851828,0.033711923586306536,0.03330600343624588
754,0.15672031143396076,0.2121443191395433,0.24144158606573826,0.27390937913874064,0.10157723642493077,0.13729582212946984,0.14279407633342697,0.15780390897780633,0.2279969498735803,0.2722237829594253,0.30079865152305657,0.31665128225709355,0.20443873660553036,0.2564514187101176,0.29072520768952925,0.30697917084721277,0.15527551470883333,0.19857928322029136,0.21908737006862786,0.23674599670907412,0.25849821407071477,0.31239715856644057,0.3268852590600795,0.1774290644941205,0.2002648793996067,0.30368824497331137,0.3217482040374042,0.03451458843359955,0.033769803108250875
755,0.1576433760083477,0.21370951559176465,0.24308704900268893,0.27635750692298433,0.10270096721114098,0.13858008588513865,0.1445599389974716,0.15900790624874583,0.22924108038688445,0.2734277802303648,0.3022033150058193,0.3186579443753261,0.20592366657302244,0.25897981297909056,0.29200947144519807,0.3090259662078099,0.15559658064775053,0.2009070112774411,0.2202512340972027,0.23871252558494202,0.2613075410362403,0.3144840871694024,0.3283300557852069,0.17867319500742465,0.20142874342818157,0.30489224224425093,0.32251073564233257,0.03495605409961071,0.034240061379714255
756,0.1588072400369226,0.21475297989324557,0.24445157924308705,0.2773207047397359,0.103503632058434,0.14054661476100655,0.14552313681422321,0.16021190351968537,0.23136814223221094,0.27527390937913876,0.3043303768511458,0.3201830075851828,0.2069269976321387,0.26030420997712406,0.29317333547377294,0.3109122285989485,0.15828550788618212,0.20178994260946342,0.2231006943050929,0.24007705582534014,0.262953003973191,0.31705261468074003,0.3293333868443232,0.1805193241561986,0.20239194124493318,0.30721997030140064,0.32479833045711765,0.03563831921980977,0.034716868189265594
757,0.16025203676205,0.21547537825580929,0.24601677569530842,0.27836416904121686,0.10466749608700887,0.1417907452743107,0.1464462013886102,0.16217843239555324,0.23289320544206765,0.27679897258899544,0.3068587711201188,0.3219890034915921,0.20849219408436007,0.2623911385800859,0.2952602640767348,0.31239715856644057,0.159449371914757,0.20379660472769595,0.22434482481839707,0.24120078661155034,0.2649596660914235,0.31974154191917165,0.3313400489625557,0.1816430549424088,0.20327487257695548,0.3081430348757876,0.3265240598787976,0.03603965164345627,0.03520031472796683
758,0.16069350242806116,0.2165991090420195,0.24802343781354094,0.27988923225107354,0.10579122687321908,0.1433559417265321,0.14761006541718505,0.16410482802905646,0.23421760244010115,0.2790464341614159,0.30778183569450573,0.3245173977605651,0.2105791226873219,0.26391620178994263,0.2971465264678733,0.313841955291568,0.1622185656379179,0.20544206766464662,0.22691335232973472,0.24216398442830198,0.26764859332985513,0.3213468716137577,0.33394870971625795,0.18264638600152505,0.2043986033631657,0.3099490307821969,0.3291327206324999,0.03684231649074929,0.03569049345675229
759,0.16237909860737648,0.21820443873660553,0.25015049965886743,0.2809326965525545,0.10727615684071116,0.14536260384476463,0.14841273026447807,0.1653890917847253,0.23626439780069833,0.28129389573383634,0.309587831600915,0.3256411285467753,0.21178311995826143,0.26524059878797607,0.2996347874944817,0.31496568607777825,0.16410482802905646,0.2068467311474094,0.2282377493277682,0.2441706465465345,0.2695348557209937,0.32251073564233257,0.33463097483645704,0.18372998354537062,0.20572300036119917,0.31291889071718104,0.33101898302363847,0.03732391539912509,0.03618749812411276
760,0.16274029778865834,0.21989003491592085,0.2518360958381828,0.2828992254284224,0.10848015411165068,0.14588433599550507,0.1500180599590641,0.16695428823694666,0.23843159288838944,0.2842637556688205,0.31159449371914755,0.3281293895733836,0.2132680499257535,0.2678492595416784,0.30244411446000724,0.31657101577236424,0.16639242284384156,0.20853232732672472,0.23008387847654213,0.24617730866476703,0.27194285026287274,0.32419633182164787,0.33703896937833605,0.186097844844885,0.20732833005578521,0.3150860858048722,0.3327045792029538,0.03768511458040695,0.036691423784024936
761,0.16434562748324438,0.22153549785287152,0.25348155877513345,0.2839426897299033,0.10964401814022555,0.14628566841915158,0.1513023237147329,0.16783721956896896,0.24095998715736244,0.28635068427178234,0.3132800898984629,0.3305775173576273,0.21455231368142233,0.26989605490227553,0.3041698438816872,0.3182967451940442,0.16791748605369827,0.21081992214150982,0.23193000762531604,0.24770237187462374,0.27390937913874064,0.3262832604246097,0.33900549825420395,0.18706104266163665,0.20829152787253682,0.3170927479231047,0.33471124132118635,0.03804631376168881,0.03720236681413066
762,0.16579042420837178,0.2226190953967171,0.25460528956134365,0.2853874864550307,0.1100854838062367,0.14769033190191436,0.15258658747040174,0.16948268250591966,0.24280611630613638,0.28851787935947343,0.31532688525906005,0.33218284705221335,0.2157964441947265,0.2710599189308504,0.30609623951519044,0.3211863386442991,0.17084721274631778,0.21234498535136653,0.2335754705622667,0.24966890075049164,0.2757956415298792,0.3281695228157483,0.3405305614640607,0.18802424047838825,0.20989685756712284,0.31857767789059677,0.336356704258137,0.038688445639523214,0.037720424934170015
763,0.16787735281133362,0.22378295942529197,0.25653168519484687,0.2861901513023237,0.11060721595697716,0.14877392944575993,0.1538307179837059,0.17068667977685917,0.2440903800618052,0.2902034755387888,0.3165308825299996,0.3343500421399045,0.21692017498093671,0.27326724726090623,0.30689890436248346,0.32226993618814465,0.17273347513745635,0.21322791668338886,0.23586306537705182,0.2510735642332544,0.2777621704057471,0.32977485251033434,0.34281815627884576,0.18914797126459848,0.21049885620259262,0.32094553919011115,0.338082433679817,0.03904964482080507,0.03824569722466999
764,0.16876028414335595,0.2257093550587952,0.258819280009632,0.28851787935947343,0.11225267889392784,0.1503391258979813,0.15487418228518682,0.17177027732070474,0.24625757514949634,0.29245093711120923,0.31845727816350283,0.3343500421399045,0.2183248384636995,0.2747521772283983,0.3090259662078099,0.32407593209455393,0.17337560701529076,0.21487337962033953,0.23803026046474296,0.25215716177709996,0.27940763334269775,0.3313400489625557,0.34406228679214995,0.19095396717100774,0.21190351968535537,0.3223903359152386,0.33908576473893326,0.03957137697154553,0.038778284145894536
765,0.1699241481719308,0.2264317534213589,0.2600232772805715,0.2902436087811534,0.11353694264959666,0.15150298992655617,0.1559577798290324,0.17289400810691496,0.24870570293374003,0.29389573383633666,0.3209054059477465,0.338082433679817,0.22129469839868363,0.2760765742264317,0.31115302805313644,0.3252397961231288,0.17566320183007586,0.21724124091985392,0.23935465746277643,0.2532808925633102,0.28073203034073124,0.33398884295862263,0.34574788297146525,0.19243889713849982,0.21435164746959906,0.3243568647911065,0.34113256009953047,0.040374041818838545,0.0393182875570577
766,0.17144921138178754,0.22811734960067423,0.26215033912589797,0.2916081390215515,0.11450014046634828,0.1532688525906008,0.1566801781915961,0.17486053698278284,0.25015049965886743,0.29622346189348636,0.32114620540193445,0.3399686960709556,0.22290002809326964,0.2766384396195369,0.3138820885339327,0.32640366015170363,0.17730866476702653,0.21848537143315808,0.24232451739776056,0.25476582253080227,0.28241762652004654,0.3354737729261147,0.34703214672713406,0.1942448930449091,0.2161175101336437,0.326363526909339,0.3428984227635751,0.041056306939037605,0.039865810735804384
767,0.1730144078340089,0.23060561062728258,0.26451820042541235,0.2928522695348557,0.1157041377372878,0.153589918529518,0.15772364249307702,0.17590400128426376,0.25079263153670184,0.29762812537624916,0.32339366697435484,0.34225629088574067,0.22494682345386685,0.2792872336156038,0.3162098165910824,0.3274471244531846,0.18055945739856322,0.22033150058193202,0.24445157924308705,0.25705341734558734,0.28398282297226796,0.3367179034394189,0.3487980093911787,0.19568968977003653,0.21804390576714694,0.3270056587871734,0.34534655054781876,0.04153790584741341,0.0404209583979631
768,0.17429867158967774,0.23285307219970303,0.26576233093871654,0.29429706625998314,0.11642653609985151,0.15519524822410402,0.1593691054300277,0.1771079985552033,0.25211702853473533,0.2994742545250231,0.32584179475859854,0.34225629088574067,0.22783641690412168,0.28069189709836656,0.3176947465585745,0.32917285387486456,0.1817233214271381,0.2226190953967171,0.24609704218003772,0.2582172813741622,0.2864309507565116,0.33772123449853514,0.3515672031143396,0.1966127543444235,0.22021110085483805,0.32845045551230084,0.34643014809166434,0.04189910502869527,0.040983836717572615
769,0.1753822691335233,0.23445840189428904,0.2684913914195128,0.2972267929526026,0.11799173255207288,0.15615844604085563,0.1603323032467793,0.18027852470201067,0.254565156318979,0.30212304852109,0.3269655255448088,0.3436208211261388,0.23008387847654213,0.28314002488261025,0.31974154191917165,0.3306979170847213,0.18441224866556968,0.2249066902115022,0.24734117269334188,0.25974234458401896,0.2884376128747442,0.3407713609182486,0.3536541317173014,0.19805755106955092,0.22165589757996548,0.33085845005417985,0.34843681020989686,0.04262150339125898,0.04155455334718871
770,0.17686719910101537,0.2357025324075932,0.2705783200224746,0.29943412128265845,0.1191154633382831,0.1575631095236184,0.16177709997190673,0.1820443873660553,0.2562507524982943,0.3032869125496649,0.3298551189950636,0.3471926796965927,0.2316490749287635,0.2851466870008428,0.3217482040374042,0.3319019143556608,0.18617811132961432,0.22699361881446403,0.24874583617610466,0.26215033912589797,0.29008307581169485,0.3424569570975639,0.3566239916522856,0.19906088212866718,0.22322109403218687,0.3326243127182245,0.3484769434522615,0.04306296905727014,0.04213321743847289
771,0.17787053016013163,0.23803026046474296,0.272143516474696,0.301440783400891,0.12076092627523377,0.15840590761327608,0.1628606975157523,0.18348918409118273,0.2579363486776097,0.3058554400610025,0.33146044868964963,0.3491993418148252,0.23297347192679696,0.2876750812698158,0.3226311353694265,0.3345105751093631,0.18842557290203477,0.22916081390215515,0.2513143636874423,0.2635951358510254,0.2916081390215515,0.34574788297146525,0.35834972107396557,0.2005859453385239,0.22466589075731427,0.33567443913793793,0.3508448047517759,0.0437452341774692,0.042719939663067766
772,0.1790343941887065,0.23955532367459967,0.2741501785929285,0.30388891118513467,0.12180439057671469,0.1601717702773207,0.16402456154432718,0.1846530481197576,0.2595416783721957,0.3078219689368704,0.33338684432315285,0.3491993418148252,0.23349520407753743,0.29124693984026967,0.3245575310029297,0.3364369707428663,0.19031183529317333,0.23128787574748164,0.2532808925633102,0.2648392663643296,0.29389573383633666,0.3483966769675322,0.3610787815547618,0.20263274069912107,0.2264317534213589,0.3380021671950877,0.3524100012039973,0.04454789902476221,0.043314832233764027
773,0.18071999036802183,0.24144158606573826,0.277200305012642,0.3066179716659309,0.12256692218164306,0.16137576754826022,0.16607135690492436,0.18625837781434362,0.26219047236826265,0.3101496969940202,0.335554039410844,0.35144680338724565,0.2353011999839467,0.29233053738411524,0.3245575310029297,0.33836336637636955,0.19207769795721796,0.2335353373199021,0.25532768792390736,0.2667656619978328,0.2958622627122045,0.35032307260103546,0.3621623790986074,0.2039170044547899,0.22795681663121564,0.3400890957980495,0.3538547979291247,0.04531043062969057,0.04391800892596086
774,0.18316811815226552,0.24320744872978287,0.27940763334269775,0.30738050327085925,0.12401171890677047,0.1622185656379179,0.16771681984187503,0.1872617088734599,0.26395633503230725,0.31159449371914755,0.33836336637636955,0.354737729261147,0.23730786210217925,0.29369506762451336,0.3282497893004776,0.3392462977083919,0.19432515952963839,0.2357827988923225,0.25753501625396313,0.2693743227515351,0.2975077256491552,0.35152706987197496,0.364730906609945,0.2053618011799173,0.22964241281053097,0.34137335955371834,0.3556206605931693,0.04591242926516033,0.04452958509942651
775,0.1849741140586748,0.24541477705983866,0.2810129630372838,0.309708231328009,0.1249749167235221,0.16394429505959787,0.16924188305173174,0.18938877071878638,0.26516033230324676,0.3125576915358992,0.34085162740297786,0.3560621262591805,0.23867239234257737,0.29574186298511057,0.3313400489625557,0.34097202713007185,0.1969338202833407,0.23827105991893086,0.25901994622145524,0.2716217843239555,0.29943412128265845,0.3529317333547377,0.3652927720030501,0.20644539872376289,0.2310872095356584,0.3442629530039732,0.3571055905606614,0.04639402817353614,0.04514967772036102
776,0.18649917726853152,0.24738130593570654,0.28322029136733956,0.31299915720191035,0.12637958020628487,0.16526869205763134,0.17028534735321266,0.19159609904884214,0.26688606172492674,0.3157683509250712,0.3429385560059397,0.35778785568086047,0.2410001203997271,0.2967050608018622,0.3336276437773408,0.3429385560059397,0.20006421318778345,0.23951519043223501,0.26102660833968777,0.27382911265401133,0.30212304852109,0.35501866195769954,0.36802183248384635,0.20768952923706707,0.23277280571497372,0.34707227996949874,0.35955371834490507,0.046795360597182645,0.045778405383766166
777,0.1872617088734599,0.24926756832684513,0.2853874864550307,0.31540715174378936,0.12726251153830717,0.1660312236625597,0.17164987759361078,0.1935224946823454,0.2692539230244411,0.3175342135891159,0.3444234859734318,0.3605169161616567,0.24152185255046754,0.29859132319300075,0.33527310671429145,0.34478468515471367,0.20211100854838063,0.24116065336918568,0.2625516715495445,0.2756351085604206,0.3044909098206044,0.3573062567724847,0.3691856965124212,0.208732993538548,0.23566239916522855,0.3487177429064494,0.36184131315969015,0.047477625717381705,0.04641588833612782
778,0.18802424047838825,0.25111369747561907,0.28763494802745115,0.31789541277039773,0.12842637556688205,0.16771681984187503,0.1730946743187382,0.19540875707348396,0.2716619175663202,0.3201027411004535,0.34594854918328855,0.362202512340972,0.24244491712485453,0.30051771882650397,0.3369988361359714,0.34639001484929965,0.20403740418188385,0.2435285146687001,0.2642774009712245,0.2773608379821006,0.30633703896937836,0.35943331861781114,0.3720752899626761,0.20981659108239353,0.23730786210217925,0.3497612072079303,0.3648914395794036,0.04811975759521612,0.04706224849841282
779,0.18954930368824496,0.25332102580567484,0.29060480796243526,0.31966127543444234,0.1292691736565397,0.16868001765862664,0.1746598707709596,0.19721475297989324,0.27338764698800017,0.321306738371393,0.34811574427097963,0.36396837500501666,0.24489304490909822,0.30292571336838303,0.3392061644660272,0.34875787614881404,0.2081309949030782,0.2456154432716619,0.2672873941485733,0.2787253682224987,0.3089456997230806,0.3617209134325962,0.37331942047598027,0.21210418589717864,0.23915399125095316,0.350604005297588,0.3670185014247301,0.04924348838142634,0.04771760948938741
780,0.19119476662519566,0.2557290203475539,0.29265160332303247,0.3211863386442991,0.13055343741220854,0.1703254805955773,0.1761849339808163,0.1997030140065016,0.27495284344022153,0.3231930007625316,0.3512461371754224,0.36461050688285107,0.24681944054260144,0.3043303768511458,0.34149375928081227,0.35012240638921216,0.20957579162820564,0.2475017056628005,0.270417787053016,0.28008989846289684,0.31159449371914755,0.36461050688285107,0.37616888068387044,0.2134285828952121,0.24168238551992616,0.3530521330818317,0.36958702893606776,0.04980535377453144,0.04838209664925957
781,0.19271982983505237,0.25849821407071477,0.29445759922944176,0.32339366697435484,0.1317975679255127,0.17201107677489264,0.17750933097884977,0.2005056788537946,0.2761969739535257,0.32527992936549344,0.352209334992174,0.36758036681783524,0.24898663563029258,0.3058554400610025,0.34325962194485693,0.35208893526508006,0.21266605129028374,0.24926756832684513,0.2734679134727295,0.28201629409640006,0.3126379580206285,0.36750010033310593,0.37817554280210297,0.21519444555925674,0.24288638279086566,0.3540955973833126,0.370590359995184,0.0504876188947305,0.04905583706365045
782,0.19412449331781514,0.26022394349239475,0.2966247943171329,0.3256411285467753,0.13344303086246337,0.1726933418950917,0.17923506040052975,0.20231167476020387,0.277882570132841,0.3276076574226432,0.35437653007986514,0.3690652967853273,0.2518360958381828,0.3072601035437653,0.34534655054781876,0.3537745314443954,0.2146325801661516,0.2509130312637958,0.27519364289440945,0.28382229000280934,0.31492555283541357,0.3690251635429626,0.38070393707107597,0.2165188425572902,0.24445157924308705,0.35642332544046235,0.370590359995184,0.05116988401492956,0.04973895958790067
783,0.19568968977003653,0.2622306056106273,0.29818999076935426,0.3270859252719027,0.13436609543685035,0.17425853834731309,0.18071999036802183,0.20423807039370712,0.27944776658506243,0.32949391981378173,0.35630292571336836,0.37071075972227796,0.2543644901071558,0.31006943050929087,0.34643014809166434,0.3555002608660754,0.21852550467552273,0.2524380944736525,0.27707990528554804,0.28570855239394793,0.3170124814383754,0.3709114259341012,0.38242966649275595,0.21780310631295902,0.24589637596821448,0.3575871894690372,0.3745234177469198,0.05213308183168118,0.050431594871713586
784,0.19753581891881045,0.26399646827467194,0.3006782517959626,0.3291327206324999,0.1358510254043424,0.17550266886061724,0.1820443873660553,0.20624473251193964,0.282257093550588,0.33113938275073246,0.35822932134687163,0.3735200866878035,0.25609021952883576,0.3132399566560983,0.3478348115744271,0.35802865513504833,0.22125456515631897,0.2542440903800618,0.2784043022835815,0.287875747481639,0.3186579443753261,0.37307862102179234,0.3845567283380824,0.2189669703415339,0.24746157242043584,0.3584701208010595,0.3766103463498816,0.05321667937552675,0.051133875384143206
785,0.19986354697596018,0.26592286390817516,0.3026849139141951,0.3318617811132961,0.1374964883412931,0.17654613316209816,0.18401091624192317,0.2075691295099731,0.28486575430429023,0.3336276437773408,0.35943331861781114,0.3754866155636714,0.25845808082835015,0.3151663522896015,0.3507645382670466,0.3599550507685516,0.22285989485090502,0.25705341734558734,0.2799293654934382,0.28948107717622507,0.321306738371393,0.37520568286711886,0.3852791267006461,0.22065256652084922,0.24858530320664607,0.36131958100894973,0.37869727495284344,0.054139743949913714,0.05184593543892913
786,0.20114781073162902,0.2691335232973472,0.30429024360878115,0.3337881767467994,0.1382991531885861,0.17803106312959024,0.18581691214833246,0.20909419271982985,0.28627041778705303,0.3361961712886784,0.3616005137055023,0.37753341092426856,0.25974234458401896,0.3176546133162098,0.3530521330818317,0.3628045109764418,0.22542842236224264,0.2586186137978087,0.28273869245896377,0.2919693382028334,0.3238752658827307,0.3772123449853514,0.38664365694104424,0.22265922863908175,0.2501906329012321,0.36332624312718226,0.3807440703134406,0.05534374122085323,0.05256791122018419
787,0.20307420636513224,0.27130071838503833,0.30613637275755506,0.33567443913793793,0.14010514909499538,0.17923506040052975,0.18754264157001244,0.21094032186860376,0.289721876630413,0.33820283340691093,0.36324597664245295,0.3790584741341253,0.2622306056106273,0.32046394028173536,0.3544166633222298,0.36505197254886224,0.22851868202432074,0.26030420997712406,0.2847854878195609,0.2939760003210659,0.3269655255448088,0.37893807440703137,0.3896135168760284,0.22434482481839707,0.2518762290805474,0.36729943412128263,0.3821086005538387,0.05594573985632299,0.05329994080844093
788,0.20512100172572942,0.2735883131998234,0.3084239675723402,0.33715936910543004,0.14195127824376932,0.18043905767146928,0.18882690532568125,0.2123851185937312,0.2920496046875627,0.3413332263113537,0.36497170606413293,0.38002167195087694,0.2653208652727054,0.32291206806597905,0.35582132680499257,0.36754023357547055,0.2317293414134928,0.2628727374884617,0.28631055102941766,0.29566159650038126,0.32869125496648877,0.3801822049203355,0.3924629770839186,0.226190953967171,0.25388289119877994,0.3690652967853273,0.3853192599430108,0.05694907091543926,0.054042164207059144
789,0.2069269976321387,0.2765581731348076,0.3096279648432797,0.33892523176947464,0.14331580848416745,0.181964120881326,0.19015130232371474,0.21427138098486978,0.29429706625998314,0.3436609543685034,0.3672191676365534,0.38114540273708714,0.2675683268451258,0.32616286069751577,0.3584701208010595,0.3694666292089738,0.23494000080266483,0.2647188666372356,0.2882369466629209,0.29754785889151986,0.331420315447285,0.38259019946221456,0.3949111048681623,0.22731468475338124,0.256170486013565,0.37299835453706304,0.38804832042380705,0.05751093630854437,0.05479472336900281
790,0.20881326002327727,0.2784845687683108,0.3127583577477224,0.3412128265842597,0.1443191395432837,0.1836095838182767,0.191957298230124,0.216197776618373,0.29626359513585104,0.34651041457639364,0.37022916081390217,0.38495806076172895,0.2693743227515351,0.32772805714973713,0.36023598346510416,0.37111209214592444,0.2363446642854276,0.26885259060079464,0.29008307581169485,0.29923345507083515,0.33338684432315285,0.3847573945499057,0.39663683428984225,0.2287996147208733,0.25781594895051574,0.3754063490789421,0.3889312517558294,0.05863466709475459,0.055557762223988776
791,0.21053898944495725,0.28061163061363725,0.3144840871694024,0.3435405546414095,0.14568366978368183,0.18493398081631016,0.19308102901633423,0.2174017738893125,0.2986314564353654,0.3497612072079303,0.3723963559015933,0.3864028574868564,0.27089938596139185,0.32949391981378173,0.36256371152225386,0.3746839507163784,0.23907372476622385,0.2705783200224746,0.2922904041417506,0.3008789180077858,0.33707910262070073,0.3870048561223261,0.39836256371152223,0.2307661435967412,0.2599028775534775,0.37741301119717463,0.39041618172332143,0.05923666573022435,0.056331426706013515
792,0.2125456515631898,0.28233736003531723,0.316370349560541,0.34526628406308946,0.14660673435806879,0.18661957699562548,0.19476662519564955,0.22005056788537947,0.3006782517959626,0.35136653690251635,0.37492475017056626,0.3883693863627242,0.27258498214070714,0.33170124814383756,0.3636071758237348,0.3771320785006221,0.2415619857928322,0.27382911265401133,0.2941766665328892,0.30308624633784165,0.339808163101497,0.3895733836336638,0.40036922582975476,0.23201027411004535,0.26219047236826265,0.3795802062848658,0.3909379138740619,0.06019986354697596,0.05711586478126435
793,0.21403058153068186,0.2840229562146326,0.318898743829514,0.34771441184733315,0.14761006541718505,0.18858610587149335,0.19605088895131836,0.2214953646105069,0.30372837821567605,0.35321266605129026,0.37632941365332906,0.390697114419874,0.2754344423485973,0.33467110807882167,0.3636071758237348,0.37893807440703137,0.24356864791106472,0.2753943091062327,0.29630372837821567,0.30545410763735603,0.3429786892483044,0.39210177790263673,0.4026568206445399,0.23373600353172533,0.2641570012441305,0.3815868684030983,0.3944295059597865,0.06092226190953967,0.05791122647641758
794,0.21712084119275996,0.28679214993779345,0.320624473251194,0.3505237388128587,0.14849299674920738,0.18987036962716217,0.197816751615363,0.22322109403218687,0.3069390376048481,0.3553397278966168,0.379780872496689,0.3924629770839186,0.2766384396195369,0.33711923586306536,0.3691054300276919,0.3807440703134406,0.24722077296624795,0.27844443552594617,0.2983505237388129,0.3075811694826825,0.3460288156680178,0.39354657462776416,0.404824015732231,0.2354617329534053,0.26680579524019743,0.3849981940040936,0.39667696753220694,0.06208612593811454,0.05871766390733249
795,0.2196091022193683,0.28851787935947343,0.3223903359152386,0.3525304009310912,0.14949632780832364,0.1914756993217482,0.19998394670305414,0.22526788939278405,0.30922663241963316,0.35706545731829675,0.38170726813019223,0.3951519043223502,0.2789661676766866,0.33876469880001603,0.3708311594493719,0.3838343299755187,0.2491070353573865,0.2804510976441787,0.2997953204639403,0.3093871653890918,0.34827627724043825,0.39623550186619577,0.4069109443351928,0.23686639643616808,0.26917365653971187,0.38568045912429266,0.3984829634386162,0.06296905727013685,0.0595353313081437
796,0.22121443191395432,0.29012320905405947,0.3249989966689409,0.3559818597744512,0.15118192398763897,0.19316129550106353,0.2012280772163583,0.22663241963318217,0.31115302805313644,0.3589918529518,0.3839948629449773,0.39780069831841713,0.28077216358309587,0.3419753581891881,0.37291808805233373,0.3863627242444917,0.2532006260785809,0.2835413573062568,0.30188224906690214,0.3108319621142192,0.3502829393586708,0.39836256371152223,0.40855640727214354,0.23778946101055504,0.2709395192037565,0.38744632178833727,0.39984749367901434,0.06369145563270057,0.06036438506075864
797,0.223662559698198,0.2922101376570213,0.32664445960589156,0.35762732271140185,0.1532688525906008,0.19532849058875468,0.20307420636513224,0.22815748284303888,0.3132800898984629,0.3610787815547618,0.3862824577597624,0.3994461612553678,0.2826985592165991,0.3431793554601276,0.3762090139262351,0.38812858690853635,0.25641128546775294,0.28574868563631256,0.30445077657823977,0.3125978247782638,0.3528514668700084,0.39972709395192035,0.4100413372396356,0.2400369225829755,0.2727856483525304,0.3887305855440061,0.4015732231006943,0.06453425372235823,0.06120498372476703
798,0.22582975478588915,0.29365493438214874,0.32901232090540594,0.3592727856483525,0.15499458201228078,0.19645222137496487,0.20463940281735363,0.22980294577998955,0.31468475338122565,0.3637677087931934,0.38852991933218284,0.4021350884937994,0.2845045551230084,0.34502548460890153,0.38006180519324156,0.3893727174218405,0.2595416783721957,0.28819681342055625,0.30689890436248346,0.31480515310831964,0.3545771962916884,0.4021350884937994,0.41208813260023275,0.2410803868844564,0.27439097804711643,0.3909379138740619,0.40470361600513705,0.06565798450856845,0.06205728806776501
799,0.22759561744993378,0.29517999759200547,0.3312597824778264,0.36127944776658505,0.1565999117068668,0.19918128185576112,0.2056427338764699,0.23136814223221094,0.31785527952803305,0.3646907733675804,0.39105831360115584,0.40349961873419754,0.2876750812698158,0.34731307942368667,0.38170726813019223,0.3908576473893326,0.2613075410362403,0.29016334229642415,0.30982863105510294,0.31801581249749167,0.35658385840992096,0.4039410844002087,0.41281053096279646,0.24300678251795962,0.2766785728619015,0.39306497571938837,0.40663001163864027,0.06650078259822612,0.06292146109610337
800,0.22956214632580166,0.29686559377132077,0.3337881767467994,0.3636071758237348,0.15965003812658024,0.2009070112774411,0.20776979572179635,0.23329453786571416,0.3202632740699121,0.36770076654492917,0.3933860416583056,0.4052253481558775,0.2898422763575069,0.3485572099369908,0.38363366376369545,0.39374724083958745,0.2644780671830477,0.2915680057791869,0.311313561022595,0.3196211421920777,0.35895171970943535,0.40658987839627564,0.41730545410763736,0.24437131275835774,0.278805634707228,0.3947505718987037,0.40915840590761327,0.06690211502187261,0.06379766808606283
801,0.2313280089898463,0.29927358831319983,0.3362363045310431,0.3659349038808845,0.16093430188224905,0.201950475578922,0.2096159248705703,0.23526106674158206,0.32158767106794556,0.3697475619055263,0.3949913713528916,0.40795440863667376,0.2917285387486455,0.3508448047517759,0.3858409920937513,0.3946703054139744,0.2685315246618774,0.29321346871613757,0.3140827547457559,0.32210940321868603,0.3609182485853032,0.4086366737568728,0.4179877192278364,0.24589637596821448,0.28145442870329496,0.3958341694425493,0.40915840590761327,0.06762451338443633,0.0646860766154632
802,0.23273267247260906,0.3027250471565598,0.33764096801380583,0.3679415659991171,0.16257976481919975,0.20295380663803828,0.21162258698880282,0.23710719589035598,0.3225910021270618,0.37307862102179234,0.3978408315607818,0.4088373399686961,0.2940964000481599,0.3528113336276438,0.3876871212425252,0.3982822972267929,0.27138098486976764,0.2959826624392985,0.3166111490147289,0.32467793073002366,0.3635670425813701,0.41160653369185696,0.42103784564754987,0.24794317132881166,0.28382229000280934,0.39844283019625154,0.4113256009953044,0.0687081109282819,0.06558685659571435
803,0.2354617329534053,0.3050929084560742,0.3400489625556849,0.3701087610868082,0.16426536099851508,0.20492033551390618,0.2131075169562949,0.2394349239475057,0.3249588634265762,0.37544648232130673,0.39928562828590924,0.41357306256772486,0.29574186298511057,0.35517919492715816,0.3902957819962275,0.4008508247381306,0.27326724726090623,0.2988722558895533,0.31869807761769076,0.32616286069751577,0.3654533049725087,0.41541919171649877,0.4235261066741582,0.2499498334470442,0.28570855239394793,0.4008508247381306,0.41473692659629974,0.07011277441104467,0.06650018030431118
804,0.2373479953445439,0.3068587711201188,0.3424168238551993,0.372316089416864,0.1653890917847253,0.2062848657543043,0.2146325801661516,0.24240478388248987,0.3275273909379139,0.3770919452582574,0.4025765541598106,0.41533892523176946,0.2975879921338845,0.35770758919613116,0.3937873740819521,0.4014126901312357,0.2765581731348076,0.3015210498856203,0.32098567243247583,0.32841032226993616,0.36762050006019986,0.41718505438054343,0.4260545009431312,0.2513946301721716,0.28795601396636833,0.40301801982582175,0.41590079062487456,0.07079503953124373,0.06742622241778334
805,0.23939479070514108,0.3095476983585504,0.3446642854276197,0.37376088614199143,0.16803788578079223,0.20785006220652566,0.21776297307059436,0.24405024681944054,0.3296143195408757,0.3791387406188546,0.4051049484287836,0.41762652004655454,0.2995143877673877,0.35991491752618693,0.39495123811052696,0.40454308303567843,0.27988923225107354,0.30364811173094675,0.32283180158124974,0.33029658466107475,0.37022916081390217,0.41927198298350526,0.42822169603082233,0.25332102580567484,0.28936067744913113,0.40526548139824214,0.41846931813621224,0.0716378376209014,0.06836516004510239
806,0.241240919853915,0.3119958261427941,0.34630974836457035,0.37560701529076534,0.16916161656700246,0.20885339326564192,0.21908737006862786,0.2456154432716619,0.3321427138098487,0.38054340410161736,0.4076734759401212,0.42007464783079823,0.3014809166432556,0.3628847774611711,0.39780069831841713,0.40723201027411005,0.28330055785206887,0.3059758397880965,0.32471806397238834,0.3318216478709315,0.37315888750652165,0.4205963799815387,0.43227515350965207,0.2551270217120841,0.29064494120479994,0.40791427539430913,0.4194726491953285,0.0722799694987358,0.06931717276155401
807,0.24256531685194846,0.3139222217762973,0.3485572099369908,0.37749327768190394,0.17012481438375407,0.21118112132279168,0.22005056788537947,0.24689970702733074,0.3345908415940924,0.38291126540113174,0.4101216037243649,0.4225227756150419,0.30324677930730026,0.36497170606413293,0.3988441626198981,0.40972027130071836,0.2853874864550307,0.3078219689368704,0.32780832363446644,0.33394870971625795,0.3752859493518481,0.4218405104948429,0.4346831480515311,0.257093550587952,0.29257133683830316,0.4095597383312598,0.42284384155395915,0.07312276758839346,0.07028244264308353
808,0.24541477705983866,0.31669141549945823,0.3509250712365052,0.38002167195087694,0.171168278685235,0.2131877834410242,0.22101376570213108,0.2483846369948228,0.3362764377734077,0.3845567283380824,0.4124894650238793,0.42468997070273307,0.30541397439499135,0.36750010033310593,0.40185415579724687,0.4131315969017137,0.28771521451218046,0.3096279648432797,0.33045711763053337,0.3366777701970542,0.37749327768190394,0.42444917124854514,0.4369306096239515,0.25829754785889153,0.2944174659870771,0.41036240317855277,0.4248906369145563,0.07464783079825019,0.07126115430111744
809,0.2471806397238833,0.3187382108600554,0.35413573062567727,0.3819882008267448,0.1725328089256331,0.2163583095878316,0.2229401613356343,0.25015049965886743,0.33844363286109885,0.3863627242444917,0.4124894650238793,0.4267768993056949,0.3081430348757876,0.36966729542079707,0.4031785527952803,0.4155797246859574,0.2910864068708111,0.31175502668860616,0.33354737729261147,0.3387245655576514,0.37990127222378295,0.4273387646988,0.43813460689489103,0.26022394349239475,0.29610306216639243,0.41036240317855277,0.42834209575791626,0.07617289400810691,0.07225349491787206
810,0.24914716859975117,0.3219890034915921,0.35658385840992096,0.3841553959144359,0.17385720592366657,0.21788337279768832,0.2248264237267729,0.2519163623229121,0.34105229361480116,0.3887305855440061,0.418148252197295,0.42942569330176183,0.3109924950836778,0.37255688887105187,0.4068708110928282,0.4179074527431071,0.29313320223140826,0.3144038206846731,0.3348316410482803,0.34073122767588393,0.3827908656740378,0.4297868924830437,0.4399406028013003,0.2618292731869808,0.29810972428462496,0.41738572059236667,0.4297868924830437,0.07761769073323434,0.0732596542821523
811,0.25167556286872417,0.32536019585022274,0.3592326524059879,0.38600152506320984,0.1751414696793354,0.21976963518882692,0.22627122045190032,0.2544848898342497,0.34269775655175183,0.39210177790263673,0.42015491431552754,0.43091062326925395,0.31179515993097084,0.37420235180800254,0.4102018702090942,0.4181081189549304,0.29618332865112174,0.3174940803467512,0.3367580366817835,0.34281815627884576,0.3852389934582815,0.4321547537825581,0.44383352731067144,0.2634346028815668,0.29935385479792914,0.4197937151342457,0.43227515350965207,0.07914275394309106,0.0742798248256491
812,0.25404342416823855,0.32796885660392505,0.3609182485853032,0.3880884536661717,0.1765059999197335,0.22093349921740177,0.2283982822972268,0.25609021952883576,0.34510575109363084,0.3939479070514107,0.42220170967612475,0.43396074968896736,0.3150459525625075,0.3771722117429867,0.4112453345105751,0.4218405104948429,0.2997551872215756,0.31958100894971303,0.3392061644660272,0.3454268170325481,0.3870851226070554,0.4347634145362604,0.4459204559136333,0.26568206445398723,0.3008789180077858,0.4216799775253843,0.4348838142633543,0.08026648472930129,0.07531420165974376
813,0.2556888871051892,0.33041698438816874,0.3628847774611711,0.3908576473893326,0.17843239555323676,0.22314082754745757,0.23040494441545933,0.25781594895051574,0.34755387887787453,0.39663683428984225,0.4243287715214512,0.4360476782919292,0.3181763454669503,0.3794598065577718,0.414937592808123,0.4241682385519926,0.30192238230926677,0.3232331340048963,0.34089176064534255,0.34763414536260384,0.3902155155114982,0.436649676927399,0.4481679174860537,0.26704659469438535,0.3028053136412891,0.4244893044909098,0.43717140907813945,0.08135008227314684,0.07636298261282241
814,0.25729421679977527,0.3330657783842357,0.36513223903359154,0.3921419111450014,0.1795962595818116,0.2249066902115022,0.23184974114058673,0.25910021270618455,0.3497210739655657,0.3982020307420637,0.4272986314564354,0.4380142071677971,0.3207850062206526,0.38242966649275595,0.4170245214110848,0.4266163663362363,0.30364811173094675,0.32560099530441067,0.3445037524581611,0.3493197415419192,0.3937873740819521,0.43957940362001846,0.449050848818076,0.26885259060079464,0.3051731749408035,0.42585383473130795,0.43949913713528915,0.08263434602881567,0.07742636826811278
815,0.2594212786451017,0.3353935064413854,0.36657703575871897,0.3947505718987037,0.18067985712565718,0.22679295260264076,0.23369587028936067,0.26158847373279287,0.35184813581089214,0.40153308985832964,0.42998755869486693,0.4397800698318417,0.3224706023999679,0.3844363286109885,0.41983384837661036,0.4292651603323032,0.3064574386964723,0.3281695228157483,0.34655054781875827,0.3513264036601517,0.39812176425733437,0.4410643335875105,0.4527832403579885,0.2709796524461211,0.307059437331942,0.42826182927318696,0.4429907292210138,0.08419954248103705,0.07850456200204509
816,0.2616687402175222,0.3376811012561705,0.3697074286631617,0.39788096480314644,0.18232532006260785,0.22803708311594495,0.23477946783320625,0.26355500260866077,0.3555002608660754,0.40398121764257333,0.43147248866235904,0.442388730585544,0.32419633182164787,0.3872055223341494,0.42212144319139544,0.4300276919372316,0.3088654332383513,0.32949391981378173,0.3486374764217201,0.3542561303527712,0.4008106914957659,0.44335192840229565,0.45543203435405544,0.27258498214070714,0.3089858329654453,0.43163302163181766,0.4453585905205282,0.08476140787414216,0.07959777002314977
817,0.26379580206284864,0.3400890957980495,0.3727174218405105,0.4002086928602962,0.18348918409118273,0.23008387847654213,0.2369466629208974,0.26536099851507006,0.35630292571336836,0.4063089456997231,0.4349640807480836,0.44463619215796446,0.32648392663643294,0.39041618172332143,0.4225629088574066,0.4336798169924148,0.3109924950836778,0.33278484568768313,0.35128627041778704,0.35682465786410883,0.4027772203716338,0.44696392021511416,0.4583216278043103,0.2742705783200225,0.3107115623871253,0.4354055464140948,0.4479672512742304,0.08604567162981097,0.08070620141149507
818,0.265481398242164,0.34209575791628205,0.37564714853312997,0.40353975197656217,0.18525504675522736,0.23317413813862023,0.23903359152385922,0.26752819360276114,0.3592727856483525,0.40899787293815465,0.4349640807480836,0.44868964963679414,0.32788859011919574,0.393225508688847,0.42589396797367257,0.436649676927399,0.3131195569290043,0.3349119075330096,0.35461732953405306,0.3608379821005739,0.405747080306618,0.4502147128466509,0.459044026166874,0.2764377734077136,0.3133202231408275,0.4380142071677971,0.45005417987719226,0.0871694024160212,0.0818300681586739
819,0.26825059196532486,0.3448248183970783,0.3778946101055504,0.4063490789420877,0.18649917726853152,0.2348998675603002,0.2407593209455392,0.26957498896335835,0.36192157964441946,0.4118874663884095,0.4384958060761729,0.45113777742103783,0.3299353854797929,0.3949111048681623,0.4293855600593972,0.4374122085323273,0.31536701850142473,0.3369988361359714,0.35754705622667254,0.3632861098848176,0.4076734759401212,0.45262270738852994,0.4616526869205763,0.27956816631215636,0.31492555283541357,0.44070313440622866,0.4522615082072481,0.08825299995986675,0.08296958520834916
820,0.26989605490227553,0.3477545450896978,0.38006180519324156,0.40899787293815465,0.1875827748123771,0.23630453104306298,0.24316731548741824,0.27130071838503833,0.3654934382148734,0.4149777260504876,0.44178673195007423,0.45430830356784524,0.33202231408275473,0.39663683428984225,0.4321547537825581,0.4398202030742064,0.31857767789059677,0.34020949552514346,0.3607577156158446,0.36585463739615526,0.4100012039972709,0.45495043544567965,0.4616526869205763,0.2815748284303889,0.3170927479231047,0.4421479311313561,0.4561142994742545,0.09005899586627604,0.08412497049736119
821,0.2716217843239555,0.34968094072320105,0.3826303327045792,0.4118874663884095,0.18874663884095197,0.2384717261307541,0.24521411084801542,0.2735883131998234,0.36745996709074125,0.4174258538347313,0.4445960589155998,0.45675643135208893,0.3353935064413854,0.3982421639844283,0.43331861781113296,0.44274992976682587,0.3213870048561223,0.34414255327687926,0.36340650961191157,0.3685836978769515,0.41289079744752577,0.4564754986555364,0.4671910743668981,0.2841032226993619,0.31917967652606655,0.4445960589155998,0.4590038929245094,0.0909017939559337,0.08529644499741017
822,0.2741100453505639,0.35152706987197496,0.38491792751936427,0.41485732632339367,0.19079343420154915,0.24015732231006942,0.24770237187462374,0.2752337761367741,0.36998836135971425,0.4181883854396597,0.4466027210338323,0.45984669101416703,0.3384837661034635,0.40065015852630737,0.43516474695990687,0.44684352048802023,0.3237548661556367,0.348075611028615,0.3658145041537906,0.37203515672031146,0.4150178592928523,0.45880322671268614,0.4684352048802023,0.2852269534855721,0.3215074045832163,0.4483284504555123,0.46048882289200144,0.09194525825741462,0.08648423275731726
823,0.27567524180278524,0.35349359874784286,0.3871653890917847,0.41722518762290806,0.19247903038086447,0.2422843841553959,0.2501103664165028,0.27884576794959265,0.3728779548099691,0.4210779788899145,0.44881004936388813,0.46261588473732795,0.34073122767588393,0.4033390857647389,0.43821487337962034,0.44925151502989924,0.3268049925753502,0.3510856042059638,0.36878436408877474,0.37392141911145,0.4175462535618253,0.46105068828510654,0.47096359914917524,0.28699281614961675,0.32411606533691856,0.45113777742103783,0.4628566841915158,0.09326965525544809,0.08768856094587427
824,0.27944776658506243,0.3556206605931693,0.3895733836336638,0.41951278243769313,0.19388369386362725,0.24421077978889916,0.25159529638399486,0.2802504314323554,0.3760484809567765,0.42356623991652287,0.4509371112092146,0.4652646787333949,0.3428984227635751,0.40590761327607655,0.4405827346791347,0.4520608419954248,0.33085845005417985,0.35317253280892563,0.371513424569571,0.3764899466227877,0.4197937151342457,0.46349881606935023,0.4732110607215957,0.28859814584420274,0.3256411285467753,0.45390697114419876,0.46618774330778184,0.09395192037564715,0.08890965989529168
825,0.28193602761167075,0.3585102540434242,0.3914596460248023,0.42212144319139544,0.19516795761929606,0.24673917405787213,0.2539230244411446,0.28209656058112936,0.3776939438937272,0.4261347674278605,0.4533852389934583,0.46807400569892044,0.34630974836457035,0.40771360918248584,0.44194726491953285,0.4541879038407513,0.33354737729261147,0.3559818597744512,0.37380101938435606,0.37941967331540716,0.42268330858450054,0.4660673435806879,0.4757394549905687,0.29064494120479994,0.32788859011919574,0.45567283380824336,0.4677128065176386,0.09543685034313923,0.09014776314524918
826,0.2835012240638921,0.36031624994983347,0.3939479070514107,0.42348597343179356,0.1973351527069872,0.2482241040253642,0.25673235140667017,0.2835012240638921,0.3803026046474295,0.42886382790865674,0.4561142994742545,0.46988000160532967,0.3498414736926596,0.41024200345145884,0.44431512621904723,0.45687683107918287,0.33583497210739655,0.35818918810450695,0.3771722117429867,0.3823895332503913,0.42657623309387166,0.4682746719107437,0.4757394549905687,0.29253120359593854,0.3300959184492515,0.45932495886342656,0.470883332664446,0.0972428462495485,0.09140310748756224
827,0.2853473532126661,0.3635670425813701,0.3978408315607818,0.42569330176184933,0.1997030140065016,0.2503511658706907,0.2592607456756431,0.28526708672793677,0.3824697997351206,0.43283701890275716,0.459164425893968,0.4730505277521371,0.3529718665971024,0.4126098647509732,0.4466829875185616,0.45944535859052055,0.33796203395272306,0.3617610466749609,0.3803427378897941,0.38435606212625917,0.4292250270899386,0.4701208010595176,0.47991331219649236,0.2946983986836296,0.33218284705221335,0.4615322871934824,0.4728899947826785,0.09900870891359313,0.09267593301146883
828,0.2878356142392744,0.3660553036079785,0.4010113577075892,0.4285026287273749,0.20211100854838063,0.25336115904803946,0.2617088734598868,0.2865112172412409,0.3860416583055745,0.4350042139904483,0.46072962234618936,0.476622386322591,0.3555002608660754,0.4155395914435927,0.45017457960428625,0.46177308664767025,0.340490428221696,0.3648914395794036,0.38234940000802664,0.38688445639523217,0.4319942208130995,0.4736123931452422,0.483284504555123,0.29686559377132077,0.3362764377734077,0.4637797487659028,0.4739334590841594,0.10045350563872055,0.0939664831495469
829,0.28988240959987155,0.36882449733113937,0.4037002849460208,0.4311514227234418,0.20435847012080105,0.2550467552273548,0.2642774009712245,0.2889593450254846,0.38997471605731027,0.4372516755628687,0.4634185495846209,0.47802704980535377,0.3600353172532809,0.41650278926034434,0.45190030902596623,0.4646626800979251,0.3437010876108681,0.36649676927398966,0.3846771280651764,0.3893727174218405,0.43460288156680177,0.4767829192920496,0.48741822851868205,0.29802945779989565,0.33972789661676767,0.4659068106112293,0.4739334590841594,0.10173776939438937,0.095275004724273
830,0.2920897379299274,0.3710318256611952,0.40618854597262916,0.4330376851145804,0.20612433278484568,0.2576554159810571,0.2666853955131035,0.29120680659790504,0.39310510896175305,0.439178071196372,0.4648232130673837,0.4808363767708793,0.36252357827988924,0.42047598025444477,0.4541477705983866,0.46739174057872135,0.3462696151222057,0.3691455632700566,0.38796805393907774,0.3931452422041177,0.4380543404101617,0.47999357868122167,0.4887426255167155,0.29987558694866956,0.3428582895212104,0.46935826945458925,0.48119757595216117,0.10338323233134004,0.09660174799522644
831,0.29501946462254686,0.3741622185656379,0.4086768069992375,0.43644901071557574,0.20809086166071356,0.2593008789180078,0.2699361881446402,0.2927318698077618,0.3951519043223502,0.4404623349520408,0.4670706746398042,0.48408716940241603,0.3655737046996027,0.4228037083115945,0.4572781635028294,0.47072279969498737,0.3497210739655657,0.37179435726612353,0.38985431633021633,0.39547297026126743,0.44090380061805196,0.48167917486053696,0.492475017056628,0.30232371473291325,0.34574788297146525,0.47172613075410363,0.4844082353413332,0.10490829554119677,0.09794696670695385
832,0.2971063932255087,0.3762892804109644,0.41220853232732674,0.43889713849981943,0.21037845647549866,0.26271220451900307,0.27198298350523736,0.2940562668057952,0.39908496207408595,0.4436328610988482,0.4706023999678934,0.48605369827828393,0.36770076654492917,0.42589396797367257,0.45852229401613354,0.4722077296624794,0.3529317333547377,0.37488461692820163,0.3921419111450014,0.39916522855881525,0.44331179515993097,0.4845687683107918,0.4956054099610708,0.3037685114580407,0.34843681020989686,0.4746157242043585,0.48625436449010717,0.1063530922663242,0.099310918137498
833,0.30055785206886865,0.37893807440703137,0.4150579925352169,0.4419873981618975,0.2124653850784605,0.26455833366777703,0.2735883131998234,0.29634386162058035,0.4031785527952803,0.4459204559136333,0.4719267969659269,0.48854195930489225,0.3708311594493719,0.42782036360717585,0.46080988883091867,0.47658225308022634,0.3559417265320865,0.3770919452582574,0.39438937271742186,0.40217522173616405,0.446522454549103,0.4867760966408476,0.4976923385640326,0.3058554400610025,0.35040333908576476,0.47569932174820406,0.4902676887265722,0.10811895493036883,0.1006938631476027
834,0.3027250471565598,0.3809447365252639,0.4169442549263555,0.4446763254003291,0.21411084801541116,0.2668459284825621,0.27535417586386807,0.2983906569811775,0.40590761327607655,0.44885018260625276,0.47477625717381705,0.4923144840871694,0.37388128586908537,0.4310711562387125,0.4646626800979251,0.4781474495324477,0.35834972107396557,0.3795400730425011,0.39747963237949996,0.40538588112533613,0.44925151502989924,0.48934462415218527,0.5003009993177349,0.30810290163342297,0.3524501344463619,0.47690331901914357,0.4931572821768271,0.10980455110968415,0.10209606623060476
835,0.3058554400610025,0.3839547297026127,0.4199943813460689,0.4478468515471365,0.21543524501344463,0.26821045872296023,0.27892603443432196,0.3001163864028575,0.4082353413332263,0.4510575109363085,0.4757394549905687,0.4951639442950596,0.3763695468956937,0.433198218084039,0.46699040815507487,0.4805955773166914,0.3617209134325962,0.3826303327045792,0.39932576152827387,0.4074326764859333,0.4513384436328611,0.49203355139061683,0.5014648633463098,0.3101095637516555,0.35493839547297024,0.4793915800457519,0.49709033992856283,0.11100854838062367,0.10351779556301763
836,0.30874503351125737,0.38684432315286754,0.42268330858450054,0.44941204799935786,0.21728137416221857,0.2703375205682867,0.28073203034073124,0.3027651803989244,0.4120078661155035,0.45374643817474014,0.4806758438014207,0.49781273829112654,0.3807842035558053,0.4359674118071999,0.46811413894128506,0.48292330537384115,0.3645703736404864,0.3846771280651764,0.4009310912228599,0.4104426696632821,0.4540675041136573,0.4943211462054019,0.5057189870369627,0.3119958261427941,0.35830958783160094,0.48155877513344303,0.4993378015009833,0.1124533451057511,0.10495932305582266
837,0.31111289481077176,0.3896536501183931,0.42521170285347354,0.45234177469197734,0.2189669703415339,0.2723441826865192,0.28318015812497493,0.3053738411526267,0.41409479471846533,0.4571176305333708,0.4838865031905928,0.5000200666211824,0.3832724645824136,0.43957940362001846,0.4728899947826785,0.48472930128025044,0.366456636031625,0.3878075209696191,0.40374041818838546,0.41357306256772486,0.4565958983826303,0.49721073965565676,0.5087691134566762,0.31492555283541357,0.3609583818276679,0.4854918328851788,0.5015049965886744,0.11506200585945338,0.10642092440647245
838,0.31315969017136897,0.39310510896175305,0.42842236224264557,0.4552715013845969,0.22133483164104828,0.27495284344022153,0.2847854878195609,0.3079022354215997,0.4168639884416262,0.46004735722599027,0.485010233976803,0.5026688606172492,0.38568045912429266,0.4410643335875105,0.47481639041618173,0.4881406268812457,0.3689047638158687,0.38973391660312234,0.4071918770317454,0.4183087851667536,0.4590038929245094,0.5000200666211824,0.5123008387847654,0.31721314765019865,0.36436970742866315,0.4881004936388811,0.5038728578881888,0.11714893446241521,0.10790287915161835
839,0.31496568607777825,0.3953124372918088,0.4317534213589116,0.4578400288959345,0.22406389212184452,0.27691937231608943,0.28691254966488744,0.3103503632058434,0.41959304892242244,0.4621342858289521,0.48878275875908017,0.5058393867640567,0.3900951157844042,0.44335192840229565,0.47561905526347475,0.4881406268812457,0.37259702211341655,0.3915800457518963,0.4099610707549063,0.42340570694706425,0.4634185495846209,0.5030701930408957,0.5154713649315729,0.31869807761769076,0.36713890115182407,0.4913914195127824,0.5044748565236585,0.11903519685355379,0.10940547072057435
840,0.318096078982221,0.3980816310149697,0.434121282658426,0.4604486896496368,0.22687321908737007,0.27892603443432196,0.28879881205602603,0.3120359593851587,0.4223221094032187,0.4645824136131958,0.49099008708913594,0.5080868483364771,0.39350644138539953,0.447325119396396,0.47794678332062446,0.49283621623790985,0.37508528314002487,0.39426897299032787,0.41216839908496206,0.4273387646988,0.4667094754585223,0.5070032507926315,0.5175984267768993,0.3208251394630172,0.36878436408877474,0.49472247862904845,0.5064413853995264,0.12072079303286913,0.11092898648952228
841,0.32158767106794556,0.40089095798049523,0.4368102098968576,0.4627764177067865,0.22892001444796725,0.2811333627643777,0.2909258739013525,0.31420315447284985,0.4263755668820484,0.46610747682305254,0.49456194565958983,0.5107757755749087,0.3959545691696432,0.4505357787855681,0.4802745113777742,0.49283621623790985,0.37797487659027973,0.3965164345627483,0.415619857928322,0.43211462054019345,0.46988000160532967,0.509130312637958,0.520046554561143,0.3232331340048963,0.3704298270257254,0.4980134045029498,0.5103343099088975,0.12244652245454911,0.11247371783647507
842,0.32363446642854277,0.4039410844002087,0.4396195368623831,0.4663884095196051,0.23120760926275233,0.28390255648753865,0.2933338684432315,0.31592888389452983,0.42886382790865674,0.4677930730023679,0.49668900750491635,0.5127423044507766,0.3988842958622627,0.45306417305454105,0.4832443713127584,0.4982542039571377,0.3810250030099932,0.3987237628928041,0.4197134486495164,0.4355259461411887,0.4720873299353855,0.5121804390576715,0.5236585463739616,0.32487859694184695,0.3735200866878035,0.4985752698960549,0.5118995063611189,0.12357025324075932,0.1140399601970033
843,0.3256812617891399,0.40731227675883935,0.4427097965244612,0.4695589356664125,0.23313400489625558,0.28623028454468835,0.2964241281053096,0.31849741140586746,0.43147248866235904,0.4725689288437613,0.5015049965886744,0.5173576273227114,0.4010113577075892,0.4557932335353373,0.4851707669462616,0.5001805995906409,0.3846369948228117,0.40089095798049523,0.42228197616085406,0.4388168720150901,0.4765421198378617,0.5153910984468435,0.5264277400971225,0.32788859011919574,0.37689127904643416,0.4985752698960549,0.5168358951719709,0.12581771481317974,0.11562801312073753
844,0.32780832363446644,0.4100814704820002,0.4443552594614119,0.47184653048119757,0.23574266564995786,0.28875867881366135,0.298912389131918,0.3206646064935586,0.43520488020227155,0.4735321266605129,0.5048360557049404,0.5193241561985793,0.4042621503391259,0.4585624272584982,0.48846169282016294,0.5034313922221776,0.3880884536661717,0.40341935224946823,0.4247702371874624,0.4436729943412128,0.4789501143797407,0.5198860215916844,0.5285146687000842,0.32965445278324035,0.3790183408917606,0.5083677810330297,0.5195248224104025,0.12758357747722437,0.11723818032865997
845,0.332222980294578,0.4141750612031946,0.4472849861540314,0.4745755909619938,0.2376690612834611,0.2908857406589878,0.3003170526146807,0.3232732672472609,0.436649676927399,0.4758598547176626,0.50604005297588,0.522334149375928,0.40847614078741423,0.4622145523136814,0.48966569009110245,0.5064012521571618,0.3920215114179075,0.4063089456997231,0.4272986314564354,0.44812778424368904,0.4820403740418188,0.5224946823453867,0.5285146687000842,0.3319019143556608,0.3814664686760043,0.511658706906931,0.5216920174980937,0.13031263795802062,0.11887076977119032
846,0.33471124132118635,0.4162218565637918,0.4492916482722639,0.47806718304771845,0.24055865473371593,0.2933740016855962,0.3020829152787254,0.32532006260785806,0.44090380061805196,0.48047517758959746,0.5089697796684994,0.5269093390054983,0.4124493317815146,0.4642613476742786,0.4936790143275675,0.5082875145483003,0.3952321708070795,0.40903800618051933,0.4292250270899386,0.4518200425412369,0.4844483685836979,0.5257053417345587,0.5339727896616767,0.33471124132118635,0.3844363286109885,0.511658706906931,0.5244612112212546,0.13268049925753503,0.12052609368708414
847,0.3375607015290765,0.41959304892242244,0.4522615082072481,0.48187984107236026,0.24244491712485453,0.2960227956816631,0.3039691776698639,0.32780832363446644,0.44375326082594213,0.4838062367058635,0.5127423044507766,0.5309226632419634,0.41529879198940484,0.4682746719107437,0.49640807480836374,0.5127021712084119,0.3971585664405827,0.4126098647509732,0.4322350202672874,0.4553116346269615,0.48665569691375365,0.5290364008508247,0.5378255809286833,0.3383232331340049,0.38664365694104424,0.5169161616567003,0.5287153349119076,0.13492796082995545,0.12220446866314887
848,0.34028976200987276,0.42284384155395915,0.45643536541317176,0.48585303206646063,0.24429104627362844,0.29818999076935426,0.307179837059036,0.3307380503270859,0.4479271180318658,0.4876188947305053,0.5142272344182687,0.5335313239956656,0.42027531404262153,0.47048200024079945,0.49861540313841957,0.5155114981739375,0.40044949231448407,0.4154994582012281,0.4349640807480836,0.4590038929245094,0.48990648954529037,0.5321266605129028,0.5403539751976563,0.3418950917044588,0.3889312517558294,0.5198860215916844,0.5287153349119076,0.1367740899787294,0.12390621569479157
849,0.3443432194887025,0.4256531685194847,0.45952562507524986,0.4887426255167155,0.24617730866476703,0.3001163864028575,0.3096279648432797,0.3337881767467994,0.45129831039049645,0.4894650238792792,0.5171168278685235,0.5335313239956656,0.4244893044909098,0.4736123931452422,0.5007023317413813,0.5161134968094072,0.40470361600513705,0.41963318216478707,0.4378536741983385,0.4634185495846209,0.4919934181482522,0.5349359874784284,0.5428021029818999,0.3454669502749127,0.3918208452060842,0.5222940161335634,0.535778785568086,0.13874061885459726,0.12563166024741215
850,0.3471926796965927,0.42942569330176183,0.4622948187984107,0.49099008708913594,0.24830437051009352,0.3026046474294658,0.3115543604767829,0.3361961712886784,0.45370630493237546,0.4919532849058875,0.5201268210458723,0.5388690452301641,0.42721836497170607,0.4760605209294859,0.5045952562507525,0.5206886864389774,0.40795440863667376,0.4220010434643015,0.441586065738251,0.46678974194325157,0.49552514347634147,0.5385078460488822,0.5456515631897901,0.3491993418148252,0.3946301721716097,0.5249428101296304,0.5360597182646386,0.14030581530681863,0.12738113231864784
851,0.35032307260103546,0.43315808484167434,0.4645422803708312,0.4948428783561424,0.25043143235542,0.3052133081831681,0.3138820885339327,0.33788176746799375,0.457438696472288,0.4968094072320103,0.5228960147690331,0.5413974394991371,0.42974675924067907,0.47927118031865795,0.5083677810330297,0.5229762812537625,0.41096440181402255,0.4248906369145563,0.44443552594614116,0.4696392021511418,0.49913713528916004,0.5411165068025846,0.5489424890636915,0.3517678693261629,0.3977204318336878,0.5261869406429346,0.5414375727415018,0.14343620821126138,0.12915496650148828
852,0.3529317333547377,0.43765300798651524,0.46807400569892044,0.49741140586748006,0.2532808925633102,0.3076213027250472,0.317173014407834,0.33964763013203836,0.46169282016294094,0.4994180679857126,0.5273106714291448,0.5439659670104747,0.43339888429586226,0.4813982421639844,0.511096841513826,0.5259461411887466,0.4144559938997472,0.42774009712244654,0.4467632540032909,0.47317092747923106,0.5020668619817795,0.5444876991612152,0.5513103503632059,0.35513906168479353,0.4007304250110366,0.5298791989404824,0.5421599711040656,0.1454428703294939,0.13095350204826675
853,0.3561022595015451,0.44022153549785287,0.47104386563390455,0.5005016655295581,0.25576915358991853,0.3093871653890918,0.32042380703937073,0.34129309306898903,0.46305735040333906,0.5031905927679897,0.5307621302725047,0.5467752939760003,0.43444234859734315,0.48480956776497974,0.513504836055705,0.5286752016695428,0.4169041216839908,0.4319139543283702,0.4484087169402416,0.4758598547176626,0.5050367219167636,0.5471364931572822,0.5556046072962234,0.3583898543163302,0.4037002849460208,0.5298791989404824,0.5462936950676245,0.1473291327206325,0.13277708293554288
854,0.35903198619416465,0.4434321948870249,0.4740137255688887,0.5023076614359674,0.25781594895051574,0.3121964923546173,0.3238752658827307,0.3437412208532327,0.4677128065176386,0.5060801862182446,0.5314443953927038,0.5467752939760003,0.4378536741983385,0.4882610266083397,0.5165549624754184,0.5317253280892563,0.41983384837661036,0.43504434723281293,0.45137857687522576,0.4807962435285147,0.5084881807601236,0.5504274190311835,0.5556046072962234,0.36119918128185574,0.40683067785046356,0.53589918529518,0.5498655536380784,0.14973712726251154,0.1346260579298911
855,0.36192157964441946,0.446642854276197,0.47734478468515473,0.5056788537945981,0.2599831440382068,0.31468475338122565,0.3266845928482562,0.34586828269855924,0.47160573102700964,0.5084881807601236,0.5367821166272023,0.5515511498173937,0.44218806437372077,0.4912710197856885,0.5195248224104025,0.5350563872055223,0.42228197616085406,0.4384155395914436,0.45462936950676247,0.4844483685836979,0.5115784404222017,0.5529558133001565,0.5606212625918048,0.36384797527792273,0.4095196050888951,0.5394710438656339,0.5522735481799574,0.15214512180439058,0.1365007806546014
856,0.364851306337039,0.4512581771481318,0.4797126459846691,0.5086487137295822,0.26267207127663844,0.31657101577236424,0.3295340530561464,0.34843681020989686,0.4752979893245575,0.5104948428783561,0.540955973833126,0.5548420756912951,0.44379339406830676,0.4937592808122968,0.5212906850744472,0.5385078460488822,0.42537223582293215,0.4414255327687924,0.45796042862302844,0.488341293093069,0.514869366296103,0.55600593971987,0.5635509892844243,0.36633623630453105,0.4127302644780672,0.5431633021631818,0.556808604567163,0.15451298310390496,0.13840160965731302
857,0.3676606333025645,0.454910302203315,0.4840069029176867,0.5119396396034835,0.2644780671830477,0.31942047598025447,0.3327045792029538,0.3504434723281294,0.47798691656298914,0.5142272344182687,0.5442468997070273,0.557611269414456,0.44945218124172254,0.4957258096881647,0.5258658747040174,0.5418389051651483,0.42846249548501025,0.4441545932495886,0.4604486896496368,0.4922342176024401,0.5170365613837942,0.5587350002006662,0.5676847132479833,0.36870409760404543,0.4163021230485211,0.5431633021631818,0.5583738010193844,0.1572420435847012,0.1403289084785873
858,0.37046996026809004,0.4584420275314043,0.4870570293374002,0.5145884335995505,0.2667255287554682,0.3219488702492274,0.3357145723803026,0.35265080065818516,0.4812778424368905,0.5154713649315729,0.5477786250351165,0.5589356664124895,0.4529036400850825,0.49965886743990046,0.5294778665168359,0.5444876991612152,0.4322350202672874,0.44780671830477187,0.4622145523136814,0.4954047437492475,0.5208893526508006,0.5624673917405787,0.5705341734558735,0.37131275835774774,0.4194325159529638,0.5493839547297026,0.5621061925592968,0.1599309708231328,0.1422830457214352
859,0.37432275153509653,0.4614118874663884,0.49094995384677126,0.5190030902596621,0.26933418950917043,0.3244371312758358,0.33840349961873417,0.35525946141188747,0.48553196612754346,0.5192438897138499,0.5477786250351165,0.5641931211622587,0.4566761648673596,0.5034313922221776,0.5316049283621623,0.5476983585503873,0.43616807801902313,0.4516193763294137,0.46566601115704137,0.49861540313841957,0.523377613677409,0.5645944535859052,0.5737046996026809,0.37376088614199143,0.42228197616085406,0.5513906168479351,0.5654372516755629,0.16314163021230485,0.14426439512181588
860,0.3771320785006221,0.4644218806437372,0.49468234538668376,0.5233374804350444,0.2716217843239555,0.32728659148372596,0.3407713609182486,0.3579885218926837,0.48806036039651646,0.5220532166793755,0.5521531484528635,0.5641931211622587,0.4617329534053056,0.5067624513384437,0.5338925231769475,0.5502668860617249,0.439178071196372,0.45563270056587873,0.4691174700004013,0.5021471284665088,0.5271100052173215,0.5683268451258178,0.5769554922342176,0.376449813380423,0.42609463418549587,0.5513906168479351,0.5681261789139944,0.16591082393546575,0.14627333562011297
861,0.3809046032828992,0.4679134727294618,0.49721073965565676,0.5265080065818517,0.27394951238110526,0.3295340530561464,0.34382148733796203,0.36011558373801017,0.4915118192398764,0.5260665409158406,0.5574507364449974,0.570815106152426,0.4653048119757595,0.5092507123650519,0.5392703776538107,0.5515110165750291,0.44319139543283703,0.45940522534815587,0.4722077296624794,0.5053577878556809,0.5300798651523057,0.5712164385760725,0.5797246859573785,0.38002167195087694,0.42830196251555164,0.5550427419031183,0.5694907091543926,0.1684793514468034,0.14831025143361026
862,0.38307179837059036,0.47116426536099854,0.5008227314684753,0.530039731909941,0.2761167074687964,0.33226311353694266,0.34634988160693503,0.3629249107035357,0.4964482080507284,0.5302403981217643,0.5603403298952523,0.574266564995786,0.46863587109202554,0.5130232371473291,0.5429626359513585,0.5556848737809528,0.4471645864269374,0.4619737528594935,0.47497692338564035,0.5082473813059357,0.5338523899345828,0.5740658987839627,0.5848617409800537,0.38283099891640243,0.431592888389453,0.5593771320785006,0.574507364449974,0.17084721274631778,0.15037553212997384
863,0.3862824577597624,0.47477625717381705,0.5037524581610948,0.5334510575109364,0.2786049684954047,0.3358751053497612,0.34907894208773127,0.3652927720030501,0.4994582012280772,0.5336115904803949,0.5646747200706345,0.5780390897780632,0.4714451980575511,0.5163141630212305,0.5473772926114701,0.5595777982903238,0.4510575109363085,0.466629208973793,0.47714411847333144,0.5111771079985552,0.5360998515070032,0.5771962916884055,0.5894770638519886,0.38608179154793915,0.4352450134446362,0.5625075249829433,0.574507364449974,0.1733354737729261,0.1524695727017573
864,0.38973391660312234,0.4778263835935305,0.5061604527029738,0.5362202512340972,0.28137416221856565,0.3394068306778505,0.3515672031143396,0.367259300878918,0.5022273949512381,0.537504514989766,0.5676445800056187,0.5812898824095999,0.4744551912348999,0.5192840229562147,0.5492635550026087,0.5617851266203797,0.45390697114419876,0.46988000160532967,0.48023437813540953,0.5144680338724565,0.5401533089858329,0.5804069510775776,0.5923265240598788,0.3888911185134647,0.43845567283380826,0.56575831761448,0.5806477505317654,0.1764257334350042,0.15459277364194784
865,0.3927840430228358,0.48119757595216117,0.5107356423325441,0.539230244411446,0.28378215676044466,0.343139222217763,0.3543363968375005,0.37111209214592444,0.5055584540675041,0.5417185054380543,0.5697315086085805,0.5864670706746398,0.47794678332062446,0.5205281534695188,0.5523538146646868,0.5662800497652205,0.45788016213829913,0.47236826263193804,0.4827226391620179,0.5183609583818277,0.5429626359513585,0.5832965445278324,0.5956174499337802,0.39210177790263673,0.4421479311313561,0.5673636473090661,0.583457077497291,0.1792751936428944,0.1567455410205595
866,0.39543283701890275,0.485010233976803,0.5131837701167877,0.5423606373158888,0.28631055102941766,0.34634988160693503,0.3581490548621423,0.37372075289962675,0.5092507123650519,0.5456515631897901,0.5750290966007143,0.590119195729823,0.4824015732231007,0.5267488060360397,0.5552434081149417,0.5692499097002047,0.46189348637476424,0.47553878877874545,0.4865352971866597,0.5214913512862704,0.5465746277641771,0.5875105349761207,0.600112373078621,0.39402817353614,0.44636192157964444,0.5707749729100614,0.5874302684913915,0.1823654533049725,0.15892828656229763
867,0.39860336316571016,0.4888228920014448,0.5162740297788658,0.5451699642814143,0.28879881205602603,0.3491190753300959,0.3609182485853032,0.37608861419914114,0.51234097202713,0.5493036882449733,0.5788417546253561,0.5929686559377132,0.48284303888911184,0.5287956013966368,0.5590560661395834,0.5713769715455311,0.4659870770959586,0.47911064734919934,0.4900268892723843,0.5235782798892322,0.5506682184853714,0.5904001284263756,0.6028414335594172,0.3971184331982181,0.4502949793313802,0.5729020347553879,0.5897579965485411,0.18509451378576874,0.161141427725302
868,0.40241602119035197,0.4929566159650038,0.5194846891680379,0.5485812898824096,0.2921700044146567,0.35152706987197496,0.36340650961191157,0.37949993980013647,0.5167154954448769,0.5531163462696151,0.5807681502588594,0.5929686559377132,0.49030782196893685,0.5338122566922182,0.5596580647750532,0.5739856322992335,0.46919773648513063,0.4834450375245816,0.4931171489344624,0.5271902717020508,0.5549624754183891,0.5929686559377132,0.6028414335594172,0.4002488261026608,0.45374643817474014,0.5754304290243609,0.5912830597583979,0.1877433077818357,0.16338538778098602
869,0.40542601436770076,0.49717060641329214,0.522334149375928,0.5524742143917807,0.29437733274471245,0.35429626359513583,0.3666573022434482,0.38126580246418107,0.5211702853473532,0.5562467391740579,0.5855841393426174,0.5997110406549745,0.49416061323594335,0.5366215836577437,0.5663603162499499,0.5790825540795441,0.47357225990287755,0.48737809527631737,0.49544487699161216,0.5302805313641289,0.5585744672312076,0.5961793153268853,0.6107878155476181,0.403218686037645,0.4559938997471606,0.5817714813179756,0.5912830597583979,0.1901111690813501,0.16566059589499152
870,0.4083156078179556,0.5001003331059116,0.5261468074005698,0.5567684713247983,0.2976682586186138,0.35762732271140185,0.36950676245133846,0.38439619536862385,0.5255046755227355,0.5584942007464783,0.589196131155436,0.6027210338323233,0.4980936709876791,0.540835574106032,0.5714973712726251,0.5790825540795441,0.4781073162900831,0.490749287634948,0.4986555363807842,0.5330095918449251,0.5626680579524019,0.5999919733515271,0.6123931452422041,0.4056668138218887,0.4591242926516033,0.5817714813179756,0.5996709074126099,0.19464622546855562,0.1679674872092653
871,0.41281053096279646,0.5023879279206968,0.5291969338202833,0.5599791307139704,0.30071838503832726,0.3600353172532809,0.37235622265922863,0.38672392342577355,0.528554801942449,0.5619456595898382,0.5928883894529839,0.6068547577958824,0.501665529558133,0.5440863667375687,0.5734237669061284,0.5864269374322751,0.4814785086487137,0.49424087972067265,0.5014648633463098,0.5363406509611911,0.5655977846450214,0.6040855640727214,0.6160854035397519,0.40907813942288396,0.4622546855560461,0.5872697355219328,0.6040454308303568,0.19785688485772765,0.17030650292528426
872,0.4164626560179797,0.5053176546133162,0.5325279929365494,0.564393787374082,0.3028454468836537,0.36244331179515993,0.3752458161094835,0.38985431633021633,0.5314042621503391,0.5655175181602922,0.5974234458401895,0.6095035517919493,0.5061604527029738,0.5472167596420114,0.5734237669061284,0.589196131155436,0.48428783561423927,0.49765220532166793,0.5046755227354818,0.538547979291247,0.569450575912028,0.607817955612634,0.6160854035397519,0.41144600072239834,0.46494361279447766,0.5872697355219328,0.6067343580687884,0.20094714451980575,0.1726780903884356
873,0.4206365132239034,0.5088895131837701,0.5361801179917326,0.5682064453987238,0.3058153068186379,0.3655737046996027,0.3783360757715616,0.39294457599229443,0.5352971866597103,0.570132841032227,0.6009551711682787,0.6095035517919493,0.5097323112734278,0.5528755468154272,0.5734237669061284,0.589196131155436,0.4889834249709034,0.5011839306497572,0.5071637837620901,0.5420797046193362,0.5724605690893767,0.6117510133643697,0.6160854035397519,0.4158205241401453,0.46875627081911947,0.5941726532086528,0.610346349881607,0.20387687121242526,0.17508270317357233
874,0.4250110366416503,0.5120600393305775,0.5396315768350926,0.5719388369386362,0.3083035678452462,0.36818236545330496,0.38046313761688805,0.39619536862383115,0.5404342416823855,0.5738250993297749,0.6032026327406991,0.6157242043584701,0.5134647028133403,0.5565678051129751,0.5853834731307942,0.594373319420476,0.49355861460047357,0.5042340570694707,0.5110165750290966,0.5452100975237789,0.5754304290243609,0.6150419392382711,0.6254765822530802,0.4186699843480355,0.4719669302082915,0.5941726532086528,0.6138780752096962,0.20797046193361962,0.1775208011717636
875,0.42826182927318696,0.5144279006300919,0.5436449010715576,0.5752297628125376,0.3113938275073243,0.3709114259341012,0.38363366376369545,0.39976722719428504,0.5421198378617008,0.5771962916884055,0.6074567564313521,0.6185736645663603,0.5167957619296063,0.5573303367179034,0.5883533330657784,0.5973030461130955,0.4968896737167396,0.5080868483364771,0.5140265682064454,0.5486615563671389,0.5773568246578641,0.6192157964441948,0.6274029778865835,0.4211582453746438,0.4753381225669222,0.6007143717140908,0.6169282016294096,0.21142192077697958,0.17999285067824766
876,0.43219488702492276,0.5178793594734519,0.5468956937030943,0.5791628205642734,0.31380182204920337,0.37364048641489744,0.3865232572139503,0.4032588192800096,0.5481799574587631,0.5813300156519645,0.6098246177308665,0.6214632580166152,0.5203274872576955,0.5613436609543685,0.5924870570293373,0.6029618332865112,0.5002207328330056,0.5110165750290966,0.5182806918970984,0.5513906168479351,0.5803668178352129,0.6224665890757314,0.6274029778865835,0.4242886382790866,0.47923104707629327,0.6007143717140908,0.6205803266845928,0.21439178071196371,0.18249932448161507
877,0.43705100935104546,0.520849219408436,0.5504274190311835,0.5834169442549264,0.31616968334871776,0.3762892804109644,0.3894529839065698,0.4062688124573584,0.5514307500902998,0.5864670706746398,0.6109082152747121,0.6251153830717984,0.5245414777059839,0.5671629810972428,0.596781313962355,0.6071758237347995,0.5048360557049404,0.514187101175904,0.52096961913553,0.554521009752378,0.5841794758598547,0.6254765822530802,0.6274029778865835,0.42713809848697676,0.4828831721314765,0.6105068828510656,0.62262712204519,0.21852550467552273,0.18504070195423022
878,0.4404222017096761,0.5244612112212546,0.5546815427218365,0.586667736886463,0.3189790103142433,0.3790986073764899,0.3926636432957419,0.40847614078741423,0.5573704699602681,0.5885941325199663,0.6172894008106915,0.6289681743388048,0.527390937913874,0.5681663121563592,0.5997110406549745,0.6071758237347995,0.5080065818517479,0.51751816029217,0.5245013444636192,0.5578922021110085,0.5875105349761207,0.6297708391860979,0.6385198860215917,0.43083035678452464,0.4854918328851788,0.6105068828510656,0.6283260424609705,0.22265922863908175,0.18761746914391195
879,0.4439539270377654,0.5286752016695428,0.5574908696873621,0.5904001284263756,0.32243046915760326,0.3815467351607336,0.3949111048681623,0.4110848015411165,0.5620660593169322,0.5930890556648072,0.6178512662037966,0.6331821647870931,0.5301601316370349,0.5731428342095758,0.6041658305574508,0.6130754103624032,0.5132239033591524,0.5212505518320825,0.5265080065818517,0.5603403298952523,0.5905205281534696,0.6345466950274913,0.6420516113496809,0.4330376851145804,0.4899867560300197,0.6166071356904924,0.631014969699402,0.22659228639081752,0.1902301188668946
880,0.44881004936388813,0.5330497250872898,0.561062728257816,0.5938917205121002,0.3256411285467753,0.38427579564152986,0.39804149777260506,0.4150178592928523,0.5648753862824578,0.5964602480234378,0.6227876550146486,0.6362724244491712,0.5344945218124172,0.5771160252036762,0.6083798210057391,0.6174499337801501,0.5171970943532528,0.5245414777059839,0.5304410643335875,0.5637516554962475,0.5931291889071718,0.6383593530521331,0.6436970742866316,0.43644901071557574,0.4937592808122968,0.6182124653850785,0.6342657623309387,0.22972267929526027,0.19287915080207776
881,0.45322470602399967,0.5366617169001083,0.5652767187061043,0.5983063771722117,0.328771521451218,0.387245655576514,0.4000481598908376,0.418148252197295,0.5681663121563592,0.6008749046835494,0.627563510856042,0.6372757555082875,0.5372235822932134,0.5831761448007384,0.6099450174579605,0.6184131315969017,0.5208893526508006,0.5281936027611671,0.536019585022274,0.5670827146125136,0.5977445117791066,0.641128546775294,0.6436970742866316,0.4393787374081952,0.4984950034113256,0.6182124653850785,0.6342657623309387,0.23421760244010115,0.1955650715865947
882,0.4572781635028294,0.5409158405907614,0.5688485772765581,0.6024401011357707,0.3319019143556608,0.3901352490267689,0.4026969538869045,0.4218003772524782,0.5747882971465265,0.6048882289200145,0.630091905125015,0.6432154753782559,0.5419191716498776,0.5855440061002528,0.6152024722077296,0.6248745836176105,0.5251434763414536,0.5312437291808805,0.5437653007986515,0.5706144399406028,0.601838102500301,0.6438977404984548,0.6520046554561143,0.4433920616446603,0.5026287273748846,0.6182124653850785,0.6342657623309387,0.23843159288838944,0.19828839491270714
883,0.46072962234618936,0.5442067664646627,0.5729421679977525,0.605409961070755,0.3343099088975398,0.39374724083958745,0.40534574788297145,0.4250110366416503,0.5780792230204278,0.6087008869446563,0.630091905125015,0.6461050688285107,0.5440462334952041,0.5892763976401654,0.6195769956254766,0.6263996468274672,0.5288357346390015,0.5350162539631577,0.5490628887907854,0.5737448328450455,0.6055303607978488,0.6479110647349199,0.655135048360557,0.4458000561865393,0.5047959224625758,0.6182124653850785,0.6424128105309628,0.24248505036721918,0.20104964162604969
884,0.46478307982501904,0.548300357185857,0.5769956254765822,0.6093430188224906,0.3369988361359714,0.39780069831841713,0.4086366737568728,0.42761969739535255,0.5810892161977766,0.6112292812136293,0.6371954890235582,0.6483123971585665,0.5461732953405306,0.5945338523899346,0.6237508528314003,0.6290885740658988,0.5326885259060079,0.5384677128065176,0.5550026086607537,0.5763936268411125,0.6092627523377614,0.6517237227595617,0.6603523698679616,0.44901071557571137,0.5080868483364771,0.631014969699402,0.6464662680097926,0.24609704218003772,0.20384933982524642
885,0.4700405345747883,0.551872215756311,0.5804872175623068,0.6133563430589557,0.33964763013203836,0.4017337560701529,0.4118473331460449,0.43079022354215996,0.585744672312076,0.6158044708431994,0.6371954890235582,0.6550146486334631,0.550949151181924,0.5950154512983103,0.6274029778865835,0.6290885740658988,0.5368623831119316,0.5414375727415018,0.5593771320785006,0.5800858851386603,0.6122727455151101,0.6558173134807561,0.6644860938315207,0.45234177469197734,0.5126219047236826,0.6325801661516234,0.6464662680097926,0.25031103262832605,0.2066880249629082
886,0.4746558574467231,0.5555644740538588,0.5839788096480315,0.6170486013565036,0.3420556246739174,0.4057069470642533,0.4143355941726532,0.43380021671950875,0.5912429265160333,0.6184933980816311,0.6460248023437813,0.6562186459044026,0.5546012762371072,0.5989083758076815,0.6295300397319099,0.6290885740658988,0.5402737087129269,0.5452903640085083,0.5650760524942811,0.5828550788618212,0.6157643376008348,0.6595497050206687,0.6693422161576433,0.4564754986555364,0.5165148292330537,0.6349480274511378,0.6464662680097926,0.2536019585022274,0.20956623994804308
887,0.4788698478950114,0.5600593971986997,0.5879520006421318,0.620339527230405,0.34578801621382993,0.4087169402416021,0.4171047878958141,0.437331942047598,0.596781313962355,0.6237508528314003,0.6481518641891079,0.6631215635911225,0.5590560661395834,0.602881566801782,0.6332624312718225,0.641931211622587,0.5430429024360878,0.5478187582774813,0.5708953726371554,0.5868282698559216,0.6193763294136533,0.6632018300758519,0.6738772725448489,0.45944535859052055,0.5216518842557291,0.6349480274511378,0.6569009110246017,0.2585784805554441,0.21248453524988828
888,0.4828029056467472,0.5645543203435406,0.5925271902717021,0.6254364490107156,0.3482361439980736,0.41156640044949233,0.4200345145884336,0.4397800698318417,0.6032026327406991,0.6277641770678654,0.6556166472689329,0.6672552875546816,0.5628687241642252,0.6076172894008107,0.6382389533250391,0.641931211622587,0.5468956937030943,0.5514708833326645,0.5758317614480074,0.5900389292450937,0.6231889874382951,0.6668539551310351,0.6782517959625958,0.46249548501023396,0.5236986796163262,0.6405666813821889,0.6569009110246017,0.26215033912589797,0.21544346900318823
889,0.48806036039651646,0.5688887105189229,0.5972227796283662,0.6291287073082634,0.3511658706906931,0.4148974595657583,0.42348597343179356,0.4435927278564835,0.6058112934944014,0.6336236304531043,0.6588674399004696,0.6684191515832564,0.5663603162499499,0.611951679576193,0.6392021511417908,0.641931211622587,0.5503872857888189,0.5549223421760244,0.5801661516233897,0.5930087891800778,0.6259983144038207,0.6703455472167597,0.682826985592166,0.46634827627724046,0.5289962676084601,0.6405666813821889,0.6664927559497532,0.26829072520768954,0.21844360711494282
890,0.49147168599751173,0.5729823012401172,0.6013163703495605,0.6325400329092588,0.3541758638680419,0.4175863868041899,0.42665649957860097,0.44756591885058394,0.6101858169121483,0.6368342898422763,0.6633222298029458,0.673756872817755,0.56920977645784,0.6161255367821167,0.6441385399526428,0.6548541156640045,0.5536380784203556,0.5580527350804672,0.5863065377051812,0.5971826463860015,0.630212304852109,0.6747200706345066,0.6839507163783762,0.4701208010595176,0.5326483926636433,0.6454228037083116,0.6664927559497532,0.2723843159288839,0.2214855233726359
891,0.4962074085965405,0.576915358991853,0.6056106272825782,0.6366737568728178,0.35722599028775537,0.4199943813460689,0.4295460930288558,0.4509371112092146,0.6129951438776738,0.6413292129871172,0.6673355540394108,0.673756872817755,0.56920977645784,0.6199381948067585,0.6441385399526428,0.6568206445398723,0.5578119356262793,0.5611831279849099,0.5914435927278565,0.6021591684392182,0.633543363968375,0.6798571256571818,0.6877232411606534,0.4726893285708552,0.5382670465946944,0.6515631897901032,0.6664927559497532,0.27631737368061965,0.22456979955397716
892,0.5004213990448289,0.5812096159248705,0.6100654171850544,0.6403660151703656,0.36063731588875064,0.4229642412810531,0.43207448729782877,0.45374643817474014,0.6171288678412329,0.6462656017979692,0.668820484006903,0.6837901834089176,0.5774370911425935,0.6222659228639081,0.6441385399526428,0.6568206445398723,0.5607817955612634,0.5645944535859052,0.5958983826303327,0.6066942248264238,0.6377573544166634,0.6843119155596581,0.6926596299715054,0.4757795882329333,0.5420797046193362,0.6536902516354296,0.6736766063330256,0.28177549464221213,0.22769702553816798
893,0.5049564554320344,0.5857848055544408,0.6135971425131437,0.6455030701930409,0.3635269093390055,0.4266966328209656,0.43536541317173016,0.45739856322992334,0.6203796604727696,0.6503591925191636,0.6742384717261307,0.6847132479833046,0.5792430870490027,0.6267207127663844,0.658586507203917,0.66629208973793,0.5651161857366457,0.5687683107918289,0.6019183689850303,0.6113496809407232,0.6408074808363767,0.6874423084641008,0.6926596299715054,0.4788698478950114,0.5445679656459446,0.6536902516354296,0.6736766063330256,0.2873138820885339,0.23086779941871674
894,0.5092908456074167,0.5910021270618453,0.6177709997190673,0.6498775936107878,0.36681783521290684,0.4300276919372316,0.43957940362001846,0.46105068828510654,0.6264799133121965,0.6549745153910984,0.6766464662680098,0.6909339005498254,0.5874704017337561,0.630091905125015,0.658586507203917,0.6687402175221736,0.5698519083356745,0.5735040333908576,0.606654091584059,0.6160051370550227,0.6445398723762893,0.6919773648513063,0.6926596299715054,0.4821206405265481,0.5516715495444877,0.6536902516354296,0.6736766063330256,0.2921700044146567,0.23408272761782942
895,0.5135449692980696,0.595296383994863,0.6220251234097203,0.6534494521812417,0.3709114259341012,0.43460288156680177,0.44307099570574304,0.4639402817353614,0.6264799133121965,0.6593490388088453,0.6807801902315688,0.6951478909981137,0.591724525424409,0.6363526909339006,0.6667335554039411,0.6687402175221736,0.5739053658145041,0.5767548260223944,0.6110286150018059,0.6212224585624273,0.6487939960669422,0.695348557209937,0.7030541397439499,0.4850503672191676,0.5553236745996709,0.6634827627724044,0.6736766063330256,0.29746759240679055,0.23734242500238661
896,0.5177188265039933,0.5997511738973391,0.6258377814343621,0.6567403780551431,0.374041818838544,0.4380543404101617,0.44551912348998673,0.4679134727294618,0.6338242966649276,0.6635630292571337,0.6827868523498013,0.6979170847212747,0.5960187823574267,0.6406068146245535,0.6687402175221736,0.678572861901513,0.5768752257494884,0.5797246859573785,0.6165670024481278,0.6258779146767267,0.6522855881526669,0.6989204157803909,0.7074687964040615,0.4877794276999639,0.5592567323514067,0.6670546213428583,0.6736766063330256,0.30248424770237187,0.2406475150015422
897,0.522334149375928,0.6035638319219809,0.6305735040333909,0.661235301199984,0.37729261147008064,0.4410242003451459,0.4484488501826063,0.47120439860336316,0.6378376209013926,0.6691816831881848,0.6874824417064654,0.7031745394710439,0.6001525063209857,0.6406068146245535,0.6731548741822851,0.678572861901513,0.5816510815908817,0.5842998755869486,0.6204197937151342,0.6289280410964402,0.6562186459044026,0.7018902757153751,0.7110005217321508,0.490749287634948,0.5633101898302364,0.6670546213428583,0.6736766063330256,0.3072601035437653,0.24399862972595504
898,0.5265481398242164,0.6089015531564795,0.6349881606935024,0.6648874262551672,0.3803026046474295,0.44527832403579887,0.45210097523778947,0.47489665690091104,0.6378376209013926,0.6747602038768712,0.6918970983665771,0.7060641329212987,0.6029217000441466,0.6467873339487097,0.67777019705422,0.6839908496207409,0.5851025404342417,0.5874704017337561,0.6235903198619417,0.6325400329092588,0.6596299715053979,0.706023999678934,0.7143717140907814,0.49476261187141307,0.5670827146125136,0.6746799373921419,0.6736766063330256,0.3126780912629931,0.24739641008868118
899,0.5315647951197977,0.615282738692459,0.6391620178994261,0.6695428823694666,0.3845968615804471,0.44780671830477187,0.4557932335353373,0.47798691656298914,0.6472689328570855,0.6765661997832805,0.6952281574828431,0.7114419873981619,0.6073363567042581,0.6518842557290203,0.6784925954167838,0.6839908496207409,0.5888750652165189,0.590239595456917,0.6274029778865835,0.6381988200826745,0.6632820965605811,0.7104386563390457,0.7216358309587831,0.49729100614038607,0.5727816350282939,0.6746799373921419,0.6736766063330256,0.318096078982221,0.2508415059277541
900,0.537384115262672,0.6199381948067585,0.643536541317173,0.672833808243368,0.38885098527110007,0.45210097523778947,0.4602480234378135,0.48159890837580765,0.6507605249428101,0.6827868523498013,0.7003652125055183,0.7152145121804391,0.6073363567042581,0.6556567805112975,0.6784925954167838,0.6839908496207409,0.5921659910904202,0.5945338523899346,0.6320985672432475,0.6426937432275154,0.6680178191596099,0.7151342456957097,0.7216358309587831,0.5005016655295581,0.5771561584460408,0.6809005899586628,0.6736766063330256,0.32415619857928324,0.25433457613046484
901,0.5419593048922422,0.6244331179515993,0.648834129309307,0.6771681984187502,0.3927840430228358,0.4553919011116908,0.4642613476742786,0.4845687683107918,0.6550146486334631,0.6864791106473492,0.7065858650720391,0.7203114339607497,0.6073363567042581,0.6599510374443152,0.688566039250311,0.6839908496207409,0.5962997150539792,0.5984669101416703,0.6358309587831601,0.6482722639162017,0.6715896777300638,0.7189870369627163,0.7216358309587831,0.5050367219167636,0.5822932134687161,0.683509250712365,0.7055424007705583,0.32973471926796966,0.25787628875938035
902,0.546815427218365,0.6280451097644179,0.6536099851507003,0.6813821888670386,0.3968776337440302,0.45860256050086284,0.4683950716378376,0.48838142633543363,0.6582654412649998,0.6912549664887426,0.7079503953124373,0.7251675562868725,0.6073363567042581,0.6619576995625477,0.6943050929084561,0.6839908496207409,0.5995906409278806,0.6032828992254284,0.6401653489585424,0.653650118393065,0.675121403058153,0.7226391620178995,0.7340370028494602,0.508327647790665,0.586667736886463,0.683509250712365,0.7065858650720391,0.3354737729261147,0.2614673211801092
903,0.5505478187582775,0.6322591002127061,0.6592286390817514,0.6865593771320785,0.4013324236465064,0.4620941525865875,0.47240839587430267,0.4913111530280531,0.6640446281655095,0.6952682907252077,0.7146125135449694,0.727053818678011,0.6239113858008588,0.6619576995625477,0.6943050929084561,0.7010474776257174,0.6034032989525224,0.6064935586146005,0.6439378737408196,0.6571417104787896,0.6789340610827949,0.7274952843440221,0.7374483284504555,0.511658706906931,0.590921860577116,0.6939438937271742,0.7127262511538307,0.34153389252317695,0.2651083601908536
904,0.554400610025284,0.6378376209013926,0.6641650278926035,0.6907733675803668,0.4050648151864189,0.4663081430348758,0.47658225308022634,0.4950435445679656,0.6679375526748806,0.7001645462936951,0.7198298350523739,0.7324316731548742,0.6271220451900309,0.6619576995625477,0.7032949391981378,0.7010474776257174,0.60769755588554,0.6109884817594413,0.6483123971585665,0.6611550347152546,0.6829473853192599,0.7313882088533933,0.7374483284504555,0.5149094995384678,0.5951358510254043,0.6984789501143798,0.71625797648192,0.34843681020989686,0.2688001021537607
905,0.5586948669583015,0.6424930770156921,0.668579684552715,0.6952682907252077,0.40851627402977886,0.47112413211863385,0.4806357105590561,0.4981739374724084,0.6717100774571577,0.7049805353774532,0.7198298350523739,0.7331139382750732,0.6271220451900309,0.6619576995625477,0.7051410683469117,0.7090339928562829,0.6117510133643697,0.6144800738451659,0.6526869205763134,0.6648874262551672,0.6870409760404543,0.7360035317253281,0.7421439178071196,0.5190833567443914,0.5997511738973391,0.7034153389252318,0.7219568968977004,0.3544166633222298,0.27254325312810274
906,0.5639523217080707,0.647790665007826,0.673516073363567,0.6988802825380263,0.41096440181402255,0.47437492475017057,0.4839266364329574,0.5013845968615804,0.6717100774571577,0.7055424007705583,0.7198298350523739,0.7331139382750732,0.634346028815668,0.6619576995625477,0.7051410683469117,0.7127663843961953,0.6152426054500943,0.6182124653850785,0.6567805112975077,0.6687402175221736,0.6907733675803668,0.739454990568688,0.7468796404061484,0.5230565477384918,0.6042862302845446,0.7034153389252318,0.7219568968977004,0.3605169161616567,0.27633852900531725
907,0.5692900429425694,0.652727053818678,0.6790143275675242,0.7034153389252318,0.41453626038447644,0.4769434522615082,0.4877392944575992,0.505116988401493,0.6824256531685194,0.709595858249388,0.7352811333627643,0.7331139382750732,0.634346028815668,0.6619576995625477,0.7051410683469117,0.7127663843961953,0.6185335313239957,0.6220251234097203,0.6613155676847132,0.6722318096078982,0.6958702893606774,0.7434683148051531,0.7508126981578842,0.5265080065818517,0.6082995545210097,0.7034153389252318,0.7273748846169282,0.3666974354858129,0.28018665564591955
908,0.5747080306617972,0.6575831761448008,0.6843119155596581,0.7079503953124373,0.41895091704458803,0.48103704298270256,0.49090982060440663,0.5080065818517479,0.6876831079182887,0.7152145121804391,0.7367660633302564,0.7331139382750732,0.634346028815668,0.6619576995625477,0.7181041056306939,0.7127663843961953,0.621824457197897,0.6256371152225388,0.6658907573142834,0.6764458000561865,0.6994020146887667,0.7471204398603363,0.7508126981578842,0.5297186659710238,0.6117510133643697,0.7034153389252318,0.7273748846169282,0.3727174218405105,0.2840883690183301
909,0.5796042862302846,0.6627603644098407,0.6893687040976041,0.7127262511538307,0.4226431753421359,0.4850905004615323,0.4942810129630373,0.5107757755749087,0.6930609623951519,0.717181041056307,0.7405385881125336,0.7521370951559176,0.634346028815668,0.6619576995625477,0.7181041056306939,0.7127663843961953,0.6259581811614561,0.6288076413693462,0.6702251474896657,0.6808203234739335,0.7028133402897621,0.7516153630051772,0.7608861419914115,0.5321667937552675,0.6171288678412329,0.7215154312316892,0.7366456636031625,0.3783360757715616,0.28804441533962977
910,0.5838182766785729,0.6672151543123169,0.6939840269695389,0.7175021069952241,0.42697756551751814,0.48914395794036203,0.49773247180639724,0.5145081671148212,0.6976361520247221,0.7244451579243087,0.7492475017056628,0.7521370951559176,0.6512019906088213,0.6619576995625477,0.7181041056306939,0.7336356704258137,0.6304129710639322,0.631817634546695,0.6729943412128265,0.6839105831360116,0.7065858650720391,0.7570734839667697,0.7624914716859975,0.5350162539631577,0.6222659228639081,0.7248464903479552,0.7366456636031625,0.3858811253361159,0.2920555512182745
911,0.5889553317012481,0.6726732752739094,0.6985190833567444,0.7221575631095236,0.43143235541999436,0.4936790143275675,0.5012641971344864,0.5180800256852751,0.7022916081390216,0.7244451579243087,0.7518160292170004,0.7593209455391902,0.6522855881526669,0.7004454789902477,0.7181041056306939,0.7336356704258137,0.6341453626038448,0.6367138901151824,0.6766063330256451,0.6876429746759241,0.7095155917646586,0.7602841433559417,0.7691134566761648,0.5386683790183409,0.6280049765220532,0.7304651442790063,0.7470803066179716,0.39302484247702374,0.2961225437988037
912,0.5945338523899346,0.6778103302965847,0.7042982702572541,0.7276558173134807,0.43600754504956457,0.4985752698960549,0.5051972548862222,0.522454549103022,0.7055424007705583,0.7334751374563551,0.7518160292170004,0.763013203836738,0.6590279728699282,0.7004454789902477,0.7181041056306939,0.7382509932977486,0.6384396195368623,0.6410081470482,0.680178191596099,0.6911345667616486,0.713488782758759,0.7648191997431473,0.7717622506722318,0.5437653007986515,0.6332624312718225,0.7360837982100574,0.7514949632780832,0.39912509531645063,0.30024617090855493
913,0.600353172532809,0.6838704498936469,0.7089135931291889,0.73291327206325,0.43933860416583054,0.5029497933138019,0.5086888469719468,0.5258658747040174,0.7118031865794437,0.7334751374563551,0.759441345266284,0.7683107918288719,0.6655696913753663,0.7107597222779628,0.7181041056306939,0.7465184412248665,0.642613476742786,0.645382670465947,0.684552715013846,0.6950274912710198,0.7181041056306939,0.7701970542200104,0.7739695790022876,0.5468555604607296,0.6378777541437572,0.7397760565076053,0.7565116185736646,0.4069109443351928,0.30442722120642995
914,0.606894891038247,0.6898503030059798,0.7134085162740298,0.7370871292691736,0.4429505959786491,0.5064815186418911,0.5134647028133403,0.5307621302725047,0.713609182485853,0.7416221856563792,0.7667054621342858,0.7715214512180439,0.6680980856443393,0.7155757113617209,0.7431873821086006,0.7472007063450656,0.6460248023437813,0.6493157282176827,0.6878837741301119,0.698679616326203,0.7216358309587831,0.7741301119717462,0.7793073002367862,0.5515912830597584,0.6414897459565758,0.7441907131677168,0.7605249428101296,0.4133723963559016,0.30866649433372745
915,0.6121122125456515,0.6955090901793956,0.7177027732070475,0.7415820524140145,0.44692378697274954,0.5112573744832845,0.5169562948990649,0.533370791026207,0.713609182485853,0.7486053698278284,0.7687923907372477,0.7715214512180439,0.673756872817755,0.7155757113617209,0.7484047036160051,0.7472007063450656,0.6503591925191636,0.6534895854236064,0.6914154994582012,0.7020508086848336,0.7254083557410603,0.7791467672673276,0.7807119637195489,0.5557250070233174,0.646064935586146,0.7523377613677409,0.7645382670465947,0.4205963799815387,0.312964801067075
916,0.617570333507244,0.7008869446562588,0.7241642252277561,0.7456756431352088,0.45061604527029736,0.5158726973552193,0.5200866878035076,0.5369426495966609,0.7227194285026287,0.7523778946101055,0.7724445157924309,0.7715214512180439,0.6790945940522535,0.7252076895292371,0.7539430910623269,0.7472007063450656,0.6535698519083357,0.657783842356624,0.6959906890877714,0.7053016013163703,0.72946181321989,0.7834008909579805,0.7807119637195489,0.5602600634105229,0.6538507846048882,0.757836015571698,0.7666251956495566,0.4275795641529879,0.3173229634734979
917,0.6231889874382951,0.7061845326483926,0.7299032788859012,0.7500100333105911,0.4545892362643978,0.5205682867118835,0.5241401452823373,0.5423205040735241,0.7320303407312276,0.758076815025886,0.7793875667215154,0.7715214512180439,0.6790945940522535,0.7252076895292371,0.7566721515431232,0.7629329373520086,0.6569410442669663,0.6617169001083597,0.6995625476582253,0.7086326604326364,0.7337962033952723,0.7878958141028214,0.7807119637195489,0.5642332544046234,0.6595095717783039,0.7605249428101296,0.7760966408476141,0.4342416823855199,0.32174181506763716
918,0.6287675081269816,0.7119637195489024,0.735441666332223,0.7547457559096199,0.45932495886342656,0.5247020106754424,0.528434402215355,0.5454508969779669,0.7341975358189188,0.7607256090219529,0.7793875667215154,0.7899426094634185,0.6903720351567203,0.7317494080346751,0.7608460087490468,0.7670666613155677,0.6610747682305254,0.6652887586788137,0.7032548059557732,0.7132078500622065,0.7376489946622787,0.7931532688525906,0.7807119637195489,0.5676044467632541,0.6641248946502388,0.7633342697756552,0.7792270337520568,0.4429505959786491,0.32622220097116666
919,0.6348677609664085,0.7181442388730586,0.7412609864750973,0.7595216117510134,0.4638600152506321,0.5285146687000842,0.5324878596941847,0.5497050206686198,0.7404181883854397,0.7661034634988161,0.7793875667215154,0.7899426094634185,0.6949070915439258,0.7362041979371513,0.7608460087490468,0.7743709114259341,0.6660111570413774,0.6723120760926276,0.7073483966769676,0.716940241602119,0.7414215194445559,0.7981699241481719,0.7807119637195489,0.5715375045149897,0.6685395513103504,0.7633342697756552,0.7847654211983787,0.450776578239756,0.33076497807442423
920,0.6415298791989404,0.7232812938957338,0.7464783079825019,0.7651402656820645,0.46678974194325157,0.5319661275434442,0.535778785568086,0.553477545450897,0.7404181883854397,0.7737287795480997,0.7901432756752418,0.7899426094634185,0.6997632138700486,0.7362041979371513,0.7691134566761648,0.7743709114259341,0.6705863466709475,0.6802183248384637,0.7113215876710679,0.720391700445479,0.7460368423164907,0.8029457799895654,0.8033069791708473,0.5763133603563831,0.6733154071517438,0.7783441024200345,0.7912268732190874,0.4602480234378135,0.3353710152002929
921,0.6479511979772846,0.7299032788859012,0.7515350965204479,0.7701970542200104,0.4703616005137055,0.5356182525986275,0.5395513103503632,0.5578520688686439,0.7404181883854397,0.7737287795480997,0.7901432756752418,0.802865513504836,0.7077497291006141,0.7460769755588554,0.7753742424850504,0.785287153349119,0.6746398041497773,0.6879640406148413,0.7148131797567926,0.7260504876188947,0.7491271019785688,0.8074407031344062,0.8100493638881086,0.5798049524421078,0.676164867359634,0.7845647549865553,0.7951197977284585,0.47072279969498737,0.3400411932703709
922,0.6544527832403579,0.7357627322711402,0.756912950997311,0.7759361078781555,0.47618092065657985,0.5395513103503632,0.5446482321306738,0.5621463258016615,0.7550668218485371,0.7737287795480997,0.7901432756752418,0.802865513504836,0.7128065176385601,0.7474415057992535,0.7795882329333387,0.7917887386121925,0.6793755267488061,0.6945057591202793,0.7183850383272464,0.7304651442790063,0.7527792270337521,0.813902155155115,0.8152666853955131,0.5837380101938435,0.6855961793153269,0.7909860737648995,0.7951197977284585,0.4808363767708793,0.3447764054734464
923,0.6608741020187021,0.7413813862021913,0.7634145362603845,0.7814343620821126,0.48099690974033793,0.5429626359513585,0.5483806236705864,0.5672833808243368,0.7612473411726933,0.7909459405225349,0.7901432756752418,0.8142232210940322,0.7181442388730586,0.7559497531805595,0.7858891519845889,0.7970863266043263,0.6835895171970944,0.7024521411084802,0.7217562306858771,0.7359232652405988,0.7559497531805595,0.8179957458763093,0.8152666853955131,0.5879520006421318,0.6910543002769194,0.7960428623028455,0.8068387044989365,0.4908295541196773,0.3495775574363271
924,0.6676164867359634,0.7486856363125577,0.7685515912830597,0.7884978127382911,0.4845286350684272,0.5470963599149176,0.5525143476341453,0.5711763053337079,0.7697154553116347,0.7969257936348677,0.8101296303728378,0.8179957458763093,0.7223983625637115,0.7639362684111249,0.7915479391580046,0.8028253802624714,0.6874824417064654,0.7088333266444596,0.7252076895292371,0.7411004535056387,0.7593610787815548,0.8236143998073604,0.8271461251354497,0.5922863908175141,0.6965926877232411,0.8014207167797086,0.8148653529718666,0.49861540313841957,0.3544455673970436
925,0.6740378055143075,0.7544246899707028,0.7732471806397239,0.7931934020949553,0.48974595657583175,0.5518320825139463,0.5565276718706105,0.5755909619938194,0.7697154553116347,0.7969257936348677,0.8154673516073364,0.8226913352329734,0.7290604807962435,0.7667857286190152,0.7964040614841273,0.8071597704378537,0.6906931010956375,0.7149335794838865,0.7286992816149617,0.7450335112573745,0.7636553357145723,0.8290725207689529,0.8276277240438255,0.5959385158726973,0.7023317413813862,0.8076815025885942,0.8172733475137456,0.5081671148212064,0.3593813663804626
926,0.6805393907773809,0.7604045430830357,0.7789461010555043,0.798049524421078,0.49468234538668376,0.5552835413573063,0.5600593971986997,0.5794838865031906,0.7697154553116347,0.8052333748043504,0.8204840069029177,0.8248585303206646,0.7367259300878918,0.7751735762732271,0.8021029818999077,0.8123770919452583,0.6949472247862905,0.7213147650198659,0.7321908737006863,0.7497692338564033,0.7675883934663081,0.8344102420034515,0.8369787695147891,0.5997913071397039,0.7061042661636634,0.8123770919452583,0.8245775976241121,0.5150298992655616,0.3643858983763548
927,0.6865192438897139,0.7668258618613798,0.7835212906850745,0.8024240478388249,0.499939800136453,0.5587350002006662,0.5649155195248224,0.5836176104667496,0.7697154553116347,0.8108921619777661,0.8204840069029177,0.8337279768832524,0.7412609864750973,0.7823172934141349,0.8051932415619858,0.8179556126339447,0.6983986836296504,0.7276558173134807,0.7360436649676927,0.7532206926997632,0.7710398523096681,0.8385038327246458,0.842155957779829,0.6048882289200145,0.7119637195489024,0.8191997431472489,0.8302765180398924,0.5251434763414536,0.36946012051993027
928,0.6943853593931854,0.7728458482160774,0.788859011919573,0.8078420355580528,0.5046755227354818,0.5629489906489545,0.5700927077898623,0.5881526668539552,0.7846450214712847,0.8174740137255689,0.8273869245896376,0.8391058313601156,0.7473211060721596,0.7880964803146446,0.8141429546093029,0.8228518682024321,0.7024120078661155,0.7334751374563551,0.7392543243568648,0.7581972147529799,0.7750933097884978,0.8439619536862383,0.8480956776497973,0.6091423526106674,0.7143717140907814,0.823774932776819,0.8338082433679816,0.5360597182646386,0.37460500327489893
929,0.699723080627684,0.7779829032387526,0.7942368663964362,0.8134205562467391,0.5094112453345105,0.5670425813701488,0.5737448328450455,0.5922863908175141,0.7846450214712847,0.8174740137255689,0.8356142392743909,0.8448448850182606,0.7519364289440944,0.7949993980013645,0.8194806758438015,0.8316811815226552,0.7059437331942048,0.7402977886583457,0.7430669823815066,0.7623710719589035,0.7785447686318577,0.8501424730103945,0.8540755307621303,0.6122326122727455,0.7197897018100092,0.829875185616246,0.8418348918409119,0.5465746277641771,0.37982153061907364
930,0.7091945258257415,0.7848055544407433,0.7994541879038407,0.818718144238873,0.5154312316892081,0.5714973712726251,0.5787213548982623,0.5969819801741783,0.7846450214712847,0.8174740137255689,0.8401492956615965,0.8464903479552113,0.7599630774170245,0.802865513504836,0.8233334671108079,0.8379018340891761,0.7093149255528354,0.7453947104386563,0.7464381747401373,0.7667857286190152,0.7822771601717703,0.855600593971987,0.8579283220291367,0.6164064694786692,0.7273748846169282,0.8367781033029659,0.8469719468635871,0.5572902034755388,0.3851107002325569
931,0.7154954448769916,0.7909459405225349,0.8057952401974555,0.8239755989886423,0.5212104185897178,0.5764337600834771,0.5838584099209375,0.6016775695308424,0.8009792511136975,0.8174740137255689,0.8462495485010234,0.85640325881928,0.7648191997431473,0.8094473652526387,0.8310791828871854,0.8445238190793434,0.713609182485853,0.7499699000682265,0.7500100333105911,0.7702371874623751,0.7865312838624232,0.860657382509933,0.8649516394429506,0.6205803266845928,0.7325119396396035,0.8428382229000281,0.8536741983384838,0.5687281775494643,0.39047352368855637
932,0.7216358309587831,0.797929124693984,0.8116145603403299,0.8306377172211743,0.527390937913874,0.5806878837741302,0.5878717341574026,0.6055303607978488,0.8067584380142072,0.833768110125617,0.8532728659148373,0.8621021792350604,0.7734879800939118,0.8141429546093029,0.8364570373640486,0.8502628727374885,0.7168198418750251,0.7560300196652887,0.7533009591844925,0.7740498454870169,0.7909459405225349,0.8651121724124092,0.8687642974675924,0.623550186619577,0.7375687281775495,0.848135810892162,0.8578881887867721,0.5794838865031906,0.39591102664684585
933,0.728538748645503,0.804029377533411,0.8161496167275354,0.8362162379098608,0.5319259943010796,0.5839386764056668,0.5915639924549504,0.6097042180037725,0.8126981578841754,0.833768110125617,0.8595737849660874,0.8686037644981338,0.7816751615363006,0.821487337962034,0.8423566239916522,0.8558815266685396,0.7202713007183851,0.7608861419914115,0.7576754826022394,0.7768591724525424,0.7950796644860938,0.8698077617690734,0.877312678091263,0.626760846008749,0.7375687281775495,0.8549985953365172,0.8652727053818678,0.5900389292450937,0.40142424904993174
934,0.7357627322711402,0.8084841674358871,0.821487337962034,0.8419954248103705,0.5370630493237548,0.5883533330657784,0.5954167837219569,0.6152426054500943,0.8225308022635148,0.833768110125617,0.8667576353493599,0.8753461492153951,0.7874944816791749,0.8265039932576153,0.8488582092547257,0.8583296544527832,0.7245655576514026,0.7661034634988161,0.7645382670465947,0.780471164265361,0.7982903238752659,0.8756270819119477,0.8831319982341373,0.6310952361841313,0.7510534976120721,0.8617811132961432,0.8703696271621785,0.6034835654372517,0.40701424532194386
935,0.7435084480475178,0.8137416221856564,0.826303327045792,0.848697676285267,0.5415579724685957,0.592647589998796,0.5997110406549745,0.6190953967171008,0.8247381305935707,0.85122607055424,0.8724565557651403,0.8781554761809206,0.7937552674880604,0.8360557049404022,0.8552393947907051,0.8681622988321226,0.7283380824336798,0.7710799855520327,0.7707589196131155,0.7844443552594614,0.8017016494762612,0.8802022715415179,0.8885901191957298,0.635148693662961,0.755307621302725,0.8669583015611831,0.8767106794557933,0.6163262029939399,0.41268208457029515
936,0.7506521651884256,0.8179957458763093,0.8326443793394068,0.854918328851788,0.5480194244893045,0.5974635790825541,0.6048079624352851,0.6236705863466709,0.8352129068507445,0.8551992615483405,0.8753461492153951,0.8865834570774973,0.80126018381025,0.8417144921138179,0.8604567162981097,0.8742224184291849,0.7323915399125095,0.776337440301802,0.776337440301802,0.7888991451619376,0.8057551069550909,0.8852189268370991,0.8937673074607697,0.639402817353614,0.7598828109322953,0.8720150900991291,0.8821688004173858,0.6310551029417667,0.41842885079015846
937,0.7566320183007585,0.8229321346871614,0.8385038327246458,0.8591323193000763,0.5533972789661676,0.6004735722599028,0.6092226190953968,0.6288076413693462,0.8415539591443593,0.8636673756872818,0.8819681342055624,0.8922021110085484,0.8078420355580528,0.8468916803788578,0.8665168358951719,0.8781554761809206,0.7366456636031625,0.7799092988722559,0.7822771601717703,0.7933138018220492,0.8098085644339206,0.8898743829513986,0.8996267608460088,0.6439378737408196,0.7675883934663081,0.8791588072400369,0.8879078540755307,0.6455030701930409,0.4242556430717777
938,0.7624513384436329,0.8285106553758478,0.8448448850182606,0.8655135048360557,0.5579323353533732,0.6048079624352851,0.6137978087249669,0.633543363968375,0.8478548781956095,0.8711722920094714,0.8890315848617409,0.8980214311514227,0.8167917486053698,0.8533932656419312,0.872255889553317,0.8844563952321708,0.7402576554159811,0.7834811574427097,0.7870530160131637,0.7966849941806798,0.8125376249147168,0.8951318377011679,0.9057270136854356,0.6481117309467432,0.7733675803668179,0.8827707990528555,0.8934061082794879,0.6611951679576193,0.43016357581067904
939,0.7675883934663081,0.8331661114901473,0.8510655375847814,0.8711321587671068,0.5636713890115183,0.6086206204599269,0.6190552634747362,0.6375968214472048,0.8541557972468595,0.8755066821848537,0.8952522374282619,0.902235421599711,0.823895332503913,0.860657382509933,0.8792390737247662,0.8889914516193763,0.7444716458642694,0.7881366135570093,0.7919894048240157,0.8004976522053217,0.8163904161817234,0.9012722237829595,0.910502869526829,0.6523257213950315,0.7813540955973833,0.8903559818597745,0.8989444957258097,0.6766865995103745,0.43615377892080054
940,0.7737287795480997,0.8382630332704579,0.8560420596379982,0.875586948669583,0.5680057791869005,0.6138780752096962,0.6237909860737649,0.641810811895493,0.8601356503591925,0.883172131476502,0.9008307581169482,0.9078139422883975,0.8292330537384115,0.8689649636794157,0.884657061443994,0.8955331701248144,0.7491672352209335,0.7922302042782037,0.7962435285146687,0.804029377533411,0.8210057390536581,0.9065698117750933,0.9162419231849741,0.6570213107516957,0.7867720833166112,0.896496367941566,0.9031183529317334,0.6877232411606534,0.4422273980505897
941,0.7793474334791508,0.8446442188064374,0.8625837781434362,0.8801220050567885,0.57438696472288,0.6182927318698077,0.629409640004816,0.6467873339487097,0.8652325721395031,0.8893526508006582,0.9063691455632701,0.9134727294618132,0.8380623670586347,0.874904683549384,0.8917205121001726,0.9007906248745836,0.752899626760846,0.7958823293333869,0.8006983184171449,0.8083637677087931,0.8252197295019464,0.9116266003130393,0.9211381787534615,0.6621182325320063,0.7903840751294297,0.9011518240558655,0.9094192719829836,0.7015692097764579,0.4483855948021191
942,0.7871734157402577,0.8500622065256652,0.8685234980134044,0.8855399927760164,0.5815708151061524,0.622867921499378,0.6350684271782318,0.6512019906088213,0.870770959585825,0.8967773006381186,0.9114660673435807,0.9193723160894168,0.8455672833808243,0.8826102660833969,0.8986234297868925,0.9067704779869166,0.757033350724405,0.8006983184171449,0.8058755066821849,0.8133402897620099,0.8285909218605771,0.9180479190913834,0.9258739013524903,0.6665730224344825,0.798972588995465,0.9062888790785407,0.914756993217482,0.7165790424208371,0.4546295469532399
943,0.7936348677609664,0.8564433920616447,0.8746237508528314,0.889593450254846,0.588393466308143,0.6274029778865835,0.6395633503230727,0.6563390456314966,0.8779949432114621,0.9017939559336999,0.9178071196371955,0.921539511177108,0.8506240719187703,0.8877874543484368,0.9052855480194245,0.9121483324637798,0.7611670746879641,0.8048320423807039,0.8096078982220973,0.8178753461492154,0.8317614480073845,0.9236665730224345,0.9319741541919172,0.6718706104266163,0.807801902315688,0.9117871332824979,0.9186097844844885,0.7301842115824537,0.4609604486828429
944,0.8002969859934984,0.8625837781434362,0.879720672633142,0.8948509050046153,0.5937713207850063,0.6329413653329052,0.6442188064373721,0.6602721033832323,0.8856603925031103,0.9081751414696794,0.9238271059918931,0.9295260264076735,0.8582092547256893,0.8938877071878637,0.9107035357386524,0.9166833888509853,0.7650599991973351,0.8093269655255448,0.8147850864871373,0.8220492033551391,0.8356945057591203,0.92820162940964,0.9365493438214874,0.6767668659951037,0.8094072320102741,0.9166833888509853,0.9256331018983024,0.7464381747401373,0.46737951079924633
945,0.8064775053176546,0.8686840309828631,0.8844965284745354,0.9002688927238431,0.6005137055022676,0.637677087931934,0.6477505317654614,0.6656098246177309,0.8917606453425372,0.9141549945820123,0.9298069591042261,0.9351446803387246,0.8653529718665971,0.9009110246016776,0.9177268531524662,0.9237067062647991,0.7689529237067063,0.8135409559738331,0.8181562788457679,0.8263434602881566,0.838945298390657,0.9327366857968455,0.9419271982983505,0.6808604567162981,0.8202432074487298,0.9221013765702131,0.9314122887988121,0.7612473411726933,0.4738879609717651
946,0.8126580246418108,0.8741421519444555,0.8891921178311996,0.9050046153228719,0.60597182646386,0.6438174740137256,0.6526467873339488,0.6697435485812899,0.8985431633021632,0.9200545812096159,0.9345426817032548,0.9401613356343059,0.8728980214311515,0.9055263474736124,0.923265240598788,0.9277601637436288,0.7722839828229723,0.8177148131797568,0.8226913352329734,0.8310791828871854,0.8424770237187462,0.9371513424569571,0.9461411887466389,0.6855560460729623,0.8265842597423446,0.9285226953485572,0.9349841473692659,0.7768190392101778,0.4804870439655134
947,0.8181964120881327,0.8794798731789542,0.8937673074607697,0.9104627362844644,0.611831279849099,0.6481919974314725,0.6569811775093309,0.6746799373921419,0.9048039491110487,0.9250311032628326,0.9394790705141068,0.9451779909298872,0.8804832042380704,0.9119075330095918,0.9290444274992977,0.933138018220492,0.776337440301802,0.821487337962034,0.8266243929847092,0.8354135730625677,0.8460087490468355,0.9424890636914557,0.9512782437693141,0.6905325681261789,0.8332865112172413,0.9335393506441385,0.9400810691495766,0.7915479391580046,0.48717802187946313
948,0.8233334671108079,0.8844563952321708,0.8993859613918208,0.9149175261869407,0.6163262029939399,0.653770518120159,0.6625195649556528,0.6796965926877232,0.9101015371031825,0.9309708231328009,0.9453385238993458,0.9504354456796564,0.8860617249267568,0.9178873861219248,0.9339808163101497,0.9388369386362724,0.7803106312959024,0.8251394630172172,0.8310791828871854,0.8392663643295741,0.8492595416783721,0.9465023879279207,0.9548902355821327,0.6952682907252077,0.8385038327246458,0.9401212023919412,0.945539190111169,0.8056347072279969,0.4939621743878316
949,0.8293935867078701,0.8896335834972108,0.9039210177790263,0.9200144479672513,0.6219849901673556,0.6596701047477626,0.6683790183408918,0.683750050166553,0.9160813902155155,0.9354657462776418,0.9497933138018221,0.9551310350363206,0.8923225107356423,0.9238271059918931,0.9390777380904604,0.9447766585062407,0.7847654211983787,0.8287514548300358,0.8340891760645343,0.8427980896576635,0.853072199703014,0.9505558454067504,0.9587430268491391,0.7014889432917285,0.8385038327246458,0.943933860416583,0.95003411325601,0.821487337962034,0.5008407989848213
950,0.8361359714251314,0.8953726371553558,0.9083758076815026,0.9237869727495285,0.6270819119476663,0.6646064935586146,0.6741180719990368,0.688566039250311,0.9224224425091303,0.9397198699682947,0.954970502066862,0.9596259581811615,0.8985431633021632,0.9296464261347674,0.9447365252638761,0.9506762451338444,0.7901031424328772,0.832283180158125,0.8377413011197175,0.8459686158044708,0.85640325881928,0.9544487699161215,0.9630774170245214,0.7065858650720391,0.8543965967010475,0.9486294497732471,0.9553317012481438,0.8372597022113416,0.5078152112327671
951,0.8417546253561825,0.8995464943612794,0.9129509973110728,0.9284825621061925,0.6331821647870931,0.6692218164305495,0.6791748605369827,0.6931813621222459,0.9296464261347674,0.9463819882008268,0.9588634265762331,0.9636392824176265,0.9036802183248385,0.9351446803387246,0.949111048681623,0.9546494361279447,0.7968856603925031,0.8364971706064133,0.8416743588714533,0.8497010073443834,0.8606172492675683,0.958181161456034,0.967371673957539,0.7128466508809247,0.8543965967010475,0.9538066380382871,0.9590640927880564,0.8531123329453787,0.5148867450137498
952,0.8478147449532448,0.9048440823534133,0.91672352209335,0.9338604165830557,0.6393225508688847,0.6750812698157884,0.6847533812256692,0.6990006822651202,0.9351446803387246,0.9509973110727615,0.9635188826905325,0.9686559377132079,0.9129509973110728,0.9408436007545049,0.9539671710077458,0.9594654252117029,0.8046313761688807,0.8397078299955854,0.8459284825621062,0.8534333988842958,0.8651523056547739,0.9621142192077698,0.9714251314363688,0.7185857045390697,0.8543965967010475,0.9586627603644099,0.9639603483565438,0.8678010996508408,0.5220567527846975
953,0.8534735321266606,0.9093791387406188,0.9221013765702131,0.9377132078500622,0.6459445358590521,0.6806196572621102,0.6911747000040134,0.7047397359232652,0.943010795842196,0.9547698358550387,0.9674118071999037,0.9729100614038608,0.9197335152706987,0.9467431873821086,0.9586627603644099,0.9637596821447205,0.8120158927639765,0.8433198218084039,0.8499418067985712,0.8570052574547498,0.8678813661355701,0.9654452783240358,0.9757595216117511,0.7248063571055906,0.8543965967010475,0.9634787494481679,0.9685756712284785,0.8813260023277281,0.5293266058360555
954,0.8595336517237228,0.9137536621583657,0.9262351005337721,0.9412850664205161,0.6520046554561143,0.6859172452542441,0.6956294899064895,0.7097563912188466,0.9469438535939319,0.9599470241200787,0.9716659308905566,0.9767227194285026,0.9271581651081591,0.95175984267769,0.9629971505397921,0.9685355379861139,0.8195208090861661,0.8466910141670345,0.8542761969739535,0.860657382509933,0.8713729582212947,0.9690572701368544,0.9788899145161938,0.7292611470080668,0.8811654693582694,0.9676927398964562,0.9727495284344022,0.8950114379740739,0.5366976945540476
955,0.8666773688646305,0.9180479190913834,0.9302484247702372,0.9451378576875226,0.6582253080226351,0.6918168318818477,0.7011678773528114,0.7147730465144279,0.9522815748284303,0.963920215114179,0.9754384556728338,0.9796524461211221,0.9337801500983265,0.9561343660954369,0.9678934061082795,0.9721876630412971,0.8266645262270739,0.8501424730103945,0.8585303206646064,0.864791106473492,0.8749849500341133,0.972428462495485,0.9823815066019184,0.7340370028494602,0.8893526508006582,0.9727093951920376,0.9765220532166794,0.9061283461090821,0.5441714286865887
956,0.8725368222498696,0.9215796444194726,0.9337801500983265,0.948990648954529,0.6649275594975318,0.6975960187823574,0.7065457318296745,0.7203515672031143,0.9567363647309066,0.9684151382590199,0.9789300477585584,0.9826223060561062,0.9418469318136212,0.960027290604808,0.9720672633142031,0.9763213870048562,0.8361359714251314,0.8539551310350363,0.8619416462656018,0.8673596339848296,0.87823574266565,0.9758799213388449,0.9847895011437974,0.7390937913874062,0.893285708552394,0.9763615202472208,0.9802544447565918,0.9203756471485331,0.5517492376129128
957,0.8775534775454509,0.9247903038086447,0.9375928081229683,0.9534053056146407,0.6711482120640526,0.7036962716217843,0.711883453064173,0.725328089256331,0.9611108881486535,0.9725889954649436,0.9823815066019184,0.9851105670827146,0.948067584380142,0.9659670104747763,0.9759601878235743,0.9794919131516635,0.8447646185335314,0.8578881887867721,0.8653931051089617,0.870891359312919,0.8817674679937392,0.9790103142432877,0.9877994943211462,0.7435887145322471,0.9020748886302524,0.9794919131516635,0.982542039571377,0.9326965525544809,0.5594325706169377
958,0.883292531203596,0.9296062928924028,0.9416061323594334,0.9569771641850945,0.676967532206927,0.7091945258257415,0.7175823734799535,0.7307059437331942,0.9654051450816712,0.9762411205201268,0.9853914997792672,0.9876790945940522,0.9532046394028173,0.9702612674077938,0.9794517799092989,0.9827025725408356,0.8527110005217321,0.8615001805995907,0.8688846971946863,0.8756672151543123,0.8846971946863587,0.9818196412088133,0.9897660231970141,0.7495284344022154,0.9105831360115584,0.982662439298471,0.9847895011437974,0.943933860416583,0.5672228971644537
959,0.8887105189228238,0.934061082794879,0.9465425211702854,0.9605088895131838,0.6830677850463539,0.7145723803026046,0.7235220933499218,0.7366055303607979,0.9705020668619818,0.9798129790905807,0.9876790945940522,0.989083758076815,0.9598266243929847,0.9743949913713529,0.9831039049644821,0.984950034113256,0.8618613797808725,0.864911506200586,0.8718946903720352,0.8806838704498936,0.8883091864991772,0.984026969538869,0.9916924188305173,0.7538226913352329,0.9190913833928643,0.9848296343861621,0.987358028655135,0.953927037765381,0.5751217071841613
960,0.8944897058233334,0.937392141911145,0.9503150459525626,0.964040614841273,0.6894489705823333,0.7205923666573022,0.7291808805233375,0.7428261829273187,0.974956856764458,0.9830637717221175,0.9903278885901192,0.9912108199221416,0.9640004815989084,0.9786892483043705,0.9862342978689248,0.9869968294738531,0.8704097604045431,0.8684030982863106,0.8749849500341133,0.884897860898182,0.8913994461612553,0.9859934984147369,0.9933780150098327,0.7588794798731789,0.9262752337761367,0.9872777621704057,0.9894449572580969,0.9631175502668861,0.5831305113526218
961,0.8988642292410803,0.9412449331781515,0.953927037765381,0.9670506080186219,0.6967532206926997,0.7271340851627403,0.7351206003933057,0.7470803066179716,0.9794517799092989,0.9859934984147369,0.9920937512541638,0.9926957498896336,0.9695388690452301,0.9813380423004374,0.9888429586226272,0.9890436248344504,0.8793594734518602,0.8718946903720352,0.8777942769996389,0.8894730505277522,0.8950114379740739,0.9883613597142513,0.9947425452502308,0.7634546695027491,0.9320142874342818,0.9894048240157323,0.991491752618694,0.9708231328008989,0.5912508413831881
962,0.903038086447004,0.944977324718064,0.9570574306698238,0.9703014006501586,0.7033752056828672,0.733033671790344,0.740378055143075,0.752899626760846,0.9824617730866476,0.9882409599871573,0.9935786812216559,0.9945017457960429,0.975197656218646,0.9843881687201509,0.9907292210137657,0.9914114861339648,0.888108520287354,0.8754264157001244,0.8812858690853634,0.8940081069149577,0.8986635630292571,0.9904884215595778,0.9961873419753582,0.768872657221977,0.939920536180118,0.9912910864068708,0.9937392141911146,0.9771240518521491,0.5994842503189408
963,0.9085363406509612,0.9492715816510816,0.9597864911506201,0.9728297949191315,0.7107195890355982,0.7389332584179475,0.7461171088012201,0.7592808122968254,0.9860336316571016,0.9902877553477546,0.9952642774009712,0.9958261427940763,0.9796524461211221,0.9878797608058755,0.9926154834049042,0.9930168158285508,0.8970983665770358,0.878918007785849,0.8841754625356183,0.8972187663041297,0.9017939559336999,0.9920937512541638,0.9970301400650159,0.7742906449412048,0.9479873178954128,0.9934984147369266,0.9951840109162419,0.9822209736324597,0.6078323128297224
964,0.9131917967652606,0.9518802424047839,0.9631978167516153,0.9756792551270217,0.7158165108159088,0.744632178833728,0.7516153630051772,0.7645382670465947,0.9892442910462736,0.9929766825861861,0.9959465425211703,0.9968696070955573,0.982662439298471,0.9910101537103183,0.9939800136453024,0.9947024120078661,0.9050046153228719,0.8828510655375847,0.8915198458883493,0.9002688927238431,0.9054059477465184,0.9934984147369266,0.9977525384275796,0.7806316972348196,0.953244772645182,0.9948228117349601,0.9963077417024522,0.986675763534936,0.6162966255132942
965,0.9180479190913834,0.9547698358550387,0.9666091423526106,0.9779267166994422,0.7226391620178995,0.750491632218967,0.7590801460850022,0.770598386643657,0.9916522855881527,0.994140546614761,0.9970702733073805,0.9977525384275796,0.9857526989605491,0.9929766825861861,0.9951840109162419,0.995986675763535,0.9126299313721555,0.885580126018381,0.8970181000923064,0.903158486174098,0.909700204679536,0.9946622787655015,0.9984348035477786,0.7856483525304009,0.9580607617289401,0.9962676084600874,0.9973110727615684,0.9909700204679536,0.6248788072006888
966,0.9221816430549424,0.9580206284865754,0.9691776698639483,0.9803347112413212,0.7292611470080668,0.7559898864229241,0.765421198378617,0.776337440301802,0.993458281494562,0.9958261427940763,0.9978328049123089,0.998394670305414,0.9887225588955332,0.9944616125536783,0.9965084079142754,0.9969900068226512,0.9223020427820363,0.8892322510735642,0.9027571537504515,0.9059678131396236,0.9137135289160011,0.9955853433398885,0.9988361359714252,0.7919492715816511,0.9621543524501345,0.9972709395192038,0.9981137376088615,0.9937793474334792,0.6335804992658254
967,0.9267969659268772,0.960709555725007,0.9717060641329213,0.9827828390255648,0.736926596299715,0.7620098727776217,0.7730866476702652,0.7837620901392623,0.9951438776738772,0.9966288076413693,0.9986354697596018,0.9987960027290604,0.9919332182847053,0.9957057430669823,0.9975117389733916,0.9977525384275796,0.9304490909820604,0.8929245093711121,0.9064494120479993,0.910623269253923,0.9169241883051732,0.996668940883734,0.999197335152707,0.7965244612112212,0.9678934061082795,0.9981940040935907,0.9985953365172372,0.9963077417024522,0.642403365939419
968,0.9307701569209776,0.9635991491752619,0.9744351246137175,0.9847895011437974,0.7442308464100815,0.7676686599510374,0.7798691656298913,0.788738612192479,0.9963077417024522,0.9976722719428502,0.9991170686679777,0.9990368021832484,0.9944214793113135,0.9969498735802865,0.9983545370630493,0.998394670305414,0.938315206485532,0.8968977003652125,0.9108640687081109,0.9143957940362002,0.9200545812096159,0.9971906730344745,0.9993980013645303,0.8022635148693663,0.9731107276156841,0.9985552032748726,0.9991170686679777,0.9978729381546735,0.6513490946272796
969,0.9353052133081832,0.9662078099289642,0.9767628526708673,0.985873098687643,0.7508528314002488,0.7744511779106634,0.7868122165589758,0.7938756672151543,0.9971104065497451,0.998394670305414,0.9993177348798009,0.9992374683950717,0.9956254765822531,0.997592005458121,0.9991170686679777,0.9988762692137898,0.9458201228077217,0.8997471605731027,0.9150379259140345,0.9179275193642894,0.9238271059918931,0.9980334711241321,0.9996789340610828,0.8075209696191356,0.9772444515792431,0.9990368021832484,0.9994381346068949,0.9985953365172372,0.6604193962330305
970,0.9394389372717422,0.9689368704097604,0.9792912469398403,0.9877593610787816,0.7584380142071678,0.7819962274752177,0.793795400730425,0.8001765862664044,0.9984348035477786,0.9990368021832484,0.9995184010916242,0.9995585343339889,0.9971505397921098,0.9984348035477786,0.9994381346068949,0.999197335152707,0.9549303688244973,0.9025163542962636,0.9192117831199582,0.9213789782076494,0.9271180318657944,0.9982742705783201,0.9997993337881768,0.8122165589757997,0.9804952442107798,0.9994782678492595,0.9994381346068949,0.9992776016374363,0.6696160054853215
971,0.94313119556929,0.9719869968294739,0.9811373760886142,0.9894850905004615,0.7662238632259101,0.7881767467993739,0.7998956535698519,0.8063972388329254,0.9988762692137898,0.9993578681221655,0.9997592005458121,0.9996789340610828,0.9977525384275796,0.9987960027290604,0.9995184010916242,0.9994782678492595,0.964040614841273,0.9050848818076013,0.9228639081751415,0.925793634867761,0.930730023678613,0.9986756030019666,0.9998394670305414,0.8170726813019223,0.9835855038728579,0.9994782678492595,0.9997190673034474,0.9994381346068949,0.6789406812696112
972,0.9469438535939319,0.9749969900068226,0.9828631055102942,0.9904884215595778,0.7730866476702652,0.7951599309708232,0.8065577718023839,0.8135008227314685,0.999076935425613,0.9994782678492595,0.9997993337881768,0.9997592005458121,0.9987558694866958,0.9991572019103423,0.9996789340610828,0.9995986675763535,0.9717060641329213,0.9081751414696794,0.9263956335032307,0.9297266926194967,0.9342617490067022,0.9990368021832484,0.9999197335152707,0.824015732231007,0.9863145643536542,0.9997190673034474,0.9997592005458121,0.9997592005458121,0.6883952069645496
973,0.950595978649115,0.9773247180639724,0.9848296343861621,0.9921338844965285,0.7800296985993499,0.80126018381025,0.8122566922181643,0.8197214752979893,0.9993177348798009,0.9996388008187181,0.9999197335152707,0.9999598667576354,0.9993177348798009,0.9996388008187181,0.9997993337881768,0.9997993337881768,0.9790103142432877,0.9164024561544327,0.9297266926194967,0.9332985511899506,0.9372717421840511,0.9993578681221655,0.9999197335152707,0.8290725207689529,0.9888830918649918,0.9997592005458121,0.9999197335152707,0.9998394670305414,0.6979813907830652
974,0.9536461050688285,0.9790103142432877,0.9863948308383834,0.9928161496167275,0.7880964803146446,0.8080828350122407,0.8191596099048842,0.8256210619255929,0.9995986675763535,0.9997993337881768,0.9999598667576354,0.9999598667576354,0.9995585343339889,0.9997993337881768,0.999879600272906,0.999879600272906,0.9845888349319741,0.9257133683830316,0.9328169522815748,0.9374322751535097,0.9403620018461292,0.9994381346068949,0.9999598667576354,0.834008909579805,0.991491752618694,0.999879600272906,0.9999197335152707,0.9999197335152707,0.707701066118189
975,0.957619296062929,0.9810571096038849,0.9878396275635108,0.9939800136453024,0.7960027290604808,0.8145844202753141,0.8259822611068748,0.8309989164024562,0.9997993337881768,0.9999598667576354,0.9999598667576354,1.0,0.9997190673034474,0.9998394670305414,0.9999197335152707,0.999879600272906,0.9895252237428261,0.9366697435485812,0.9358269454589236,0.9410844002086929,0.9428502628727375,0.9995184010916242,0.9999598667576354,0.8401492956615965,0.9942208130994903,0.9999197335152707,0.9999197335152707,1.0,0.7175560918936922
976,0.9610707549062889,0.9836256371152226,0.9890436248344504,0.9945017457960429,0.802865513504836,0.8211261387807521,0.8318818477344785,0.8366978368182365,0.9999598667576354,1.0,0.9999598667576354,1.0,0.9997993337881768,0.9999197335152707,0.9999598667576354,0.9999197335152707,0.9937392141911146,0.9463418549584621,0.9398001364530241,0.9442147931131356,0.9461411887466389,0.9996388008187181,1.0,0.8457278163502829,0.9963077417024522,0.9999197335152707,0.9999598667576354,1.0,0.7275483529196233
977,0.9642011478107316,0.9853513665369025,0.9904482883172131,0.9951840109162419,0.8112132279166834,0.8283501224063892,0.8389854316330216,0.8425572902034756,1.0,1.0,1.0,1.0,0.999879600272906,0.9999598667576354,1.0,1.0,0.9964682746719108,0.9546093028855801,0.9427699963880082,0.9480274511377774,0.9497933138018221,0.9998394670305414,1.0,0.8520287354015331,0.9971906730344745,0.9999598667576354,0.9999598667576354,1.0,0.7376797602527732
978,0.9668499418067986,0.9868362965043946,0.991732552072882,0.9960268090058996,0.8188786772083316,0.8351326403660152,0.8452060841995425,0.848697676285267,1.0,1.0,1.0,1.0,1.0,0.9999598667576354,1.0,1.0,0.9981538708512261,0.962555684873781,0.9454187903840752,0.9508367781033029,0.9523217080707951,0.999879600272906,1.0,0.8566440582734679,0.9984348035477786,0.9999598667576354,1.0,1.0,0.7479522515621814
979,0.9696191355299595,0.9885620259260746,0.9929766825861861,0.9968294738531926,0.8263434602881566,0.8432395553236746,0.8497010073443834,0.8561223261227274,1.0,1.0,1.0,1.0,1.0,0.9999598667576354,1.0,1.0,0.9989966689408837,0.971625797648192,0.9483886503190593,0.9534454388570053,0.9552113015210499,0.9999197335152707,1.0,0.8636272424449172,0.9991170686679777,1.0,1.0,1.0,0.7583677914997191
980,0.9725889954649436,0.9900870891359312,0.9940602801300317,0.9973913392462977,0.8342497090339929,0.8504234057069471,0.8568447244852911,0.8619416462656018,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9995184010916242,0.9780872496689007,0.9511979772845848,0.9561744993378015,0.9584219609102219,0.9999197335152707,1.0,0.8717341574025765,0.9993177348798009,1.0,1.0,1.0,0.7689283720758305
981,0.9753180559457398,0.9914114861339648,0.994943211462054,0.9977525384275796,0.8429184893847574,0.8570855239394791,0.8634667094754586,0.8686840309828631,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999879600272906,0.9852309668098086,0.9535257053417345,0.9587028936067745,0.9608700886944657,0.9999598667576354,1.0,0.8781554761809206,0.9995585343339889,1.0,1.0,1.0,0.7796360130405237
982,0.9779668499418068,0.9929766825861861,0.9955853433398885,0.9982341373359553,0.8508247381305936,0.8641489745956575,0.8695669623148854,0.8751856162459365,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999598667576354,0.9904081550748485,0.9558133001565197,0.9622747521772284,0.9635188826905325,1.0,1.0,0.884897860898182,0.9996789340610828,1.0,1.0,1.0,0.7904927622696419
983,0.980816310149697,0.9939800136453024,0.9964682746719108,0.9987157362443312,0.8580888549985953,0.8717341574025765,0.8773929445759923,0.8820082674479272,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9945820122807721,0.9586627603644099,0.9656860777782237,0.9670104747762571,1.0,1.0,0.8917606453425372,0.999879600272906,1.0,1.0,1.0,0.8015006961565413
984,0.9832644379339407,0.9947024120078661,0.9970301400650159,0.9991572019103423,0.8648713729582213,0.8785568086045672,0.8840149295661597,0.8880683870449894,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9975117389733916,0.9611510213910182,0.9685756712284785,0.969217803106313,1.0,1.0,0.8986234297868925,0.9999598667576354,1.0,1.0,1.0,0.8126619200091946
985,0.9852309668098086,0.9960268090058996,0.9975117389733916,0.9992776016374363,0.87305855440061,0.8852991933218285,0.8912790464341614,0.8948509050046153,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9991170686679777,0.9711843319821808,0.9713448649516394,0.9717060641329213,1.0,1.0,0.9053256812617891,1.0,1.0,1.0,1.0,0.8239785684528511
986,0.987598828109323,0.9964682746719108,0.9979130713970382,0.9993578681221655,0.8813661355700927,0.8925231769474656,0.8989043624834451,0.9019143556607938,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9998394670305414,0.9816591082393546,0.9737528594935185,0.9747561905526347,1.0,1.0,0.9105430027691938,1.0,1.0,1.0,1.0,0.8354528058382871
987,0.9891640245615443,0.9970702733073805,0.9984348035477786,0.9995986675763535,0.8893526508006582,0.900630091905125,0.9072520768952924,0.9089778063169723,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.999879600272906,0.990006822651202,0.9757193883693863,0.9775253842757956,1.0,1.0,0.9172051210017257,1.0,1.0,1.0,1.0,0.8470868266557402
988,0.9910502869526829,0.9974314724886624,0.9987960027290604,0.9996388008187181,0.8979010314243288,0.908335674439138,0.914195127824377,0.916482722639162,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.994943211462054,0.9778063169723482,0.9800537785447686,1.0,1.0,0.924870570293374,1.0,1.0,1.0,1.0,0.8588828559546258
989,0.9924549504354456,0.9978729381546735,0.9991170686679777,0.9997592005458121,0.9060480796243529,0.9170847212746318,0.9208171128145443,0.924067905446081,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9981940040935907,0.9799735120600394,0.9823012401171891,1.0,1.0,0.9315728217682706,1.0,1.0,1.0,1.0,0.8708431497690724
990,0.9935786812216559,0.9982742705783201,0.9993578681221655,0.9999197335152707,0.9148372597022113,0.9247903038086447,0.9278404302283582,0.9316129550106353,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9995184010916242,0.981498575269896,0.9838664365694104,1.0,1.0,0.9383954729702613,1.0,1.0,1.0,1.0,0.8829699955494082
991,0.9946622787655015,0.9986756030019666,0.9994782678492595,0.9999598667576354,0.923947505718987,0.9339808163101497,0.9354256130352772,0.9394790705141068,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999598667576354,0.9838664365694104,0.9859533651723723,1.0,1.0,0.9451779909298872,1.0,1.0,1.0,1.0,0.89526571259964
992,0.9961472087329936,0.9989164024561544,0.9996789340610828,1.0,0.9338202833406911,0.9419271982983505,0.9428903961151022,0.9461813219890035,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9927760163743629,0.9884416261989806,1.0,1.0,0.9511578440422201,1.0,1.0,1.0,1.0,0.9077326525210223
993,0.9970702733073805,0.9993177348798009,0.9998394670305414,1.0,0.9433318617811133,0.9496729140747281,0.9515591764658666,0.9536461050688285,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9985552032748726,0.9904884215595778,1.0,1.0,0.9578600955171168,1.0,1.0,1.0,1.0,0.920373199661823
994,0.9985953365172372,0.9993980013645303,0.999879600272906,1.0,0.9522013083437011,0.9581008949713047,0.9599871573624433,0.9608700886944657,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999598667576354,0.9928964161014568,1.0,1.0,0.9642814142954609,1.0,1.0,1.0,1.0,0.9331897715733238
995,0.999076935425613,0.9994381346068949,0.999879600272906,1.0,0.9614720873299354,0.9663683428984228,0.9676526066540916,0.9686559377132079,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9940602801300317,1.0,1.0,0.9707428663161697,1.0,1.0,1.0,1.0,0.9461848194721992
996,0.9993177348798009,0.9995184010916242,0.9999598667576354,1.0,0.9709836657703576,0.9733515270698719,0.9753581891881045,0.9772845848216077,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.995866276036441,1.0,1.0,0.9782477826383593,1.0,1.0,1.0,1.0,0.9593608287093147
997,0.9995986675763535,0.9996789340610828,0.9999598667576354,1.0,0.9803347112413212,0.9818196412088133,0.9829835052373881,0.9840671027812337,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9974314724886624,1.0,1.0,0.9853914997792672,1.0,1.0,1.0,1.0,0.9727203192450538
998,0.9998394670305414,0.9997993337881768,1.0,1.0,0.990127222378296,0.9912509531645062,0.9907292210137657,0.991732552072882,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9987558694866958,1.0,1.0,0.992535216920175,1.0,1.0,1.0,1.0,0.9862658461312831
999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> data/rocs/q_cinic10_rocs_auc.csv <==
,RMIA,Attack-R,Attack-P,LiRA,random,Quantile
0,0.714,0.679,0.656,0.621,0.5,0.671


==> data/rocs/q_cinic10_rocs_roc.csv <==
,RMIA,Attack-R,Attack-P,LiRA,random,q-tpr,q-fpr
0,0.005029338,0.000595579,0,0.002977897,1.00E-06,1,1
1,0.005029338,0.000595579,0,0.002977897,1.01E-06,0.95416,0.80248
2,0.005029338,0.000595579,0,0.002977897,1.03E-06,0.88682,0.66986
3,0.005029338,0.000595579,0,0.002977897,1.04E-06,0.80427,0.55631
4,0.005029338,0.000595579,0,0.002977897,1.06E-06,0.7141,0.45877
5,0.005029338,0.000595579,0,0.002977897,1.07E-06,0.61762,0.3728
6,0.005029338,0.000595579,0,0.002977897,1.09E-06,0.52777,0.29847
7,0.005029338,0.000595579,0,0.002977897,1.10E-06,0.44355,0.23714
8,0.005029338,0.000595579,0,0.002977897,1.12E-06,0.36505,0.18623
9,0.005029338,0.000595579,0,0.002977897,1.13E-06,0.29781,0.14696
10,0.005029338,0.000595579,0,0.002977897,1.15E-06,0.23583,0.11386
11,0.005029338,0.000595579,0,0.002977897,1.16E-06,0.18701,0.08716
12,0.005029338,0.000595579,0,0.002977897,1.18E-06,0.14731,0.06699
13,0.005029338,0.000595579,0,0.002977897,1.20E-06,0.11545,0.0512
14,0.005029338,0.000595579,0,0.002977897,1.21E-06,0.08989,0.03898
15,0.005029338,0.000595579,0,0.002977897,1.23E-06,0.07076,0.0295
16,0.005029338,0.000595579,0,0.002977897,1.25E-06,0.05382,0.02269
17,0.005029338,0.000595579,0,0.002977897,1.27E-06,0.04149,0.0173
18,0.005029338,0.000595579,0,0.002977897,1.28E-06,0.03212,0.01282
19,0.005029338,0.000595579,0,0.002977897,1.30E-06,0.02484,0.00971
20,0.005029338,0.000595579,0,0.002977897,1.32E-06,0.01888,0.00727
21,0.005029338,0.000595579,0,0.002977897,1.34E-06,0.0146,0.00558
22,0.005029338,0.000595579,0,0.002977897,1.36E-06,0.01149,0.00427
23,0.005029338,0.000595579,0,0.002977897,1.37E-06,0.00885,0.00331
24,0.005029338,0.000595579,0,0.002977897,1.39E-06,0.00666,0.00241
25,0.005029338,0.000595579,0,0.002977897,1.41E-06,0.00529,0.0018
26,0.005029338,0.000595579,0,0.002977897,1.43E-06,0.00395,0.0013
27,0.005029338,0.000595579,0,0.002977897,1.45E-06,0.003,0.00098
28,0.005029338,0.000595579,0,0.002977897,1.47E-06,0.00245,0.00074
29,0.005029338,0.000595579,0,0.002977897,1.49E-06,0.00199,0.00063
30,0.005029338,0.000595579,0,0.002977897,1.51E-06,0.00146,0.00046
31,0.005029338,0.000595579,0,0.002977897,1.54E-06,0.00121,0.00037
32,0.005029338,0.000595579,0,0.002977897,1.56E-06,0.00101,0.00029
33,0.005029338,0.000595579,0,0.002977897,1.58E-06,0.00079,0.00022
34,0.005029338,0.000595579,0,0.002977897,1.60E-06,0.00064,0.00017
35,0.005029338,0.000595579,0,0.002977897,1.62E-06,0.00044,0.00014
36,0.005029338,0.000595579,0,0.002977897,1.65E-06,0.00037,0.00012
37,0.005029338,0.000595579,0,0.002977897,1.67E-06,0.00031,0.0001
38,0.005029338,0.000595579,0,0.002977897,1.69E-06,0.00029,0.00009
39,0.005029338,0.000595579,0,0.002977897,1.71E-06,0.00022,0.00007
40,0.005029338,0.000595579,0,0.002977897,1.74E-06,0.00018,0.00004
41,0.005029338,0.000595579,0,0.002977897,1.76E-06,,
42,0.005029338,0.000595579,0,0.002977897,1.79E-06,,
43,0.005029338,0.000595579,0,0.002977897,1.81E-06,,
44,0.005029338,0.000595579,0,0.002977897,1.84E-06,,
45,0.005029338,0.000595579,0,0.002977897,1.86E-06,,
46,0.005029338,0.000595579,0,0.002977897,1.89E-06,,
47,0.005029338,0.000595579,0,0.002977897,1.92E-06,,
48,0.005029338,0.000595579,0,0.002977897,1.94E-06,,
49,0.005029338,0.000595579,0,0.002977897,1.97E-06,,
50,0.005029338,0.000595579,0,0.002977897,2.00E-06,,
51,0.005029338,0.000595579,0,0.002977897,2.02E-06,,
52,0.005029338,0.000595579,0,0.002977897,2.05E-06,,
53,0.005029338,0.000595579,0,0.002977897,2.08E-06,,
54,0.005029338,0.000595579,0,0.002977897,2.11E-06,,
55,0.005029338,0.000595579,0,0.002977897,2.14E-06,,
56,0.005029338,0.000595579,0,0.002977897,2.17E-06,,
57,0.005029338,0.000595579,0,0.002977897,2.20E-06,,
58,0.005029338,0.000595579,0,0.002977897,2.23E-06,,
59,0.005029338,0.000595579,0,0.002977897,2.26E-06,,
60,0.005029338,0.000595579,0,0.002977897,2.29E-06,,
61,0.005029338,0.000595579,0,0.002977897,2.32E-06,,
62,0.005029338,0.000595579,0,0.002977897,2.36E-06,,
63,0.005029338,0.000595579,0,0.002977897,2.39E-06,,
64,0.005029338,0.000595579,0,0.002977897,2.42E-06,,
65,0.005029338,0.000595579,0,0.002977897,2.46E-06,,
66,0.005029338,0.000595579,0,0.002977897,2.49E-06,,
67,0.005029338,0.000595579,0,0.002977897,2.53E-06,,
68,0.005029338,0.000595579,0,0.002977897,2.56E-06,,
69,0.005029338,0.000595579,0,0.002977897,2.60E-06,,
70,0.005029338,0.000595579,0,0.002977897,2.63E-06,,
71,0.005029338,0.000595579,0,0.002977897,2.67E-06,,
72,0.005029338,0.000595579,0,0.002977897,2.71E-06,,
73,0.005029338,0.000595579,0,0.002977897,2.74E-06,,
74,0.005029338,0.000595579,0,0.002977897,2.78E-06,,
75,0.005029338,0.000595579,0,0.002977897,2.82E-06,,
76,0.005029338,0.000595579,0,0.002977897,2.86E-06,,
77,0.005029338,0.000595579,0,0.002977897,2.90E-06,,
78,0.005029338,0.000595579,0,0.002977897,2.94E-06,,
79,0.005029338,0.000595579,0,0.002977897,2.98E-06,,
80,0.005029338,0.000595579,0,0.002977897,3.02E-06,,
81,0.005029338,0.000595579,0,0.002977897,3.07E-06,,
82,0.005029338,0.000595579,0,0.002977897,3.11E-06,,
83,0.005029338,0.000595579,0,0.002977897,3.15E-06,,
84,0.005029338,0.000595579,0,0.002977897,3.20E-06,,
85,0.005029338,0.000595579,0,0.002977897,3.24E-06,,
86,0.005029338,0.000595579,0,0.002977897,3.28E-06,,
87,0.005029338,0.000595579,0,0.002977897,3.33E-06,,
88,0.005029338,0.000595579,0,0.002977897,3.38E-06,,
89,0.005029338,0.000595579,0,0.002977897,3.42E-06,,
90,0.005029338,0.000595579,0,0.002977897,3.47E-06,,
91,0.005029338,0.000595579,0,0.002977897,3.52E-06,,
92,0.005029338,0.000595579,0,0.002977897,3.57E-06,,
93,0.005029338,0.000595579,0,0.002977897,3.62E-06,,
94,0.005029338,0.000595579,0,0.002977897,3.67E-06,,
95,0.005029338,0.000595579,0,0.002977897,3.72E-06,,
96,0.005029338,0.000595579,0,0.002977897,3.77E-06,,
97,0.005029338,0.000595579,0,0.002977897,3.82E-06,,
98,0.005029338,0.000595579,0,0.002977897,3.88E-06,,
99,0.005029338,0.000595579,0,0.002977897,3.93E-06,,
100,0.005029338,0.000595579,0,0.002977897,3.99E-06,,
101,0.005029338,0.000595579,0,0.002977897,4.04E-06,,
102,0.005029338,0.000595579,0,0.002977897,4.10E-06,,
103,0.005029338,0.000595579,0,0.002977897,4.16E-06,,
104,0.005029338,0.000595579,0,0.002977897,4.21E-06,,
105,0.005029338,0.000595579,0,0.002977897,4.27E-06,,
106,0.005029338,0.000595579,0,0.002977897,4.33E-06,,
107,0.005029338,0.000595579,0,0.002977897,4.39E-06,,
108,0.005029338,0.000595579,0,0.002977897,4.45E-06,,
109,0.005029338,0.000595579,0,0.002977897,4.51E-06,,
110,0.005029338,0.000595579,0,0.002977897,4.58E-06,,
111,0.005029338,0.000595579,0,0.002977897,4.64E-06,,
112,0.005029338,0.000595579,0,0.002977897,4.71E-06,,
113,0.005029338,0.000595579,0,0.002977897,4.77E-06,,
114,0.005029338,0.000595579,0,0.002977897,4.84E-06,,
115,0.005029338,0.000595579,0,0.002977897,4.91E-06,,
116,0.005029338,0.000595579,0,0.002977897,4.97E-06,,
117,0.005029338,0.000595579,0,0.002977897,5.04E-06,,
118,0.005029338,0.000595579,0,0.002977897,5.11E-06,,
119,0.005029338,0.000595579,0,0.002977897,5.18E-06,,
120,0.005029338,0.000595579,0,0.002977897,5.26E-06,,
121,0.005029338,0.000595579,0,0.002977897,5.33E-06,,
122,0.005029338,0.000595579,0,0.002977897,5.40E-06,,
123,0.005029338,0.000595579,0,0.002977897,5.48E-06,,
124,0.005029338,0.000595579,0,0.002977897,5.56E-06,,
125,0.005029338,0.000595579,0,0.002977897,5.63E-06,,
126,0.005029338,0.000595579,0,0.002977897,5.71E-06,,
127,0.005029338,0.000595579,0,0.002977897,5.79E-06,,
128,0.005029338,0.000595579,0,0.002977897,5.87E-06,,
129,0.005029338,0.000595579,0,0.002977897,5.95E-06,,
130,0.005029338,0.000595579,0,0.002977897,6.04E-06,,
131,0.005029338,0.000595579,0,0.002977897,6.12E-06,,
132,0.005029338,0.000595579,0,0.002977897,6.21E-06,,
133,0.005029338,0.000595579,0,0.002977897,6.29E-06,,
134,0.005029338,0.000595579,0,0.002977897,6.38E-06,,
135,0.005029338,0.000595579,0,0.002977897,6.47E-06,,
136,0.005029338,0.000595579,0,0.002977897,6.56E-06,,
137,0.005029338,0.000595579,0,0.002977897,6.65E-06,,
138,0.005029338,0.000595579,0,0.002977897,6.74E-06,,
139,0.005029338,0.000595579,0,0.002977897,6.84E-06,,
140,0.005029338,0.000595579,0,0.002977897,6.93E-06,,
141,0.005029338,0.000595579,0,0.002977897,7.03E-06,,
142,0.005029338,0.000595579,0,0.002977897,7.13E-06,,
143,0.005029338,0.000595579,0,0.002977897,7.23E-06,,
144,0.005029338,0.000595579,0,0.002977897,7.33E-06,,
145,0.005029338,0.000595579,0,0.002977897,7.43E-06,,
146,0.005029338,0.000595579,0,0.002977897,7.53E-06,,
147,0.005029338,0.000595579,0,0.002977897,7.64E-06,,
148,0.005029338,0.000595579,0,0.002977897,7.74E-06,,
149,0.005029338,0.000595579,0,0.002977897,7.85E-06,,
150,0.005029338,0.000595579,0,0.002977897,7.96E-06,,
151,0.005029338,0.000595579,0,0.002977897,8.07E-06,,
152,0.005029338,0.000595579,0,0.002977897,8.18E-06,,
153,0.005029338,0.000595579,0,0.002977897,8.30E-06,,
154,0.005029338,0.000595579,0,0.002977897,8.41E-06,,
155,0.005029338,0.000595579,0,0.002977897,8.53E-06,,
156,0.005029338,0.000595579,0,0.002977897,8.65E-06,,
157,0.005029338,0.000595579,0,0.002977897,8.77E-06,,
158,0.005029338,0.000595579,0,0.002977897,8.89E-06,,
159,0.005029338,0.000595579,0,0.002977897,9.01E-06,,
160,0.005029338,0.000595579,0,0.002977897,9.14E-06,,
161,0.005029338,0.000595579,0,0.002977897,9.27E-06,,
162,0.005029338,0.000595579,0,0.002977897,9.40E-06,,
163,0.005029338,0.000595579,0,0.002977897,9.53E-06,,
164,0.005029338,0.000595579,0,0.002977897,9.66E-06,,
165,0.005029338,0.000595579,0,0.002977897,9.79E-06,,
166,0.005029338,0.000595579,0,0.002977897,9.93E-06,,
167,0.005029338,0.000595579,0,0.002977897,1.01E-05,,
168,0.005029338,0.000595579,0,0.002977897,1.02E-05,,
169,0.005029338,0.000595579,0,0.002977897,1.04E-05,,
170,0.005029338,0.000595579,0,0.002977897,1.05E-05,,
171,0.005029338,0.000595579,0,0.002977897,1.06E-05,,
172,0.005029338,0.000595579,0,0.002977897,1.08E-05,,
173,0.005029338,0.000595579,0,0.002977897,1.09E-05,,
174,0.005029338,0.000595579,0,0.002977897,1.11E-05,,
175,0.005029338,0.000595579,0,0.002977897,1.12E-05,,
176,0.005029338,0.000595579,0,0.002977897,1.14E-05,,
177,0.005029338,0.000595579,0,0.002977897,1.16E-05,,
178,0.005029338,0.000595579,0,0.002977897,1.17E-05,,
179,0.005029338,0.000595579,0,0.002977897,1.19E-05,,
180,0.005029338,0.000595579,0,0.002977897,1.21E-05,,
181,0.005029338,0.000595579,0,0.002977897,1.22E-05,,
182,0.005029338,0.000595579,0,0.002977897,1.24E-05,,
183,0.005029338,0.000595579,0,0.002977897,1.26E-05,,
184,0.005029338,0.000595579,0,0.002977897,1.27E-05,,
185,0.005029338,0.000595579,0,0.002977897,1.29E-05,,
186,0.005029338,0.000595579,0,0.002977897,1.31E-05,,
187,0.005029338,0.000595579,0,0.002977897,1.33E-05,,
188,0.005029338,0.000595579,0,0.002977897,1.35E-05,,
189,0.005029338,0.000595579,0,0.002977897,1.37E-05,,
190,0.005029338,0.000595579,0,0.002977897,1.38E-05,,
191,0.005029338,0.000595579,0,0.002977897,1.40E-05,,
192,0.005029338,0.000595579,0,0.002977897,1.42E-05,,
193,0.005029338,0.000595579,0,0.002977897,1.44E-05,,
194,0.005029338,0.000595579,0,0.002977897,1.46E-05,,
195,0.005029338,0.000595579,0,0.002977897,1.48E-05,,
196,0.005029338,0.000595579,0,0.002977897,1.50E-05,,
197,0.005029338,0.000595579,0,0.002977897,1.52E-05,,
198,0.005029338,0.000595579,0,0.002977897,1.55E-05,,
199,0.005029338,0.000595579,0,0.002977897,1.57E-05,,
200,0.005029338,0.000595579,0,0.002977897,1.59E-05,,
201,0.005029338,0.000595579,0,0.002977897,1.61E-05,,
202,0.005029338,0.000595579,0,0.002977897,1.63E-05,,
203,0.005029338,0.000595579,0,0.002977897,1.66E-05,,
204,0.005029338,0.000595579,0,0.002977897,1.68E-05,,
205,0.005029338,0.000595579,0,0.002977897,1.70E-05,,
206,0.005029338,0.000595579,0,0.002977897,1.73E-05,,
207,0.005029338,0.000595579,0,0.002977897,1.75E-05,,
208,0.005029338,0.000595579,0,0.002977897,1.78E-05,,
209,0.005029338,0.000595579,0,0.002977897,1.80E-05,,
210,0.005029338,0.000595579,0,0.002977897,1.82E-05,,
211,0.005029338,0.000595579,0,0.002977897,1.85E-05,,
212,0.005029338,0.000595579,0,0.002977897,1.88E-05,,
213,0.005029338,0.000595579,0,0.002977897,1.90E-05,,
214,0.005029338,0.000595579,0,0.002977897,1.93E-05,,
215,0.005029338,0.000595579,0,0.002977897,1.96E-05,,
216,0.005029338,0.000595579,0,0.002977897,1.98E-05,,
217,0.005029338,0.000595579,0,0.002977897,2.01E-05,,
218,0.005029338,0.000595579,0,0.002977897,2.04E-05,,
219,0.005029338,0.000595579,0,0.002977897,2.07E-05,,
220,0.005029338,0.000595579,0,0.002977897,2.10E-05,,
221,0.005029338,0.000595579,0,0.002977897,2.12E-05,,
222,0.005029338,0.000595579,0,0.002977897,2.15E-05,,
223,0.005029338,0.000595579,0,0.002977897,2.18E-05,,
224,0.005029338,0.000595579,0,0.002977897,2.21E-05,,
225,0.005249923,0.000816164,2.21E-05,0.003683769,2.25E-05,,
226,0.005249923,0.000816164,2.21E-05,0.003683769,2.28E-05,,
227,0.005249923,0.000816164,2.21E-05,0.003683769,2.31E-05,,
228,0.005249923,0.000816164,2.21E-05,0.003683769,2.34E-05,,
229,0.005249923,0.000816164,2.21E-05,0.003683769,2.37E-05,,
230,0.005249923,0.000816164,2.21E-05,0.003683769,2.41E-05,,
231,0.005249923,0.000816164,2.21E-05,0.003683769,2.44E-05,,
232,0.005249923,0.000816164,2.21E-05,0.003683769,2.47E-05,,
233,0.005249923,0.000816164,2.21E-05,0.003683769,2.51E-05,,
234,0.005249923,0.000816164,2.21E-05,0.003683769,2.54E-05,,
235,0.005249923,0.000816164,2.21E-05,0.003683769,2.58E-05,,
236,0.005249923,0.000816164,2.21E-05,0.003683769,2.61E-05,,
237,0.005249923,0.000816164,2.21E-05,0.003683769,2.65E-05,,
238,0.005249923,0.000816164,2.21E-05,0.003683769,2.69E-05,,
239,0.005249923,0.000816164,2.21E-05,0.003683769,2.73E-05,,
240,0.005249923,0.000816164,2.21E-05,0.003683769,2.76E-05,,
241,0.005249923,0.000816164,2.21E-05,0.003683769,2.80E-05,,
242,0.005249923,0.000816164,2.21E-05,0.003683769,2.84E-05,,
243,0.005249923,0.000816164,2.21E-05,0.003683769,2.88E-05,,
244,0.005249923,0.000816164,2.21E-05,0.003683769,2.92E-05,,
245,0.005249923,0.000816164,2.21E-05,0.003683769,2.96E-05,,
246,0.005249923,0.000816164,2.21E-05,0.003683769,3.00E-05,,
247,0.005249923,0.000816164,2.21E-05,0.003683769,3.04E-05,,
248,0.005249923,0.000816164,2.21E-05,0.003683769,3.09E-05,,
249,0.005249923,0.000816164,2.21E-05,0.003683769,3.13E-05,,
250,0.005249923,0.000816164,2.21E-05,0.003683769,3.17E-05,,
251,0.005249923,0.000816164,2.21E-05,0.003683769,3.22E-05,,
252,0.005249923,0.000816164,2.21E-05,0.003683769,3.26E-05,,
253,0.005249923,0.000816164,2.21E-05,0.003683769,3.31E-05,,
254,0.005249923,0.000816164,2.21E-05,0.003683769,3.35E-05,,
255,0.005249923,0.000816164,2.21E-05,0.003683769,3.40E-05,,
256,0.005249923,0.000816164,2.21E-05,0.003683769,3.45E-05,,
257,0.005249923,0.000816164,2.21E-05,0.003683769,3.50E-05,,
258,0.005249923,0.000816164,2.21E-05,0.003683769,3.54E-05,,
259,0.005249923,0.000816164,2.21E-05,0.003683769,3.59E-05,,
260,0.005249923,0.000816164,2.21E-05,0.003683769,3.64E-05,,
261,0.005249923,0.000816164,2.21E-05,0.003683769,3.69E-05,,
262,0.005249923,0.000816164,2.21E-05,0.003683769,3.75E-05,,
263,0.005249923,0.000816164,2.21E-05,0.003683769,3.80E-05,,
264,0.005249923,0.000816164,2.21E-05,0.003683769,3.85E-05,,
265,0.005249923,0.000816164,2.21E-05,0.003683769,3.90E-05,,
266,0.005249923,0.000816164,2.21E-05,0.003683769,3.96E-05,,
267,0.005249923,0.000816164,2.21E-05,0.003683769,4.01E-05,,
268,0.005249923,0.000816164,2.21E-05,0.003683769,4.07E-05,,
269,0.005249923,0.000816164,2.21E-05,0.003683769,4.13E-05,,
270,0.005249923,0.000816164,2.21E-05,0.003683769,4.18E-05,,
271,0.005249923,0.000816164,2.21E-05,0.003683769,4.24E-05,,
272,0.005249923,0.000816164,2.21E-05,0.003683769,4.30E-05,,
273,0.005249923,0.000816164,2.21E-05,0.003683769,4.36E-05,,
274,0.005249923,0.000816164,2.21E-05,0.003683769,4.42E-05,,
275,0.006838135,0.001389685,0.000110292,0.005205806,4.48E-05,,
276,0.006838135,0.001389685,0.000110292,0.005205806,4.55E-05,,
277,0.006838135,0.001389685,0.000110292,0.005205806,4.61E-05,,
278,0.006838135,0.001389685,0.000110292,0.005205806,4.67E-05,,
279,0.006838135,0.001389685,0.000110292,0.005205806,4.74E-05,,
280,0.006838135,0.001389685,0.000110292,0.005205806,4.80E-05,,
281,0.006838135,0.001389685,0.000110292,0.005205806,4.87E-05,,
282,0.006838135,0.001389685,0.000110292,0.005205806,4.94E-05,,
283,0.006838135,0.001389685,0.000110292,0.005205806,5.01E-05,,
284,0.006838135,0.001389685,0.000110292,0.005205806,5.08E-05,,
285,0.006838135,0.001389685,0.000110292,0.005205806,5.15E-05,,
286,0.006838135,0.001389685,0.000110292,0.005205806,5.22E-05,,
287,0.006838135,0.001389685,0.000110292,0.005205806,5.29E-05,,
288,0.006838135,0.001389685,0.000110292,0.005205806,5.37E-05,,
289,0.006838135,0.001389685,0.000110292,0.005205806,5.44E-05,,
290,0.006838135,0.001389685,0.000110292,0.005205806,5.52E-05,,
291,0.006838135,0.001389685,0.000110292,0.005205806,5.59E-05,,
292,0.006838135,0.001389685,0.000110292,0.005205806,5.67E-05,,
293,0.006838135,0.001389685,0.000110292,0.005205806,5.75E-05,,
294,0.006838135,0.001389685,0.000110292,0.005205806,5.83E-05,,
295,0.006838135,0.001389685,0.000110292,0.005205806,5.91E-05,,
296,0.006838135,0.001389685,0.000110292,0.005205806,5.99E-05,,
297,0.006838135,0.001389685,0.000110292,0.005205806,6.08E-05,,
298,0.006838135,0.001389685,0.000110292,0.005205806,6.16E-05,,
299,0.006838135,0.001389685,0.000110292,0.005205806,6.25E-05,,
300,0.006838135,0.001389685,0.000110292,0.005205806,6.34E-05,,
301,0.006838135,0.001389685,0.000110292,0.005205806,6.42E-05,,
302,0.006838135,0.001389685,0.000110292,0.005205806,6.51E-05,,
303,0.006838135,0.001389685,0.000110292,0.005205806,6.60E-05,,
304,0.006838135,0.001389685,0.000110292,0.005205806,6.70E-05,,
305,0.00911016,0.002999956,0.000132351,0.005514625,6.79E-05,,
306,0.00911016,0.002999956,0.000132351,0.005514625,6.88E-05,,
307,0.00911016,0.002999956,0.000132351,0.005514625,6.98E-05,,
308,0.00911016,0.002999956,0.000132351,0.005514625,7.08E-05,,
309,0.00911016,0.002999956,0.000132351,0.005514625,7.18E-05,,
310,0.00911016,0.002999956,0.000132351,0.005514625,7.28E-05,,
311,0.00911016,0.002999956,0.000132351,0.005514625,7.38E-05,,
312,0.00911016,0.002999956,0.000132351,0.005514625,7.48E-05,,
313,0.00911016,0.002999956,0.000132351,0.005514625,7.58E-05,,
314,0.00911016,0.002999956,0.000132351,0.005514625,7.69E-05,,
315,0.00911016,0.002999956,0.000132351,0.005514625,7.80E-05,,
316,0.00911016,0.002999956,0.000132351,0.005514625,7.90E-05,,
317,0.00911016,0.002999956,0.000132351,0.005514625,8.02E-05,,
318,0.00911016,0.002999956,0.000132351,0.005514625,8.13E-05,,
319,0.00911016,0.002999956,0.000132351,0.005514625,8.24E-05,,
320,0.00911016,0.002999956,0.000132351,0.005514625,8.35E-05,,
321,0.00911016,0.002999956,0.000132351,0.005514625,8.47E-05,,
322,0.00911016,0.002999956,0.000132351,0.005514625,8.59E-05,,
323,0.00911016,0.002999956,0.000132351,0.005514625,8.71E-05,,
324,0.00911016,0.002999956,0.000132351,0.005514625,8.83E-05,,
325,0.00911016,0.002999956,0.000132351,0.005514625,8.95E-05,,
326,0.012661579,0.003904354,0.000132351,0.00734548,9.08E-05,,
327,0.012661579,0.003904354,0.000132351,0.00734548,9.20E-05,,
328,0.012661579,0.003904354,0.000132351,0.00734548,9.33E-05,,
329,0.012661579,0.003904354,0.000132351,0.00734548,9.46E-05,,
330,0.012661579,0.003904354,0.000132351,0.00734548,9.59E-05,,
331,0.012661579,0.003904354,0.000132351,0.00734548,9.73E-05,,
332,0.012661579,0.003904354,0.000132351,0.00734548,9.86E-05,,
333,0.012661579,0.003904354,0.000132351,0.00734548,1.00E-04,,
334,0.012661579,0.003904354,0.000132351,0.00734548,0.000101393,,
335,0.012661579,0.003904354,0.000132351,0.00734548,0.000102804,,
336,0.012661579,0.003904354,0.000132351,0.00734548,0.000104236,,
337,0.012661579,0.003904354,0.000132351,0.00734548,0.000105688,,
338,0.012661579,0.003904354,0.000132351,0.00734548,0.000107159,,
339,0.012661579,0.003904354,0.000132351,0.00734548,0.000108652,,
340,0.012661579,0.003904354,0.000132351,0.00734548,0.000110165,,
341,0.012661579,0.003904354,0.000132351,0.00734548,0.000111699,,
342,0.014713019,0.004169056,0.000154409,0.008249879,0.000113254,,
343,0.014713019,0.004169056,0.000154409,0.008249879,0.000114831,,
344,0.014713019,0.004169056,0.000154409,0.008249879,0.00011643,,
345,0.014713019,0.004169056,0.000154409,0.008249879,0.000118052,,
346,0.014713019,0.004169056,0.000154409,0.008249879,0.000119696,,
347,0.014713019,0.004169056,0.000154409,0.008249879,0.000121362,,
348,0.014713019,0.004169056,0.000154409,0.008249879,0.000123052,,
349,0.014713019,0.004169056,0.000154409,0.008249879,0.000124766,,
350,0.014713019,0.004169056,0.000154409,0.008249879,0.000126503,,
351,0.014713019,0.004169056,0.000154409,0.008249879,0.000128265,,
352,0.014713019,0.004169056,0.000154409,0.008249879,0.000130051,,
353,0.014713019,0.004169056,0.000154409,0.008249879,0.000131862,,
354,0.014713019,0.004169056,0.000154409,0.008249879,0.000133698,,
355,0.016940927,0.005955795,0.000242643,0.009066043,0.00013556,,
356,0.016940927,0.005955795,0.000242643,0.009066043,0.000137448,,
357,0.016940927,0.005955795,0.000242643,0.009066043,0.000139362,,
358,0.016940927,0.005955795,0.000242643,0.009066043,0.000141303,,
359,0.016940927,0.005955795,0.000242643,0.009066043,0.00014327,,
360,0.016940927,0.005955795,0.000242643,0.009066043,0.000145265,,
361,0.016940927,0.005955795,0.000242643,0.009066043,0.000147288,,
362,0.016940927,0.005955795,0.000242643,0.009066043,0.000149339,,
363,0.016940927,0.005955795,0.000242643,0.009066043,0.000151419,,
364,0.016940927,0.005955795,0.000242643,0.009066043,0.000153528,,
365,0.016940927,0.005955795,0.000242643,0.009066043,0.000155665,,
366,0.018396788,0.006154321,0.00028676,0.009132219,0.000157833,,
367,0.018396788,0.006154321,0.00028676,0.009132219,0.000160031,,
368,0.018396788,0.006154321,0.00028676,0.009132219,0.00016226,,
369,0.018396788,0.006154321,0.00028676,0.009132219,0.000164519,,
370,0.018396788,0.006154321,0.00028676,0.009132219,0.00016681,,
371,0.018396788,0.006154321,0.00028676,0.009132219,0.000169133,,
372,0.018396788,0.006154321,0.00028676,0.009132219,0.000171488,,
373,0.018396788,0.006154321,0.00028676,0.009132219,0.000173876,,
374,0.018396788,0.006154321,0.00028676,0.009132219,0.000176298,,
375,0.018396788,0.006154321,0.00028676,0.009132219,0.000178753,,
376,0.021661446,0.006441082,0.00028676,0.011536595,0.000181242,,
377,0.021661446,0.006441082,0.00028676,0.011536595,0.000183766,,
378,0.021661446,0.006441082,0.00028676,0.011536595,0.000186325,,
379,0.021661446,0.006441082,0.00028676,0.011536595,0.000188919,,
380,0.021661446,0.006441082,0.00028676,0.011536595,0.00019155,,
381,0.021661446,0.006441082,0.00028676,0.011536595,0.000194217,,
382,0.021661446,0.006441082,0.00028676,0.011536595,0.000196922,,
383,0.021661446,0.006441082,0.00028676,0.011536595,0.000199664,,
384,0.023382009,0.006705784,0.00028676,0.011845414,0.000202445,,
385,0.023382009,0.006705784,0.00028676,0.011845414,0.000205264,,
386,0.023382009,0.006705784,0.00028676,0.011845414,0.000208122,,
387,0.023382009,0.006705784,0.00028676,0.011845414,0.00021102,,
388,0.023382009,0.006705784,0.00028676,0.011845414,0.000213959,,
389,0.023382009,0.006705784,0.00028676,0.011845414,0.000216938,,
390,0.023382009,0.006705784,0.00028676,0.011845414,0.000219959,,
391,0.023382009,0.006705784,0.00028676,0.011845414,0.000223022,,
392,0.023823179,0.008073411,0.00028676,0.012065999,0.000226128,,
393,0.023823179,0.008073411,0.00028676,0.012065999,0.000229277,,
394,0.023823179,0.008073411,0.00028676,0.012065999,0.00023247,,
395,0.023823179,0.008073411,0.00028676,0.012065999,0.000235707,,
396,0.023823179,0.008073411,0.00028676,0.012065999,0.000238989,,
397,0.023823179,0.008073411,0.00028676,0.012065999,0.000242317,,
398,0.023823179,0.008073411,0.00028676,0.012065999,0.000245692,,
399,0.025301099,0.00822782,0.000308819,0.012882163,0.000249113,,
400,0.025301099,0.00822782,0.000308819,0.012882163,0.000252582,,
401,0.025301099,0.00822782,0.000308819,0.012882163,0.000256099,,
402,0.025301099,0.00822782,0.000308819,0.012882163,0.000259666,,
403,0.025301099,0.00822782,0.000308819,0.012882163,0.000263282,,
404,0.025301099,0.00822782,0.000308819,0.012882163,0.000266948,,
405,0.026205497,0.008271937,0.000308819,0.013168924,0.000270665,,
406,0.026205497,0.008271937,0.000308819,0.013168924,0.000274434,,
407,0.026205497,0.008271937,0.000308819,0.013168924,0.000278256,,
408,0.026205497,0.008271937,0.000308819,0.013168924,0.000282131,,
409,0.026205497,0.008271937,0.000308819,0.013168924,0.00028606,,
410,0.026205497,0.008271937,0.000308819,0.013168924,0.000290043,,
411,0.027440773,0.008338113,0.000308819,0.014007147,0.000294082,,
412,0.027440773,0.008338113,0.000308819,0.014007147,0.000298177,,
413,0.027440773,0.008338113,0.000308819,0.014007147,0.000302329,,
414,0.027440773,0.008338113,0.000308819,0.014007147,0.00030654,,
415,0.027440773,0.008338113,0.000308819,0.014007147,0.000310808,,
416,0.027617241,0.008360171,0.00044117,0.014338024,0.000315136,,
417,0.027617241,0.008360171,0.00044117,0.014338024,0.000319525,,
418,0.027617241,0.008360171,0.00044117,0.014338024,0.000323974,,
419,0.027617241,0.008360171,0.00044117,0.014338024,0.000328486,,
420,0.027617241,0.008360171,0.00044117,0.014338024,0.00033306,,
421,0.029337804,0.009860149,0.00044117,0.014338024,0.000337698,,
422,0.029337804,0.009860149,0.00044117,0.014338024,0.000342401,,
423,0.029337804,0.009860149,0.00044117,0.014338024,0.000347169,,
424,0.029337804,0.009860149,0.00044117,0.014338024,0.000352003,,
425,0.029337804,0.009860149,0.00044117,0.014338024,0.000356905,,
426,0.030242202,0.009970442,0.000485287,0.014338024,0.000361875,,
427,0.030242202,0.009970442,0.000485287,0.014338024,0.000366914,,
428,0.030242202,0.009970442,0.000485287,0.014338024,0.000372024,,
429,0.030242202,0.009970442,0.000485287,0.014338024,0.000377204,,
430,0.030352495,0.010610138,0.000485287,0.014514492,0.000382457,,
431,0.030352495,0.010610138,0.000485287,0.014514492,0.000387783,,
432,0.030352495,0.010610138,0.000485287,0.014514492,0.000393183,,
433,0.030352495,0.010610138,0.000485287,0.014514492,0.000398658,,
434,0.030683372,0.011139542,0.000617638,0.014977721,0.00040421,,
435,0.030683372,0.011139542,0.000617638,0.014977721,0.000409838,,
436,0.030683372,0.011139542,0.000617638,0.014977721,0.000415546,,
437,0.030683372,0.011139542,0.000617638,0.014977721,0.000421332,,
438,0.032028941,0.012661579,0.000617638,0.016058587,0.000427199,,
439,0.032028941,0.012661579,0.000617638,0.016058587,0.000433148,,
440,0.032028941,0.012661579,0.000617638,0.016058587,0.00043918,,
441,0.032028941,0.012661579,0.000617638,0.016058587,0.000445296,,
442,0.032271584,0.012705696,0.000617638,0.017271805,0.000451497,,
443,0.032271584,0.012705696,0.000617638,0.017271805,0.000457784,,
444,0.032271584,0.012705696,0.000617638,0.017271805,0.000464159,,
445,0.032558345,0.013676269,0.000617638,0.017271805,0.000470622,,
446,0.032558345,0.013676269,0.000617638,0.017271805,0.000477176,,
447,0.032558345,0.013676269,0.000617638,0.017271805,0.000483821,,
448,0.032558345,0.013676269,0.000617638,0.017271805,0.000490558,,
449,0.033021573,0.013698328,0.000617638,0.017404156,0.00049739,,
450,0.033021573,0.013698328,0.000617638,0.017404156,0.000504316,,
451,0.033021573,0.013698328,0.000617638,0.017404156,0.000511339,,
452,0.033573036,0.01396303,0.000749989,0.01749239,0.000518459,,
453,0.033573036,0.01396303,0.000749989,0.01749239,0.000525679,,
454,0.033573036,0.01396303,0.000749989,0.01749239,0.000532999,,
455,0.034146557,0.016830635,0.000772047,0.018418847,0.000540422,,
456,0.034146557,0.016830635,0.000772047,0.018418847,0.000547947,,
457,0.034146557,0.016830635,0.000772047,0.018418847,0.000555578,,
458,0.035359774,0.01705122,0.000772047,0.018485022,0.000563314,,
459,0.035359774,0.01705122,0.000772047,0.018485022,0.000571159,,
460,0.035359774,0.01705122,0.000772047,0.018485022,0.000579112,,
461,0.035778886,0.017293863,0.000860281,0.018683549,0.000587177,,
462,0.035778886,0.017293863,0.000860281,0.018683549,0.000595353,,
463,0.035778886,0.017293863,0.000860281,0.018683549,0.000603644,,
464,0.035911237,0.018065911,0.000860281,0.0188159,0.00061205,,
465,0.035911237,0.018065911,0.000860281,0.0188159,0.000620573,,
466,0.036440641,0.019146777,0.000948515,0.019014426,0.000629215,,
467,0.036440641,0.019146777,0.000948515,0.019014426,0.000637977,,
468,0.036440641,0.019146777,0.000948515,0.019014426,0.000646861,,
469,0.036903869,0.019676181,0.000948515,0.019279128,0.000655869,,
470,0.036903869,0.019676181,0.000948515,0.019279128,0.000665002,,
471,0.037411215,0.019742357,0.001036749,0.020514404,0.000674262,,
472,0.037411215,0.019742357,0.001036749,0.020514404,0.000683652,,
473,0.037411215,0.019742357,0.001036749,0.020514404,0.000693172,,
474,0.037874443,0.020051176,0.001058808,0.021220276,0.000702824,,
475,0.037874443,0.020051176,0.001058808,0.021220276,0.000712612,,
476,0.039352362,0.020404112,0.001058808,0.021396744,0.000722535,,
477,0.039352362,0.020404112,0.001058808,0.021396744,0.000732597,,
478,0.039925883,0.020977633,0.001080866,0.022411435,0.000742798,,
479,0.039925883,0.020977633,0.001080866,0.022411435,0.000753142,,
480,0.04261702,0.023293775,0.001080866,0.02278643,0.00076363,,
481,0.04261702,0.023293775,0.001080866,0.02278643,0.000774264,,
482,0.042903781,0.023602594,0.001102925,0.022984956,0.000785046,,
483,0.042903781,0.023602594,0.001102925,0.022984956,0.000795978,,
484,0.043146424,0.023889355,0.001102925,0.023161424,0.000807062,,
485,0.043146424,0.023889355,0.001102925,0.023161424,0.000818301,,
486,0.0432126,0.024330525,0.001102925,0.023161424,0.000829696,,
487,0.0432126,0.024330525,0.001102925,0.023161424,0.00084125,,
488,0.043852296,0.0243967,0.001147042,0.023690828,0.000852964,,
489,0.043852296,0.0243967,0.001147042,0.023690828,0.000864842,,
490,0.044227291,0.025609918,0.0011691,0.024859929,0.000876886,,
491,0.044227291,0.025609918,0.0011691,0.024859929,0.000889097,,
492,0.044690519,0.026051087,0.0011691,0.025036397,0.000901478,,
493,0.044690519,0.026051087,0.0011691,0.025036397,0.000914031,,
494,0.045749327,0.026095204,0.001213217,0.025301099,0.000926759,,
495,0.045749327,0.026095204,0.001213217,0.025301099,0.000939665,,
496,0.045749327,0.026139321,0.001279393,0.025565801,0.00095275,,
497,0.048374289,0.026426082,0.001389685,0.026756959,0.000966017,,
498,0.048374289,0.026426082,0.001389685,0.026756959,0.00097947,,
499,0.048661049,0.026536374,0.001389685,0.026756959,0.000993109,,
500,0.048661049,0.026536374,0.001389685,0.026756959,0.001006939,,
501,0.049300746,0.026933427,0.001411744,0.026845193,0.001020961,,
502,0.049344863,0.027286363,0.001499978,0.027529007,0.001035178,,
503,0.049344863,0.027286363,0.001499978,0.027529007,0.001049593,,
504,0.05011691,0.027859884,0.001544095,0.027904001,0.001064209,,
505,0.051241894,0.027881943,0.001544095,0.028345171,0.001079029,,
506,0.051241894,0.027881943,0.001544095,0.028345171,0.001094055,,
507,0.051484537,0.028389288,0.001544095,0.028565756,0.00110929,,
508,0.05188159,0.028984868,0.001544095,0.028587815,0.001124737,,
509,0.05188159,0.028984868,0.001544095,0.028587815,0.0011404,,
510,0.052102175,0.029139277,0.001544095,0.028786341,0.00115628,,
511,0.052366877,0.02969074,0.001544095,0.028962809,0.001172382,,
512,0.053006573,0.029911325,0.001544095,0.02969074,0.001188708,,
513,0.053006573,0.029911325,0.001544095,0.02969074,0.001205261,,
514,0.053558036,0.030220144,0.001544095,0.030352495,0.001222045,,
515,0.054131557,0.030484846,0.001544095,0.031168659,0.001239062,,
516,0.054638902,0.030683372,0.001588212,0.031345127,0.001256317,,
517,0.054638902,0.030683372,0.001588212,0.031345127,0.001273811,,
518,0.055102131,0.030705431,0.00161027,0.031940707,0.00129155,,
519,0.055300657,0.031720122,0.001698504,0.032006882,0.001309535,,
520,0.055499184,0.032205409,0.001742621,0.032249526,0.001327771,,
521,0.055499184,0.033242158,0.001874972,0.032580403,0.001346261,,
522,0.055499184,0.033242158,0.001874972,0.032580403,0.001365008,,
523,0.05673446,0.033330392,0.001941148,0.032646579,0.001384016,,
524,0.057506507,0.034411259,0.001941148,0.032845105,0.001403289,,
525,0.057771209,0.034764195,0.001963206,0.033286275,0.00142283,,
526,0.057771209,0.03483037,0.002007323,0.033396568,0.001442644,,
527,0.057925619,0.035095072,0.002007323,0.033462743,0.001462733,,
528,0.058455023,0.035448008,0.00205144,0.03350686,0.001483103,,
529,0.059094719,0.036065646,0.00205144,0.03350686,0.001503755,,
530,0.059910884,0.038227379,0.00205144,0.033595094,0.001524696,,
531,0.060219703,0.039220011,0.002095557,0.033771562,0.001545928,,
532,0.060749107,0.041271452,0.00220585,0.034124498,0.001567455,,
533,0.060749107,0.041271452,0.00220585,0.034124498,0.001589283,,
534,0.061124101,0.041536154,0.00220585,0.034300966,0.001611414,,
535,0.061212335,0.041558212,0.002227908,0.034499493,0.001633854,,
536,0.062050558,0.043675828,0.002294084,0.03483037,0.001656606,,
537,0.063991706,0.044800812,0.002338201,0.035756827,0.001679675,,
538,0.064212291,0.045616976,0.002338201,0.036528875,0.001703065,,
539,0.064278466,0.045727269,0.002360259,0.036639167,0.001726781,,
540,0.06540345,0.046764018,0.002360259,0.036815635,0.001750827,,
541,0.066859311,0.047006662,0.002360259,0.037742092,0.001775208,,
542,0.06833723,0.048109587,0.002360259,0.03791856,0.001799929,,
543,0.069109278,0.048550757,0.002360259,0.038161204,0.001824993,,
544,0.069285746,0.048550757,0.002404376,0.038447964,0.001850407,,
545,0.069550448,0.048749283,0.002514669,0.038712666,0.001876175,,
546,0.070300437,0.049036044,0.002514669,0.039153836,0.001902301,,
547,0.070653373,0.049962501,0.002602903,0.039462655,0.001928792,,
548,0.073234217,0.05011691,0.002602903,0.03997,0.001955651,,
549,0.073278334,0.050227203,0.002602903,0.040080293,0.001982884,,
550,0.073300393,0.050381612,0.002602903,0.040278819,0.002010496,,
551,0.075329775,0.051109543,0.00264702,0.040455287,0.002038493,,
552,0.075373892,0.05128601,0.00264702,0.040808223,0.00206688,,
553,0.075682711,0.051572771,0.002669078,0.040808223,0.002095662,,
554,0.076807694,0.05172718,0.002669078,0.041050867,0.002124845,,
555,0.077425332,0.052234526,0.002691137,0.041381744,0.002154435,,
556,0.077469449,0.052234526,0.002713195,0.041425861,0.002184436,,
557,0.077866502,0.052896281,0.002823488,0.041469978,0.002214855,,
558,0.077998853,0.053800679,0.00293378,0.041867031,0.002245698,,
559,0.078440023,0.05393303,0.002977897,0.043102307,0.00227697,,
560,0.079101778,0.054043323,0.002977897,0.043830238,0.002308678,,
561,0.079190012,0.055785944,0.003022014,0.044403759,0.002340827,,
562,0.080645873,0.05585212,0.003066131,0.044602285,0.002373424,,
563,0.080800282,0.056006529,0.003066131,0.044646402,0.002406475,,
564,0.081197335,0.056249173,0.003066131,0.044844929,0.002439986,,
565,0.08185909,0.056844752,0.003110248,0.045506684,0.002473964,,
566,0.083204659,0.057638858,0.003110248,0.046565492,0.002508415,,
567,0.08377818,0.057837385,0.003220541,0.046565492,0.002543346,,
568,0.083954648,0.058190321,0.003352892,0.047558124,0.002578763,,
569,0.085013456,0.058234438,0.00337495,0.047558124,0.002614673,,
570,0.085917854,0.05922707,0.003397009,0.04835223,0.002651084,,
571,0.086734019,0.05938148,0.00352936,0.048881634,0.002688001,,
572,0.086888428,0.059712357,0.00352936,0.04894781,0.002725433,,
573,0.086932545,0.060043235,0.003551418,0.049256629,0.002763385,,
574,0.087263423,0.061454979,0.003749945,0.050161027,0.002801867,,
575,0.087814885,0.06187409,0.00381612,0.050293378,0.002840884,,
576,0.088101646,0.063528478,0.003948471,0.050469846,0.002880444,,
577,0.088564874,0.064278466,0.00397053,0.050602197,0.002920556,,
578,0.089182512,0.064896104,0.004014647,0.050778665,0.002961225,,
579,0.089645741,0.065072572,0.004146998,0.05144042,0.003002462,,
580,0.089733975,0.065888737,0.004169056,0.051661005,0.003044272,,
581,0.089756033,0.066043146,0.004169056,0.052190409,0.003086665,,
582,0.09024132,0.066484316,0.004235232,0.052278643,0.003129648,,
583,0.090395729,0.066969603,0.0044117,0.052499228,0.00317323,,
584,0.090903075,0.067212247,0.004433758,0.052852164,0.003217418,,
585,0.09112366,0.067366656,0.004521992,0.053028632,0.003262222,,
586,0.091278069,0.06805047,0.004632285,0.0532051,0.00330765,,
587,0.091741298,0.068359289,0.004632285,0.0532051,0.00335371,,
588,0.092800106,0.069153395,0.004676402,0.053469802,0.003400412,,
589,0.093241276,0.06921957,0.004742577,0.053580094,0.003447764,,
590,0.094542727,0.069638682,0.00485287,0.053734504,0.003495776,,
591,0.095072131,0.070587197,0.00485287,0.054418317,0.003544456,,
592,0.096152998,0.071006309,0.004874928,0.05452861,0.003593814,,
593,0.096594168,0.071248952,0.005051396,0.05452861,0.003643859,,
594,0.097277981,0.073675387,0.00513963,0.055675652,0.003694601,,
595,0.097917678,0.074094499,0.005205806,0.055896237,0.00374605,,
596,0.098358848,0.074160674,0.005249923,0.056205056,0.003798215,,
597,0.098998544,0.074359201,0.00529404,0.05673446,0.003851107,,
598,0.099152954,0.074866546,0.005338157,0.056756518,0.003904735,,
599,0.099417656,0.075373892,0.005338157,0.056999162,0.00395911,,
600,0.100057352,0.07583712,0.005426391,0.057660917,0.004014242,,
601,0.100322054,0.076366524,0.005470508,0.058609432,0.004070142,,
602,0.102130851,0.07671946,0.005536683,0.059403538,0.004126821,,
603,0.102307319,0.076829753,0.005536683,0.059932942,0.004184289,,
604,0.10272643,0.077491507,0.005646976,0.060506463,0.004242556,,
605,0.103785238,0.078241496,0.005691093,0.061543213,0.004301636,,
606,0.104027882,0.078307672,0.005713151,0.061918207,0.004361538,,
607,0.104623461,0.079145895,0.00573521,0.062403494,0.004422274,,
608,0.104689637,0.079785591,0.005823444,0.062602021,0.004483856,,
609,0.105219041,0.081351745,0.005823444,0.063153483,0.004546295,,
610,0.105858737,0.081528213,0.005823444,0.063594653,0.004609604,,
611,0.106277849,0.082278202,0.005911678,0.063837297,0.004673795,,
612,0.107160189,0.082631138,0.005933736,0.064785812,0.00473888,,
613,0.107954295,0.083535536,0.005955795,0.065734327,0.00480487,,
614,0.107976353,0.08538845,0.006066087,0.065976971,0.00487178,,
615,0.108814576,0.086381083,0.006154321,0.066307848,0.004939622,,
616,0.109608682,0.086645785,0.006396965,0.06657255,0.005008408,,
617,0.110888075,0.087991353,0.006441082,0.066903428,0.005078152,,
618,0.112189527,0.089138395,0.006507257,0.067388715,0.005148867,,
619,0.11287334,0.090770724,0.006529316,0.067697534,0.005220568,,
620,0.114020382,0.091432479,0.006529316,0.067851943,0.005293266,,
621,0.114285084,0.092050117,0.006639608,0.067984294,0.005366977,,
622,0.115123307,0.092954515,0.006683725,0.06833723,0.005441714,,
623,0.115432126,0.093858914,0.006749901,0.068381347,0.005517492,,
624,0.115718886,0.094322142,0.006838135,0.069307804,0.005594326,,
625,0.116137998,0.096064764,0.007080778,0.069550448,0.005672229,,
626,0.116711519,0.096152998,0.007146954,0.070013676,0.005751217,,
627,0.117174747,0.096616226,0.007257246,0.071006309,0.005831305,,
628,0.118145321,0.098226497,0.007433714,0.072109234,0.005912508,,
629,0.118785018,0.099880884,0.00749989,0.072506287,0.005994843,,
630,0.119557065,0.10067499,0.007610182,0.073101866,0.006078323,,
631,0.12037323,0.101424979,0.007742533,0.073498919,0.006162966,,
632,0.121321745,0.101910266,0.007852826,0.074006265,0.006248788,,
633,0.121432038,0.1019985,0.007963118,0.074469493,0.006335805,,
634,0.121807032,0.10272643,0.008073411,0.074844488,0.006424034,,
635,0.121917325,0.103388185,0.008117528,0.075285658,0.006513491,,
636,0.122512904,0.104182291,0.008139586,0.07583712,0.006604194,,
637,0.123549654,0.105483743,0.008161645,0.076366524,0.00669616,,
638,0.124542286,0.106895487,0.008205762,0.076829753,0.006789407,,
639,0.125490802,0.108373406,0.008293996,0.077050337,0.006883952,,
640,0.126284908,0.109233688,0.008602815,0.077359156,0.006979814,,
641,0.126858429,0.110358671,0.00866899,0.077976794,0.007077011,,
642,0.127696652,0.111152777,0.0088234,0.078153262,0.007175561,,
643,0.128314289,0.111571889,0.008889575,0.079101778,0.007275484,,
644,0.129461331,0.112917457,0.008911634,0.079432655,0.007376798,,
645,0.130542198,0.113226276,0.009132219,0.080270878,0.007479523,,
646,0.13124807,0.113601271,0.009330745,0.080579697,0.007583678,,
647,0.131998059,0.114549786,0.009374862,0.08068999,0.007689284,,
648,0.133078925,0.115057132,0.009374862,0.081307628,0.00779636,,
649,0.133608329,0.116601226,0.009507213,0.082101734,0.007904928,,
650,0.13389509,0.118057087,0.00955133,0.082256143,0.008015007,,
651,0.134490669,0.118520316,0.00970574,0.082939957,0.008126619,,
652,0.135262717,0.119667358,0.010058676,0.083491419,0.008239786,,
653,0.136012706,0.120990868,0.010213085,0.083800238,0.008354528,,
654,0.136255349,0.122976133,0.01043367,0.084175233,0.008470868,,
655,0.137203865,0.123351127,0.010654255,0.084638461,0.008588829,,
656,0.137556801,0.124012882,0.010742489,0.084991397,0.008708431,,
657,0.137975912,0.12434376,0.010963074,0.08554286,0.0088297,,
658,0.138549433,0.124806988,0.011007191,0.086116381,0.008952657,,
659,0.139652358,0.126196674,0.011095425,0.086734019,0.009077327,,
660,0.140865576,0.127387833,0.011227776,0.087042838,0.009203732,,
661,0.141615564,0.128270172,0.01147042,0.087638417,0.009331898,,
662,0.142321436,0.12948339,0.011624829,0.088256055,0.009461848,,
663,0.143490537,0.131181894,0.01175718,0.08907222,0.009593608,,
664,0.144571403,0.132042176,0.011977765,0.089623682,0.009727203,,
665,0.145233158,0.132659814,0.012043941,0.090550139,0.009862658,,
666,0.145277275,0.133034808,0.012242467,0.091322186,0.01,,
667,0.146225791,0.134600962,0.012374818,0.091608947,0.010139254,,
668,0.147041955,0.137115631,0.012529228,0.092932457,0.010280447,,
669,0.147946354,0.137622976,0.012749813,0.093307451,0.010423607,,
670,0.148806635,0.138020029,0.012970397,0.093682446,0.01056876,,
671,0.150549257,0.138814135,0.01308069,0.094101557,0.010715934,,
672,0.151211012,0.139321481,0.013102748,0.09493978,0.010865158,,
673,0.152424229,0.140600874,0.01336745,0.095469184,0.011016459,,
674,0.152666873,0.141394979,0.013455684,0.09626329,0.011169868,,
675,0.153990382,0.14256408,0.013764503,0.096638285,0.011325413,,
676,0.154740371,0.143314069,0.013830679,0.096969162,0.011483124,,
677,0.155733004,0.144593462,0.013940971,0.097211806,0.011643031,,
678,0.1563727,0.144880222,0.014271849,0.098248555,0.011805165,,
679,0.157166806,0.145718445,0.014360083,0.098447082,0.011969557,,
680,0.158115322,0.14697578,0.014514492,0.098777959,0.012136238,,
681,0.158534433,0.148255173,0.014735077,0.099241188,0.01230524,,
682,0.159791768,0.149203688,0.014977721,0.100079411,0.012476596,,
683,0.160629991,0.150615432,0.015264481,0.100851458,0.012650337,,
684,0.16093881,0.151211012,0.015396832,0.101380862,0.012826498,,
685,0.161556448,0.152071293,0.015529183,0.101976442,0.013005113,,
686,0.16226232,0.152821282,0.015771827,0.102748489,0.013186214,,
687,0.16358583,0.153813915,0.016036529,0.10332201,0.013369837,,
688,0.164291702,0.154144792,0.01616888,0.103895531,0.013556018,,
689,0.165019632,0.156394759,0.016367406,0.104446993,0.013744791,,
690,0.166321084,0.157321216,0.016543874,0.105439626,0.013936193,,
691,0.167313716,0.158335907,0.017029161,0.106321966,0.01413026,,
692,0.168460758,0.159041779,0.017227688,0.10685137,0.01432703,,
693,0.16945339,0.160078528,0.017404156,0.107777827,0.014526539,,
694,0.170313672,0.161049102,0.017757092,0.108660167,0.014728827,,
695,0.171129836,0.16210791,0.017977677,0.10934398,0.014933932,,
696,0.172144527,0.163409362,0.018418847,0.110049852,0.015141893,,
697,0.17313716,0.164379936,0.018529139,0.11038073,0.01535275,,
698,0.173997441,0.165968148,0.018793841,0.111064543,0.015566544,,
699,0.174593021,0.167291657,0.018926192,0.112057176,0.015783314,,
700,0.175651829,0.168968103,0.019190894,0.112542463,0.016003103,,
701,0.17695328,0.170446023,0.019521772,0.113645388,0.016225953,,
702,0.177791503,0.170975427,0.020029117,0.114020382,0.016451906,,
703,0.178982662,0.172806282,0.020271761,0.114924781,0.016681005,,
704,0.179798826,0.173490096,0.020646755,0.115542418,0.016913295,,
705,0.1807694,0.174218026,0.020955574,0.116667402,0.01714882,,
706,0.181894384,0.176445935,0.021087925,0.11801297,0.017387624,,
707,0.182997309,0.177659152,0.021484978,0.118674725,0.017629754,,
708,0.183438479,0.17827679,0.021837914,0.118961486,0.017875255,,
709,0.183901707,0.179865002,0.02219085,0.119601182,0.018124175,,
710,0.185070808,0.180835576,0.022455552,0.120726166,0.018376562,,
711,0.186041382,0.182159086,0.022830547,0.121498213,0.018632463,,
712,0.186879605,0.182887016,0.023249658,0.122380553,0.018891928,,
713,0.187431067,0.183791415,0.02351436,0.122799665,0.019155006,,
714,0.188908987,0.184784047,0.023977589,0.123527595,0.019421747,,
715,0.189438391,0.185997265,0.024440817,0.124387877,0.019692203,,
716,0.190408965,0.187784003,0.024793753,0.124895222,0.019966425,,
717,0.191578065,0.188445758,0.025234923,0.125931972,0.020244465,,
718,0.192019235,0.189482508,0.025521684,0.12699078,0.020526378,,
719,0.193364803,0.190232497,0.025940795,0.127542242,0.020812216,,
720,0.19429126,0.191644241,0.026249614,0.128512816,0.021102034,,
721,0.195063308,0.192725107,0.026558433,0.129152512,0.021395889,,
722,0.195967706,0.193629505,0.026911369,0.130101028,0.021693835,,
723,0.197202982,0.195923589,0.027286363,0.131203953,0.021995931,,
724,0.198769136,0.196916222,0.027683416,0.132350995,0.022302233,,
725,0.200092646,0.198747077,0.02792606,0.133145101,0.022612801,,
726,0.201107337,0.200577933,0.028411347,0.133961265,0.022927693,,
727,0.202011735,0.201857326,0.028742224,0.13462302,0.023246971,,
728,0.202739666,0.203511713,0.028918692,0.135306834,0.023570694,,
729,0.203952883,0.204680814,0.029337804,0.136343583,0.023898926,,
730,0.205210217,0.205783738,0.029756915,0.136806812,0.024231728,,
731,0.206136674,0.206776371,0.030153968,0.137931795,0.024569165,,
732,0.206974897,0.207614594,0.03041867,0.138836194,0.0249113,,
733,0.208761636,0.208121939,0.030970133,0.139939119,0.0252582,,
734,0.210063087,0.209423391,0.031256893,0.141130277,0.025609931,,
735,0.211188071,0.210636608,0.031631888,0.141990559,0.02596656,,
736,0.211960118,0.211276305,0.032028941,0.142983191,0.026328155,,
737,0.212996868,0.212467464,0.032514228,0.143600829,0.026694785,,
738,0.21414391,0.213526272,0.032734813,0.144019941,0.027066521,,
739,0.215688005,0.214938016,0.033087749,0.145078749,0.027443433,,
740,0.216482111,0.216504169,0.0332201,0.145696387,0.027825594,,
741,0.21767327,0.217165924,0.033859796,0.146402259,0.028213077,,
742,0.219062955,0.218621785,0.034278908,0.147439008,0.028605955,,
743,0.220805576,0.220187938,0.034918604,0.148652226,0.029004305,,
744,0.222261437,0.221357039,0.035381833,0.149777209,0.029408202,,
745,0.223077602,0.222261437,0.035778886,0.150615432,0.029817723,,
746,0.224798165,0.223959942,0.036639167,0.151453655,0.030232947,,
747,0.225790797,0.225040808,0.037058279,0.152380112,0.030653953,,
748,0.227114307,0.226364318,0.037433273,0.153063926,0.031080822,,
749,0.228768695,0.227334892,0.038183262,0.15432126,0.031513635,,
750,0.23015838,0.228503993,0.038756783,0.155269775,0.031952475,,
751,0.231702475,0.230224556,0.039264128,0.156416817,0.032397426,,
752,0.2328054,0.231106895,0.039771474,0.157784444,0.032848574,,
753,0.234283319,0.232165703,0.040256761,0.158843252,0.033306003,,
754,0.235673005,0.23353333,0.040896457,0.159747651,0.033769803,,
755,0.237084749,0.234900957,0.041381744,0.161071161,0.034240061,,
756,0.238937663,0.236158292,0.04217585,0.162240261,0.034716868,,
757,0.239952354,0.237614153,0.042683196,0.163387303,0.035200315,,
758,0.241562624,0.23882737,0.043278775,0.164269643,0.035690493,,
759,0.243062602,0.239842061,0.043984647,0.165549036,0.036187498,,
760,0.244496404,0.241540566,0.044646402,0.166254908,0.036691424,,
761,0.245643446,0.243084661,0.045175806,0.167004897,0.037202367,,
762,0.246547845,0.244716989,0.045947854,0.167732827,0.037720425,,
763,0.247540477,0.246062558,0.046543433,0.168990162,0.038245697,,
764,0.249437508,0.247275775,0.047161071,0.170093087,0.038778284,,
765,0.250672784,0.248930163,0.047955177,0.17093131,0.039318288,,
766,0.252283055,0.249944854,0.048572815,0.17181365,0.039865811,,
767,0.25367274,0.25146689,0.049256629,0.172673931,0.040420958,,
768,0.255613888,0.252878634,0.050072793,0.173622447,0.040983837,,
769,0.25676093,0.254180086,0.050933075,0.175298893,0.041554553,,
770,0.258393259,0.255393303,0.051462478,0.177041514,0.042133217,,
771,0.259430008,0.256782988,0.052388935,0.178166498,0.04271994,,
772,0.261084396,0.258327083,0.052962456,0.178982662,0.043314832,,
773,0.262143204,0.260246173,0.053668328,0.180438523,0.043918009,,
774,0.263731416,0.261702034,0.054705078,0.181673799,0.044529585,,
775,0.264900516,0.263047602,0.055719769,0.182820841,0.045149678,,
776,0.266047558,0.264326995,0.056469758,0.183813473,0.045778405,,
777,0.267282834,0.266069617,0.056999162,0.184695813,0.046415888,,
778,0.26807694,0.267415185,0.057815326,0.185511978,0.047062248,,
779,0.270018088,0.269201924,0.058543257,0.186482552,0.047717609,,
780,0.271562183,0.270415141,0.059646182,0.187784003,0.048382097,,
781,0.272576874,0.272135704,0.060352054,0.18886487,0.049055837,,
782,0.274187144,0.273106278,0.061344686,0.189945736,0.04973896,,
783,0.275753298,0.274473905,0.062050558,0.191600124,0.050431595,,
784,0.277892972,0.275973883,0.062778489,0.192658931,0.051133875,,
785,0.278995897,0.27734151,0.063550536,0.193894207,0.051845935,,
786,0.27998853,0.27851061,0.064388759,0.195107425,0.052567911,,
787,0.28131204,0.279856179,0.065072572,0.196232408,0.053299941,,
788,0.283120836,0.281620859,0.065778444,0.197489743,0.054042164,,
789,0.284223761,0.282679666,0.066749018,0.199232364,0.054794723,,
790,0.285657564,0.284400229,0.067719592,0.200423523,0.055557762,,
791,0.287069308,0.286209026,0.068690166,0.201372039,0.056331427,,
792,0.288392818,0.287929589,0.069550448,0.203335245,0.057115865,,
793,0.289760445,0.289363392,0.070719548,0.204835223,0.057911226,,
794,0.291216306,0.290951604,0.072572462,0.206136674,0.058717664,,
795,0.29291481,0.293003044,0.073520978,0.207151365,0.059535331,,
796,0.294436847,0.294745666,0.074160674,0.207945471,0.060364385,,
797,0.296003,0.296554462,0.075484184,0.209224864,0.061204984,,
798,0.29761327,0.298230908,0.076454758,0.210261614,0.062057288,,
799,0.298870605,0.299907354,0.077381215,0.211871884,0.062921461,,
800,0.300348524,0.301627917,0.078660608,0.213327745,0.063797668,,
801,0.302245555,0.302444082,0.079895884,0.214717431,0.064686077,,
802,0.303922001,0.304407288,0.081285569,0.216085058,0.065586857,,
803,0.30511316,0.306723431,0.082719372,0.217585036,0.06650018,,
804,0.307120484,0.308355759,0.084042882,0.218908545,0.067426222,,
805,0.307870472,0.310230732,0.085719328,0.220342348,0.06836516,,
806,0.310120439,0.311642476,0.086557551,0.221908501,0.069317173,,
807,0.311951295,0.313539507,0.08803547,0.223342304,0.070282443,,
808,0.313980677,0.315083602,0.089425156,0.225084925,0.071261154,,
809,0.315613006,0.316958574,0.090925133,0.227004015,0.072253495,,
810,0.317245335,0.318612962,0.092028058,0.228680461,0.073259654,,
811,0.319340892,0.319980589,0.093594212,0.231018661,0.074279825,,
812,0.320532051,0.32172321,0.095005956,0.232386288,0.075314202,,
813,0.32200997,0.323157012,0.096329466,0.233996559,0.076362983,,
814,0.323223188,0.324767283,0.098160321,0.235650946,0.077426368,,
815,0.324789341,0.326443729,0.099197071,0.237415626,0.078504562,,
816,0.326796665,0.328406935,0.101072043,0.239180306,0.07959777,,
817,0.328803988,0.330767195,0.102351436,0.240878811,0.080706201,,
818,0.330149557,0.332686284,0.10420435,0.242643491,0.081830068,,
819,0.332178939,0.33464949,0.105660211,0.243768474,0.082969585,,
820,0.334164203,0.336392112,0.106586668,0.245775797,0.08412497,,
821,0.336259761,0.338222967,0.108307231,0.247540477,0.085296445,,
822,0.337847973,0.340142057,0.110049852,0.249238982,0.086484233,,
823,0.339127366,0.342325848,0.111461596,0.251246305,0.087688561,,
824,0.340605285,0.343583183,0.112939516,0.252768342,0.08890966,,
825,0.34214938,0.345303746,0.114152733,0.254466846,0.090147763,,
826,0.344024353,0.347465478,0.115696828,0.256474169,0.091403107,,
827,0.345039044,0.349627211,0.1175718,0.258437376,0.092675933,,
828,0.34700225,0.35185512,0.119380597,0.260334407,0.093966483,,
829,0.3492081,0.353244805,0.1208144,0.262099087,0.095275005,,
830,0.350266908,0.35494331,0.123086425,0.263863767,0.096601748,,
831,0.352031588,0.35743592,0.124696696,0.265628447,0.097946967,,
832,0.353884502,0.359707945,0.126262849,0.267260776,0.099310918,,
833,0.355737416,0.361649093,0.128424582,0.268562227,0.100693863,,
834,0.35699475,0.363546124,0.130608373,0.270106322,0.102096066,,
835,0.359399126,0.365001985,0.132240702,0.271871002,0.103517796,,
836,0.361053514,0.366744607,0.133983324,0.273745974,0.104959323,,
837,0.362553492,0.368729872,0.13610094,0.275378303,0.106420924,,
838,0.365244629,0.370803371,0.138439141,0.2771871,0.107902879,,
839,0.367340186,0.372766577,0.14095381,0.279591477,0.109405471,,
840,0.369126925,0.374531257,0.143336127,0.281356157,0.110928986,,
841,0.371575418,0.375943001,0.145519919,0.283231129,0.112473718,,
842,0.373406273,0.377950324,0.148674284,0.285216394,0.11403996,,
843,0.375259187,0.379692946,0.151255129,0.287400185,0.115628013,,
844,0.376273878,0.381810562,0.153350686,0.288701637,0.11723818,,
845,0.377663564,0.383839944,0.155247717,0.290488375,0.11887077,,
846,0.379097366,0.385935501,0.158005029,0.293113337,0.120526094,,
847,0.381413509,0.387589888,0.160894693,0.29512066,0.122204469,,
848,0.383464949,0.389707504,0.162879958,0.297833855,0.123906216,,
849,0.385053161,0.391273658,0.166056382,0.299576477,0.12563166,,
850,0.386795782,0.393832444,0.169210747,0.301782327,0.127381132,,
851,0.387656064,0.396589756,0.171504831,0.303877884,0.129154967,,
852,0.389751621,0.398111792,0.173975383,0.306171968,0.130953502,,
853,0.392133939,0.400229408,0.176445935,0.308598403,0.132777083,,
854,0.393876561,0.402766136,0.178894428,0.311421891,0.134626058,,
855,0.394957427,0.404839635,0.181034102,0.313649799,0.136500781,,
856,0.398045617,0.407001368,0.183350245,0.315414479,0.13840161,,
857,0.399082366,0.408854282,0.185754621,0.317576212,0.140328908,,
858,0.401398509,0.411016014,0.188953104,0.3192306,0.142283046,,
859,0.403317598,0.412802753,0.192063352,0.321215864,0.144264395,,
860,0.405302863,0.415118895,0.195217717,0.323465831,0.146273336,,
861,0.407023426,0.417810032,0.197908854,0.325826091,0.148310251,,
862,0.40903075,0.420457052,0.200688225,0.328517228,0.150375532,,
863,0.41152336,0.422199674,0.203732298,0.330723078,0.152469573,,
864,0.413618917,0.424184938,0.206555786,0.333149513,0.154592774,,
865,0.415979177,0.426280496,0.209710151,0.335928883,0.156745541,,
866,0.417942383,0.427824591,0.213349804,0.338884722,0.158928287,,
867,0.420567345,0.430074558,0.216768871,0.340803812,0.161141428,,
868,0.422861429,0.431971589,0.220099704,0.343164071,0.163385388,,
869,0.424295231,0.433956854,0.223033485,0.345259629,0.165660596,,
870,0.426942251,0.436162703,0.22574668,0.348105175,0.167967487,,
871,0.430096616,0.438589138,0.228967221,0.350509551,0.170306503,,
872,0.431839238,0.440662637,0.233202453,0.352494816,0.17267809,,
873,0.434993603,0.442581727,0.236356818,0.35538448,0.175082703,,
874,0.437000926,0.444434641,0.238695019,0.35847267,0.177520801,,
875,0.439074425,0.446706666,0.241739092,0.361538801,0.179992851,,
876,0.441368509,0.448934574,0.245864031,0.36434023,0.182499324,,
877,0.44386112,0.450963956,0.249283099,0.367053426,0.185040702,,
878,0.444853752,0.453169806,0.253187453,0.369965148,0.187617469,,
879,0.448206644,0.455662417,0.256430052,0.373428332,0.190230119,,
880,0.451383068,0.458022676,0.259893237,0.376009176,0.192879151,,
881,0.452927163,0.459897649,0.264724048,0.378678255,0.195565072,,
882,0.456677108,0.462191732,0.268165174,0.381413509,0.198288395,,
883,0.459655005,0.464375524,0.27292981,0.384391406,0.201049642,,
884,0.462610844,0.46722107,0.277054749,0.387148718,0.20384934,,
885,0.465279922,0.469912207,0.282062028,0.389950148,0.206688025,,
886,0.467750474,0.471897472,0.286628138,0.392751577,0.20956624,,
887,0.470110734,0.474081264,0.290907487,0.395905943,0.212484535,,
888,0.473309216,0.477125336,0.295628005,0.399347068,0.215443469,,
889,0.475779768,0.479287069,0.300194115,0.402347024,0.218443607,,
890,0.47825032,0.48222085,0.305355804,0.405236688,0.221485523,,
891,0.481691446,0.484823753,0.310517492,0.408567521,0.2245698,,
892,0.484117881,0.487316363,0.316407112,0.411567477,0.227697026,,
893,0.487184012,0.489831032,0.321811444,0.415163012,0.230867799,,
894,0.490250143,0.492566286,0.326002559,0.418317378,0.234082728,,
895,0.493294216,0.495213306,0.330414259,0.421626153,0.237342425,,
896,0.49618388,0.497904443,0.335862708,0.425221688,0.240647515,,
897,0.498720607,0.501147042,0.340164115,0.428773106,0.24399863,,
898,0.50132351,0.504191115,0.344730225,0.432589227,0.24739641,,
899,0.504566109,0.506926369,0.350840429,0.435677417,0.250841506,,
900,0.508029294,0.509507213,0.355185953,0.438214144,0.254334576,,
901,0.51131601,0.511779239,0.360590285,0.441809679,0.257876289,,
902,0.514205673,0.514867428,0.366501963,0.444831694,0.261467321,,
903,0.517095337,0.517580624,0.371884237,0.448206644,0.26510836,,
904,0.51925707,0.519565889,0.378347377,0.452155115,0.268800102,,
905,0.523845238,0.522918781,0.38492081,0.455728592,0.272543253,,
906,0.527286363,0.525146689,0.389641329,0.459280011,0.276338529,,
907,0.530617197,0.52821282,0.395376539,0.462544668,0.280186656,,
908,0.534256849,0.530903957,0.401707328,0.46649314,0.284088369,,
909,0.538580315,0.533815679,0.407795474,0.470397494,0.288044415,,
910,0.543014073,0.536506816,0.413464508,0.47456655,0.292055551,,
911,0.546786077,0.539109719,0.419045308,0.477544448,0.296122544,,
912,0.550183086,0.541911148,0.42577315,0.480941457,0.300246171,,
913,0.553734504,0.544624344,0.432523051,0.484470817,0.304427221,,
914,0.55805797,0.547403715,0.439162659,0.488573697,0.308666494,,
915,0.561807915,0.550491905,0.446530198,0.492963339,0.312964801,,
916,0.565138748,0.553602153,0.453147748,0.496558874,0.317322963,,
917,0.568381347,0.556050646,0.460382936,0.500419111,0.321741815,,
918,0.573520978,0.559006485,0.467088719,0.504499934,0.326222201,,
919,0.57788856,0.561940266,0.474853311,0.50794106,0.330764978,,
920,0.580425288,0.565006397,0.483213482,0.511448361,0.335371015,,
921,0.586248732,0.567388715,0.491573653,0.515396832,0.340041193,,
922,0.591807473,0.570498963,0.498610315,0.519323245,0.344776405,,
923,0.596020647,0.573697446,0.5055808,0.52351436,0.349577557,,
924,0.600498522,0.577072396,0.513433626,0.527396656,0.354445567,,
925,0.604424935,0.579962059,0.520933516,0.531521595,0.359381366,,
926,0.609211629,0.582807606,0.529227511,0.535999471,0.364385898,,
927,0.613888031,0.58538845,0.538183262,0.540742048,0.369460121,,
928,0.618520316,0.588564874,0.546962545,0.545330216,0.374605003,,
929,0.624277584,0.591741298,0.555763886,0.550138969,0.379821531,,
930,0.630431905,0.594542727,0.565028455,0.554749195,0.3851107,,
931,0.635262717,0.597675034,0.574734195,0.559006485,0.390473524,,
932,0.640733225,0.600432347,0.583932589,0.563682887,0.395911027,,
933,0.645674328,0.603674946,0.593483919,0.568601932,0.401424249,,
934,0.65211541,0.606454317,0.602329378,0.573123925,0.407014245,,
935,0.656328583,0.609255746,0.613292452,0.577204747,0.412682085,,
936,0.661777033,0.612277761,0.621762915,0.58185909,0.418428851,,
937,0.668460758,0.614858605,0.632020117,0.586447258,0.424255643,,
938,0.674659196,0.617637976,0.642784665,0.59112366,0.430163576,,
939,0.68092381,0.620240879,0.653394803,0.596505934,0.436153779,,
940,0.687078131,0.622998191,0.663056426,0.601072043,0.442227398,,
941,0.693078043,0.626306966,0.67137248,0.605946971,0.448385595,,
942,0.699938236,0.628689284,0.682070852,0.61126307,0.454629547,,
943,0.706599903,0.631667181,0.693739798,0.616071822,0.460960449,,
944,0.71354833,0.634534786,0.703842591,0.620924692,0.467379511,,
945,0.718974721,0.63742445,0.716680637,0.625534919,0.473887961,,
946,0.72707019,0.640269996,0.727158424,0.630961309,0.480487044,,
947,0.7339745,0.643358186,0.738165615,0.636056823,0.487178022,,
948,0.742224379,0.645961089,0.748466934,0.641769974,0.493962174,,
949,0.749194865,0.648894869,0.758702078,0.646644902,0.500840799,,
950,0.756033,0.653284511,0.769819561,0.65167424,0.507815211,,
951,0.762760842,0.658622667,0.781047338,0.658181497,0.514886745,,
952,0.770106322,0.66358583,0.79174571,0.664600521,0.522056753,,
953,0.778598844,0.669100454,0.802422023,0.669872502,0.529326606,,
954,0.785392862,0.674923898,0.812767459,0.67578418,0.536697695,,
955,0.793400097,0.680063528,0.823995235,0.680063528,0.544171429,,
956,0.80070146,0.686328142,0.835311245,0.686129616,0.551749238,,
957,0.809855737,0.693541271,0.846252261,0.692195703,0.559432571,,
958,0.818745313,0.700732342,0.857347686,0.697489743,0.567222897,,
959,0.828142233,0.709224864,0.868796047,0.703467596,0.575121707,,
960,0.836083293,0.718070322,0.881325275,0.709379274,0.583130511,,
961,0.844333172,0.726540786,0.891361892,0.715842414,0.591250841,,
962,0.852605109,0.736158292,0.901177924,0.722195262,0.59948425,,
963,0.86184762,0.745687563,0.910354259,0.729099572,0.607832313,,
964,0.870737195,0.755724181,0.919795297,0.735386244,0.616296626,,
965,0.880134116,0.766157851,0.929412803,0.741739092,0.624878807,,
966,0.888361936,0.777231217,0.937397979,0.748422817,0.633580499,,
967,0.897979441,0.790135439,0.945096396,0.753893325,0.642403366,,
968,0.907221953,0.802598491,0.951581594,0.76073146,0.651349095,,
969,0.915405656,0.813892443,0.958309437,0.767128425,0.660419396,,
970,0.923545242,0.826179027,0.963338774,0.774209203,0.669616005,,
971,0.932412759,0.841752327,0.96942692,0.780782636,0.678940681,,
972,0.940574403,0.856310937,0.974875369,0.787311951,0.688395207,,
973,0.948338995,0.868156351,0.979022367,0.794348613,0.697981391,,
974,0.955133013,0.880928222,0.983059073,0.801120572,0.707701066,,
975,0.961662328,0.895883884,0.986323731,0.808024882,0.717556092,,
976,0.967044602,0.90947192,0.988860458,0.815414479,0.727548353,,
977,0.972978339,0.923324657,0.991419244,0.823223188,0.73767976,,
978,0.978162086,0.936912692,0.993139807,0.829531919,0.747952252,,
979,0.982639961,0.94871399,0.994463317,0.836656814,0.758367791,,
980,0.986345789,0.960338819,0.995786827,0.843539066,0.768928372,,
981,0.989103101,0.969294569,0.99662505,0.851016897,0.779636013,,
982,0.991683946,0.97692681,0.997683858,0.858274143,0.790492762,,
983,0.993713328,0.983345833,0.99838973,0.865597565,0.801500696,,
984,0.995455949,0.988573697,0.998963251,0.873141571,0.81266192,,
985,0.996889752,0.991970706,0.999250011,0.880839988,0.823978568,,
986,0.998014735,0.994529492,0.99955883,0.889156042,0.835452806,,
987,0.998720607,0.996205938,0.999779415,0.896854458,0.847086827,,
988,0.999161777,0.997441214,0.999845591,0.904266114,0.858882856,,
989,0.999602947,0.998500022,0.999911766,0.912449817,0.87084315,,
990,0.99971324,0.999073543,0.999933825,0.920059999,0.882969996,,
991,0.999867649,0.999492655,1,0.928265761,0.895265713,,
992,0.999911766,0.999779415,1,0.936956809,0.907732653,,
993,0.999977942,0.999845591,1,0.94547139,0.9203732,,
994,1,0.999911766,1,0.954206556,0.933189772,,
995,1,0.999955883,1,0.963868178,0.946184819,,
996,1,1,1,0.972250408,0.959360829,,
997,1,1,1,0.981162042,0.972720319,,
998,1,1,1,0.990558962,0.986265846,,
999,1,1,1,1,1,,


==> data/rocs/relative_ratio_comparison_table_updated_auc.csv <==
,z 25,z 250,z 1250,z 2500,z 6250,z 12500,z 25000,random
0,0.588,0.65,0.677,0.681,0.687,0.69,0.692,0.5


==> data/rocs/relative_ratio_comparison_table_updated_roc.csv <==
,z 25,z 250,z 1250,z 2500,z 6250,z 12500,z 25000,random
0,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1e-06
1,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.0139254075588142e-06
2,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.0280447320933096e-06
3,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.0423606739764013e-06
4,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.056875971184805e-06
5,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.0715933998226711e-06
6,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.0865157746525372e-06
7,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.1016459496336568e-06
8,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.1169868184678225e-06
9,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.1325413151528126e-06
10,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.148312414543511e-06
11,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.1643031329208755e-06
12,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.1805165285688055e-06
13,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.1969557023590428e-06
14,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.2136237983442417e-06
15,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.2305240043592616e-06
16,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.2476595526308684e-06
17,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.2650337203959037e-06
18,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.2826498305280597e-06
19,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.3005112521734097e-06
20,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.3186214013947485e-06
21,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.3369837418249452e-06
22,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.355601785329369e-06
23,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.3744790926775367e-06
24,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.3936192742241435e-06
25,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.4130259905995336e-06
26,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.4327029534098296e-06
27,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.4526539259467812e-06
28,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.4728827239075016e-06
29,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.4933932161242533e-06
30,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.5141893253043518e-06
31,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.535275028780421e-06
32,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.556654359271062e-06
33,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.5783314056521166e-06
34,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.6003103137387017e-06
35,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.622595287078087e-06
36,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.6451905877536607e-06
37,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.6681005372000591e-06
38,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.691329517029647e-06
39,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.7148819698705409e-06
40,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.7387624002162504e-06
41,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.762975375287204e-06
42,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.7875255259042354e-06
43,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.8124175473742357e-06
44,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.8376562003881725e-06
45,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.8632463119315598e-06
46,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.8891927762076644e-06
47,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.915500555573528e-06
48,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.9421746814890245e-06
49,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.9692202554791733e-06
50,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.9966424501097934e-06
51,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.0244465099768015e-06
52,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.052637752709252e-06
53,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.081221569986337e-06
54,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.1102034285685966e-06
55,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.1395888713434217e-06
56,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.1693835183851824e-06
57,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.1995930680300747e-06
58,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.230223297965936e-06
59,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.2612800663372794e-06
60,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.2927693128656486e-06
61,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.3246970599856503e-06
62,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.3570694139967276e-06
63,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.389892566231048e-06
64,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.4231727942376005e-06
65,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.45691646298279e-06
66,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.491130026067791e-06
67,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.5258200269627847e-06
68,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.5609931002584565e-06
69,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.5966559729348724e-06
70,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.6328154656480197e-06
71,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.669478494034323e-06
72,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.7066520700332416e-06
73,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.744343303228363e-06
74,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.782559402207126e-06
75,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.821307675939471e-06
76,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.860595535175745e-06
77,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.9004304938639916e-06
78,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.9408201705870607e-06
79,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.9817722900196732e-06
80,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.0232946844057763e-06
81,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.0653952950565296e-06
82,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.108082173869064e-06
83,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.151363484866476e-06
84,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.1952475057592136e-06
85,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.2397426295281954e-06
86,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.2848573660300466e-06
87,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.3306003436245885e-06
88,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.376980310825088e-06
89,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.4240061379714255e-06
90,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.471686818926559e-06
91,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.5200314727966823e-06
92,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.5690493456752295e-06
93,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.6187498124112765e-06
94,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.6691423784024943e-06
95,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.720236681413066e-06
96,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.7720424934170015e-06
97,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.824569722466999e-06
98,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.877828414589453e-06
99,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.93182875570577e-06
100,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.986581073580438e-06
101,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,4.04209583979631e-06
102,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,4.098383671757261e-06
103,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,4.155455334718879e-06
104,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,4.213321743847289e-06
105,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,4.271993966306777e-06
106,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,4.331483223376403e-06
107,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,4.391800892596085e-06
108,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,4.452958509942659e-06
109,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,4.514967772036102e-06
110,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,4.577840538376616e-06
111,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,4.641588833612782e-06
112,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,4.706224849841281e-06
113,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,4.7717609489387505e-06
114,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,4.838209664925957e-06
115,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,4.905583706365045e-06
116,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,4.973895958790067e-06
117,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,5.0431594871713585e-06
118,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,5.113387538414331e-06
119,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,5.184593543892913e-06
120,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,5.256791122018419e-06
121,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,5.329994080844093e-06
122,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,5.404216420705915e-06
123,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,5.479472336900293e-06
124,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,5.5557762223988786e-06
125,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,5.633142670601352e-06
126,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,5.711586478126435e-06
127,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,5.791122647641759e-06
128,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,5.871766390733262e-06
129,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,5.95353313081437e-06
130,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,6.036438506075864e-06
131,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,6.120498372476702e-06
132,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,6.205728806776501e-06
133,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,6.2921461096103505e-06
134,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,6.379766808606282e-06
135,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,6.46860766154632e-06
136,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,6.558685659571435e-06
137,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,6.650018030431118e-06
138,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,6.742622241778349e-06
139,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,6.836516004510238e-06
140,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,6.9317172761554005e-06
141,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,7.0282442643083526e-06
142,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,7.126115430111745e-06
143,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,7.2253494917872216e-06
144,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,7.32596542821523e-06
145,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,7.427982482564911e-06
146,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,7.531420165974376e-06
147,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,7.636298261282242e-06
148,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,7.742636826811277e-06
149,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,7.85045620020451e-06
150,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,7.959777002314978e-06
151,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,8.070620141149506e-06
152,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,8.183006815867389e-06
153,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,8.296958520834915e-06
154,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,8.41249704973612e-06
155,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,8.529644499741017e-06
156,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,8.648423275731726e-06
157,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,8.768856094587425e-06
158,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,8.890965989529167e-06
159,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,9.014776314524917e-06
160,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,9.140310748756223e-06
161,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,9.267593301146882e-06
162,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,9.39664831495469e-06
163,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,9.5275004724273e-06
164,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,9.660174799522646e-06
165,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,9.794696670695386e-06
166,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,9.9310918137498e-06
167,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.0069386314760271e-05
168,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.0209606623060476e-05
169,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.0351779556301762e-05
170,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.0495932305582265e-05
171,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.0642092440647246e-05
172,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.0790287915161837e-05
173,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.0940547072057437e-05
174,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.1092898648952229e-05
175,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.124737178364751e-05
176,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.1403996019700332e-05
177,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.1562801312073755e-05
178,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.1723818032865999e-05
179,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.1887076977119032e-05
180,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.2052609368708412e-05
181,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.2220446866314887e-05
182,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.2390621569479157e-05
183,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.2563166024741215e-05
184,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.2738113231864785e-05
185,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.2915496650148827e-05
186,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.3095350204826676e-05
187,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.327770829355429e-05
188,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.346260579298911e-05
189,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.3650078065460137e-05
190,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.3840160965731302e-05
191,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.4032890847858732e-05
192,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.4228304572143519e-05
193,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.4426439512181588e-05
194,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.4627333562011299e-05
195,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.483102514336103e-05
196,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.5037553212997385e-05
197,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.5246957270175731e-05
198,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.5459277364194785e-05
199,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.567455410205595e-05
200,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.5892828656229765e-05
201,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.6114142772530196e-05
202,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.63385387780986e-05
203,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.656605958949915e-05
204,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.6796748720926532e-05
205,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.7030650292528428e-05
206,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.726780903884356e-05
207,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.7508270317357232e-05
208,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.7752080117176357e-05
209,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.7999285067824762e-05
210,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.8249932448161504e-05
211,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.850407019542302e-05
212,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.8761746914391195e-05
213,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.902301188668946e-05
214,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.9287915080207776e-05
215,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.955650715865947e-05
216,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,1.9828839491270713e-05
217,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.010496416260497e-05
218,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.038493398252464e-05
219,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.066880249629082e-05
220,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.0956623994804308e-05
221,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.1248453524988828e-05
222,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.154434690031882e-05
223,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.1844360711494287e-05
224,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.2148552337263595e-05
225,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.245697995539772e-05
226,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.27697025538168e-05
227,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.3086779941871675e-05
228,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.3408272761782944e-05
229,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.373424250023866e-05
230,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.4064751500154215e-05
231,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.43998629725955e-05
232,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.4739641008868115e-05
233,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.508415059277541e-05
234,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.543345761304648e-05
235,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.578762887593798e-05
236,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.614673211801092e-05
237,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.6510836019085362e-05
238,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.6880010215376075e-05
239,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.7254325312810276e-05
240,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.763385290053167e-05
241,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.8018665564591953e-05
242,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.840883690183301e-05
243,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.8804441533962977e-05
244,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.9205555121827452e-05
245,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,2.9612254379880316e-05
246,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.0024617090855495e-05
247,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.044272212064306e-05
248,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.0866649433372746e-05
249,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.12964801067075e-05
250,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.173229634734973e-05
251,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.2174181506763714e-05
252,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.262222009711673e-05
253,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.307649780744242e-05
254,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.353710152002929e-05
255,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.400411932703703e-05
256,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.447764054734464e-05
257,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.4957755743632785e-05
258,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.5444556739704355e-05
259,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.5938136638046256e-05
260,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.6438589837635405e-05
261,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.6946012051993025e-05
262,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.7460500327489966e-05
263,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.798215306190736e-05
264,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.8511070023255685e-05
265,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.904735236885556e-05
266,0.0125035065923937,0.01811405442231395,0.018234280447240812,0.017873602372460225,0.01711217088125676,0.017232396906183625,0.01743277361439506,3.959110266468459e-05
267,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,4.014242490499326e-05
268,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,4.070142453219439e-05
269,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,4.1268208457029516e-05
270,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,4.1842885079015846e-05
271,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,4.242556430717777e-05
272,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,4.301635758106799e-05
273,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,4.3615377892080056e-05
274,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,4.4222739805058974e-05
275,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,4.483855948021191e-05
276,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,4.5462954695323996e-05
277,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,4.609604486828439e-05
278,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,4.673795107992464e-05
279,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,4.738879609717651e-05
280,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,4.804870439655134e-05
281,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,4.8717802187946306e-05
282,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,4.939621743878326e-05
283,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,5.008407989848212e-05
284,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,5.0781521123276707e-05
285,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,5.148867450137497e-05
286,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,5.220567527846975e-05
287,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,5.2932660583605666e-05
288,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,5.366976945540476e-05
289,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,5.441714286865887e-05
290,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,5.517492376129129e-05
291,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,5.594325706169377e-05
292,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,5.672228971644549e-05
293,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,5.751217071841614e-05
294,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,5.8313051135262185e-05
295,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,5.912508413831882e-05
296,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,5.994842503189409e-05
297,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,6.0783231282972365e-05
298,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,6.162966255132942e-05
299,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,6.248788072006888e-05
300,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,6.335804992658255e-05
301,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,6.424033659394191e-05
302,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,6.513490946272809e-05
303,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,6.604193962330305e-05
304,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,6.696160054853215e-05
305,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,6.789406812696113e-05
306,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,6.883952069645496e-05
307,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,6.979813907830666e-05
308,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,7.077010661181889e-05
309,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,7.17556091893692e-05
310,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,7.275483529196232e-05
311,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,7.37679760252773e-05
312,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,7.479522515621829e-05
313,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,7.58367791499719e-05
314,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,7.689283720758305e-05
315,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,7.796360130405237e-05
316,0.0125035065923937,0.021760910511762113,0.0185949585220214,0.0182743557888831,0.019316314671582575,0.019957520137859175,0.0198773694545746,7.90492762269642e-05
317,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,8.015006961565413e-05
318,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,8.126619200091945e-05
319,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,8.23978568452851e-05
320,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,8.354528058382871e-05
321,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,8.470868266557402e-05
322,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,8.588828559546258e-05
323,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,8.708431497690725e-05
324,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,8.829699955494083e-05
325,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,8.952657125996401e-05
326,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,9.077326525210224e-05
327,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,9.20373199661823e-05
328,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,9.331897715733239e-05
329,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,9.461848194721992e-05
330,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,9.593608287093147e-05
331,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,9.727203192450537e-05
332,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,9.862658461312831e-05
333,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,9.999999999999999e-05
334,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,0.00010139254075588153
335,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,0.00010280447320933097
336,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,0.0001042360673976401
337,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,0.00010568759711848039
338,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,0.0001071593399822671
339,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,0.00010865157746525384
340,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,0.0001101645949633657
341,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,0.00011169868184678226
342,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,0.00011325413151528115
343,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,0.00011483124145435111
344,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,0.00011643031329208767
345,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,0.00011805165285688056
346,0.0125035065923937,0.022522342002965576,0.02160060914519296,0.022001362561615837,0.02192121187833126,0.021720835170119825,0.0214803831202661,0.00011969557023590428
347,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.00012136237983442405
348,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.00012305240043592616
349,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.00012476595526308696
350,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.00012650337203959038
351,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.000128264983052806
352,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.00013005112521734084
353,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.00013186214013947485
354,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.00013369837418249466
355,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.0001355601785329369
356,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.00013744790926775366
357,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.00013936192742241418
358,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.00014130259905995336
359,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.0001432702953409831
360,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.00014526539259467812
361,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.00014728827239075018
362,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.00014933932161242518
363,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.0001514189325304352
364,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.00015352750287804228
365,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.0001556654359271062
366,0.0125035065923937,0.022522342002965576,0.024125355668657075,0.0266100268504789,0.02673025287540576,0.027371458341682364,0.02665010219212119,0.0001578331405652118
367,0.0125035065923937,0.023484150202380476,0.029936280206788762,0.029816054181861902,0.030377108964853926,0.03161944455576484,0.032180499338756864,0.00016003103137387001
368,0.0125035065923937,0.023484150202380476,0.029936280206788762,0.029816054181861902,0.030377108964853926,0.03161944455576484,0.032180499338756864,0.0001622595287078087
369,0.0125035065923937,0.023484150202380476,0.029936280206788762,0.029816054181861902,0.030377108964853926,0.03161944455576484,0.032180499338756864,0.00016451905877536624
370,0.0125035065923937,0.023484150202380476,0.029936280206788762,0.029816054181861902,0.030377108964853926,0.03161944455576484,0.032180499338756864,0.0001668100537200059
371,0.0125035065923937,0.023484150202380476,0.029936280206788762,0.029816054181861902,0.030377108964853926,0.03161944455576484,0.032180499338756864,0.00016913295170296487
372,0.0125035065923937,0.023484150202380476,0.029936280206788762,0.029816054181861902,0.030377108964853926,0.03161944455576484,0.032180499338756864,0.00017148819698705392
373,0.0125035065923937,0.023484150202380476,0.029936280206788762,0.029816054181861902,0.030377108964853926,0.03161944455576484,0.032180499338756864,0.00017387624002162505
374,0.0125035065923937,0.023484150202380476,0.029936280206788762,0.029816054181861902,0.030377108964853926,0.03161944455576484,0.032180499338756864,0.00017629753752872057
375,0.0125035065923937,0.023484150202380476,0.029936280206788762,0.029816054181861902,0.030377108964853926,0.03161944455576484,0.032180499338756864,0.00017875255259042355
376,0.0125035065923937,0.023484150202380476,0.029936280206788762,0.029816054181861902,0.030377108964853926,0.03161944455576484,0.032180499338756864,0.00018124175473742377
377,0.0125035065923937,0.023484150202380476,0.029936280206788762,0.029816054181861902,0.030377108964853926,0.03161944455576484,0.032180499338756864,0.00018376562003881704
378,0.0125035065923937,0.023484150202380476,0.029936280206788762,0.029816054181861902,0.030377108964853926,0.03161944455576484,0.032180499338756864,0.00018632463119315598
379,0.0125035065923937,0.023484150202380476,0.029936280206788762,0.029816054181861902,0.030377108964853926,0.03161944455576484,0.032180499338756864,0.0001889192776207666
380,0.0125035065923937,0.023484150202380476,0.029936280206788762,0.029816054181861902,0.030377108964853926,0.03161944455576484,0.032180499338756864,0.00019155005555735277
381,0.0125035065923937,0.023484150202380476,0.029936280206788762,0.029816054181861902,0.030377108964853926,0.03161944455576484,0.032180499338756864,0.00019421746814890262
382,0.0125035065923937,0.023484150202380476,0.029936280206788762,0.029816054181861902,0.030377108964853926,0.03161944455576484,0.032180499338756864,0.00019692202554791714
383,0.01426682162465435,0.025127239209714262,0.030136656915000202,0.0317396705806917,0.03226065002204144,0.031819821263976276,0.03226065002204144,0.00019966424501097934
384,0.01426682162465435,0.025127239209714262,0.030136656915000202,0.0317396705806917,0.03226065002204144,0.031819821263976276,0.03226065002204144,0.00020244465099768038
385,0.01426682162465435,0.025127239209714262,0.030136656915000202,0.0317396705806917,0.03226065002204144,0.031819821263976276,0.03226065002204144,0.00020526377527092522
386,0.01426682162465435,0.025127239209714262,0.030136656915000202,0.0317396705806917,0.03226065002204144,0.031819821263976276,0.03226065002204144,0.0002081221569986339
387,0.01426682162465435,0.025127239209714262,0.030136656915000202,0.0317396705806917,0.03226065002204144,0.031819821263976276,0.03226065002204144,0.00021102034285685944
388,0.01426682162465435,0.025127239209714262,0.030136656915000202,0.0317396705806917,0.03226065002204144,0.031819821263976276,0.03226065002204144,0.00021395888713434213
389,0.01426682162465435,0.025127239209714262,0.030136656915000202,0.0317396705806917,0.03226065002204144,0.031819821263976276,0.03226065002204144,0.00021693835183851843
390,0.01426682162465435,0.025127239209714262,0.030136656915000202,0.0317396705806917,0.03226065002204144,0.031819821263976276,0.03226065002204144,0.00021995930680300746
391,0.01426682162465435,0.025127239209714262,0.030136656915000202,0.0317396705806917,0.03226065002204144,0.031819821263976276,0.03226065002204144,0.00022302232979659386
392,0.01426682162465435,0.025127239209714262,0.030136656915000202,0.0317396705806917,0.03226065002204144,0.031819821263976276,0.03226065002204144,0.00022612800663372772
393,0.01426682162465435,0.025127239209714262,0.030136656915000202,0.0317396705806917,0.03226065002204144,0.031819821263976276,0.03226065002204144,0.00022927693128656486
394,0.01426682162465435,0.025127239209714262,0.030136656915000202,0.0317396705806917,0.03226065002204144,0.031819821263976276,0.03226065002204144,0.00023246970599856477
395,0.01426682162465435,0.025127239209714262,0.030136656915000202,0.0317396705806917,0.03226065002204144,0.031819821263976276,0.03226065002204144,0.00023570694139967278
396,0.01426682162465435,0.025127239209714262,0.030136656915000202,0.0317396705806917,0.03226065002204144,0.031819821263976276,0.03226065002204144,0.00023898925662310503
397,0.01426682162465435,0.02841341722438184,0.03202019797218771,0.03206027331383,0.03394381437101751,0.03358313629623692,0.0343044924457981,0.00024231727942375982
398,0.01426682162465435,0.02841341722438184,0.03202019797218771,0.03206027331383,0.03394381437101751,0.03358313629623692,0.0343044924457981,0.00024569164629827903
399,0.01426682162465435,0.02841341722438184,0.03202019797218771,0.03206027331383,0.03394381437101751,0.03358313629623692,0.0343044924457981,0.00024911300260677886
400,0.01426682162465435,0.02841341722438184,0.03202019797218771,0.03206027331383,0.03394381437101751,0.03358313629623692,0.0343044924457981,0.0002525820026962785
401,0.01426682162465435,0.02841341722438184,0.03202019797218771,0.03206027331383,0.03394381437101751,0.03358313629623692,0.0343044924457981,0.0002560993100258459
402,0.01426682162465435,0.02841341722438184,0.03202019797218771,0.03206027331383,0.03394381437101751,0.03358313629623692,0.0343044924457981,0.00025966559729348693
403,0.01426682162465435,0.02841341722438184,0.03202019797218771,0.03206027331383,0.03394381437101751,0.03358313629623692,0.0343044924457981,0.00026328154656480196
404,0.01426682162465435,0.02841341722438184,0.03202019797218771,0.03206027331383,0.03394381437101751,0.03358313629623692,0.0343044924457981,0.0002669478494034321
405,0.01426682162465435,0.02841341722438184,0.03202019797218771,0.03206027331383,0.03394381437101751,0.03358313629623692,0.0343044924457981,0.0002706652070033241
406,0.01426682162465435,0.02841341722438184,0.03202019797218771,0.03206027331383,0.03394381437101751,0.03358313629623692,0.0343044924457981,0.0002744343303228365
407,0.01426682162465435,0.02841341722438184,0.03202019797218771,0.03206027331383,0.03394381437101751,0.03358313629623692,0.0343044924457981,0.0002782559402207126
408,0.01426682162465435,0.02997635554843105,0.03326253356309863,0.0349456979120747,0.03422434176251352,0.0336632869795215,0.0346250951789364,0.0002821307675939471
409,0.01426682162465435,0.02997635554843105,0.03326253356309863,0.0349456979120747,0.03422434176251352,0.0336632869795215,0.0346250951789364,0.0002860595535175742
410,0.01426682162465435,0.02997635554843105,0.03326253356309863,0.0349456979120747,0.03422434176251352,0.0336632869795215,0.0346250951789364,0.00029004304938639913
411,0.01426682162465435,0.02997635554843105,0.03326253356309863,0.0349456979120747,0.03422434176251352,0.0336632869795215,0.0346250951789364,0.00029408201705870637
412,0.01426682162465435,0.02997635554843105,0.03326253356309863,0.0349456979120747,0.03422434176251352,0.0336632869795215,0.0346250951789364,0.00029817722900196735
413,0.01426682162465435,0.02997635554843105,0.03326253356309863,0.0349456979120747,0.03422434176251352,0.0336632869795215,0.0346250951789364,0.0003023294684405776
414,0.01426682162465435,0.02997635554843105,0.03326253356309863,0.0349456979120747,0.03422434176251352,0.0336632869795215,0.0346250951789364,0.00030653952950565264
415,0.01426682162465435,0.02997635554843105,0.03326253356309863,0.0349456979120747,0.03422434176251352,0.0336632869795215,0.0346250951789364,0.00031080821738690636
416,0.01426682162465435,0.02997635554843105,0.03326253356309863,0.0349456979120747,0.03422434176251352,0.0336632869795215,0.0346250951789364,0.0003151363484866479
417,0.01426682162465435,0.02997635554843105,0.03422434176251352,0.03550675269506672,0.03446479381236725,0.03482547188714784,0.03546667735342444,0.00031952475057592136
418,0.01426682162465435,0.02997635554843105,0.03422434176251352,0.03550675269506672,0.03446479381236725,0.03482547188714784,0.03546667735342444,0.00032397426295281955
419,0.01426682162465435,0.02997635554843105,0.03422434176251352,0.03550675269506672,0.03446479381236725,0.03482547188714784,0.03546667735342444,0.00032848573660300434
420,0.01426682162465435,0.02997635554843105,0.03422434176251352,0.03550675269506672,0.03446479381236725,0.03482547188714784,0.03546667735342444,0.00033306003436245883
421,0.01426682162465435,0.02997635554843105,0.03422434176251352,0.03550675269506672,0.03446479381236725,0.03482547188714784,0.03546667735342444,0.0003376980310825091
422,0.01426682162465435,0.02997635554843105,0.03422434176251352,0.03550675269506672,0.03446479381236725,0.03482547188714784,0.03546667735342444,0.00034240061379714254
423,0.01426682162465435,0.02997635554843105,0.03422434176251352,0.03550675269506672,0.03446479381236725,0.03482547188714784,0.03546667735342444,0.00034716868189265597
424,0.01426682162465435,0.02997635554843105,0.03422434176251352,0.03550675269506672,0.03446479381236725,0.03482547188714784,0.03546667735342444,0.00035200314727966794
425,0.01426682162465435,0.02997635554843105,0.03422434176251352,0.03550675269506672,0.03446479381236725,0.03482547188714784,0.03546667735342444,0.000356904934567523
426,0.01426682162465435,0.02997635554843105,0.03422434176251352,0.03550675269506672,0.034785396545505554,0.0359075061114896,0.03642848555283934,0.00036187498124112805
427,0.01426682162465435,0.02997635554843105,0.03422434176251352,0.03550675269506672,0.034785396545505554,0.0359075061114896,0.03642848555283934,0.0003669142378402494
428,0.01426682162465435,0.02997635554843105,0.03422434176251352,0.03550675269506672,0.034785396545505554,0.0359075061114896,0.03642848555283934,0.0003720236681413066
429,0.01426682162465435,0.02997635554843105,0.03422434176251352,0.03550675269506672,0.034785396545505554,0.0359075061114896,0.03642848555283934,0.0003772042493416997
430,0.01426682162465435,0.02997635554843105,0.03422434176251352,0.03550675269506672,0.034785396545505554,0.0359075061114896,0.03642848555283934,0.0003824569722466999
431,0.01426682162465435,0.02997635554843105,0.03422434176251352,0.03550675269506672,0.034785396545505554,0.0359075061114896,0.03642848555283934,0.0003877828414589457
432,0.01426682162465435,0.02997635554843105,0.03422434176251352,0.03550675269506672,0.034785396545505554,0.0359075061114896,0.03642848555283934,0.000393182875570577
433,0.01426682162465435,0.02997635554843105,0.03422434176251352,0.03550675269506672,0.034785396545505554,0.0359075061114896,0.03642848555283934,0.00039865810735804387
434,0.01426682162465435,0.034544944495651826,0.03474532120386326,0.03618803350298561,0.03682923896926221,0.036989540335831364,0.03731014306896966,0.0004042095839796306
435,0.01426682162465435,0.034544944495651826,0.03474532120386326,0.03618803350298561,0.03682923896926221,0.036989540335831364,0.03731014306896966,0.0004098383671757261
436,0.01426682162465435,0.034544944495651826,0.03474532120386326,0.03618803350298561,0.03682923896926221,0.036989540335831364,0.03731014306896966,0.0004155455334718875
437,0.01426682162465435,0.034544944495651826,0.03474532120386326,0.03618803350298561,0.03682923896926221,0.036989540335831364,0.03731014306896966,0.0004213321743847289
438,0.01426682162465435,0.034544944495651826,0.03474532120386326,0.03618803350298561,0.03682923896926221,0.036989540335831364,0.03731014306896966,0.00042719939663067764
439,0.01426682162465435,0.034544944495651826,0.03474532120386326,0.03618803350298561,0.03682923896926221,0.036989540335831364,0.03731014306896966,0.0004331483223376398
440,0.01426682162465435,0.034544944495651826,0.03546667735342444,0.03706969101911594,0.03731014306896966,0.03839217729331142,0.03795134853524626,0.0004391800892596086
441,0.01426682162465435,0.034544944495651826,0.03546667735342444,0.03706969101911594,0.03731014306896966,0.03839217729331142,0.03795134853524626,0.0004452958509942655
442,0.01426682162465435,0.034544944495651826,0.03546667735342444,0.03706969101911594,0.03731014306896966,0.03839217729331142,0.03795134853524626,0.0004514967772036102
443,0.01426682162465435,0.034544944495651826,0.03546667735342444,0.03706969101911594,0.03731014306896966,0.03839217729331142,0.03795134853524626,0.00045778405383766163
444,0.01426682162465435,0.034544944495651826,0.03546667735342444,0.03706969101911594,0.03731014306896966,0.03839217729331142,0.03795134853524626,0.00046415888336127773
445,0.01426682162465435,0.034544944495651826,0.03546667735342444,0.03706969101911594,0.03731014306896966,0.03839217729331142,0.03795134853524626,0.0004706224849841282
446,0.01426682162465435,0.034544944495651826,0.03546667735342444,0.03706969101911594,0.03731014306896966,0.03839217729331142,0.03795134853524626,0.0004771760948938746
447,0.01426682162465435,0.035827355428205025,0.03578728008656274,0.0381517252434577,0.03747044443553881,0.03839217729331142,0.038432252634953715,0.00048382096649259574
448,0.01426682162465435,0.035827355428205025,0.03578728008656274,0.0381517252434577,0.03747044443553881,0.03839217729331142,0.038432252634953715,0.0004905583706365045
449,0.01426682162465435,0.035827355428205025,0.03578728008656274,0.0381517252434577,0.03747044443553881,0.03839217729331142,0.038432252634953715,0.0004973895958790063
450,0.01426682162465435,0.035827355428205025,0.03578728008656274,0.0381517252434577,0.03747044443553881,0.03839217729331142,0.038432252634953715,0.0005043159487171359
451,0.01426682162465435,0.035827355428205025,0.03578728008656274,0.0381517252434577,0.03747044443553881,0.03839217729331142,0.038432252634953715,0.0005113387538414326
452,0.01426682162465435,0.035827355428205025,0.03578728008656274,0.0381517252434577,0.03747044443553881,0.03839217729331142,0.038432252634953715,0.0005184593543892912
453,0.01426682162465435,0.037109766360758224,0.03578728008656274,0.03839217729331142,0.038031499218530836,0.03863262934316515,0.04031579369214123,0.0005256791122018424
454,0.01426682162465435,0.037109766360758224,0.03578728008656274,0.03839217729331142,0.038031499218530836,0.03863262934316515,0.04031579369214123,0.0005329994080844088
455,0.01426682162465435,0.037109766360758224,0.03578728008656274,0.03839217729331142,0.038031499218530836,0.03863262934316515,0.04031579369214123,0.0005404216420705915
456,0.01426682162465435,0.037109766360758224,0.03578728008656274,0.03839217729331142,0.038031499218530836,0.03863262934316515,0.04031579369214123,0.0005479472336900287
457,0.01426682162465435,0.037109766360758224,0.03578728008656274,0.03839217729331142,0.038031499218530836,0.03863262934316515,0.04031579369214123,0.0005555776222398878
458,0.01426682162465435,0.039193684126157174,0.0387929307097343,0.038592554001522866,0.03831202661002685,0.04023564300885665,0.04055624574199495,0.0005633142670601357
459,0.01426682162465435,0.039193684126157174,0.0387929307097343,0.038592554001522866,0.03831202661002685,0.04023564300885665,0.04055624574199495,0.0005711586478126428
460,0.01426682162465435,0.039193684126157174,0.0387929307097343,0.038592554001522866,0.03831202661002685,0.04023564300885665,0.04055624574199495,0.0005791122647641758
461,0.01426682162465435,0.039193684126157174,0.0387929307097343,0.038592554001522866,0.03831202661002685,0.04023564300885665,0.04055624574199495,0.0005871766390733255
462,0.01426682162465435,0.039193684126157174,0.0387929307097343,0.038592554001522866,0.03831202661002685,0.04023564300885665,0.04055624574199495,0.000595353313081437
463,0.017232396906183625,0.039193684126157174,0.03955436220093776,0.04059632108363724,0.04203903338275959,0.040516170400352665,0.04211918406604416,0.0006036438506075869
464,0.017232396906183625,0.039193684126157174,0.03955436220093776,0.04059632108363724,0.04203903338275959,0.040516170400352665,0.04211918406604416,0.0006120498372476697
465,0.017232396906183625,0.039193684126157174,0.03955436220093776,0.04059632108363724,0.04203903338275959,0.040516170400352665,0.04211918406604416,0.0006205728806776501
466,0.017232396906183625,0.039193684126157174,0.03955436220093776,0.04059632108363724,0.04203903338275959,0.040516170400352665,0.04211918406604416,0.0006292146109610344
467,0.017232396906183625,0.039193684126157174,0.03955436220093776,0.04059632108363724,0.04203903338275959,0.040516170400352665,0.04211918406604416,0.0006379766808606282
468,0.017232396906183625,0.04183865667454815,0.040636396425279525,0.04211918406604416,0.04203903338275959,0.04099707450006011,0.04211918406604416,0.0006468607661546328
469,0.017232396906183625,0.04183865667454815,0.040636396425279525,0.04211918406604416,0.04203903338275959,0.04099707450006011,0.04211918406604416,0.0006558685659571428
470,0.017232396906183625,0.04183865667454815,0.040636396425279525,0.04211918406604416,0.04203903338275959,0.04099707450006011,0.04211918406604416,0.0006650018030431117
471,0.017232396906183625,0.04183865667454815,0.040636396425279525,0.04211918406604416,0.04203903338275959,0.04099707450006011,0.04211918406604416,0.0006742622241778342
472,0.017232396906183625,0.04183865667454815,0.040636396425279525,0.042560012824109324,0.04292069089888991,0.0423195607742556,0.0423195607742556,0.0006836516004510238
473,0.017232396906183625,0.04183865667454815,0.040636396425279525,0.042560012824109324,0.04292069089888991,0.0423195607742556,0.0423195607742556,0.0006931717276155408
474,0.017232396906183625,0.04183865667454815,0.040636396425279525,0.042560012824109324,0.04292069089888991,0.0423195607742556,0.0423195607742556,0.0007028244264308346
475,0.017232396906183625,0.04183865667454815,0.040636396425279525,0.042560012824109324,0.04292069089888991,0.0423195607742556,0.0423195607742556,0.0007126115430111746
476,0.017232396906183625,0.04183865667454815,0.041157375866629264,0.043521821023524226,0.043361519656955075,0.042840540215605336,0.044163026489800826,0.0007225349491787215
477,0.017232396906183625,0.04183865667454815,0.041157375866629264,0.043521821023524226,0.043361519656955075,0.042840540215605336,0.044163026489800826,0.000732596542821523
478,0.017232396906183625,0.04183865667454815,0.041157375866629264,0.043521821023524226,0.043361519656955075,0.042840540215605336,0.044163026489800826,0.0007427982482564919
479,0.017232396906183625,0.04183865667454815,0.041157375866629264,0.043521821023524226,0.043361519656955075,0.042840540215605336,0.044163026489800826,0.0007531420165974368
480,0.017232396906183625,0.04183865667454815,0.04235963611589789,0.044804231956077425,0.04368212239009338,0.043481745681881935,0.045565663447280885,0.0007636298261282241
481,0.017232396906183625,0.04183865667454815,0.04235963611589789,0.044804231956077425,0.04368212239009338,0.043481745681881935,0.045565663447280885,0.000774263682681127
482,0.017232396906183625,0.04183865667454815,0.04235963611589789,0.044804231956077425,0.04368212239009338,0.043481745681881935,0.045565663447280885,0.0007850456200204508
483,0.017232396906183625,0.04183865667454815,0.04235963611589789,0.044804231956077425,0.04368212239009338,0.043481745681881935,0.045565663447280885,0.0007959777002314986
484,0.017232396906183625,0.04436340319801226,0.04235963611589789,0.0455255881056386,0.044122951148158535,0.04420310183144311,0.04720875245461468,0.0008070620141149499
485,0.017232396906183625,0.04436340319801226,0.04235963611589789,0.0455255881056386,0.044122951148158535,0.04420310183144311,0.04720875245461468,0.000818300681586739
486,0.017232396906183625,0.04436340319801226,0.04235963611589789,0.0455255881056386,0.044122951148158535,0.04420310183144311,0.04720875245461468,0.0008296958520834907
487,0.017232396906183625,0.04436340319801226,0.04512483468921573,0.0455255881056386,0.046126718230272916,0.04720875245461468,0.04797018394581814,0.0008412497049736118
488,0.017232396906183625,0.04436340319801226,0.04512483468921573,0.0455255881056386,0.046126718230272916,0.04720875245461468,0.04797018394581814,0.0008529644499741025
489,0.017232396906183625,0.04436340319801226,0.04512483468921573,0.0455255881056386,0.046126718230272916,0.04720875245461468,0.04797018394581814,0.0008648423275731717
490,0.017232396906183625,0.04436340319801226,0.04512483468921573,0.0455255881056386,0.046126718230272916,0.04720875245461468,0.04797018394581814,0.0008768856094587427
491,0.017232396906183625,0.04436340319801226,0.046487396305053504,0.04640724562176893,0.04692822506311866,0.048090409970745,0.04797018394581814,0.0008890965989529158
492,0.017232396906183625,0.04436340319801226,0.046487396305053504,0.04640724562176893,0.04692822506311866,0.048090409970745,0.04797018394581814,0.0009014776314524918
493,0.017232396906183625,0.04436340319801226,0.046487396305053504,0.04640724562176893,0.04692822506311866,0.048090409970745,0.04797018394581814,0.0009140310748756232
494,0.017232396906183625,0.04436340319801226,0.047529355187752975,0.04640724562176893,0.048170560654029575,0.048090409970745,0.04801025928746042,0.0009267593301146883
495,0.017232396906183625,0.04436340319801226,0.047529355187752975,0.04640724562176893,0.048170560654029575,0.048090409970745,0.04801025928746042,0.0009396648314954692
496,0.017232396906183625,0.04436340319801226,0.047529355187752975,0.04640724562176893,0.048170560654029575,0.048090409970745,0.04801025928746042,0.0009527500472427291
497,0.017232396906183625,0.04436340319801226,0.047529355187752975,0.048170560654029575,0.05021440307778624,0.048691540095379314,0.04837093736224101,0.0009660174799522646
498,0.017232396906183625,0.04436340319801226,0.047529355187752975,0.048170560654029575,0.05021440307778624,0.048691540095379314,0.04837093736224101,0.0009794696670695395
499,0.017232396906183625,0.04436340319801226,0.047529355187752975,0.048170560654029575,0.05021440307778624,0.048691540095379314,0.04837093736224101,0.00099310918137498
500,0.017232396906183625,0.04436340319801226,0.04941289624494049,0.04865146475373702,0.0503346291027131,0.050134252394501665,0.050935759227347416,0.001006938631476027
501,0.017232396906183625,0.04436340319801226,0.04941289624494049,0.04865146475373702,0.0503346291027131,0.050134252394501665,0.050935759227347416,0.0010209606623060464
502,0.017232396906183625,0.04436340319801226,0.04941289624494049,0.04865146475373702,0.0503346291027131,0.050134252394501665,0.050935759227347416,0.001035177955630176
503,0.017232396906183625,0.04436340319801226,0.04941289624494049,0.05017432773614395,0.05177734140183545,0.05382118382559211,0.05446238929186872,0.0010495932305582276
504,0.017232396906183625,0.04436340319801226,0.04941289624494049,0.05017432773614395,0.05177734140183545,0.05382118382559211,0.05446238929186872,0.0010642092440647246
505,0.017232396906183625,0.04436340319801226,0.04941289624494049,0.051296437302128,0.05205786879333146,0.05478299202500701,0.05458261531679558,0.0010790287915161836
506,0.017232396906183625,0.04436340319801226,0.04941289624494049,0.051296437302128,0.05205786879333146,0.05478299202500701,0.05458261531679558,0.0010940547072057424
507,0.017232396906183625,0.04436340319801226,0.04941289624494049,0.051296437302128,0.05205786879333146,0.05478299202500701,0.05458261531679558,0.0011092898648952228
508,0.017232396906183625,0.047649581212679835,0.05061515649420911,0.0516170400352663,0.05281930028453492,0.05530397146635675,0.056225704324129364,0.0011247371783647518
509,0.017232396906183625,0.047649581212679835,0.05061515649420911,0.0516170400352663,0.05281930028453492,0.05530397146635675,0.056225704324129364,0.001140399601970033
510,0.017232396906183625,0.047649581212679835,0.05061515649420911,0.0516170400352663,0.05281930028453492,0.05530397146635675,0.056225704324129364,0.0011562801312073752
511,0.017232396906183625,0.047649581212679835,0.05061515649420911,0.05253877289303891,0.05406163587544584,0.05554442351621047,0.056225704324129364,0.0011723818032865986
512,0.017232396906183625,0.047649581212679835,0.05061515649420911,0.05253877289303891,0.05406163587544584,0.05554442351621047,0.056225704324129364,0.0011887076977119032
513,0.017232396906183625,0.047649581212679835,0.05446238929186872,0.053260129042600086,0.05466276600008015,0.05554442351621047,0.05710736184025969,0.0012052609368708425
514,0.017232396906183625,0.047649581212679835,0.05446238929186872,0.053260129042600086,0.05466276600008015,0.05554442351621047,0.05710736184025969,0.0012220446866314887
515,0.017232396906183625,0.047649581212679835,0.055103594758145316,0.053781108483949826,0.05502344407486074,0.055865026249348776,0.057788642648178574,0.0012390621569479156
516,0.017232396906183625,0.047649581212679835,0.055103594758145316,0.053781108483949826,0.05502344407486074,0.055865026249348776,0.057788642648178574,0.00125631660247412
517,0.017232396906183625,0.047649581212679835,0.055103594758145316,0.053781108483949826,0.05502344407486074,0.055865026249348776,0.057788642648178574,0.0012738113231864784
518,0.017232396906183625,0.047649581212679835,0.055103594758145316,0.054302087925299565,0.055744800224421916,0.057668416623251714,0.05786879333146315,0.001291549665014884
519,0.017232396906183625,0.047649581212679835,0.055103594758145316,0.054302087925299565,0.055744800224421916,0.057668416623251714,0.05786879333146315,0.0013095350204826676
520,0.017232396906183625,0.047649581212679835,0.05666653308219453,0.05626577966577165,0.0564260810323408,0.05814932072295916,0.058189396064601454,0.001327770829355429
521,0.017232396906183625,0.047649581212679835,0.05666653308219453,0.05626577966577165,0.0564260810323408,0.05814932072295916,0.058189396064601454,0.0013462605792989096
522,0.017232396906183625,0.047649581212679835,0.05666653308219453,0.05666653308219453,0.0564260810323408,0.06075421792970785,0.060674067246423276,0.0013650078065460137
523,0.017232396906183625,0.047649581212679835,0.05666653308219453,0.05666653308219453,0.0564260810323408,0.06075421792970785,0.060674067246423276,0.0013840160965731317
524,0.017232396906183625,0.051416663327054864,0.05750811525668256,0.05690698513204825,0.05690698513204825,0.061836252154049615,0.0612351220294153,0.0014032890847858733
525,0.017232396906183625,0.051416663327054864,0.05750811525668256,0.05690698513204825,0.05690698513204825,0.061836252154049615,0.0612351220294153,0.001422830457214352
526,0.017232396906183625,0.051416663327054864,0.05887067687252034,0.05798901935639001,0.05875045084759348,0.061836252154049615,0.06215685488718791,0.0014426439512181574
527,0.017232396906183625,0.051416663327054864,0.05887067687252034,0.05798901935639001,0.05875045084759348,0.061836252154049615,0.06215685488718791,0.00146273335620113
528,0.017232396906183625,0.051416663327054864,0.05887067687252034,0.0583496974311706,0.0589909028974472,0.06271790967017994,0.06239730693704164,0.0014831025143361043
529,0.017232396906183625,0.051416663327054864,0.05887067687252034,0.0583496974311706,0.0589909028974472,0.06271790967017994,0.06239730693704164,0.0015037553212997384
530,0.017232396906183625,0.051416663327054864,0.05887067687252034,0.06071414258806556,0.059111128922374065,0.0628782110367491,0.06371979321123712,0.0015246957270175728
531,0.017232396906183625,0.051416663327054864,0.05887067687252034,0.06071414258806556,0.059111128922374065,0.0628782110367491,0.06371979321123712,0.001545927736419477
532,0.017232396906183625,0.051416663327054864,0.05887067687252034,0.061315272712699875,0.0599527110968621,0.06299843706167595,0.0644411493607983,0.001567455410205595
533,0.017232396906183625,0.051416663327054864,0.05887067687252034,0.061315272712699875,0.0599527110968621,0.06299843706167595,0.0644411493607983,0.001589282865622978
534,0.017232396906183625,0.051416663327054864,0.05887067687252034,0.0618763274956919,0.060914519296277,0.06307858774496053,0.06448122470244058,0.0016114142772530198
535,0.017232396906183625,0.051416663327054864,0.05887067687252034,0.0618763274956919,0.060914519296277,0.06307858774496053,0.06448122470244058,0.001633853877809862
536,0.017232396906183625,0.05470284134172244,0.05979240973029295,0.0618763274956919,0.0612351220294153,0.06307858774496053,0.06484190277722117,0.0016566059589499134
537,0.017232396906183625,0.05470284134172244,0.05979240973029295,0.06223700557047249,0.06151564942091131,0.06492205346050575,0.06492205346050575,0.001679674872092653
538,0.017232396906183625,0.05470284134172244,0.05979240973029295,0.06223700557047249,0.06151564942091131,0.06492205346050575,0.06492205346050575,0.0017030650292528442
539,0.017232396906183625,0.05470284134172244,0.05979240973029295,0.06259768364525307,0.06227708091211478,0.06516250551035947,0.06532280687692862,0.0017267809038843558
540,0.017232396906183625,0.05470284134172244,0.05979240973029295,0.06259768364525307,0.06227708091211478,0.06516250551035947,0.06532280687692862,0.001750827031735725
541,0.017232396906183625,0.05470284134172244,0.060674067246423276,0.06303851240331824,0.06279806035346451,0.06556325892678234,0.06532280687692862,0.0017752080117176341
542,0.017232396906183625,0.05470284134172244,0.06135534805434217,0.06303851240331824,0.06323888911152968,0.06584378631827836,0.06560333426842464,0.0017999285067824763
543,0.017232396906183625,0.05470284134172244,0.06135534805434217,0.06303851240331824,0.06323888911152968,0.06584378631827836,0.06560333426842464,0.0018249932448161524
544,0.017232396906183625,0.05470284134172244,0.06367971786959484,0.06400032060273314,0.06371979321123712,0.06788762874203502,0.06560333426842464,0.0018504070195423021
545,0.017232396906183625,0.05470284134172244,0.06367971786959484,0.06400032060273314,0.06371979321123712,0.06788762874203502,0.06560333426842464,0.0018761746914391214
546,0.017232396906183625,0.05470284134172244,0.06367971786959484,0.06660521780948182,0.06432092333587144,0.0679277040836773,0.06628461507634352,0.0019023011886689439
547,0.017232396906183625,0.05470284134172244,0.06367971786959484,0.06660521780948182,0.06612431370977438,0.06812808079188876,0.06628461507634352,0.0019287915080207778
548,0.017232396906183625,0.05470284134172244,0.06367971786959484,0.06660521780948182,0.06612431370977438,0.06812808079188876,0.06628461507634352,0.001955650715865949
549,0.017232396906183625,0.05470284134172244,0.06367971786959484,0.067326573959043,0.06612431370977438,0.06812808079188876,0.06680559451769326,0.001982883949127071
550,0.017232396906183625,0.05470284134172244,0.06464152606900973,0.0679677794253196,0.06680559451769326,0.0686089848915962,0.06784755340039274,0.0020104964162604992
551,0.017232396906183625,0.05470284134172244,0.06640484110127039,0.06880936159980763,0.06680559451769326,0.06884943694144993,0.0679277040836773,0.002038493398252462
552,0.017232396906183625,0.05470284134172244,0.06640484110127039,0.06880936159980763,0.06680559451769326,0.06884943694144993,0.0679277040836773,0.002066880249629082
553,0.017232396906183625,0.05470284134172244,0.06640484110127039,0.06912996433294594,0.06680559451769326,0.06888951228309222,0.0682883821584579,0.002095662399480433
554,0.017232396906183625,0.05470284134172244,0.06772732737546587,0.06997154650743398,0.06680559451769326,0.0689295876247345,0.06872921091652306,0.0021248453524988827
555,0.017232396906183625,0.05470284134172244,0.06772732737546587,0.06997154650743398,0.06680559451769326,0.0689295876247345,0.06872921091652306,0.0021544346900318847
556,0.017232396906183625,0.05470284134172244,0.0698913958241494,0.07065282731535287,0.06917003967458822,0.06961086843265339,0.06929026569951509,0.0021844360711494263
557,0.017232396906183625,0.05470284134172244,0.0698913958241494,0.07129403278162946,0.06937041638279966,0.0699314711657917,0.06953071774936881,0.0022148552337263594
558,0.017232396906183625,0.05915120426401635,0.0698913958241494,0.07129403278162946,0.06969101911593796,0.0699314711657917,0.07005169719071855,0.002245697995539774
559,0.017232396906183625,0.05915120426401635,0.0698913958241494,0.07177493688133692,0.07037229992385685,0.07193523824790607,0.07069290265699515,0.00227697025538168
560,0.017232396906183625,0.05915120426401635,0.0698913958241494,0.07177493688133692,0.07037229992385685,0.07193523824790607,0.07069290265699515,0.0023086779941871695
561,0.017232396906183625,0.05915120426401635,0.0698913958241494,0.07177493688133692,0.0714944094898409,0.07225584098104436,0.07069290265699515,0.002340827276178292
562,0.017232396906183625,0.05915120426401635,0.0708532040235643,0.0724562176892558,0.07289704644732097,0.0724562176892558,0.07069290265699515,0.002373424250023866
563,0.017232396906183625,0.05915120426401635,0.0708532040235643,0.0724562176892558,0.07361840259688214,0.07261651905582495,0.07093335470684888,0.002406475150015424
564,0.017232396906183625,0.05915120426401635,0.0718150122229792,0.0724562176892558,0.0740993066965896,0.07281689576403638,0.07093335470684888,0.00243998629725955
565,0.017232396906183625,0.05915120426401635,0.0718150122229792,0.0724562176892558,0.0740993066965896,0.07281689576403638,0.07093335470684888,0.002473964100886814
566,0.017232396906183625,0.05915120426401635,0.0718150122229792,0.07297719713060553,0.0740993066965896,0.07353825191359756,0.07225584098104436,0.0025084150592775386
567,0.017232396906183625,0.05915120426401635,0.0718150122229792,0.07297719713060553,0.0743798340880856,0.07361840259688214,0.07289704644732097,0.002543345761304648
568,0.017232396906183625,0.05915120426401635,0.0718150122229792,0.07357832725523986,0.07518134092093134,0.07397908067166273,0.0740592313549473,0.002578762887593801
569,0.017232396906183625,0.05915120426401635,0.0730974231555324,0.07401915601330501,0.07550194365406965,0.07466036147958162,0.0740592313549473,0.002614673211801092
570,0.017232396906183625,0.05915120426401635,0.0730974231555324,0.07474051216286619,0.07610307377870397,0.07594277241213482,0.07614314912034625,0.002651083601908539
571,0.017232396906183625,0.05915120426401635,0.07433975874644332,0.07554201899571193,0.07702480663647658,0.07594277241213482,0.0766240532200537,0.0026880010215376044
572,0.017232396906183625,0.05915120426401635,0.07433975874644332,0.07554201899571193,0.07702480663647658,0.07670420390333828,0.076944655953192,0.0027254325312810277
573,0.017232396906183625,0.05915120426401635,0.0753416422875005,0.07554201899571193,0.07718510800304573,0.07722518334468802,0.07718510800304573,0.00276338529005317
574,0.017232396906183625,0.05915120426401635,0.0753416422875005,0.07554201899571193,0.07738548471125717,0.07722518334468802,0.07718510800304573,0.0028018665564591956
575,0.017232396906183625,0.05915120426401635,0.0753416422875005,0.07614314912034625,0.07814691620246063,0.07734540936961487,0.07766601210275317,0.0028408836901833044
576,0.017232396906183625,0.05915120426401635,0.0753416422875005,0.07614314912034625,0.07874804632709494,0.07794653949424919,0.07818699154410291,0.002880444153396298
577,0.017232396906183625,0.05915120426401635,0.0753416422875005,0.07614314912034625,0.08031098465114415,0.07906864906023324,0.07846751893559893,0.002920555512182745
578,0.017232396906183625,0.05915120426401635,0.0753416422875005,0.07670420390333828,0.08055143670099787,0.07946940247665611,0.07870797098545265,0.0029612254379880344
579,0.017232396906183625,0.05915120426401635,0.07654390253676913,0.07762593676111089,0.0808319640924939,0.07946940247665611,0.07910872440187552,0.0030024617090855495
580,0.017232396906183625,0.05915120426401635,0.07654390253676913,0.07830721756902978,0.0808319640924939,0.07962970384322526,0.07946940247665611,0.0030442722120643025
581,0.0234039995190959,0.05915120426401635,0.07654390253676913,0.07830721756902978,0.08159339558369735,0.07979000520979442,0.08023083396785957,0.0030866649433372744
582,0.0234039995190959,0.06375986855287942,0.07770608744439546,0.07902857371859096,0.08195407365847794,0.08027090930950187,0.0808319640924939,0.0031296480106707504
583,0.0234039995190959,0.06375986855287942,0.07770608744439546,0.07966977918486755,0.08195407365847794,0.08031098465114415,0.08091211477577846,0.003173229634734976
584,0.0234039995190959,0.06375986855287942,0.07770608744439546,0.07966977918486755,0.08263535446639683,0.08075181340920931,0.08099226545906305,0.0032174181506763717
585,0.0234039995190959,0.06375986855287942,0.07770608744439546,0.07966977918486755,0.08291588185789284,0.08075181340920931,0.08135294353384362,0.00326222200971167
586,0.0234039995190959,0.06375986855287942,0.07770608744439546,0.08055143670099787,0.08291588185789284,0.08123271750891677,0.08135294353384362,0.0033076497807442424
587,0.0234039995190959,0.06375986855287942,0.07882819701037952,0.08055143670099787,0.08315633390774656,0.08167354626698192,0.08191399831683566,0.0033537101520029287
588,0.0234039995190959,0.06375986855287942,0.07882819701037952,0.08123271750891677,0.08335671061595801,0.08227467639161624,0.08283573117460827,0.003400411932703706
589,0.0234039995190959,0.06375986855287942,0.07882819701037952,0.08123271750891677,0.08335671061595801,0.08259527912475453,0.08351701198252715,0.0034477640547344642
590,0.0234039995190959,0.06375986855287942,0.07882819701037952,0.08211437502504709,0.08359716266581173,0.08267542980803912,0.08359716266581173,0.0034957755743632753
591,0.0234039995190959,0.06375986855287942,0.07882819701037952,0.08211437502504709,0.0837173886907386,0.08287580651625055,0.08359716266581173,0.0035444556739704356
592,0.0234039995190959,0.06375986855287942,0.08011060794293272,0.08211437502504709,0.08516010098986093,0.08311625856610427,0.08439866949865747,0.0035938136638046254
593,0.0234039995190959,0.06375986855287942,0.08011060794293272,0.0830361078828197,0.08556085440628382,0.08335671061595801,0.08439866949865747,0.0036438589837635444
594,0.0234039995190959,0.06375986855287942,0.08011060794293272,0.0830361078828197,0.08568108043121067,0.08363723800745401,0.08483949825672264,0.0036946012051993025
595,0.0234039995190959,0.06375986855287942,0.08011060794293272,0.0830361078828197,0.08588145713942211,0.08375746403238088,0.08483949825672264,0.003746050032748993
596,0.0234039995190959,0.06375986855287942,0.08011060794293272,0.0837173886907386,0.08616198453091813,0.08395784074059232,0.08600168316434897,0.0037982153061907366
597,0.0234039995190959,0.06375986855287942,0.08107241614234761,0.0837173886907386,0.08616198453091813,0.08395784074059232,0.08604175850599126,0.003851107002325569
598,0.0234039995190959,0.06375986855287942,0.08107241614234761,0.0837173886907386,0.08668296397226787,0.0856009297479261,0.08612190918927584,0.00390473523688556
599,0.0234039995190959,0.06375986855287942,0.08107241614234761,0.08455897086522662,0.08692341602212159,0.086562737947341,0.08612190918927584,0.0039591102664684585
600,0.0234039995190959,0.06375986855287942,0.08107241614234761,0.08455897086522662,0.08740432012182904,0.08668296397226787,0.08640243658077185,0.004014242490499322
601,0.0234039995190959,0.06375986855287942,0.08107241614234761,0.08532040235643008,0.08740432012182904,0.08668296397226787,0.08652266260569871,0.004070142453219439
602,0.0234039995190959,0.06375986855287942,0.08267542980803912,0.08532040235643008,0.08804552558810563,0.0872039434136176,0.08704364204704845,0.004126820845702951
603,0.0234039995190959,0.06375986855287942,0.08267542980803912,0.08640243658077185,0.08804552558810563,0.08736424478018676,0.08744439546347132,0.00418428850790158
604,0.0234039995190959,0.06375986855287942,0.08267542980803912,0.08728409409690217,0.08864665571273996,0.0878852242215365,0.08820582695467478,0.004242556430717776
605,0.0234039995190959,0.06375986855287942,0.08267542980803912,0.08728409409690217,0.0891275598124474,0.0881657516130325,0.08844627900452852,0.004301635758106795
606,0.0234039995190959,0.06375986855287942,0.08443874484029977,0.08828597763795937,0.08960846391215485,0.08872680639602452,0.08868673105438224,0.004361537789208006
607,0.0234039995190959,0.06375986855287942,0.08443874484029977,0.08828597763795937,0.08960846391215485,0.08872680639602452,0.08900733378752054,0.004422273980505897
608,0.0234039995190959,0.06375986855287942,0.08443874484029977,0.08872680639602452,0.08960846391215485,0.0894481625455857,0.08968861459543942,0.004483855948021186
609,0.0234039995190959,0.06375986855287942,0.08443874484029977,0.08980884062036629,0.09024966937843146,0.089768765278724,0.08996914198693544,0.004546295469532399
610,0.0234039995190959,0.06912996433294594,0.08443874484029977,0.09085079950306577,0.09081072416142348,0.09049012142828518,0.09049012142828518,0.004609604486828433
611,0.0234039995190959,0.06912996433294594,0.08600168316434897,0.09165230633591151,0.09081072416142348,0.09093095018635033,0.09077064881978118,0.004673795107992464
612,0.0234039995190959,0.06912996433294594,0.08600168316434897,0.09165230633591151,0.09097102552799263,0.09141185428605779,0.09121147757784635,0.004738879609717651
613,0.0234039995190959,0.06912996433294594,0.08600168316434897,0.09165230633591151,0.09113132689456177,0.09157215565262694,0.09169238167755381,0.004804870439655128
614,0.0234039995190959,0.06912996433294594,0.08736424478018676,0.0923335871438304,0.09221336111890353,0.09177253236083838,0.09193283372740753,0.004871780218794631
615,0.0234039995190959,0.06912996433294594,0.08736424478018676,0.0923335871438304,0.09221336111890353,0.09177253236083838,0.09253396385204184,0.004939621743878321
616,0.0234039995190959,0.06912996433294594,0.08736424478018676,0.09365607341802588,0.09221336111890353,0.09269426521861099,0.09313509397667614,0.005008407989848212
617,0.0234039995190959,0.06912996433294594,0.08736424478018676,0.09365607341802588,0.09253396385204184,0.0936159980763836,0.0932953953432453,0.0050781521123276704
618,0.0234039995190959,0.06912996433294594,0.08736424478018676,0.09365607341802588,0.09337554602652988,0.0936159980763836,0.09377629944295275,0.005148867450137492
619,0.0234039995190959,0.06912996433294594,0.08936801186230113,0.0942572035426602,0.09389652546787962,0.0939366008095219,0.09421712820101791,0.005220567527846975
620,0.0234039995190959,0.06912996433294594,0.08936801186230113,0.0942572035426602,0.09421712820101791,0.09409690217609105,0.09421712820101791,0.005293266058360561
621,0.0234039995190959,0.06912996433294594,0.08936801186230113,0.0942572035426602,0.09465795695908308,0.09537931310864425,0.09421712820101791,0.005366976945540476
622,0.0234039995190959,0.06912996433294594,0.08936801186230113,0.09529916242535967,0.09501863503386367,0.09557968981685569,0.09481825832565223,0.005441714286865892
623,0.0234039995190959,0.06912996433294594,0.09113132689456177,0.09529916242535967,0.09561976515849797,0.09569991584178256,0.09622089528313228,0.005517492376129122
624,0.0234039995190959,0.06912996433294594,0.09113132689456177,0.09678195006612432,0.09561976515849797,0.09590029254999399,0.09638119664970143,0.005594325706169378
625,0.0234039995190959,0.06912996433294594,0.09113132689456177,0.09678195006612432,0.09678195006612432,0.09642127199134373,0.09666172404119745,0.005672228971644544
626,0.0234039995190959,0.06912996433294594,0.09113132689456177,0.09766360758225463,0.09730292950747405,0.09658157335791287,0.09714262814090491,0.005751217071841614
627,0.0234039995190959,0.06912996433294594,0.09113132689456177,0.09766360758225463,0.0977838336071815,0.09734300484911634,0.0977838336071815,0.005831305113526225
628,0.0234039995190959,0.06912996433294594,0.09289464192682242,0.09766360758225463,0.09802428565703522,0.09770368292389693,0.0981044363403198,0.005912508413831875
629,0.0234039995190959,0.06912996433294594,0.09289464192682242,0.09766360758225463,0.09802428565703522,0.09814451168196209,0.09866549112331183,0.005994842503189409
630,0.0234039995190959,0.06912996433294594,0.09289464192682242,0.09858534044002726,0.0987456418065964,0.0984250390734581,0.09962729932272672,0.00607832312829723
631,0.0234039995190959,0.06912996433294594,0.09453773093415621,0.09858534044002726,0.09914639522301928,0.09850518975674268,0.09990782671422274,0.006162966255132942
632,0.0234039995190959,0.06912996433294594,0.09453773093415621,0.09858534044002726,0.09914639522301928,0.09950707329779987,0.10058910752214163,0.006248788072006894
633,0.0234039995190959,0.06912996433294594,0.09453773093415621,0.09858534044002726,0.09950707329779987,0.09978760068929587,0.10058910752214163,0.006335804992658248
634,0.0234039995190959,0.06912996433294594,0.0968220254077666,0.09958722398108444,0.09986775137258046,0.10062918286378392,0.10070933354706849,0.00642403365939419
635,0.0234039995190959,0.06912996433294594,0.0968220254077666,0.09958722398108444,0.09986775137258046,0.10175129242976796,0.10199174447962168,0.0065134909462728026
636,0.0234039995190959,0.07626337514527311,0.0968220254077666,0.09958722398108444,0.10038873081393018,0.10223219652947542,0.10239249789604456,0.006604193962330305
637,0.0234039995190959,0.07626337514527311,0.0968220254077666,0.1009898609385645,0.10038873081393018,0.10287340199575201,0.102592874604256,0.006696160054853221
638,0.0234039995190959,0.07626337514527311,0.09914639522301928,0.1022722718711177,0.10111008696349136,0.10327415541217488,0.10311385404560573,0.006789406812696105
639,0.0234039995190959,0.07626337514527311,0.09914639522301928,0.1022722718711177,0.10111008696349136,0.10367490882859777,0.10331423075381718,0.0068839520696454964
640,0.0234039995190959,0.07626337514527311,0.09914639522301928,0.1022722718711177,0.10155091572155653,0.10367490882859777,0.10375505951188234,0.00697981390783066
641,0.0234039995190959,0.07626337514527311,0.09914639522301928,0.10315392938724803,0.10271310062918286,0.1042359636115898,0.10495731976115097,0.0070770106611818895
642,0.0234039995190959,0.07626337514527311,0.09914639522301928,0.10315392938724803,0.10315392938724803,0.1048370937362241,0.10507754578607782,0.007175560918936928
643,0.0234039995190959,0.07626337514527311,0.09914639522301928,0.10315392938724803,0.10351460746202862,0.10503747044443554,0.10555844988578528,0.007275483529196225
644,0.0234039995190959,0.07626337514527311,0.09914639522301928,0.10315392938724803,0.10395543622009377,0.10503747044443554,0.10571875125235443,0.007376797602527731
645,0.0234039995190959,0.07626337514527311,0.10131046367170281,0.10411573758666293,0.10471686771129723,0.10567867591071214,0.10648018274355789,0.007479522515621821
646,0.0234039995190959,0.07626337514527311,0.10131046367170281,0.10411573758666293,0.10471686771129723,0.10607942932713502,0.10656033342684246,0.007583677914997191
647,0.0234039995190959,0.07626337514527311,0.10131046367170281,0.10411573758666293,0.1051576964693624,0.10635995671863102,0.10808319640924939,0.007689283720758314
648,0.0234039995190959,0.07626337514527311,0.10131046367170281,0.10507754578607782,0.10591912796056586,0.10668055945176932,0.10864425119224141,0.00779636013040523
649,0.0234039995190959,0.07626337514527311,0.10131046367170281,0.10507754578607782,0.10623973069370417,0.10668055945176932,0.10888470324209513,0.00790492762269642
650,0.0234039995190959,0.07626337514527311,0.10339438143710175,0.10788281970103795,0.10623973069370417,0.10732176491804593,0.10956598405001403,0.008015006961565405
651,0.0234039995190959,0.07626337514527311,0.10339438143710175,0.10788281970103795,0.10672063479341161,0.10816334709253396,0.11016711417464833,0.008126619200091945
652,0.0234039995190959,0.07626337514527311,0.10339438143710175,0.10788281970103795,0.10724161423476135,0.10960605939165631,0.11068809361599807,0.008239785684528518
653,0.0234039995190959,0.07626337514527311,0.10339438143710175,0.10788281970103795,0.10796297038432252,0.11064801827435579,0.11100869634913638,0.008354528058382863
654,0.0234039995190959,0.07626337514527311,0.10339438143710175,0.10896485392537972,0.10904500460866429,0.11092854566585181,0.11116899771570553,0.008470868266557402
655,0.0234039995190959,0.07626337514527311,0.10339438143710175,0.10896485392537972,0.10948583336672946,0.11136937442391696,0.11193042920690899,0.00858882855954625
656,0.0234039995190959,0.07626337514527311,0.1061195046687773,0.10896485392537972,0.11064801827435579,0.11201057989019357,0.11217088125676271,0.008708431497690725
657,0.0234039995190959,0.07626337514527311,0.1061195046687773,0.11040756622450207,0.11116899771570553,0.11265178535647016,0.11233118262333186,0.008829699955494092
658,0.0234039995190959,0.08411814210716147,0.1061195046687773,0.11040756622450207,0.11181020318198212,0.11265178535647016,0.1128521620646816,0.008952657125996391
659,0.0234039995190959,0.08411814210716147,0.1061195046687773,0.11197050454855127,0.112210956598405,0.11293231274796618,0.1147757784635114,0.009077326525210223
660,0.0234039995190959,0.08411814210716147,0.10912515529194887,0.11341321684767362,0.11273193603975473,0.11313268945617762,0.11525668256321885,0.00920373199661822
661,0.0234039995190959,0.08411814210716147,0.10912515529194887,0.11341321684767362,0.11353344287260049,0.11461547709694225,0.11553720995471486,0.009331897715733239
662,0.0234039995190959,0.08411814210716147,0.10912515529194887,0.11341321684767362,0.11405442231395023,0.11553720995471486,0.11649901815412976,0.009461848194722
663,0.0234039995190959,0.08411814210716147,0.10912515529194887,0.11341321684767362,0.11497615517172284,0.11685969622891035,0.11742075101190237,0.009593608287093146
664,0.0234039995190959,0.08411814210716147,0.10912515529194887,0.11489600448843826,0.1157375866629263,0.11754097703682924,0.11790165511160983,0.009727203192450537
665,0.0234039995190959,0.08411814210716147,0.10912515529194887,0.11585781268785317,0.1173406003286178,0.1179818057948944,0.11866308660281329,0.00986265846131282
666,0.0234039995190959,0.08411814210716147,0.10912515529194887,0.11585781268785317,0.11814210716146355,0.11818218250310585,0.11970504548551276,0.01
667,0.0234039995190959,0.08411814210716147,0.11185027852362442,0.11689977157055263,0.11814210716146355,0.11886346331102472,0.12018594958522022,0.010139254075588142
668,0.0234039995190959,0.08411814210716147,0.11185027852362442,0.11689977157055263,0.1195848194605859,0.11942451809401675,0.12106760710135053,0.010280447320933098
669,0.0234039995190959,0.08411814210716147,0.11185027852362442,0.11689977157055263,0.1195848194605859,0.12078707970985453,0.12114775778463512,0.01042360673976401
670,0.04175850599126357,0.08411814210716147,0.11185027852362442,0.11866308660281329,0.1202260249268625,0.12142828517613112,0.12146836051777342,0.01056875971184805
671,0.04175850599126357,0.08411814210716147,0.11185027852362442,0.11866308660281329,0.12062677834328538,0.12210956598405001,0.12186911393419629,0.01071593399822671
672,0.04175850599126357,0.08411814210716147,0.11453532641365767,0.12002564821865107,0.12194926461748086,0.12299122350018034,0.12307137418346491,0.010865157746525371
673,0.04175850599126357,0.08411814210716147,0.11453532641365767,0.12146836051777342,0.1221897166673346,0.1237526549913838,0.1231114495251072,0.011016459496336568
674,0.04175850599126357,0.08411814210716147,0.11453532641365767,0.12146836051777342,0.12291107281689577,0.12423355909109125,0.12419348374944897,0.011169868184678227
675,0.04175850599126357,0.08411814210716147,0.11453532641365767,0.12146836051777342,0.12367250430809923,0.12519536729050615,0.12475453853244099,0.011325413151528128
676,0.04175850599126357,0.08411814210716147,0.11782150442832526,0.12146836051777342,0.12367250430809923,0.12587664809842503,0.12475453853244099,0.011483124145435113
677,0.04175850599126357,0.08411814210716147,0.11782150442832526,0.12146836051777342,0.12367250430809923,0.12651785356470163,0.12591672344006732,0.011643031329208756
678,0.04175850599126357,0.08411814210716147,0.11782150442832526,0.12319160020839177,0.12479461387408328,0.12735943573918967,0.12639762753977477,0.011805165285688056
679,0.04175850599126357,0.08411814210716147,0.11782150442832526,0.12319160020839177,0.12559612070692902,0.12735943573918967,0.12768003847232798,0.011969557023590429
680,0.04175850599126357,0.08411814210716147,0.11782150442832526,0.12319160020839177,0.1260770248066365,0.12848154530517372,0.12872199735502746,0.012136237983442417
681,0.04175850599126357,0.08411814210716147,0.12094738107642368,0.125035065923937,0.1265980042479862,0.12908267542980803,0.13004448362922294,0.012305240043592616
682,0.04175850599126357,0.08411814210716147,0.12094738107642368,0.125035065923937,0.1265980042479862,0.12968380555444234,0.13024486033743438,0.012476595526308684
683,0.04175850599126357,0.08411814210716147,0.12094738107642368,0.12671823027291307,0.12780026449725485,0.13052538772893038,0.13104636717028012,0.012650337203959038
684,0.04175850599126357,0.08411814210716147,0.12094738107642368,0.12671823027291307,0.1286017713301006,0.13132689456177615,0.1320883260529796,0.012826498305280598
685,0.04175850599126357,0.08411814210716147,0.12094738107642368,0.12671823027291307,0.12960365487115777,0.13216847673626417,0.1327295315192562,0.013005112521734098
686,0.04175850599126357,0.0946178816174408,0.12463431250751413,0.12832124393860458,0.13028493567907667,0.1326894561776139,0.13381156574359795,0.013186214013947484
687,0.04175850599126357,0.0946178816174408,0.12463431250751413,0.12832124393860458,0.13028493567907667,0.13288983288582534,0.13421231916002083,0.013369837418249451
688,0.04175850599126357,0.0946178816174408,0.12463431250751413,0.12832124393860458,0.13096621648699555,0.13349096301045965,0.13449284655151686,0.01355601785329369
689,0.04175850599126357,0.0946178816174408,0.12463431250751413,0.13028493567907667,0.13164749729491443,0.13457299723480143,0.13489359996793973,0.013744790926775366
690,0.04175850599126357,0.0946178816174408,0.12463431250751413,0.13028493567907667,0.13220855207790647,0.1352943533843626,0.13613593555885065,0.013936192742241435
691,0.04175850599126357,0.0946178816174408,0.12884222337995432,0.13028493567907667,0.13220855207790647,0.13565503145914318,0.13669699034184266,0.014130259905995337
692,0.04175850599126357,0.0946178816174408,0.12884222337995432,0.13200817536969503,0.13389171642688255,0.13717789444155012,0.13741834649140383,0.014327029534098295
693,0.04175850599126357,0.0946178816174408,0.12884222337995432,0.13200817536969503,0.13477337394301286,0.137859175249469,0.13761872319961527,0.014526539259467812
694,0.04175850599126357,0.0946178816174408,0.12884222337995432,0.13200817536969503,0.13477337394301286,0.13862060674067248,0.13793932593275357,0.014728827239075018
695,0.04175850599126357,0.0946178816174408,0.13280968220254077,0.13369133971867111,0.1353344287260049,0.14034384643129083,0.13862060674067248,0.014933932161242534
696,0.04175850599126357,0.0946178816174408,0.13280968220254077,0.13369133971867111,0.13605578487556608,0.14054422313950227,0.13898128481545305,0.01514189325304352
697,0.04175850599126357,0.0946178816174408,0.13280968220254077,0.13369133971867111,0.13605578487556608,0.14146595599727488,0.13942211357351822,0.015352750287804213
698,0.04175850599126357,0.0946178816174408,0.13280968220254077,0.13369133971867111,0.1365767643169158,0.14182663407205545,0.1398629423315834,0.01556654359271062
699,0.04175850599126357,0.0946178816174408,0.13280968220254077,0.13549473009257404,0.13741834649140383,0.14286859295475493,0.14098505189756744,0.015783314056521166
700,0.04175850599126357,0.0946178816174408,0.13280968220254077,0.13549473009257404,0.13825992866589187,0.14350979842103154,0.141345729972348,0.016003103137387016
701,0.04175850599126357,0.0946178816174408,0.13280968220254077,0.13549473009257404,0.1387809081072416,0.14383040115416984,0.1423876888550475,0.01622595287078087
702,0.04175850599126357,0.0946178816174408,0.13280968220254077,0.13745842183304613,0.13998316835651023,0.1442311545705927,0.1426682162465435,0.016451905877536605
703,0.04175850599126357,0.0946178816174408,0.13280968220254077,0.13745842183304613,0.13998316835651023,0.14499258606179619,0.1436300244459584,0.01668100537200059
704,0.04175850599126357,0.0946178816174408,0.13613593555885065,0.13745842183304613,0.14182663407205545,0.1458341682362842,0.14447160662044645,0.01691329517029647
705,0.04175850599126357,0.0946178816174408,0.13613593555885065,0.1398629423315834,0.14278844227147036,0.14607462028613794,0.14547349016150363,0.01714881969870541
706,0.04175850599126357,0.0946178816174408,0.13613593555885065,0.1398629423315834,0.14278844227147036,0.14675590109405684,0.14643529836091854,0.017387624002162504
707,0.04175850599126357,0.0946178816174408,0.13613593555885065,0.14182663407205545,0.14431130525387728,0.14791808600168316,0.14687612711898368,0.01762975375287204
708,0.04175850599126357,0.10776259367611109,0.13613593555885065,0.14182663407205545,0.14507273674508075,0.1484390654430329,0.14775778463511402,0.017875255259042353
709,0.04175850599126357,0.10776259367611109,0.13613593555885065,0.14411092854566585,0.14507273674508075,0.1484390654430329,0.1487195928345289,0.018124175473742357
710,0.04175850599126357,0.10776259367611109,0.13613593555885065,0.14411092854566585,0.14671582575241454,0.14924057227587864,0.14900012022602493,0.018376562003881724
711,0.04175850599126357,0.10776259367611109,0.13898128481545305,0.14411092854566585,0.14671582575241454,0.1496814010339438,0.14920049693423637,0.018632463119315597
712,0.04175850599126357,0.10776259367611109,0.13898128481545305,0.1462349216527071,0.14775778463511402,0.15012222979200898,0.1496814010339438,0.018891927762076644
713,0.04175850599126357,0.10776259367611109,0.13898128481545305,0.1462349216527071,0.14851921612631747,0.15084358594157016,0.15008215445036668,0.019155005555735276
714,0.04175850599126357,0.10776259367611109,0.13898128481545305,0.1462349216527071,0.1497214763755861,0.15108403799142386,0.15156494209113133,0.019421746814890242
715,0.04175850599126357,0.10776259367611109,0.13898128481545305,0.1462349216527071,0.15052298320843185,0.15152486674948903,0.15208592153248107,0.019692202554791732
716,0.04175850599126357,0.10776259367611109,0.14379032581252754,0.1462349216527071,0.1513645653829199,0.15216607221576564,0.15340840780667656,0.019966424501097934
717,0.04175850599126357,0.10776259367611109,0.14379032581252754,0.14803831202661002,0.1522862982406925,0.15320803109846512,0.15412976395623773,0.020244465099768016
718,0.04175850599126357,0.10776259367611109,0.14379032581252754,0.14803831202661002,0.1522862982406925,0.15368893519817256,0.15477096942251434,0.02052637752709252
719,0.04175850599126357,0.10776259367611109,0.14379032581252754,0.14803831202661002,0.1539293872480263,0.1548511201057989,0.1558530036468561,0.02081221569986337
720,0.04175850599126357,0.10776259367611109,0.14379032581252754,0.15008215445036668,0.1539293872480263,0.1564541337714904,0.15625375706327896,0.021102034285685967
721,0.04175850599126357,0.10776259367611109,0.14379032581252754,0.15008215445036668,0.1562136817216367,0.15757624333747444,0.15717548992105157,0.021395888713434213
722,0.04175850599126357,0.10776259367611109,0.14863944215124433,0.15008215445036668,0.1570552638961247,0.15837775017032021,0.1577365447040436,0.02169383518385182
723,0.04175850599126357,0.10776259367611109,0.14863944215124433,0.1526069009738308,0.15817737346210878,0.15913918166152366,0.15837775017032021,0.021995930680300747
724,0.04175850599126357,0.10776259367611109,0.14863944215124433,0.1526069009738308,0.15817737346210878,0.16070211998557288,0.1597002364445157,0.022302232979659366
725,0.04175850599126357,0.10776259367611109,0.14863944215124433,0.1526069009738308,0.15941970905301966,0.1616238528433455,0.15990061315272713,0.022612800663372797
726,0.04175850599126357,0.10776259367611109,0.14863944215124433,0.1526069009738308,0.16022121588586544,0.16214483228469523,0.16118302408528032,0.022927693128656487
727,0.04175850599126357,0.10776259367611109,0.14863944215124433,0.1554923255720755,0.16022121588586544,0.1629062637758987,0.16234520899290666,0.023246970599856503
728,0.04175850599126357,0.10776259367611109,0.14863944215124433,0.1554923255720755,0.16138340079349175,0.16398829800024045,0.16234520899290666,0.023570694139967277
729,0.04175850599126357,0.10776259367611109,0.14863944215124433,0.1554923255720755,0.1622650583096221,0.1645493527832325,0.16294633911754097,0.02389892566231048
730,0.04175850599126357,0.10776259367611109,0.15320803109846512,0.15829759948703562,0.16326694185067928,0.16523063359115137,0.16410852402516732,0.024231727942376005
731,0.04175850599126357,0.10776259367611109,0.15320803109846512,0.15829759948703562,0.1654310102993628,0.16615236644892398,0.16587183905742797,0.0245691646298279
732,0.04175850599126357,0.10776259367611109,0.15320803109846512,0.15829759948703562,0.1654310102993628,0.16679357191520058,0.16631266781549311,0.024911300260677907
733,0.04175850599126357,0.10776259367611109,0.15320803109846512,0.16086242135214202,0.16695387328176972,0.16807598284775377,0.16731455135655032,0.025258200269627846
734,0.04175850599126357,0.10776259367611109,0.15320803109846512,0.16086242135214202,0.16811605818939607,0.1689175650222418,0.16839658558089207,0.025609931002584567
735,0.04175850599126357,0.12190918927583858,0.15320803109846512,0.16086242135214202,0.16943854446359155,0.17048050334629103,0.16915801707209555,0.025966559729348724
736,0.04175850599126357,0.12190918927583858,0.15849797619524705,0.16354746924217528,0.16943854446359155,0.17136216086242134,0.16975914719672985,0.0263281546564802
737,0.04175850599126357,0.12190918927583858,0.15849797619524705,0.16354746924217528,0.1706007293712179,0.17240411974512082,0.17108163347092534,0.026694784940343233
738,0.04175850599126357,0.12190918927583858,0.15849797619524705,0.16659319520698915,0.1706007293712179,0.17296517452811286,0.17188314030377108,0.02706652070033241
739,0.04175850599126357,0.12190918927583858,0.15849797619524705,0.16659319520698915,0.17156253757063278,0.17420751011902377,0.17328577726125116,0.027443433032283623
740,0.04175850599126357,0.12190918927583858,0.15849797619524705,0.16659319520698915,0.17300524986975513,0.17468841421873121,0.1737266060193163,0.027825594022071257
741,0.04175850599126357,0.12190918927583858,0.15849797619524705,0.16943854446359155,0.17300524986975513,0.17557007173486153,0.1737266060193163,0.028213076759394707
742,0.04175850599126357,0.12190918927583858,0.15849797619524705,0.16943854446359155,0.17416743477738147,0.17621127720113813,0.17673225664248787,0.02860595535175745
743,0.04175850599126357,0.12190918927583858,0.15849797619524705,0.16943854446359155,0.17532961968500782,0.17737346210876448,0.1772131607421953,0.029004304938639914
744,0.04175850599126357,0.12190918927583858,0.16326694185067928,0.1724842704284054,0.17641165390934957,0.17817496894161022,0.1785757223580331,0.029408201705870607
745,0.04175850599126357,0.12190918927583858,0.16326694185067928,0.1724842704284054,0.17781429086682965,0.17885624974952913,0.17961768124073257,0.029817722900196734
746,0.04175850599126357,0.12190918927583858,0.16326694185067928,0.1724842704284054,0.17781429086682965,0.1801787360237246,0.18154129763956237,0.030232946844057765
747,0.04175850599126357,0.12190918927583858,0.16326694185067928,0.1724842704284054,0.18001843465715545,0.18246303049733498,0.18202220173926983,0.030653952950565302
748,0.04175850599126357,0.12190918927583858,0.16326694185067928,0.17532961968500782,0.18001843465715545,0.18322446198853845,0.18354506472167675,0.03108082173869064
749,0.04175850599126357,0.12190918927583858,0.16326694185067928,0.17532961968500782,0.18158137298120466,0.18398589347974192,0.18430649621288023,0.03151363484866476
750,0.04175850599126357,0.12190918927583858,0.16326694185067928,0.17809481825832565,0.18262333186390414,0.18506792770408367,0.18550875646214884,0.03195247505759213
751,0.04175850599126357,0.12190918927583858,0.16326694185067928,0.17809481825832565,0.18362521540496132,0.18546868112050655,0.18623011261171002,0.03239742629528195
752,0.04175850599126357,0.12190918927583858,0.16326694185067928,0.17809481825832565,0.18362521540496132,0.18699154410291347,0.1875525988859055,0.032848573660300466
753,0.04175850599126357,0.12190918927583858,0.16951869514687612,0.17809481825832565,0.1849877770207991,0.18831403037710898,0.18863463311024725,0.03330600343624588
754,0.04175850599126357,0.12190918927583858,0.16951869514687612,0.18154129763956237,0.18614996192842545,0.1895563659680199,0.1898368933595159,0.033769803108250875
755,0.08311625856610427,0.12190918927583858,0.16951869514687612,0.18154129763956237,0.18807357832725524,0.1910792289504268,0.1909990782671422,0.034240061379714255
756,0.08311625856610427,0.12190918927583858,0.16951869514687612,0.18154129763956237,0.1894762152847353,0.19168035907506112,0.1920410371498417,0.034716868189265594
757,0.08311625856610427,0.12190918927583858,0.16951869514687612,0.18154129763956237,0.1894762152847353,0.19368412615717548,0.19236163988298,0.03520031472796683
758,0.08311625856610427,0.12190918927583858,0.16951869514687612,0.1847072496293031,0.19083877690057308,0.19452570833166352,0.1933234480823949,0.03569049345675229
759,0.08311625856610427,0.12190918927583858,0.16951869514687612,0.1847072496293031,0.19264216727447603,0.19624894802228188,0.19472608503987496,0.03618749812411276
760,0.08311625856610427,0.14186670941369775,0.17524946900172325,0.1847072496293031,0.19264216727447603,0.1968500781469162,0.19536729050615156,0.036691423784024936
761,0.08311625856610427,0.14186670941369775,0.17524946900172325,0.1847072496293031,0.1939245782070292,0.19769166032140423,0.19681000280527391,0.03720236681413066
762,0.08311625856610427,0.14186670941369775,0.17524946900172325,0.1885144070853204,0.19544744118943613,0.19921452330381118,0.19801226305454253,0.037720424934170015
763,0.08311625856610427,0.14186670941369775,0.17524946900172325,0.1885144070853204,0.19544744118943613,0.19997595479501462,0.19965535206187632,0.03824569722466999
764,0.08311625856610427,0.14186670941369775,0.17524946900172325,0.1885144070853204,0.19656955075542018,0.2013785917524947,0.20089768765278723,0.038778284145894536
765,0.08311625856610427,0.14186670941369775,0.17524946900172325,0.1885144070853204,0.19656955075542018,0.20226024926862501,0.20089768765278723,0.0393182875570577
766,0.08311625856610427,0.14186670941369775,0.17524946900172325,0.19292269466597203,0.1981725644211117,0.20310183144311306,0.20406363964252797,0.039865810735804384
767,0.08311625856610427,0.14186670941369775,0.17524946900172325,0.19292269466597203,0.20025648218651065,0.20370296156774736,0.20470484510880455,0.0404209583979631
768,0.08311625856610427,0.14186670941369775,0.18218250310583897,0.19292269466597203,0.20025648218651065,0.20514567386686972,0.2058269546747886,0.040983836717572615
769,0.08311625856610427,0.14186670941369775,0.18218250310583897,0.19697030417184305,0.20205987256041358,0.2068288382158458,0.20626778343285376,0.04155455334718871
770,0.08311625856610427,0.14186670941369775,0.18218250310583897,0.19697030417184305,0.20402356430088567,0.20763034504869154,0.20827155051496815,0.04213321743847289
771,0.08311625856610427,0.14186670941369775,0.18218250310583897,0.19697030417184305,0.20538612591672345,0.20951388610587907,0.20859215324810643,0.042719939663067766
772,0.08311625856610427,0.14186670941369775,0.18218250310583897,0.19697030417184305,0.20538612591672345,0.20951388610587907,0.20859215324810643,0.043314832233764027
773,0.08311625856610427,0.14186670941369775,0.18218250310583897,0.20049693423636436,0.20694906424077264,0.21087644772171682,0.21059592033022081,0.04391800892596086
774,0.08311625856610427,0.14186670941369775,0.18883500981845872,0.20049693423636436,0.20863222858974872,0.21171802989620486,0.21199855728770087,0.04452958509942651
775,0.08311625856610427,0.14186670941369775,0.18883500981845872,0.20049693423636436,0.2102753175970825,0.21243938604576604,0.2131607421953272,0.04514967772036102
776,0.08311625856610427,0.14186670941369775,0.18883500981845872,0.20049693423636436,0.2102753175970825,0.21400232436981526,0.21436300244459583,0.045778405383766166
777,0.08311625856610427,0.14186670941369775,0.18883500981845872,0.20466476976716227,0.21215885865427003,0.21492405722758787,0.21552518735222218,0.04641588833612782
778,0.08311625856610427,0.14186670941369775,0.18883500981845872,0.20466476976716227,0.21348134492846552,0.21580571474371818,0.21656714623492165,0.04706224849841282
779,0.08311625856610427,0.14186670941369775,0.18883500981845872,0.20466476976716227,0.21524465996072617,0.21780948182583257,0.2183304612671823,0.04771760948938741
780,0.08311625856610427,0.14186670941369775,0.1972107562216968,0.20466476976716227,0.21524465996072617,0.21877129002524748,0.21925219412495492,0.04838209664925957
781,0.08311625856610427,0.14186670941369775,0.1972107562216968,0.20466476976716227,0.21688774896805996,0.21941249549152406,0.21973309822466236,0.04905583706365045
782,0.08311625856610427,0.14186670941369775,0.1972107562216968,0.20911313268945617,0.21873121468360518,0.22069490642407727,0.22157656394020758,0.04973895958790067
783,0.08311625856610427,0.16390814731695588,0.1972107562216968,0.20911313268945617,0.22021400232436983,0.22245822145633792,0.22245822145633792,0.050431594871713586
784,0.08311625856610427,0.16390814731695588,0.1972107562216968,0.20911313268945617,0.22229792008976876,0.22398108443874484,0.22370055704724884,0.051133875384143206
785,0.08311625856610427,0.16390814731695588,0.1972107562216968,0.21332104356189638,0.22229792008976876,0.22502304332144432,0.22518334468801346,0.05184593543892913
786,0.08311625856610427,0.16390814731695588,0.1972107562216968,0.21332104356189638,0.22426161183024085,0.22618522822907064,0.2266661323287781,0.05256791122018419
787,0.08311625856610427,0.16390814731695588,0.1972107562216968,0.21332104356189638,0.22550394742115176,0.22834929667775417,0.22714703642848555,0.05329994080844093
788,0.08311625856610427,0.16390814731695588,0.20566665330821945,0.21696789965134453,0.22550394742115176,0.2298721596601611,0.22931110487716908,0.054042164207059144
789,0.08311625856610427,0.16390814731695588,0.20566665330821945,0.21696789965134453,0.22750771450326615,0.23075381717629143,0.23031298841822626,0.05479472336900281
790,0.08311625856610427,0.16390814731695588,0.20566665330821945,0.21696789965134453,0.22907065282731534,0.2315152486674949,0.23163547469242177,0.055557762223988776
791,0.08311625856610427,0.16390814731695588,0.20566665330821945,0.21696789965134453,0.2305133651264377,0.233478940407967,0.23383961848274756,0.056331426706013515
792,0.08311625856610427,0.16390814731695588,0.20566665330821945,0.21696789965134453,0.2305133651264377,0.23528233078186991,0.2353224061235122,0.05711586478126435
793,0.08311625856610427,0.16390814731695588,0.20566665330821945,0.22193724201498818,0.23251713220855208,0.23612391295635796,0.2353224061235122,0.05791122647641758
794,0.08311625856610427,0.16390814731695588,0.20566665330821945,0.22193724201498818,0.23251713220855208,0.23708572115577287,0.23760670059712258,0.05871766390733249
795,0.08311625856610427,0.16390814731695588,0.21536488598565304,0.22193724201498818,0.23416022121588587,0.23780707730533404,0.2392097142628141,0.0595353313081437
796,0.08311625856610427,0.16390814731695588,0.21536488598565304,0.22754778984490842,0.2359636115897888,0.2395303169959524,0.23945016631266783,0.06036438506075864
797,0.08311625856610427,0.16390814731695588,0.21536488598565304,0.22754778984490842,0.23740632388891114,0.24029174848715584,0.24169438544463592,0.06120498372476703
798,0.08311625856610427,0.16390814731695588,0.21536488598565304,0.22754778984490842,0.23740632388891114,0.2417745361279205,0.2430168717188314,0.06205728806776501
799,0.08311625856610427,0.16390814731695588,0.21536488598565304,0.22754778984490842,0.23961046767923697,0.2426561936440508,0.24453973470123833,0.06292146109610337
800,0.08311625856610427,0.16390814731695588,0.21536488598565304,0.2331583376748287,0.24185468681120506,0.2452210155091572,0.24606259768364525,0.06379766808606283
801,0.08311625856610427,0.16390814731695588,0.21536488598565304,0.2331583376748287,0.24185468681120506,0.24742515929948303,0.2478259127159059,0.0646860766154632
802,0.08311625856610427,0.16390814731695588,0.21536488598565304,0.2331583376748287,0.24345770047689658,0.2481465154490442,0.24858734420710937,0.06558685659571435
803,0.08311625856610427,0.16390814731695588,0.2251432693463712,0.2331583376748287,0.24518094016751493,0.25055103594758144,0.25023043321444316,0.06650018030431118
804,0.08311625856610427,0.16390814731695588,0.2251432693463712,0.2331583376748287,0.24518094016751493,0.2515929948302809,0.25243457700476896,0.06742622241778334
805,0.08311625856610427,0.18975674267623133,0.2251432693463712,0.23848835811325292,0.24714463190798702,0.25315593315433016,0.2532360838376147,0.06836516004510239
806,0.08311625856610427,0.18975674267623133,0.2251432693463712,0.23848835811325292,0.24714463190798702,0.25315593315433016,0.2552398509197291,0.06931717276155401
807,0.08311625856610427,0.18975674267623133,0.2251432693463712,0.23848835811325292,0.24854726886546707,0.2555203783112251,0.25828557688454296,0.07028244264308353
808,0.08311625856610427,0.18975674267623133,0.2251432693463712,0.2443393579930269,0.24854726886546707,0.25668256321885147,0.2584859535927544,0.07126115430111744
809,0.08311625856610427,0.18975674267623133,0.2251432693463712,0.2443393579930269,0.25075141265579287,0.25828557688454296,0.2612511521660722,0.07225349491787206
810,0.08311625856610427,0.18975674267623133,0.2251432693463712,0.2443393579930269,0.25307578247104556,0.2602893439666573,0.26273393980683685,0.0732596542821523
811,0.08311625856610427,0.18975674267623133,0.23476135134052017,0.2443393579930269,0.25628180980242854,0.2614114535326414,0.26449725483909753,0.0742798248256491
812,0.08311625856610427,0.18975674267623133,0.23476135134052017,0.25023043321444316,0.25628180980242854,0.2625335630986254,0.26626056987135815,0.07531420165974376
813,0.08311625856610427,0.18975674267623133,0.23476135134052017,0.25023043321444316,0.2586863303009658,0.2648579329138781,0.26722237807077304,0.07636298261282241
814,0.08311625856610427,0.18975674267623133,0.23476135134052017,0.25023043321444316,0.2586863303009658,0.2657796657716507,0.27022802869394463,0.07742636826811278
815,0.08311625856610427,0.18975674267623133,0.23476135134052017,0.25023043321444316,0.2614114535326414,0.26734260409569993,0.2712299122350018,0.07850456200204509
816,0.08311625856610427,0.18975674267623133,0.23476135134052017,0.2565222618522823,0.26393620005610546,0.2683845629783994,0.2728329259006933,0.07959777002314977
817,0.08311625856610427,0.18975674267623133,0.23476135134052017,0.2565222618522823,0.26393620005610546,0.271670740993067,0.27419548751653106,0.08070620141149507
818,0.08311625856610427,0.18975674267623133,0.23476135134052017,0.2565222618522823,0.26626056987135815,0.27263254919248187,0.2751973710575883,0.0818300681586739
819,0.08311625856610427,0.18975674267623133,0.2462228990502144,0.2565222618522823,0.26626056987135815,0.27363443273353905,0.2751973710575883,0.08296958520834916
820,0.08311625856610427,0.18975674267623133,0.2462228990502144,0.2565222618522823,0.26918606981124515,0.27664008335671064,0.27812287099747524,0.08412497049736119
821,0.08311625856610427,0.18975674267623133,0.2462228990502144,0.2629743918566906,0.27207149440948986,0.278643850438825,0.27848354907225586,0.08529644499741017
822,0.08311625856610427,0.18975674267623133,0.2462228990502144,0.2629743918566906,0.27207149440948986,0.2796858093215245,0.2815292750370697,0.08648423275731726
823,0.08311625856610427,0.18975674267623133,0.2462228990502144,0.2629743918566906,0.27495691900773456,0.28116859696228913,0.2837734941690378,0.08768856094587427
824,0.08311625856610427,0.18975674267623133,0.2462228990502144,0.2629743918566906,0.27495691900773456,0.2827716106279806,0.2855768845429407,0.08890965989529168
825,0.08311625856610427,0.18975674267623133,0.2462228990502144,0.2703482547188715,0.27828317236404443,0.28421432292710297,0.2866188434256402,0.09014776314524918
826,0.08311625856610427,0.2237406323888911,0.2590470083757464,0.2703482547188715,0.28112852162064683,0.2870195968420631,0.2875806516250551,0.09140310748756224
827,0.08311625856610427,0.2237406323888911,0.2590470083757464,0.2703482547188715,0.28112852162064683,0.2882218570913317,0.2906664529315112,0.09267593301146883
828,0.08311625856610427,0.2237406323888911,0.2590470083757464,0.2703482547188715,0.2842944736103875,0.2901053981485192,0.2908267542980804,0.0939664831495469
829,0.16699394862341202,0.2237406323888911,0.2590470083757464,0.2770408367731335,0.2842944736103875,0.29150803510599926,0.2908267542980804,0.095275004724273
830,0.16699394862341202,0.2237406323888911,0.2590470083757464,0.2770408367731335,0.28754057628341284,0.29319119945497535,0.29543541858694344,0.09660174799522644
831,0.16699394862341202,0.2237406323888911,0.2590470083757464,0.2770408367731335,0.2905863022482267,0.2946339117540977,0.29675790486113895,0.09794696670695385
832,0.16699394862341202,0.2237406323888911,0.2590470083757464,0.2770408367731335,0.2905863022482267,0.29779986374383843,0.2988017472848956,0.099310918137498
833,0.16699394862341202,0.2237406323888911,0.27006772732737544,0.2855768845429407,0.29415300765439023,0.2997234801426682,0.3015268705165712,0.1006938631476027
834,0.16699394862341202,0.2237406323888911,0.27006772732737544,0.2855768845429407,0.29415300765439023,0.3016070211998557,0.30244860337434376,0.10209606623060476
835,0.16699394862341202,0.2237406323888911,0.27006772732737544,0.2855768845429407,0.2975594116939847,0.30300965815733577,0.3048931992145233,0.10351779556301763
836,0.16699394862341202,0.2237406323888911,0.27006772732737544,0.2855768845429407,0.2975594116939847,0.30481304853123875,0.306656514246784,0.10495932305582266
837,0.16699394862341202,0.2237406323888911,0.27006772732737544,0.2855768845429407,0.3014066444916443,0.3061355348054342,0.307217569029776,0.10642092440647245
838,0.16699394862341202,0.2237406323888911,0.27006772732737544,0.2933515008215445,0.3043321444315313,0.30813930188754857,0.3102232196529475,0.10790287915161835
839,0.16699394862341202,0.2237406323888911,0.27006772732737544,0.2933515008215445,0.3043321444315313,0.30994269226145155,0.3106239730693704,0.10940547072057435
840,0.16699394862341202,0.2237406323888911,0.2840540215605338,0.2933515008215445,0.3080190758626217,0.3117060072937122,0.3106239730693704,0.11092898648952228
841,0.16699394862341202,0.2237406323888911,0.2840540215605338,0.2933515008215445,0.3080190758626217,0.3131086442511922,0.31435097984210314,0.11247371783647507
842,0.16699394862341202,0.2237406323888911,0.2840540215605338,0.3015268705165712,0.3119063840019236,0.31511241133330664,0.3177974592233399,0.1140399601970033
843,0.16699394862341202,0.2237406323888911,0.2840540215605338,0.3015268705165712,0.3119063840019236,0.31727647978199014,0.31952069891395823,0.11562801312073753
844,0.16699394862341202,0.2237406323888911,0.2840540215605338,0.3015268705165712,0.31635474692421756,0.31916002083917766,0.32272672624534127,0.11723818032865997
845,0.16699394862341202,0.2237406323888911,0.2840540215605338,0.3015268705165712,0.31635474692421756,0.3210435618963652,0.32304732897847954,0.11887076977119032
846,0.16699394862341202,0.2237406323888911,0.2840540215605338,0.3100629182863784,0.3202821304051617,0.32300725363683724,0.3264136576764317,0.12052609368708414
847,0.16699394862341202,0.2640965014226746,0.29840099386847274,0.3100629182863784,0.3202821304051617,0.32521139742716304,0.3264136576764317,0.12220446866314887
848,0.16699394862341202,0.2640965014226746,0.29840099386847274,0.3100629182863784,0.32436981525267505,0.3285376507834729,0.33114254799022164,0.12390621569479157
849,0.16699394862341202,0.2640965014226746,0.29840099386847274,0.3100629182863784,0.3283773494169038,0.3285376507834729,0.3331062397306937,0.12563166024741215
850,0.16699394862341202,0.2640965014226746,0.29840099386847274,0.3100629182863784,0.3283773494169038,0.33326654109726284,0.3341081232717509,0.12738113231864784
851,0.16699394862341202,0.2640965014226746,0.29840099386847274,0.31843866468961646,0.3283773494169038,0.33326654109726284,0.33799543141105276,0.12915496650148828
852,0.16699394862341202,0.2640965014226746,0.29840099386847274,0.31843866468961646,0.3320242055063519,0.3382358834609065,0.3404400272512323,0.13095350204826675
853,0.16699394862341202,0.2640965014226746,0.29840099386847274,0.31843866468961646,0.3320242055063519,0.3382358834609065,0.3414419107922895,0.13277708293554288
854,0.16699394862341202,0.2640965014226746,0.31431090450046084,0.31843866468961646,0.3356309862541578,0.3405602532761592,0.34416703402396503,0.1346260579298911
855,0.16699394862341202,0.2640965014226746,0.31431090450046084,0.3269747124594237,0.3356309862541578,0.343325451849477,0.3469723079389252,0.1365007806546014
856,0.16699394862341202,0.2640965014226746,0.31431090450046084,0.3269747124594237,0.339558369735102,0.34548952029816055,0.34901615036268185,0.13840160965731302
857,0.16699394862341202,0.2640965014226746,0.31431090450046084,0.3269747124594237,0.339558369735102,0.3485753216046167,0.3514206708612191,0.1403289084785873
858,0.16699394862341202,0.2640965014226746,0.31431090450046084,0.3269747124594237,0.34392658197411136,0.3510199174447962,0.35186149961928426,0.1422830457214352
859,0.16699394862341202,0.2640965014226746,0.31431090450046084,0.3366729451368573,0.34392658197411136,0.3544263214843906,0.3552278283172364,0.14426439512181588
860,0.16699394862341202,0.2640965014226746,0.31431090450046084,0.3366729451368573,0.34905622570432415,0.3572315953993508,0.3552278283172364,0.14627333562011297
861,0.16699394862341202,0.2640965014226746,0.3302608904740913,0.3366729451368573,0.34905622570432415,0.3600769446559532,0.36047769807237606,0.14831025143361026
862,0.16699394862341202,0.2640965014226746,0.3302608904740913,0.3366729451368573,0.3543862461427484,0.36316274596240933,0.36276199254598646,0.15037553212997384
863,0.16699394862341202,0.2640965014226746,0.3302608904740913,0.3463711778142909,0.3543862461427484,0.365767643169158,0.36624854726886547,0.1524695727017573
864,0.16699394862341202,0.2640965014226746,0.3302608904740913,0.3463711778142909,0.3602773213641646,0.365767643169158,0.3670099787600689,0.15459277364194784
865,0.16699394862341202,0.2640965014226746,0.3302608904740913,0.3463711778142909,0.3602773213641646,0.3680920129844107,0.3706167595078748,0.1567455410205595
866,0.16699394862341202,0.2640965014226746,0.3302608904740913,0.3463711778142909,0.3648859856530277,0.3706568348495171,0.374824670380315,0.15892828656229763
867,0.16699394862341202,0.3103033703362321,0.34829479421312065,0.35699114334949705,0.3648859856530277,0.3735422594477618,0.3767883621207871,0.161141427725302
868,0.16699394862341202,0.3103033703362321,0.34829479421312065,0.35699114334949705,0.3704965334829479,0.3767082114375025,0.3791928826193243,0.16338538778098602
869,0.16699394862341202,0.3103033703362321,0.34829479421312065,0.35699114334949705,0.3704965334829479,0.3799142387688855,0.38231875926742276,0.16566059589499152
870,0.16699394862341202,0.3103033703362321,0.34829479421312065,0.35699114334949705,0.3757864785797299,0.3832004167835531,0.3854847112571635,0.1679674872092653
871,0.16699394862341202,0.3103033703362321,0.34829479421312065,0.35699114334949705,0.3757864785797299,0.3860457660401555,0.3876888550474893,0.17030650292528426
872,0.16699394862341202,0.3103033703362321,0.34829479421312065,0.36785156093455695,0.3757864785797299,0.38905141666332704,0.39085480703722997,0.1726780903884356
873,0.16699394862341202,0.3103033703362321,0.34829479421312065,0.36785156093455695,0.38111649901815414,0.39189676591992945,0.39414098505189754,0.17508270317357233
874,0.16699394862341202,0.3103033703362321,0.3664489239770769,0.36785156093455695,0.3866068208231475,0.39189676591992945,0.3958241494008736,0.1775208011717636
875,0.16699394862341202,0.3103033703362321,0.3664489239770769,0.36785156093455695,0.3866068208231475,0.3952230192762393,0.3958241494008736,0.17999285067824766
876,0.16699394862341202,0.3103033703362321,0.3664489239770769,0.3784715264697632,0.3866068208231475,0.39826874524105316,0.3958241494008736,0.18249932448161507
877,0.16699394862341202,0.3103033703362321,0.3664489239770769,0.3784715264697632,0.3918166152366449,0.40159499859736303,0.4038792930709734,0.18504070195423022
878,0.16699394862341202,0.3103033703362321,0.3664489239770769,0.3784715264697632,0.3918166152366449,0.4043601971706809,0.407726525868633,0.18761746914391195
879,0.16699394862341202,0.3103033703362321,0.3664489239770769,0.3784715264697632,0.39778784114134574,0.40768645052699076,0.4101310463671703,0.1902301188668946
880,0.16699394862341202,0.3103033703362321,0.38628621809000924,0.390013224862742,0.39778784114134574,0.40768645052699076,0.41325692301526873,0.19287915080207776
881,0.16699394862341202,0.3103033703362321,0.38628621809000924,0.390013224862742,0.4044002725123232,0.41093255320001604,0.41674347773814774,0.1955650715865947
882,0.16699394862341202,0.3103033703362321,0.38628621809000924,0.390013224862742,0.4044002725123232,0.4148599366809602,0.41854686811205066,0.19828839491270714
883,0.16699394862341202,0.3103033703362321,0.38628621809000924,0.390013224862742,0.41093255320001604,0.41830641606219693,0.4222738748847834,0.20104964162604969
884,0.16699394862341202,0.3103033703362321,0.38628621809000924,0.40159499859736303,0.41093255320001604,0.4216326694185068,0.4239570392337595,0.20384933982524642
885,0.16699394862341202,0.36268184186270186,0.38628621809000924,0.40159499859736303,0.41790566264577406,0.4216326694185068,0.429607662405322,0.2066880249629082
886,0.16699394862341202,0.36268184186270186,0.38628621809000924,0.40159499859736303,0.41790566264577406,0.42495892277481667,0.43293391576163187,0.20956623994804308
887,0.16699394862341202,0.36268184186270186,0.4078066765519176,0.40159499859736303,0.41790566264577406,0.4286859295475494,0.43293391576163187,0.21248453524988828
888,0.16699394862341202,0.36268184186270186,0.4078066765519176,0.41385805313990304,0.42459824470003604,0.4321724842704284,0.4398669498657476,0.21544346900318823
889,0.3183184386646896,0.36268184186270186,0.4078066765519176,0.41385805313990304,0.42459824470003604,0.43549873762673824,0.441590189556366,0.21844360711494282
890,0.3183184386646896,0.36268184186270186,0.4078066765519176,0.41385805313990304,0.43105037470444435,0.43918566905782874,0.4453171963290987,0.2214855233726359
891,0.3183184386646896,0.36268184186270186,0.4078066765519176,0.41385805313990304,0.43806355949184467,0.43918566905782874,0.4453171963290987,0.22456979955397716
892,0.3183184386646896,0.36268184186270186,0.4078066765519176,0.4277241213481345,0.43806355949184467,0.4435138059551958,0.4453171963290987,0.22769702553816798
893,0.3183184386646896,0.36268184186270186,0.42764397066484994,0.4277241213481345,0.43806355949184467,0.4479621688774897,0.4558970865226626,0.23086779941871674
894,0.3183184386646896,0.36268184186270186,0.42764397066484994,0.4277241213481345,0.4453171963290987,0.4519697030417184,0.4577806275798501,0.23408272761782942
895,0.3183184386646896,0.36268184186270186,0.42764397066484994,0.44098905943173167,0.4453171963290987,0.4554161824229552,0.45918326453733016,0.23734242500238661
896,0.3183184386646896,0.36268184186270186,0.42764397066484994,0.44098905943173167,0.4525307578247105,0.4593836412455416,0.45918326453733016,0.2406475150015422
897,0.3183184386646896,0.36268184186270186,0.42764397066484994,0.44098905943173167,0.4591431891956879,0.4593836412455416,0.46828036709012943,0.24399862972595504
898,0.3183184386646896,0.36268184186270186,0.42764397066484994,0.44098905943173167,0.4591431891956879,0.4641526069009738,0.4725684286458542,0.24739641008868118
899,0.3183184386646896,0.36268184186270186,0.44896405241854687,0.4542539975153288,0.4664369013745842,0.4682002164068449,0.4766561134933675,0.2508415059277541
900,0.3183184386646896,0.42175289544343364,0.44896405241854687,0.4542539975153288,0.4664369013745842,0.47236805193764275,0.47978199014146594,0.25433457613046484
901,0.3183184386646896,0.42175289544343364,0.44896405241854687,0.4542539975153288,0.47401114094497654,0.4767763395182944,0.47978199014146594,0.25787628875938035
902,0.3183184386646896,0.42175289544343364,0.44896405241854687,0.4542539975153288,0.47401114094497654,0.480623572315954,0.4881978118863463,0.2614673211801092
903,0.3183184386646896,0.42175289544343364,0.44896405241854687,0.467518935598926,0.48206628461507633,0.480623572315954,0.49352783232477054,0.2651083601908536
904,0.3183184386646896,0.42175289544343364,0.44896405241854687,0.467518935598926,0.48206628461507633,0.4853524626297439,0.4976155171722839,0.2688001021537607
905,0.3183184386646896,0.42175289544343364,0.47140624373822787,0.467518935598926,0.48976075021039556,0.49040195567667216,0.4984971746884142,0.27254325312810274
906,0.3183184386646896,0.42175289544343364,0.47140624373822787,0.4807838736825231,0.48976075021039556,0.4957319761150964,0.5022642568027892,0.27633852900531725
907,0.3183184386646896,0.42175289544343364,0.47140624373822787,0.4807838736825231,0.49709453773093415,0.5000601130124634,0.5090369895403358,0.28018665564591955
908,0.3183184386646896,0.42175289544343364,0.47140624373822787,0.4807838736825231,0.49709453773093415,0.5053099827676031,0.5122830922133611,0.2840883690183301
909,0.3183184386646896,0.42175289544343364,0.47140624373822787,0.49485031859896605,0.5043481745681881,0.509477818298401,0.5122830922133611,0.28804441533962977
910,0.3183184386646896,0.42175289544343364,0.49420911313268945,0.49485031859896605,0.5043481745681881,0.5136857291708412,0.5122830922133611,0.2920555512182745
911,0.3183184386646896,0.42175289544343364,0.49420911313268945,0.49485031859896605,0.5116418867470846,0.5188955235843385,0.5241854686811205,0.2961225437988037
912,0.3183184386646896,0.42175289544343364,0.49420911313268945,0.49485031859896605,0.5191760509758345,0.5188955235843385,0.5241854686811205,0.30024617090855493
913,0.3183184386646896,0.42175289544343364,0.49420911313268945,0.5102793251312467,0.5191760509758345,0.523424037189917,0.5241854686811205,0.30442722120642995
914,0.3183184386646896,0.42175289544343364,0.49420911313268945,0.5102793251312467,0.5267903658878692,0.5275517973790727,0.5241854686811205,0.30866649433372745
915,0.3183184386646896,0.484671181821825,0.5183344688013465,0.5102793251312467,0.5267903658878692,0.5326814411092855,0.5394942491884743,0.312964801067075
916,0.3183184386646896,0.484671181821825,0.5183344688013465,0.525507954955316,0.5346050575081153,0.5379713862060674,0.5474291668336473,0.3173229634734979
917,0.3183184386646896,0.484671181821825,0.5183344688013465,0.525507954955316,0.542099146395223,0.5430208792529956,0.5474291668336473,0.32174181506763716
918,0.3183184386646896,0.484671181821825,0.5183344688013465,0.525507954955316,0.542099146395223,0.5472688654670781,0.5544423516210476,0.32622220097116666
919,0.3183184386646896,0.484671181821825,0.5428205025447842,0.5407365847793852,0.5494730092574039,0.5526790365887869,0.560213200817537,0.33076497807442423
920,0.3183184386646896,0.484671181821825,0.5428205025447842,0.5407365847793852,0.5494730092574039,0.5574079269025768,0.5638199815653429,0.3353710152002929
921,0.3183184386646896,0.484671181821825,0.5428205025447842,0.5407365847793852,0.5569670981445117,0.5625776459744319,0.5656233719392458,0.3400411932703709
922,0.3183184386646896,0.484671181821825,0.5428205025447842,0.556606420069731,0.5569670981445117,0.5675069129964333,0.5717949745521581,0.3447764054734464
923,0.3183184386646896,0.484671181821825,0.5428205025447842,0.556606420069731,0.564541337714904,0.5723961046767924,0.5717949745521581,0.3495775574363271
924,0.3183184386646896,0.484671181821825,0.5650222418146115,0.556606420069731,0.571514447160662,0.5771650703322245,0.5810523784715265,0.3544455673970436
925,0.3183184386646896,0.484671181821825,0.5650222418146115,0.5710335430609546,0.571514447160662,0.5821344126958682,0.5874644331342924,0.3593813663804626
926,0.3183184386646896,0.484671181821825,0.5650222418146115,0.5710335430609546,0.5799703442471847,0.5868232276680159,0.5901094056826834,0.3643858983763548
927,0.3183184386646896,0.547669618883501,0.5650222418146115,0.5710335430609546,0.5878251112090731,0.5916723440067326,0.5901094056826834,0.36946012051993027
928,0.3183184386646896,0.547669618883501,0.5889071454334148,0.5852602893439667,0.5955596521460346,0.5961607822706688,0.602733138300004,0.37460500327489893
929,0.3183184386646896,0.547669618883501,0.5889071454334148,0.5852602893439667,0.5955596521460346,0.6063399190478099,0.6069009738308019,0.37982153061907364
930,0.3183184386646896,0.547669618883501,0.5889071454334148,0.5852602893439667,0.6028533643249309,0.6112691860698113,0.6069009738308019,0.3851107002325569
931,0.3183184386646896,0.547669618883501,0.5889071454334148,0.6002885424598244,0.6116699394862342,0.6165992065082355,0.6177613914158618,0.39047352368855637
932,0.3183184386646896,0.547669618883501,0.5889071454334148,0.6002885424598244,0.6116699394862342,0.6209674187472448,0.6231715625375707,0.39591102664684585
933,0.3183184386646896,0.547669618883501,0.6121107682442993,0.6002885424598244,0.6199254598645454,0.6250951789364004,0.6307858774496052,0.40142424904993174
934,0.3183184386646896,0.547669618883501,0.6121107682442993,0.6152366448923977,0.6274195487516531,0.6353143910551837,0.6316274596240933,0.40701424532194386
935,0.3183184386646896,0.547669618883501,0.6121107682442993,0.6152366448923977,0.6349136376387609,0.6403238087604697,0.6405642608103234,0.41268208457029515
936,0.3183184386646896,0.547669618883501,0.6344327335390534,0.6297038432252635,0.6349136376387609,0.6457740552238208,0.6453733018073979,0.41842885079015846
937,0.5359275437823108,0.547669618883501,0.6344327335390534,0.6297038432252635,0.6424878772091532,0.6543902536769126,0.6511441510038873,0.4242556430717777
938,0.5359275437823108,0.614435138059552,0.6344327335390534,0.6451729250991864,0.6488999318719192,0.6591191439907025,0.6559131166593195,0.43016357581067904
939,0.5359275437823108,0.614435138059552,0.6344327335390534,0.6451729250991864,0.6565943974672384,0.6639281849877771,0.6638480343044925,0.43615377892080054
940,0.5359275437823108,0.614435138059552,0.6579168837414339,0.660722157656394,0.6640884863543461,0.6730252875405763,0.6691379794012744,0.4422273980505897
941,0.5359275437823108,0.614435138059552,0.6579168837414339,0.660722157656394,0.6715024245581693,0.6775137258045125,0.6779144792209354,0.4483855948021191
942,0.5359275437823108,0.614435138059552,0.6579168837414339,0.6735061916402837,0.6780347052458622,0.68552879413297,0.68552879413297,0.4546295469532399
943,0.5359275437823108,0.614435138059552,0.6579168837414339,0.6735061916402837,0.6856089448162546,0.6900973830801908,0.6923015268705166,0.4609604486828429
944,0.5359275437823108,0.614435138059552,0.6795575682282692,0.6875325612150843,0.6925820542620126,0.6981525267502905,0.6946659720274115,0.46737951079924633
945,0.5359275437823108,0.614435138059552,0.6795575682282692,0.6875325612150843,0.6997956157576243,0.7022802869394461,0.7037229992385685,0.4738879609717651
946,0.5359275437823108,0.614435138059552,0.6795575682282692,0.702400512964373,0.7079309101110087,0.7108163347092534,0.7066885745200978,0.4804870439655134
947,0.5359275437823108,0.614435138059552,0.7001963691740473,0.702400512964373,0.7151845469482627,0.7193924578207029,0.7166272592473851,0.48717802187946313
948,0.5359275437823108,0.6796377189115537,0.7001963691740473,0.7153849236564742,0.7216767522943133,0.7267262453412415,0.7225183344688013,0.4939621743878316
949,0.5359275437823108,0.6796377189115537,0.7001963691740473,0.7153849236564742,0.7278082795655832,0.733899731495211,0.7345008616198453,0.5008407989848213
950,0.5359275437823108,0.6796377189115537,0.7231996152767203,0.7287700877649982,0.7334989780787882,0.7375065122430169,0.7407125395743999,0.5078152112327671
951,0.5359275437823108,0.6796377189115537,0.7231996152767203,0.7287700877649982,0.7389492245421392,0.7448002244219132,0.7476455736785156,0.5148867450137498
952,0.5359275437823108,0.6796377189115537,0.7231996152767203,0.7411934436741073,0.7448803751051978,0.7541778543662084,0.7548992105157697,0.5220567527846975
953,0.5359275437823108,0.6796377189115537,0.7434777381477177,0.7411934436741073,0.7500500941770528,0.7602292309541939,0.7613914158618202,0.5293266058360555
954,0.5359275437823108,0.6796377189115537,0.7434777381477177,0.7536568749248588,0.7618723199615277,0.7665611349336753,0.7689656554322125,0.5366976945540476
955,0.5359275437823108,0.6796377189115537,0.7434777381477177,0.7646375185348455,0.7674828677914479,0.7749769566785557,0.7756983128281169,0.5441714286865887
956,0.5359275437823108,0.6796377189115537,0.7618723199615277,0.7646375185348455,0.7791447922093536,0.7807077305334028,0.7805474291668336,0.5517492376129128
957,0.5359275437823108,0.7388289985172124,0.7618723199615277,0.7753777100949786,0.7839538332064281,0.7903258125275519,0.7921292029014547,0.5594325706169377
958,0.5359275437823108,0.7388289985172124,0.7807077305334028,0.7863583537049653,0.7933715384923656,0.7977798260730172,0.7972989219733099,0.5672228971644537
959,0.5359275437823108,0.7388289985172124,0.7807077305334028,0.7863583537049653,0.7984611068809362,0.8052338396184827,0.8023884903618803,0.5751217071841613
960,0.5359275437823108,0.7388289985172124,0.7807077305334028,0.7976596000480904,0.80763836011702,0.8142107161463551,0.812086723039314,0.5831305113526218
961,0.5359275437823108,0.7388289985172124,0.7995030657636356,0.8077986614835891,0.8164950106199655,0.8199414900012023,0.8224261611830241,0.5912508413831881
962,0.5359275437823108,0.7388289985172124,0.7995030657636356,0.8176972708692342,0.8210635995671863,0.8277561816214484,0.8304011541698393,0.5994842503189408
963,0.5359275437823108,0.7388289985172124,0.8157335791287621,0.8275157295715946,0.8292790446038553,0.8368532841742475,0.8398589347974191,0.6078323128297224
964,0.5359275437823108,0.7949344768164148,0.8157335791287621,0.8361319280246864,0.8370135855408167,0.8438263936200057,0.8465114415100389,0.6162966255132942
965,0.5359275437823108,0.7949344768164148,0.8320041678355308,0.8440668456698593,0.8481144551757304,0.8522822907065283,0.8532440989059432,0.6248788072006888
966,0.5359275437823108,0.7949344768164148,0.8320041678355308,0.85196168797339,0.8548070372299924,0.861299242576043,0.8614595439426121,0.6335804992658254
967,0.5359275437823108,0.7949344768164148,0.8463110648018274,0.8601771330100589,0.8643048931992146,0.8696349136376388,0.8697150643209234,0.642403365939419
968,0.5359275437823108,0.7949344768164148,0.8606179617681241,0.8677112972388089,0.8726806396024526,0.8770087764998197,0.8774095299162425,0.6513490946272796
969,0.5359275437823108,0.8424638320041679,0.8606179617681241,0.8740832765599327,0.8805754819059832,0.8860257283693344,0.8851039955115617,0.6604193962330305
970,0.773494169037791,0.8424638320041679,0.8725203382358835,0.886266180419188,0.8905943173165551,0.8945217007974993,0.8941610227227187,0.6696160054853215
971,0.773494169037791,0.8424638320041679,0.8841021119705046,0.8928385364485232,0.8988899130365087,0.9031779745922334,0.9015348855848996,0.6789406812696112
972,0.773494169037791,0.8424638320041679,0.8841021119705046,0.8986494609866549,0.908828597763796,0.9104316114294875,0.9096301045966417,0.6883952069645496
973,0.773494169037791,0.8424638320041679,0.8957239610467679,0.9090289744720074,0.91608223460105,0.9181260770248066,0.918326453733018,0.6979813907830652
974,0.773494169037791,0.8822586462549593,0.9050214403077786,0.9176451729250992,0.9247385083957841,0.9252594878371339,0.9254598645453452,0.707701066118189
975,0.773494169037791,0.8822586462549593,0.913717789444155,0.9258205426201258,0.9321524465996073,0.9327936520658838,0.9335550835570873,0.7175560918936922
976,0.773494169037791,0.8822586462549593,0.9219733098224663,0.9349977958562097,0.9405281930028454,0.9406884943694145,0.9414098505189756,0.7275483529196233
977,0.773494169037791,0.8822586462549593,0.9361199054221937,0.9403678916362762,0.9469803230072537,0.948423035306376,0.9479020558650263,0.7376797602527732
978,0.773494169037791,0.9147196729852122,0.9420911313268946,0.9483028092814492,0.9535526790365888,0.9543541858694345,0.9547148639442151,0.7479522515621814
979,0.773494169037791,0.9147196729852122,0.9520698913958241,0.9544343365527191,0.9604055624574199,0.9604857131407045,0.9608463912154851,0.7583677914997191
980,0.773494169037791,0.9147196729852122,0.9563980282931912,0.9621688774896806,0.9656153568709174,0.965855808920771,0.9662164869955516,0.7689283720758305
981,0.773494169037791,0.9147196729852122,0.9639722678635836,0.9680599527110969,0.9709453773093416,0.9710656033342684,0.9711056786759107,0.7796360130405237
982,0.773494169037791,0.9405682683444876,0.9697831924017152,0.9737105758826594,0.9750731374984972,0.9749929868152126,0.9757544183064161,0.7904927622696419
983,0.773494169037791,0.9405682683444876,0.976996753897327,0.9789203702961567,0.9788402196128722,0.9805233839618482,0.9806836853284174,0.8015006961565413
984,0.773494169037791,0.9604456377990622,0.9816454935278324,0.9829679798020278,0.983128281168597,0.9840099386847273,0.9839297880014427,0.8126619200091946
985,0.773494169037791,0.9604456377990622,0.9858534044002725,0.986053781108484,0.987175890674468,0.9878571714823869,0.9875766440908909,0.8239785684528511
986,0.773494169037791,0.974632308740432,0.9884983769486635,0.9890193563900133,0.9903017673225665,0.9907025207389893,0.9907826714222738,0.8354528058382871
987,0.773494169037791,0.974632308740432,0.9917845549633311,0.9921452330381116,0.9927864385043883,0.9932272672624534,0.9929066645293151,0.8470868266557402
988,0.773494169037791,0.9834088085600929,0.9938283973870877,0.9942692261451529,0.9946699795615758,0.9947902055865027,0.9946699795615758,0.8588828559546258
989,0.773494169037791,0.9895403358313629,0.9958321644692021,0.9961126918606981,0.9961527672023404,0.9962729932272673,0.9961527672023404,0.8708431497690724
990,0.9413296998356911,0.9932673426040957,0.9970344247184707,0.9972748767683245,0.9974351781348936,0.9976355548431051,0.9975153288181782,0.8829699955494082
991,0.9413296998356911,0.9961126918606981,0.9981565342844547,0.9984771370175931,0.9985973630425199,0.9983969863343085,0.9983969863343085,0.89526571259964
992,0.9413296998356911,0.9976756301847474,0.9989179657756583,0.9989981164589428,0.9991183424838697,0.9991183424838697,0.999158417825512,0.9077326525210223
993,0.9413296998356911,0.9991984931671543,0.9994389452170079,0.9995190959002925,0.9993988698753656,0.9993988698753656,0.9994790205586502,0.920373199661823
994,0.9413296998356911,0.9994790205586502,0.999719472608504,0.9996793972668617,0.9998797739750731,0.9998396986334308,0.9997996232917885,0.9331897715733238
995,0.9413296998356911,0.9998797739750731,1.0,1.0,1.0,1.0,1.0,0.9461848194721992
996,0.9413296998356911,0.9999599246583577,1.0,1.0,1.0,1.0,1.0,0.9593608287093147
997,0.9413296998356911,0.9999599246583577,1.0,1.0,1.0,1.0,1.0,0.9727203192450538
998,0.9413296998356911,1.0,1.0,1.0,1.0,1.0,1.0,0.9862658461312831
999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> data/rocs/rocs_noise_auc.csv <==
,RMIA,LiRA,Attack-R,random
0,0.967,0.415,0.597,0.5


==> data/rocs/rocs_noise_roc.csv <==
,RMIA,LiRA,Attack-R,random
0,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1e-06
1,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.0139254075588142e-06
2,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.0280447320933096e-06
3,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.0423606739764013e-06
4,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.056875971184805e-06
5,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.0715933998226711e-06
6,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.0865157746525372e-06
7,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.1016459496336568e-06
8,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.1169868184678225e-06
9,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.1325413151528126e-06
10,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.148312414543511e-06
11,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.1643031329208755e-06
12,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.1805165285688055e-06
13,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.1969557023590428e-06
14,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.2136237983442417e-06
15,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.2305240043592616e-06
16,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.2476595526308684e-06
17,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.2650337203959037e-06
18,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.2826498305280597e-06
19,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.3005112521734097e-06
20,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.3186214013947485e-06
21,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.3369837418249452e-06
22,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.355601785329369e-06
23,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.3744790926775367e-06
24,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.3936192742241435e-06
25,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.4130259905995336e-06
26,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.4327029534098296e-06
27,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.4526539259467812e-06
28,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.4728827239075016e-06
29,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.4933932161242533e-06
30,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.5141893253043518e-06
31,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.535275028780421e-06
32,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.556654359271062e-06
33,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.5783314056521166e-06
34,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.6003103137387017e-06
35,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.622595287078087e-06
36,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.6451905877536607e-06
37,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.6681005372000591e-06
38,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.691329517029647e-06
39,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.7148819698705409e-06
40,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.7387624002162504e-06
41,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.762975375287204e-06
42,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.7875255259042354e-06
43,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.8124175473742357e-06
44,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.8376562003881725e-06
45,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.8632463119315598e-06
46,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.8891927762076644e-06
47,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.915500555573528e-06
48,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.9421746814890245e-06
49,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.9692202554791733e-06
50,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.9966424501097934e-06
51,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.0244465099768015e-06
52,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.052637752709252e-06
53,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.081221569986337e-06
54,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.1102034285685966e-06
55,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.1395888713434217e-06
56,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.1693835183851824e-06
57,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.1995930680300747e-06
58,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.230223297965936e-06
59,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.2612800663372794e-06
60,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.2927693128656486e-06
61,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.3246970599856503e-06
62,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.3570694139967276e-06
63,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.389892566231048e-06
64,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.4231727942376005e-06
65,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.45691646298279e-06
66,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.491130026067791e-06
67,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.5258200269627847e-06
68,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.5609931002584565e-06
69,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.5966559729348724e-06
70,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.6328154656480197e-06
71,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.669478494034323e-06
72,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.7066520700332416e-06
73,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.744343303228363e-06
74,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.782559402207126e-06
75,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.821307675939471e-06
76,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.860595535175745e-06
77,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.9004304938639916e-06
78,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.9408201705870607e-06
79,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.9817722900196732e-06
80,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.0232946844057763e-06
81,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.0653952950565296e-06
82,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.108082173869064e-06
83,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.151363484866476e-06
84,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.1952475057592136e-06
85,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.2397426295281954e-06
86,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.2848573660300466e-06
87,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.3306003436245885e-06
88,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.376980310825088e-06
89,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.4240061379714255e-06
90,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.471686818926559e-06
91,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.5200314727966823e-06
92,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.5690493456752295e-06
93,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.6187498124112765e-06
94,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.6691423784024943e-06
95,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.720236681413066e-06
96,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.7720424934170015e-06
97,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.824569722466999e-06
98,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.877828414589453e-06
99,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.93182875570577e-06
100,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.986581073580438e-06
101,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,4.04209583979631e-06
102,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,4.098383671757261e-06
103,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,4.155455334718879e-06
104,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,4.213321743847289e-06
105,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,4.271993966306777e-06
106,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,4.331483223376403e-06
107,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,4.391800892596085e-06
108,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,4.452958509942659e-06
109,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,4.514967772036102e-06
110,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,4.577840538376616e-06
111,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,4.641588833612782e-06
112,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,4.706224849841281e-06
113,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,4.7717609489387505e-06
114,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,4.838209664925957e-06
115,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,4.905583706365045e-06
116,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,4.973895958790067e-06
117,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,5.0431594871713585e-06
118,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,5.113387538414331e-06
119,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,5.184593543892913e-06
120,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,5.256791122018419e-06
121,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,5.329994080844093e-06
122,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,5.404216420705915e-06
123,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,5.479472336900293e-06
124,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,5.5557762223988786e-06
125,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,5.633142670601352e-06
126,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,5.711586478126435e-06
127,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,5.791122647641759e-06
128,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,5.871766390733262e-06
129,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,5.95353313081437e-06
130,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,6.036438506075864e-06
131,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,6.120498372476702e-06
132,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,6.205728806776501e-06
133,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,6.2921461096103505e-06
134,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,6.379766808606282e-06
135,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,6.46860766154632e-06
136,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,6.558685659571435e-06
137,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,6.650018030431118e-06
138,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,6.742622241778349e-06
139,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,6.836516004510238e-06
140,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,6.9317172761554005e-06
141,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,7.0282442643083526e-06
142,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,7.126115430111745e-06
143,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,7.2253494917872216e-06
144,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,7.32596542821523e-06
145,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,7.427982482564911e-06
146,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,7.531420165974376e-06
147,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,7.636298261282242e-06
148,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,7.742636826811277e-06
149,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,7.85045620020451e-06
150,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,7.959777002314978e-06
151,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,8.070620141149506e-06
152,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,8.183006815867389e-06
153,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,8.296958520834915e-06
154,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,8.41249704973612e-06
155,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,8.529644499741017e-06
156,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,8.648423275731726e-06
157,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,8.768856094587425e-06
158,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,8.890965989529167e-06
159,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,9.014776314524917e-06
160,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,9.140310748756223e-06
161,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,9.267593301146882e-06
162,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,9.39664831495469e-06
163,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,9.5275004724273e-06
164,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,9.660174799522646e-06
165,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,9.794696670695386e-06
166,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,9.9310918137498e-06
167,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.0069386314760271e-05
168,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.0209606623060476e-05
169,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.0351779556301762e-05
170,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.0495932305582265e-05
171,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.0642092440647246e-05
172,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.0790287915161837e-05
173,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.0940547072057437e-05
174,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.1092898648952229e-05
175,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.124737178364751e-05
176,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.1403996019700332e-05
177,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.1562801312073755e-05
178,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.1723818032865999e-05
179,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.1887076977119032e-05
180,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.2052609368708412e-05
181,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.2220446866314887e-05
182,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.2390621569479157e-05
183,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.2563166024741215e-05
184,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.2738113231864785e-05
185,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.2915496650148827e-05
186,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.3095350204826676e-05
187,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.327770829355429e-05
188,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.346260579298911e-05
189,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.3650078065460137e-05
190,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.3840160965731302e-05
191,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.4032890847858732e-05
192,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.4228304572143519e-05
193,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.4426439512181588e-05
194,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.4627333562011299e-05
195,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.483102514336103e-05
196,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.5037553212997385e-05
197,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.5246957270175731e-05
198,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.5459277364194785e-05
199,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.567455410205595e-05
200,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.5892828656229765e-05
201,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.6114142772530196e-05
202,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.63385387780986e-05
203,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.656605958949915e-05
204,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.6796748720926532e-05
205,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.7030650292528428e-05
206,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.726780903884356e-05
207,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.7508270317357232e-05
208,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.7752080117176357e-05
209,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.7999285067824762e-05
210,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.8249932448161504e-05
211,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.850407019542302e-05
212,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.8761746914391195e-05
213,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.902301188668946e-05
214,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.9287915080207776e-05
215,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.955650715865947e-05
216,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,1.9828839491270713e-05
217,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.010496416260497e-05
218,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.038493398252464e-05
219,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.066880249629082e-05
220,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.0956623994804308e-05
221,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.1248453524988828e-05
222,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.154434690031882e-05
223,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.1844360711494287e-05
224,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.2148552337263595e-05
225,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.245697995539772e-05
226,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.27697025538168e-05
227,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.3086779941871675e-05
228,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.3408272761782944e-05
229,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.373424250023866e-05
230,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.4064751500154215e-05
231,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.43998629725955e-05
232,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.4739641008868115e-05
233,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.508415059277541e-05
234,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.543345761304648e-05
235,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.578762887593798e-05
236,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.614673211801092e-05
237,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.6510836019085362e-05
238,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.6880010215376075e-05
239,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.7254325312810276e-05
240,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.763385290053167e-05
241,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.8018665564591953e-05
242,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.840883690183301e-05
243,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.8804441533962977e-05
244,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.9205555121827452e-05
245,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,2.9612254379880316e-05
246,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.0024617090855495e-05
247,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.044272212064306e-05
248,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.0866649433372746e-05
249,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.12964801067075e-05
250,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.173229634734973e-05
251,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.2174181506763714e-05
252,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.262222009711673e-05
253,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.307649780744242e-05
254,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.353710152002929e-05
255,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.400411932703703e-05
256,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.447764054734464e-05
257,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.4957755743632785e-05
258,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.5444556739704355e-05
259,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.5938136638046256e-05
260,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.6438589837635405e-05
261,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.6946012051993025e-05
262,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.7460500327489966e-05
263,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.798215306190736e-05
264,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.8511070023255685e-05
265,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.904735236885556e-05
266,0.0006011301246343125,0.0002003767082114375,0.00977838336071815,3.959110266468459e-05
267,0.0006412054662766,0.000240452049853725,0.01170199975954795,4.014242490499326e-05
268,0.0006412054662766,0.000240452049853725,0.01170199975954795,4.070142453219439e-05
269,0.0006412054662766,0.000240452049853725,0.01170199975954795,4.1268208457029516e-05
270,0.0006412054662766,0.000240452049853725,0.01170199975954795,4.1842885079015846e-05
271,0.0006412054662766,0.000240452049853725,0.01170199975954795,4.242556430717777e-05
272,0.0006412054662766,0.000240452049853725,0.01170199975954795,4.301635758106799e-05
273,0.0006412054662766,0.000240452049853725,0.01170199975954795,4.3615377892080056e-05
274,0.0006412054662766,0.000240452049853725,0.01170199975954795,4.4222739805058974e-05
275,0.0006412054662766,0.000240452049853725,0.01170199975954795,4.483855948021191e-05
276,0.0006412054662766,0.000240452049853725,0.01170199975954795,4.5462954695323996e-05
277,0.0006412054662766,0.000240452049853725,0.01170199975954795,4.609604486828439e-05
278,0.0006412054662766,0.000240452049853725,0.01170199975954795,4.673795107992464e-05
279,0.0006412054662766,0.000240452049853725,0.01170199975954795,4.738879609717651e-05
280,0.0006412054662766,0.000240452049853725,0.01170199975954795,4.804870439655134e-05
281,0.0006412054662766,0.000240452049853725,0.01170199975954795,4.8717802187946306e-05
282,0.0006412054662766,0.000240452049853725,0.01170199975954795,4.939621743878326e-05
283,0.0006412054662766,0.000240452049853725,0.01170199975954795,5.008407989848212e-05
284,0.0006412054662766,0.000240452049853725,0.01170199975954795,5.0781521123276707e-05
285,0.0006412054662766,0.000240452049853725,0.01170199975954795,5.148867450137497e-05
286,0.0006412054662766,0.000240452049853725,0.01170199975954795,5.220567527846975e-05
287,0.0006412054662766,0.000240452049853725,0.01170199975954795,5.2932660583605666e-05
288,0.0006412054662766,0.000240452049853725,0.01170199975954795,5.366976945540476e-05
289,0.0006412054662766,0.000240452049853725,0.01170199975954795,5.441714286865887e-05
290,0.0006412054662766,0.000240452049853725,0.01170199975954795,5.517492376129129e-05
291,0.0006412054662766,0.000240452049853725,0.01170199975954795,5.594325706169377e-05
292,0.0006412054662766,0.000240452049853725,0.01170199975954795,5.672228971644549e-05
293,0.0006412054662766,0.000240452049853725,0.01170199975954795,5.751217071841614e-05
294,0.0006412054662766,0.000240452049853725,0.01170199975954795,5.8313051135262185e-05
295,0.0006412054662766,0.000240452049853725,0.01170199975954795,5.912508413831882e-05
296,0.0006412054662766,0.000240452049853725,0.01170199975954795,5.994842503189409e-05
297,0.0006412054662766,0.000240452049853725,0.01170199975954795,6.0783231282972365e-05
298,0.0006412054662766,0.000240452049853725,0.01170199975954795,6.162966255132942e-05
299,0.0006412054662766,0.000240452049853725,0.01170199975954795,6.248788072006888e-05
300,0.0006412054662766,0.000240452049853725,0.01170199975954795,6.335804992658255e-05
301,0.0006412054662766,0.000240452049853725,0.01170199975954795,6.424033659394191e-05
302,0.0006412054662766,0.000240452049853725,0.01170199975954795,6.513490946272809e-05
303,0.0006412054662766,0.000240452049853725,0.01170199975954795,6.604193962330305e-05
304,0.0006412054662766,0.000240452049853725,0.01170199975954795,6.696160054853215e-05
305,0.0006412054662766,0.000240452049853725,0.01170199975954795,6.789406812696113e-05
306,0.0006412054662766,0.000240452049853725,0.01170199975954795,6.883952069645496e-05
307,0.0006412054662766,0.000240452049853725,0.01170199975954795,6.979813907830666e-05
308,0.0006412054662766,0.000240452049853725,0.01170199975954795,7.077010661181889e-05
309,0.0006412054662766,0.000240452049853725,0.01170199975954795,7.17556091893692e-05
310,0.0006412054662766,0.000240452049853725,0.01170199975954795,7.275483529196232e-05
311,0.0006412054662766,0.000240452049853725,0.01170199975954795,7.37679760252773e-05
312,0.0006412054662766,0.000240452049853725,0.01170199975954795,7.479522515621829e-05
313,0.0006412054662766,0.000240452049853725,0.01170199975954795,7.58367791499719e-05
314,0.0006412054662766,0.000240452049853725,0.01170199975954795,7.689283720758305e-05
315,0.0006412054662766,0.000240452049853725,0.01170199975954795,7.796360130405237e-05
316,0.0006412054662766,0.000240452049853725,0.01170199975954795,7.90492762269642e-05
317,0.0006412054662766,0.000240452049853725,0.01170199975954795,8.015006961565413e-05
318,0.000721356149561175,0.0003606780747805875,0.011742075101190238,8.126619200091945e-05
319,0.000721356149561175,0.0003606780747805875,0.011742075101190238,8.23978568452851e-05
320,0.000721356149561175,0.0003606780747805875,0.011742075101190238,8.354528058382871e-05
321,0.000721356149561175,0.0003606780747805875,0.011742075101190238,8.470868266557402e-05
322,0.000721356149561175,0.0003606780747805875,0.011742075101190238,8.588828559546258e-05
323,0.000721356149561175,0.0003606780747805875,0.011742075101190238,8.708431497690725e-05
324,0.000721356149561175,0.0003606780747805875,0.011742075101190238,8.829699955494083e-05
325,0.000721356149561175,0.0003606780747805875,0.011742075101190238,8.952657125996401e-05
326,0.000721356149561175,0.0003606780747805875,0.011742075101190238,9.077326525210224e-05
327,0.000721356149561175,0.0003606780747805875,0.011742075101190238,9.20373199661823e-05
328,0.000721356149561175,0.0003606780747805875,0.011742075101190238,9.331897715733239e-05
329,0.000721356149561175,0.0003606780747805875,0.011742075101190238,9.461848194721992e-05
330,0.000721356149561175,0.0003606780747805875,0.011742075101190238,9.593608287093147e-05
331,0.000721356149561175,0.0003606780747805875,0.011742075101190238,9.727203192450537e-05
332,0.000721356149561175,0.0003606780747805875,0.011742075101190238,9.862658461312831e-05
333,0.000721356149561175,0.0003606780747805875,0.011742075101190238,9.999999999999999e-05
334,0.000721356149561175,0.0003606780747805875,0.011742075101190238,0.00010139254075588153
335,0.000721356149561175,0.0003606780747805875,0.011742075101190238,0.00010280447320933097
336,0.000721356149561175,0.0003606780747805875,0.011742075101190238,0.0001042360673976401
337,0.000721356149561175,0.0003606780747805875,0.011742075101190238,0.00010568759711848039
338,0.000721356149561175,0.0003606780747805875,0.011742075101190238,0.0001071593399822671
339,0.000721356149561175,0.0003606780747805875,0.011742075101190238,0.00010865157746525384
340,0.000721356149561175,0.0003606780747805875,0.011742075101190238,0.0001101645949633657
341,0.000721356149561175,0.0003606780747805875,0.011742075101190238,0.00011169868184678226
342,0.000721356149561175,0.0003606780747805875,0.011742075101190238,0.00011325413151528115
343,0.000721356149561175,0.0003606780747805875,0.011742075101190238,0.00011483124145435111
344,0.000721356149561175,0.0003606780747805875,0.011742075101190238,0.00011643031329208767
345,0.000721356149561175,0.0003606780747805875,0.011742075101190238,0.00011805165285688056
346,0.000721356149561175,0.0003606780747805875,0.011742075101190238,0.00011969557023590428
347,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.00012136237983442405
348,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.00012305240043592616
349,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.00012476595526308696
350,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.00012650337203959038
351,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.000128264983052806
352,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.00013005112521734084
353,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.00013186214013947485
354,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.00013369837418249466
355,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.0001355601785329369
356,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.00013744790926775366
357,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.00013936192742241418
358,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.00014130259905995336
359,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.0001432702953409831
360,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.00014526539259467812
361,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.00014728827239075018
362,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.00014933932161242518
363,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.0001514189325304352
364,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.00015352750287804228
365,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.0001556654359271062
366,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.0001578331405652118
367,0.000721356149561175,0.0003606780747805875,0.013064561375385725,0.00016003103137387001
368,0.000881657516130325,0.0010820342243417626,0.014507273674508075,0.0001622595287078087
369,0.000881657516130325,0.0010820342243417626,0.014507273674508075,0.00016451905877536624
370,0.000881657516130325,0.0010820342243417626,0.014507273674508075,0.0001668100537200059
371,0.000881657516130325,0.0010820342243417626,0.014507273674508075,0.00016913295170296487
372,0.000881657516130325,0.0010820342243417626,0.014507273674508075,0.00017148819698705392
373,0.000881657516130325,0.0010820342243417626,0.014507273674508075,0.00017387624002162505
374,0.000881657516130325,0.0010820342243417626,0.014507273674508075,0.00017629753752872057
375,0.000881657516130325,0.0010820342243417626,0.014507273674508075,0.00017875255259042355
376,0.000881657516130325,0.0010820342243417626,0.014507273674508075,0.00018124175473742377
377,0.000881657516130325,0.0010820342243417626,0.014507273674508075,0.00018376562003881704
378,0.000881657516130325,0.0010820342243417626,0.014507273674508075,0.00018632463119315598
379,0.000881657516130325,0.0010820342243417626,0.014507273674508075,0.0001889192776207666
380,0.000881657516130325,0.0010820342243417626,0.014507273674508075,0.00019155005555735277
381,0.000881657516130325,0.0010820342243417626,0.014507273674508075,0.00019421746814890262
382,0.000881657516130325,0.0010820342243417626,0.014507273674508075,0.00019692202554791714
383,0.000881657516130325,0.0010820342243417626,0.014507273674508075,0.00019966424501097934
384,0.0009618081994149,0.001362561615837775,0.01554923255720755,0.00020244465099768038
385,0.0009618081994149,0.001362561615837775,0.01554923255720755,0.00020526377527092522
386,0.0009618081994149,0.001362561615837775,0.01554923255720755,0.0002081221569986339
387,0.0009618081994149,0.001362561615837775,0.01554923255720755,0.00021102034285685944
388,0.0009618081994149,0.001362561615837775,0.01554923255720755,0.00021395888713434213
389,0.0009618081994149,0.001362561615837775,0.01554923255720755,0.00021693835183851843
390,0.0009618081994149,0.001362561615837775,0.01554923255720755,0.00021995930680300746
391,0.0009618081994149,0.001362561615837775,0.01554923255720755,0.00022302232979659386
392,0.0009618081994149,0.001362561615837775,0.01554923255720755,0.00022612800663372772
393,0.0009618081994149,0.001362561615837775,0.01554923255720755,0.00022927693128656486
394,0.0009618081994149,0.001362561615837775,0.01554923255720755,0.00023246970599856477
395,0.0009618081994149,0.001362561615837775,0.01554923255720755,0.00023570694139967278
396,0.0009618081994149,0.001362561615837775,0.01554923255720755,0.00023898925662310503
397,0.0012824109325532,0.00144271229912235,0.016911794173045325,0.00024231727942375982
398,0.0012824109325532,0.00144271229912235,0.016911794173045325,0.00024569164629827903
399,0.0012824109325532,0.00144271229912235,0.016911794173045325,0.00024911300260677886
400,0.0012824109325532,0.00144271229912235,0.016911794173045325,0.0002525820026962785
401,0.0012824109325532,0.00144271229912235,0.016911794173045325,0.0002560993100258459
402,0.0012824109325532,0.00144271229912235,0.016911794173045325,0.00025966559729348693
403,0.0012824109325532,0.00144271229912235,0.016911794173045325,0.00026328154656480196
404,0.0012824109325532,0.00144271229912235,0.016911794173045325,0.0002669478494034321
405,0.0012824109325532,0.00144271229912235,0.016911794173045325,0.0002706652070033241
406,0.0012824109325532,0.00144271229912235,0.016911794173045325,0.0002744343303228365
407,0.0012824109325532,0.00144271229912235,0.016911794173045325,0.0002782559402207126
408,0.0012824109325532,0.00144271229912235,0.01715224622289905,0.0002821307675939471
409,0.0012824109325532,0.00144271229912235,0.01715224622289905,0.0002860595535175742
410,0.0012824109325532,0.00144271229912235,0.01715224622289905,0.00029004304938639913
411,0.0012824109325532,0.00144271229912235,0.01715224622289905,0.00029408201705870637
412,0.0012824109325532,0.00144271229912235,0.01715224622289905,0.00029817722900196735
413,0.0012824109325532,0.00144271229912235,0.01715224622289905,0.0003023294684405776
414,0.0012824109325532,0.00144271229912235,0.01715224622289905,0.00030653952950565264
415,0.0012824109325532,0.00144271229912235,0.01715224622289905,0.00031080821738690636
416,0.0012824109325532,0.00144271229912235,0.01715224622289905,0.0003151363484866479
417,0.0012824109325532,0.00144271229912235,0.01715224622289905,0.00031952475057592136
418,0.0013224862741954876,0.001683164348976075,0.018073979080671664,0.00032397426295281955
419,0.0013224862741954876,0.001683164348976075,0.018073979080671664,0.00032848573660300434
420,0.0013224862741954876,0.001683164348976075,0.018073979080671664,0.00033306003436245883
421,0.0013224862741954876,0.001683164348976075,0.018073979080671664,0.0003376980310825091
422,0.0013224862741954876,0.001683164348976075,0.018073979080671664,0.00034240061379714254
423,0.0013224862741954876,0.001683164348976075,0.018073979080671664,0.00034716868189265597
424,0.0013224862741954876,0.001683164348976075,0.018073979080671664,0.00035200314727966794
425,0.0013224862741954876,0.001683164348976075,0.018073979080671664,0.000356904934567523
426,0.001362561615837775,0.001683164348976075,0.01811405442231395,0.00036187498124112805
427,0.001362561615837775,0.001683164348976075,0.01811405442231395,0.0003669142378402494
428,0.001362561615837775,0.001683164348976075,0.01811405442231395,0.0003720236681413066
429,0.001362561615837775,0.001683164348976075,0.01811405442231395,0.0003772042493416997
430,0.001362561615837775,0.001683164348976075,0.01811405442231395,0.0003824569722466999
431,0.001362561615837775,0.001683164348976075,0.01811405442231395,0.0003877828414589457
432,0.001362561615837775,0.001683164348976075,0.01811405442231395,0.000393182875570577
433,0.001362561615837775,0.001683164348976075,0.01811405442231395,0.00039865810735804387
434,0.001362561615837775,0.0018033903739029375,0.018234280447240812,0.0004042095839796306
435,0.001362561615837775,0.0018033903739029375,0.018234280447240812,0.0004098383671757261
436,0.001362561615837775,0.0018033903739029375,0.018234280447240812,0.0004155455334718875
437,0.001362561615837775,0.0018033903739029375,0.018234280447240812,0.0004213321743847289
438,0.001362561615837775,0.0018033903739029375,0.018234280447240812,0.00042719939663067764
439,0.001362561615837775,0.0018033903739029375,0.018234280447240812,0.0004331483223376398
440,0.001362561615837775,0.0018033903739029375,0.018234280447240812,0.0004391800892596086
441,0.0014827876407646375,0.0018033903739029375,0.019596842063078587,0.0004452958509942655
442,0.0014827876407646375,0.0018033903739029375,0.019596842063078587,0.0004514967772036102
443,0.0014827876407646375,0.0018033903739029375,0.019596842063078587,0.00045778405383766163
444,0.0014827876407646375,0.0018033903739029375,0.019596842063078587,0.00046415888336127773
445,0.0014827876407646375,0.0018033903739029375,0.019596842063078587,0.0004706224849841282
446,0.0014827876407646375,0.0018033903739029375,0.019596842063078587,0.0004771760948938746
447,0.0016430890073337876,0.0018033903739029375,0.0198773694545746,0.00048382096649259574
448,0.0016430890073337876,0.0018033903739029375,0.0198773694545746,0.0004905583706365045
449,0.0016430890073337876,0.0018033903739029375,0.0198773694545746,0.0004973895958790063
450,0.0016430890073337876,0.0018033903739029375,0.0198773694545746,0.0005043159487171359
451,0.0016430890073337876,0.0018033903739029375,0.0198773694545746,0.0005113387538414326
452,0.0016430890073337876,0.0018033903739029375,0.0198773694545746,0.0005184593543892912
453,0.0018033903739029375,0.0019636917404720873,0.020879252995631786,0.0005256791122018424
454,0.0018033903739029375,0.0019636917404720873,0.020879252995631786,0.0005329994080844088
455,0.0018033903739029375,0.0019636917404720873,0.020879252995631786,0.0005404216420705915
456,0.0018033903739029375,0.0019636917404720873,0.020879252995631786,0.0005479472336900287
457,0.0018033903739029375,0.0019636917404720873,0.020879252995631786,0.0005555776222398878
458,0.001843465715545225,0.002003767082114375,0.02224181461146956,0.0005633142670601357
459,0.001843465715545225,0.002003767082114375,0.02224181461146956,0.0005711586478126428
460,0.001843465715545225,0.002003767082114375,0.02224181461146956,0.0005791122647641758
461,0.001843465715545225,0.002003767082114375,0.02224181461146956,0.0005871766390733255
462,0.001843465715545225,0.002003767082114375,0.02224181461146956,0.000595353313081437
463,0.0019636917404720873,0.002164068448683525,0.022963170761030736,0.0006036438506075869
464,0.0019636917404720873,0.002164068448683525,0.022963170761030736,0.0006120498372476697
465,0.0019636917404720873,0.002164068448683525,0.022963170761030736,0.0006205728806776501
466,0.0019636917404720873,0.002164068448683525,0.022963170761030736,0.0006292146109610344
467,0.0019636917404720873,0.002164068448683525,0.022963170761030736,0.0006379766808606282
468,0.002003767082114375,0.0022041437903258126,0.022963170761030736,0.0006468607661546328
469,0.002003767082114375,0.0022041437903258126,0.022963170761030736,0.0006558685659571428
470,0.002003767082114375,0.0022041437903258126,0.022963170761030736,0.0006650018030431117
471,0.002003767082114375,0.0022041437903258126,0.022963170761030736,0.0006742622241778342
472,0.00208391776539895,0.0022442191319681,0.023363924177453612,0.0006836516004510238
473,0.00208391776539895,0.0022442191319681,0.023363924177453612,0.0006931717276155408
474,0.00208391776539895,0.0022442191319681,0.023363924177453612,0.0007028244264308346
475,0.00208391776539895,0.0022442191319681,0.023363924177453612,0.0007126115430111746
476,0.0022041437903258126,0.0022442191319681,0.023363924177453612,0.0007225349491787215
477,0.0022041437903258126,0.0022442191319681,0.023363924177453612,0.000732596542821523
478,0.0022041437903258126,0.0022442191319681,0.023363924177453612,0.0007427982482564919
479,0.0022041437903258126,0.0022442191319681,0.023363924177453612,0.0007531420165974368
480,0.0022842944736103875,0.0022442191319681,0.02356430088566505,0.0007636298261282241
481,0.0022842944736103875,0.0022442191319681,0.02356430088566505,0.000774263682681127
482,0.0022842944736103875,0.0022442191319681,0.02356430088566505,0.0007850456200204508
483,0.0022842944736103875,0.0022442191319681,0.02356430088566505,0.0007959777002314986
484,0.0023644451568949625,0.0022842944736103875,0.02420550635194165,0.0008070620141149499
485,0.0023644451568949625,0.0022842944736103875,0.02420550635194165,0.000818300681586739
486,0.0023644451568949625,0.0022842944736103875,0.02420550635194165,0.0008296958520834907
487,0.0023644451568949625,0.0022842944736103875,0.02420550635194165,0.0008412497049736118
488,0.0024445958401795374,0.0022842944736103875,0.02420550635194165,0.0008529644499741025
489,0.0024445958401795374,0.0022842944736103875,0.02420550635194165,0.0008648423275731717
490,0.0024445958401795374,0.0022842944736103875,0.02420550635194165,0.0008768856094587427
491,0.0025648218651064,0.0023644451568949625,0.0243658077185108,0.0008890965989529158
492,0.0025648218651064,0.0023644451568949625,0.0243658077185108,0.0009014776314524918
493,0.0025648218651064,0.0023644451568949625,0.0243658077185108,0.0009140310748756232
494,0.0025648218651064,0.0023644451568949625,0.02456618442672224,0.0009267593301146883
495,0.0025648218651064,0.0023644451568949625,0.02456618442672224,0.0009396648314954692
496,0.0025648218651064,0.0023644451568949625,0.02456618442672224,0.0009527500472427291
497,0.0027651985733178376,0.002484671181821825,0.02456618442672224,0.0009660174799522646
498,0.0027651985733178376,0.002484671181821825,0.02456618442672224,0.0009794696670695395
499,0.0027651985733178376,0.002484671181821825,0.02456618442672224,0.00099310918137498
500,0.0028453492566024126,0.0025648218651064,0.024966937843145114,0.001006938631476027
501,0.0028453492566024126,0.0025648218651064,0.024966937843145114,0.0010209606623060464
502,0.0028453492566024126,0.0025648218651064,0.024966937843145114,0.001035177955630176
503,0.0028453492566024126,0.002644972548390975,0.024966937843145114,0.0010495932305582276
504,0.0028453492566024126,0.002644972548390975,0.024966937843145114,0.0010642092440647246
505,0.0028453492566024126,0.002644972548390975,0.024966937843145114,0.0010790287915161836
506,0.0028453492566024126,0.002644972548390975,0.025688293992706286,0.0010940547072057424
507,0.0028453492566024126,0.002644972548390975,0.025688293992706286,0.0011092898648952228
508,0.00304572596481385,0.00272512323167555,0.026169198092413738,0.0011247371783647518
509,0.00304572596481385,0.00272512323167555,0.026169198092413738,0.001140399601970033
510,0.00304572596481385,0.00272512323167555,0.026169198092413738,0.0011562801312073752
511,0.00304572596481385,0.0028854245982447,0.026529876167194325,0.0011723818032865986
512,0.00304572596481385,0.0028854245982447,0.026529876167194325,0.0011887076977119032
513,0.003206027331383,0.00304572596481385,0.0269306295836172,0.0012052609368708425
514,0.003206027331383,0.00304572596481385,0.0269306295836172,0.0012220446866314887
515,0.003206027331383,0.00304572596481385,0.0269306295836172,0.0012390621569479156
516,0.0032461026730252877,0.003125876648098425,0.027211156975113213,0.00125631660247412
517,0.0032461026730252877,0.003125876648098425,0.027211156975113213,0.0012738113231864784
518,0.00336632869795215,0.0031659519897407127,0.027451609024966937,0.001291549665014884
519,0.00336632869795215,0.0031659519897407127,0.027451609024966937,0.0013095350204826676
520,0.0034865547228790125,0.003286178014667575,0.027972588466316676,0.001327770829355429
521,0.0034865547228790125,0.003286178014667575,0.027972588466316676,0.0013462605792989096
522,0.0034865547228790125,0.0034064040395944376,0.02805273914960125,0.0013650078065460137
523,0.0034865547228790125,0.0034064040395944376,0.02805273914960125,0.0013840160965731317
524,0.0034865547228790125,0.003446479381236725,0.028293191199454976,0.0014032890847858733
525,0.0034865547228790125,0.003446479381236725,0.028293191199454976,0.001422830457214352
526,0.0034865547228790125,0.003446479381236725,0.028293191199454976,0.0014426439512181574
527,0.0035667054061635874,0.0034865547228790125,0.02841341722438184,0.00146273335620113
528,0.0035667054061635874,0.0036468560894481624,0.02881417064080471,0.0014831025143361043
529,0.0035667054061635874,0.0036468560894481624,0.02881417064080471,0.0015037553212997384
530,0.0035667054061635874,0.0036468560894481624,0.028854245982447,0.0015246957270175728
531,0.0035667054061635874,0.0036468560894481624,0.028854245982447,0.001545927736419477
532,0.003606780747805875,0.0036468560894481624,0.028974472007373863,0.001567455410205595
533,0.003606780747805875,0.0036468560894481624,0.028974472007373863,0.001589282865622978
534,0.00368693143109045,0.0036468560894481624,0.02913477337394301,0.0016114142772530198
535,0.00368693143109045,0.0036468560894481624,0.02913477337394301,0.001633853877809862
536,0.00368693143109045,0.00368693143109045,0.029455376107081314,0.0016566059589499134
537,0.00368693143109045,0.00368693143109045,0.029455376107081314,0.001679674872092653
538,0.00368693143109045,0.00368693143109045,0.029535526790365887,0.0017030650292528442
539,0.00368693143109045,0.0037670821143750252,0.029856129523504187,0.0017267809038843558
540,0.00368693143109045,0.0037670821143750252,0.029856129523504187,0.001750827031735725
541,0.0037670821143750252,0.0038071574560173127,0.029896204865146474,0.0017752080117176341
542,0.0037670821143750252,0.0038071574560173127,0.029896204865146474,0.0017999285067824763
543,0.0038873081393018876,0.0038873081393018876,0.02997635554843105,0.0018249932448161524
544,0.0038873081393018876,0.0038873081393018876,0.02997635554843105,0.0018504070195423021
545,0.0038873081393018876,0.0038873081393018876,0.02997635554843105,0.0018761746914391214
546,0.004087684847513325,0.00400753416422875,0.030337033623211638,0.0019023011886689439
547,0.004087684847513325,0.00400753416422875,0.03049733498978079,0.0019287915080207778
548,0.004087684847513325,0.00400753416422875,0.03049733498978079,0.001955650715865949
549,0.004207910872440187,0.0040476095058710375,0.0307778623812768,0.001982883949127071
550,0.004207910872440187,0.0040476095058710375,0.03081793772291909,0.0020104964162604992
551,0.004207910872440187,0.0040476095058710375,0.03081793772291909,0.002038493398252462
552,0.004288061555724762,0.0041277601891556125,0.03121869113934196,0.002066880249629082
553,0.00432813689736705,0.0041678355307979,0.0314190678475534,0.002095662399480433
554,0.004368212239009337,0.004247986214082475,0.0317396705806917,0.0021248453524988827
555,0.004368212239009337,0.004247986214082475,0.0317396705806917,0.0021544346900318847
556,0.004368212239009337,0.004247986214082475,0.03185989660561856,0.0021844360711494263
557,0.004368212239009337,0.0044884382639362,0.03214042399711457,0.0022148552337263594
558,0.004408287580651625,0.0044884382639362,0.0327014787801066,0.002245697995539774
559,0.004408287580651625,0.0044884382639362,0.0327014787801066,0.00227697025538168
560,0.004608664288863063,0.004528513605578487,0.03286178014667575,0.0023086779941871695
561,0.004688814972147638,0.004728890313789925,0.03326253356309863,0.002340827276178292
562,0.004688814972147638,0.004728890313789925,0.0333426842463832,0.002373424250023866
563,0.004768965655432213,0.004768965655432213,0.0333426842463832,0.002406475150015424
564,0.004768965655432213,0.004768965655432213,0.0333426842463832,0.00243998629725955
565,0.004849116338716788,0.004768965655432213,0.03354306095459464,0.002473964100886814
566,0.004929267022001363,0.004889191680359075,0.03354306095459464,0.0025084150592775386
567,0.005049493046928225,0.004889191680359075,0.03418426642087124,0.002543345761304648
568,0.00528994509678195,0.004889191680359075,0.03446479381236725,0.002578762887593801
569,0.005370095780066525,0.004889191680359075,0.03446479381236725,0.002614673211801092
570,0.005410171121708812,0.004889191680359075,0.03458501983729411,0.002651083601908539
571,0.005971225904700838,0.005009417705285938,0.035025848595359274,0.0026880010215376044
572,0.005971225904700838,0.005009417705285938,0.035186149961928426,0.0027254325312810277
573,0.005971225904700838,0.005009417705285938,0.035186149961928426,0.00276338529005317
574,0.005971225904700838,0.005009417705285938,0.03522622530357071,0.0028018665564591956
575,0.006131527271269988,0.0052097944134973755,0.03546667735342444,0.0028408836901833044
576,0.006131527271269988,0.0052097944134973755,0.03562697871999359,0.002880444153396298
577,0.006211677954554563,0.0052097944134973755,0.03606780747805875,0.002920555512182745
578,0.00625175329619685,0.00528994509678195,0.03610788281970104,0.0029612254379880344
579,0.006291828637839138,0.005370095780066525,0.03626818418627019,0.0030024617090855495
580,0.006532280687692862,0.005370095780066525,0.03626818418627019,0.0030442722120643025
581,0.006812808079188875,0.005530397146635675,0.03678916362761993,0.0030866649433372744
582,0.006812808079188875,0.005530397146635675,0.037270067727327376,0.0031296480106707504
583,0.006973109445758025,0.005690698513204825,0.03735021841061195,0.003173229634734976
584,0.006973109445758025,0.005810924538131688,0.03759067046046567,0.0032174181506763717
585,0.007013184787400313,0.00593115056305855,0.03883300605137659,0.00326222200971167
586,0.0070532601290426,0.005971225904700838,0.03887308139301888,0.0033076497807442424
587,0.0070532601290426,0.006011301246343125,0.0391135334428726,0.0033537101520029287
588,0.007093335470684888,0.006011301246343125,0.039474211517653186,0.003400411932703706
589,0.007173486153969463,0.006051376587985413,0.039874964934076065,0.0034477640547344642
590,0.0074540135454654755,0.006211677954554563,0.0400753416422875,0.0034957755743632753
591,0.0074940888871077626,0.006211677954554563,0.040115416983929786,0.0035444556739704356
592,0.007614314912034625,0.006291828637839138,0.04027571835049894,0.0035938136638046254
593,0.0076543902536769124,0.0063319039794814255,0.04035586903378351,0.0036438589837635444
594,0.0076944655953192,0.0064521300044082875,0.04111730052498697,0.0036946012051993025
595,0.007934917645172925,0.006652506712619725,0.041678355307979004,0.003746050032748993
596,0.0080150683284575,0.006692582054262012,0.04175850599126357,0.0037982153061907366
597,0.008856650502945538,0.006812808079188875,0.042079108724401876,0.003851107002325569
598,0.008896725844587824,0.006812808079188875,0.042079108724401876,0.00390473523688556
599,0.008896725844587824,0.006812808079188875,0.04211918406604416,0.0039591102664684585
600,0.0089768765278724,0.006933034104115738,0.04268023884903619,0.004014242490499322
601,0.0089768765278724,0.006933034104115738,0.04332144431531279,0.004070142453219439
602,0.009177253236083838,0.006933034104115738,0.04344167034023965,0.004126820845702951
603,0.009537931310864426,0.006933034104115738,0.04516491003085801,0.00418428850790158
604,0.009858534044002725,0.006973109445758025,0.045325211397427165,0.004242556430717776
605,0.0099386847272873,0.0070532601290426,0.04536528673906945,0.004301635758106795
606,0.0099386847272873,0.0070532601290426,0.045445437422354025,0.004361537789208006
607,0.010339438143710175,0.0070532601290426,0.046888149721476376,0.004422273980505897
608,0.010419588826994751,0.007093335470684888,0.047008375746403236,0.004483855948021186
609,0.010660040876848475,0.00721356149561175,0.047529355187752975,0.004546295469532399
610,0.0109004929267022,0.0074540135454654755,0.04837093736224101,0.004609604486828433
611,0.011140944976555925,0.0074540135454654755,0.0484110127038833,0.004673795107992464
612,0.0112210956598405,0.0074540135454654755,0.0487316154370216,0.004738879609717651
613,0.011261171001482788,0.0074540135454654755,0.048972067486875326,0.004804870439655128
614,0.01138139702640965,0.0075742395703923375,0.04929267022001363,0.004871780218794631
615,0.011661924417905662,0.0075742395703923375,0.04985372500300565,0.004939621743878321
616,0.011902376467759388,0.0075742395703923375,0.04985372500300565,0.005008407989848212
617,0.0121829038592554,0.007614314912034625,0.04989380034464794,0.0050781521123276704
618,0.012222979200897688,0.007774616278603775,0.05005410171121709,0.005148867450137492
619,0.012383280567466837,0.00785476696188835,0.05049493046928225,0.005220567527846975
620,0.012583657275678275,0.007934917645172925,0.0509758345689897,0.005293266058360561
621,0.012583657275678275,0.007974992986815213,0.0509758345689897,0.005366976945540476
622,0.012904260008816575,0.0080150683284575,0.05109606059391656,0.005441714286865892
623,0.013064561375385725,0.0080150683284575,0.05137658798541257,0.005517492376129122
624,0.013264938083597163,0.008055143670099787,0.0516170400352663,0.005594325706169378
625,0.013264938083597163,0.008095219011742075,0.05201779345168918,0.005672228971644544
626,0.013665691500020038,0.008215445036668937,0.05205786879333146,0.005751217071841614
627,0.014146595599727488,0.008455897086522663,0.052378471526469766,0.005831305113526225
628,0.01426682162465435,0.008536047769807237,0.052859375626177214,0.005912508413831875
629,0.01426682162465435,0.008696349136376388,0.05334027972588466,0.005994842503189409
630,0.014627499699434937,0.0089768765278724,0.05374103314230754,0.00607832312829723
631,0.014707650382719513,0.009217328577726126,0.053901334508876686,0.006162966255132942
632,0.015188554482426963,0.009337554602652988,0.05410171121708813,0.006248788072006894
633,0.0153889311906384,0.009537931310864426,0.05490321804993387,0.006335804992658248
634,0.015589307898849838,0.009658157335791288,0.055103594758145316,0.00642403365939419
635,0.015669458582134414,0.009858534044002725,0.05554442351621047,0.0065134909462728026
636,0.015669458582134414,0.009898609385645013,0.055744800224421916,0.006604193962330305
637,0.016110287340199574,0.0099386847272873,0.05606540295756021,0.006696160054853221
638,0.016150362681841862,0.0099386847272873,0.05666653308219453,0.006789406812696105
639,0.01651104075662245,0.010018835410571875,0.057147437181901975,0.0068839520696454964
640,0.01715224622289905,0.0102592874604256,0.05746803991504028,0.00697981390783066
641,0.01775337634753336,0.010299362802067887,0.05798901935639001,0.0070770106611818895
642,0.018073979080671664,0.0105798901935639,0.05875045084759348,0.007175560918936928
643,0.018234280447240812,0.010700116218490763,0.0589909028974472,0.007275483529196225
644,0.0185949585220214,0.01074019156013305,0.05919127960565864,0.007376797602527731
645,0.0185949585220214,0.01074019156013305,0.05947180699715465,0.007479522515621821
646,0.018795335230232836,0.010940568268344488,0.059992786438504385,0.007583677914997191
647,0.018875485913517412,0.011181020318198212,0.06019316314671583,0.007689283720758314
648,0.018995711938444276,0.0112210956598405,0.060914519296277,0.00779636013040523
649,0.019476616038151724,0.0112210956598405,0.06111489600448844,0.00790492762269642
650,0.02003767082114375,0.011261171001482788,0.0612351220294153,0.008015006961565405
651,0.02035827355428205,0.011261171001482788,0.061435498737626736,0.008126619200091945
652,0.02039834889592434,0.0115416983929788,0.061836252154049615,0.008239785684528518
653,0.020759026970704926,0.011621849076263376,0.0628782110367491,0.008354528058382863
654,0.021039554362200938,0.011782150442832526,0.06327896445317197,0.008470868266557402
655,0.021560533803550674,0.011822225784474812,0.06351941650302569,0.00858882855954625
656,0.0218009858534044,0.011902376467759388,0.06375986855287942,0.008708431497690725
657,0.0221215885865427,0.011902376467759388,0.06428084799422915,0.008829699955494092
658,0.022402115978038713,0.011982527151043962,0.06468160141065203,0.008952657125996391
659,0.022883020077746164,0.012142828517613113,0.06532280687692862,0.009077326525210223
660,0.023203622810884464,0.012263054542539975,0.06620446439305895,0.00920373199661822
661,0.02360437622730734,0.01234320522582455,0.06676551917605097,0.009331897715733239
662,0.025047088526429687,0.0125035065923937,0.06720634793411615,0.009461848194722
663,0.025327615917925702,0.012904260008816575,0.06736664930068528,0.009593608287093146
664,0.025768444675990862,0.01298441069210115,0.06856890954995391,0.009727203192450537
665,0.026169198092413738,0.013024486033743437,0.06941049172444196,0.00986265846131282
666,0.02632949945898289,0.013104636717028013,0.06981124514086483,0.01
667,0.0269306295836172,0.01330501342523945,0.07061275197371057,0.010139254075588142
668,0.027732136416462952,0.013345088766881738,0.07101350539013344,0.010280447320933098
669,0.027932513124674388,0.013585540816735462,0.07153448483148318,0.01042360673976401
670,0.02901454734901615,0.013745842183304612,0.07221576563940207,0.01056875971184805
671,0.029214924057227587,0.013906143549873762,0.07233599166432894,0.01071593399822671
672,0.029535526790365887,0.014186670941369776,0.07381877930509358,0.010865157746525371
673,0.030657636356349938,0.014346972307938926,0.07454013545465475,0.011016459496336568
674,0.03202019797218771,0.014346972307938926,0.07486073818779305,0.011169868184678227
675,0.03338275958802549,0.014346972307938926,0.07574239570392338,0.011325413151528128
676,0.03446479381236725,0.014387047649581214,0.0763034504869154,0.011483124145435113
677,0.03626818418627019,0.014467198332865788,0.07710495731976115,0.011643031329208756
678,0.03642848555283934,0.014547349016150363,0.07806676551917605,0.011805165285688056
679,0.03694946499418907,0.014627499699434937,0.07850759427724122,0.011969557023590429
680,0.03743036909389653,0.014948102432573237,0.07918887508516011,0.012136237983442417
681,0.03827195126838456,0.015429006532280687,0.0795094778182984,0.012305240043592616
682,0.038432252634953715,0.015469081873922975,0.08031098465114415,0.012476595526308684
683,0.0394341361760109,0.015589307898849838,0.08103234080070533,0.012650337203959038
684,0.04031579369214123,0.015629383240492126,0.0817136216086242,0.012826498305280598
685,0.04095699915841783,0.015789684607061275,0.08211437502504709,0.013005112521734098
686,0.04215925940768645,0.016070211998557286,0.08275558049132369,0.013186214013947484
687,0.043241293632028215,0.0163507393900533,0.0830361078828197,0.013369837418249451
688,0.043882499098304814,0.01683164348976075,0.08319640924938886,0.01355601785329369
689,0.044643930589508274,0.01711217088125676,0.08359716266581173,0.013744790926775366
690,0.04500460866428886,0.01735262293111049,0.08387769005730773,0.013936192742241435
691,0.04628701959684206,0.017392698272752777,0.08435859415701519,0.014130259905995337
692,0.04716867711297239,0.017713301005891077,0.08459904620686891,0.014327029534098295
693,0.04849116338716788,0.017833527030817937,0.08520017633150323,0.014526539259467812
694,0.04989380034464794,0.017833527030817937,0.08596160782270669,0.014728827239075018
695,0.05005410171121709,0.017913677714102513,0.08672303931391015,0.014933932161242534
696,0.05045485512763996,0.018033903739029376,0.08792529956317878,0.01514189325304352
697,0.05145673866869715,0.018194205105598524,0.08908748447080511,0.015352750287804213
698,0.052979601651104075,0.0182743557888831,0.08940808720394341,0.01556654359271062
699,0.05317997835931551,0.018474732497094536,0.08992906664529315,0.015783314056521166
700,0.05402156053380355,0.018514807838736824,0.09049012142828518,0.016003103137387016
701,0.05478299202500701,0.018875485913517412,0.09077064881978118,0.01622595287078087
702,0.05690698513204825,0.019035787280086564,0.09125155291948864,0.016451905877536605
703,0.057668416623251714,0.01943654069650944,0.09161223099426923,0.01668100537200059
704,0.05855007413938204,0.019797218771290027,0.09289464192682242,0.01691329517029647
705,0.061154971346130724,0.019957520137859175,0.0936159980763836,0.01714881969870541
706,0.06263775898689536,0.020318198212639763,0.09397667615116419,0.017387624002162504
707,0.06544303290185549,0.02035827355428205,0.0945778062757985,0.01762975375287204
708,0.06736664930068528,0.020438424237566626,0.09517893640043282,0.017875255259042353
709,0.06880936159980763,0.020598725604135774,0.09598044323327856,0.018124175473742357
710,0.07025207389892998,0.020718951629062638,0.09646134733298602,0.018376562003881724
711,0.0727768204223941,0.020919328337274074,0.09690217609105117,0.018632463119315597
712,0.07373862862180901,0.02132008175369695,0.09766360758225463,0.018891927762076644
713,0.07433975874644332,0.021440307778623813,0.0984250390734581,0.019155005555735276
714,0.07698473129483428,0.02184106119504669,0.09990782671422274,0.019421746814890242
715,0.07838736825231435,0.022041437903258125,0.10058910752214163,0.019692202554791732
716,0.08095219011742075,0.022442191319681,0.1016711417464834,0.019966424501097934
717,0.08459904620686891,0.02260249268625015,0.10243257323768686,0.020244465099768016
718,0.08564100508956839,0.022842944736103876,0.10327415541217488,0.02052637752709252
719,0.08764477217168276,0.022963170761030736,0.10435618963651665,0.02081221569986337
720,0.09065042279485433,0.023163547469242176,0.10519777181100469,0.021102034285685967
721,0.09157215565262694,0.023444074860738188,0.10547829920250071,0.021395888713434213
722,0.0958602172083517,0.023644451568949624,0.10656033342684246,0.02169383518385182
723,0.09994790205586503,0.023764677593876488,0.10760229230954194,0.021995930680300747
724,0.10082955957199535,0.02388490361880335,0.10800304572596481,0.022302232979659366
725,0.10391536087845149,0.02420550635194165,0.10844387448402998,0.022612800663372797
726,0.10744199094297278,0.024405883060153087,0.10960605939165631,0.022927693128656487
727,0.11020718951629063,0.024486033743437663,0.1099667374664369,0.023246970599856503
728,0.11353344287260049,0.024766561134933675,0.11084839498256722,0.023570694139967277
729,0.11641886747084519,0.025047088526429687,0.11136937442391696,0.02389892566231048
730,0.11970504548551276,0.02516731455135655,0.1125716346731856,0.024231727942376005
731,0.1221897166673346,0.025287540576283414,0.11337314150603134,0.0245691646298279
732,0.12788041518053941,0.025728369334348574,0.11429487436380395,0.024911300260677907
733,0.13164749729491443,0.026249348775698313,0.11509638119664971,0.025258200269627846
734,0.13621608624213521,0.02644972548390975,0.11597803871278002,0.025609931002584567
735,0.141065202580852,0.026690177533763477,0.11629864144591832,0.025966559729348724
736,0.1487195928345289,0.02673025287540576,0.11697992225383722,0.0263281546564802
737,0.15396946258966857,0.02697070492525949,0.1173406003286178,0.026694784940343233
738,0.16074219532721518,0.027010780266901777,0.11778142908668296,0.02706652070033241
739,0.1660321404239971,0.02729130765839779,0.11910391536087846,0.027443433032283623
740,0.1708812567627139,0.027531759708251512,0.11962489480222818,0.027825594022071257
741,0.18069971546507435,0.027732136416462952,0.12106760710135053,0.028213076759394707
742,0.18771290025247464,0.0278924377830321,0.12178896325091171,0.02860595535175745
743,0.19308299603254117,0.028293191199454976,0.12235001803390375,0.029004304938639914
744,0.20755019436540698,0.0285336432493087,0.12399310704123753,0.029408201705870607
745,0.2221776940648419,0.02901454734901615,0.12463431250751413,0.029817722900196734
746,0.23576323488157735,0.02933515008215445,0.1263575521981325,0.030232946844057765
747,0.26048972067486875,0.0294954514487236,0.12715905903097824,0.030653952950565302
748,0.294112932312748,0.030016430890073338,0.12768003847232798,0.03108082173869064
749,0.323808760469683,0.030377108964853926,0.12916282611309263,0.03151363484866476
750,0.4009137177894442,0.030657636356349938,0.12976395623772694,0.03195247505759213
751,0.44391455937161867,0.031178615797699677,0.13120666853684929,0.03239742629528195
752,0.5074740512162866,0.03149921853083797,0.13248907946940247,0.032848573660300466
753,0.5465875846591592,0.0317396705806917,0.13377149040195568,0.03330600343624588
754,0.5734380635594919,0.03210034865547229,0.13485352462629743,0.033769803108250875
755,0.6046567546988338,0.032461026730252876,0.13597563419228148,0.034240061379714255
756,0.65960004809041,0.032941930829960324,0.1369374423916964,0.034716868189265594
757,0.7122189716667334,0.03326253356309863,0.13793932593275357,0.03520031472796683
758,0.7365046287019597,0.033743437662806075,0.13942211357351822,0.03569049345675229
759,0.7492886626858494,0.03414419107922895,0.14022362040636396,0.03618749812411276
760,0.7710495731976115,0.03458501983729411,0.1407445998477137,0.036691423784024936
761,0.7933314631507233,0.03498577325371699,0.14174648338877088,0.03720236681413066
762,0.8148118462709895,0.03534645132849758,0.14294874363803953,0.037720424934170015
763,0.8287580651625055,0.03598765679477418,0.14350979842103154,0.03824569722466999
764,0.844988578527632,0.036508636236123916,0.1449124353785116,0.038778284145894536
765,0.8576123111449525,0.03702961567747365,0.14547349016150363,0.0393182875570577
766,0.8696349136376388,0.037390293752254236,0.14603454494449566,0.039865810735804384
767,0.8795335230232838,0.03799142387688855,0.14691620246062598,0.0404209583979631
768,0.8908347693664088,0.03835210195166914,0.14767763395182945,0.040983836717572615
769,0.900893680118623,0.038672704684807435,0.14891996954274034,0.04155455334718871
770,0.9045405362080712,0.039233759467799466,0.14996192842543982,0.04213321743847289
771,0.9179657756582374,0.039714663567506914,0.1513645653829199,0.042719939663067766
772,0.9236564741714424,0.04003526630064521,0.15240652426561938,0.043314832233764027
773,0.929467398709574,0.04059632108363724,0.15344848314831883,0.04391800892596086
774,0.9356790766641285,0.04107722518334469,0.15473089408087204,0.04452958509942651
775,0.9404881176612031,0.041437903258125276,0.1554923255720755,0.04514967772036102
776,0.9448162545585701,0.04187873201619044,0.15661443513805956,0.045778405383766166
777,0.9477818298400994,0.04251993748246704,0.15813729812046648,0.04641588833612782
778,0.9526309461788162,0.04276038953232076,0.15897888029495452,0.04706224849841282
779,0.9555564461187032,0.04300084158217449,0.1596200857612311,0.04771760948938741
780,0.9580010419588827,0.0432813689736705,0.16066204464393058,0.04838209664925957
781,0.961527672023404,0.043521821023524226,0.1616639281849878,0.04905583706365045
782,0.964453171963291,0.0442431771730854,0.16322686650903698,0.04973895958790067
783,0.9670580691700397,0.04500460866428886,0.16422875005009419,0.050431594871713586
784,0.9691019115937963,0.04536528673906945,0.1654310102993628,0.051133875384143206
785,0.9716266581172605,0.0455255881056386,0.16651304452370455,0.05184593543892913
786,0.9741113292990823,0.046086642888630625,0.1674347773814772,0.05256791122018419
787,0.9757944936480584,0.046607622329980364,0.16855688694746124,0.05329994080844093
788,0.9775978840219612,0.04696830040476095,0.16939846912194925,0.054042164207059144
789,0.9788802949545145,0.047369053821183824,0.17019997595479502,0.05479472336900281
790,0.9801627058870677,0.04780988257924899,0.17076103073778703,0.055557762223988776
791,0.9814851921612632,0.048090409970745,0.17204344167034025,0.056331426706013515
792,0.9830080551436701,0.04901214282851761,0.17332585260289343,0.05711586478126435
793,0.9842904660762233,0.04941289624494049,0.17452811285216208,0.05791122647641758
794,0.9853324249589228,0.04997395102793251,0.17520939366008095,0.05871766390733249
795,0.9866549112331182,0.050254478419428525,0.17673225664248787,0.0595353313081437
796,0.9875766440908909,0.05073538251913597,0.17873602372460226,0.06036438506075864
797,0.9883380755820943,0.05101590991063199,0.18045926341522062,0.06120498372476703
798,0.98913958241494,0.05201779345168918,0.18202220173926983,0.06205728806776501
799,0.9896605618562898,0.05265899891796578,0.18366529074660362,0.06292146109610337
800,0.9901414659559973,0.05334027972588466,0.18518815372901054,0.06379766808606283
801,0.9905422193724202,0.05398148519216126,0.1866308660281329,0.0646860766154632
802,0.9913036508636236,0.05434216326694185,0.18779305093575924,0.06558685659571435
803,0.9917444796216888,0.0548230673666493,0.18879493447681642,0.06650018030431118
804,0.9921051576964693,0.055183745441429885,0.19067847553400394,0.06742622241778334
805,0.9926662124794614,0.055584498857852764,0.19184066044163026,0.06836516004510239
806,0.9930669658958843,0.05606540295756021,0.19280246864104517,0.06931717276155401
807,0.9931471165791689,0.0564260810323408,0.19408487957359835,0.07028244264308353
808,0.9933474932873803,0.05686690979040596,0.1959283452891436,0.07126115430111744
809,0.9939085480703723,0.05746803991504028,0.1972107562216968,0.07225349491787206
810,0.9945096781950066,0.05810924538131688,0.19893399591231514,0.0732596542821523
811,0.994830280928145,0.058710375505951186,0.20029655752815292,0.0742798248256491
812,0.9951508836612832,0.0593115056305855,0.20177934516891757,0.07531420165974376
813,0.9955115617360638,0.05983248507193524,0.20290145473490162,0.07636298261282241
814,0.9957119384442752,0.06043361519656955,0.2033422834929668,0.07742636826811278
815,0.9958321644692021,0.06107482066284615,0.20490522181701598,0.07850456200204509
816,0.9961527672023404,0.0618763274956919,0.2065082354827075,0.07959777002314977
817,0.9963130685689096,0.0628381356951068,0.2077104957319761,0.08070620141149507
818,0.9966336713020478,0.06355949184466797,0.20895283132288703,0.0818300681586739
819,0.9967138219853324,0.06428084799422915,0.21083637238007455,0.08296958520834916
820,0.9969141986935438,0.06524265619364406,0.2128802148038312,0.08412497049736119
821,0.9971947260850399,0.0657636356349938,0.21396224902817296,0.08529644499741017
822,0.9974351781348936,0.06660521780948182,0.21632669418506792,0.08648423275731726
823,0.9975954795014628,0.06728649861740071,0.21792970785075944,0.08768856094587427
824,0.9977557808680318,0.06788762874203502,0.2193323448082395,0.08890965989529168
825,0.9979561575762433,0.06876928625816535,0.2208952831322887,0.09014776314524918
826,0.9981565342844547,0.0692501903578728,0.22289905021440307,0.09140310748756224
827,0.9983168356510239,0.0702119985572877,0.2247825912715906,0.09267593301146883
828,0.9985172123592354,0.0712138820983449,0.22646575562056667,0.0939664831495469
829,0.9985172123592354,0.07209553961447521,0.227627940528193,0.095275004724273
830,0.9986775137258045,0.0730974231555324,0.23007253636837255,0.09660174799522644
831,0.9987175890674468,0.07397908067166273,0.23223660481705607,0.09794696670695385
832,0.998877890434016,0.07490081352943534,0.23391976916603213,0.099310918137498
833,0.9989580411173006,0.07562216967899651,0.23548270749008135,0.1006938631476027
834,0.9990381918005851,0.07614314912034625,0.23740632388891114,0.10209606623060476
835,0.999158417825512,0.07702480663647658,0.2391696389211718,0.10351779556301763
836,0.9991984931671543,0.07754578607782632,0.24089287861179018,0.10495932305582266
837,0.9992385685087966,0.07850759427724122,0.2426561936440508,0.10642092440647245
838,0.9992385685087966,0.07922895042680239,0.2446198853845229,0.10790287915161835
839,0.9993587945337234,0.08035105999278644,0.24666372780827955,0.10940547072057435
840,0.9993587945337234,0.0807918887508516,0.24882779625696308,0.11092898648952228
841,0.9993587945337234,0.08139301887548592,0.25075141265579287,0.11247371783647507
842,0.9993988698753656,0.08275558049132369,0.2521941249549152,0.1140399601970033
843,0.9994790205586502,0.08347693664088486,0.25407766601210274,0.11562801312073753
844,0.9995591712419348,0.08435859415701519,0.2565222618522823,0.11723818032865997
845,0.9996393219252194,0.08536047769807238,0.2578447481264778,0.11887076977119032
846,0.9996793972668617,0.08636236123912956,0.25948783713381157,0.12052609368708414
847,0.9996793972668617,0.08764477217168276,0.2618923576323488,0.12220446866314887
848,0.999719472608504,0.0884863543461708,0.26397627539774776,0.12390621569479157
849,0.999719472608504,0.08952831322887028,0.2667013986294233,0.12563166024741215
850,0.999719472608504,0.09077064881978118,0.2682643369534725,0.12738113231864784
851,0.9997595479501463,0.09181260770248066,0.2699475013024486,0.12915496650148828
852,0.9997595479501463,0.09297479261010701,0.27255239850919727,0.13095350204826675
853,0.9997996232917885,0.09365607341802588,0.27479661764116536,0.13277708293554288
854,0.9999198493167154,0.09477818298400995,0.27627940528193,0.1346260579298911
855,0.9999599246583577,0.09569991584178256,0.27780226826433696,0.1365007806546014
856,0.9999599246583577,0.09674187472448202,0.2808880695707931,0.13840160965731302
857,0.9999599246583577,0.09782390894882378,0.28293191199454976,0.1403289084785873
858,0.9999599246583577,0.09918647056466157,0.28521620646816015,0.1422830457214352
859,0.9999599246583577,0.1000681280807919,0.287700877649982,0.14426439512181588
860,0.9999599246583577,0.10147076503827195,0.28998517212359237,0.14627333562011297
861,0.9999599246583577,0.10283332665410973,0.292309541938845,0.14831025143361026
862,0.9999599246583577,0.10411573758666293,0.29491443914559373,0.15037553212997384
863,0.9999599246583577,0.10543822386085841,0.2968380555444235,0.1524695727017573
864,0.9999599246583577,0.10672063479341161,0.30024445958401796,0.15459277364194784
865,0.9999599246583577,0.10820342243417626,0.30248867871598606,0.1567455410205595
866,1.0,0.1096461347332986,0.30505350058109243,0.15892828656229763
867,1.0,0.11116899771570553,0.3071374183464914,0.161141427725302
868,1.0,0.11261171001482788,0.3097022402115978,0.16338538778098602
869,1.0,0.11333306616438905,0.31210676071013504,0.16566059589499152
870,1.0,0.11481585380515369,0.31378992505911113,0.1679674872092653
871,1.0,0.11629864144591832,0.3159940688494369,0.17030650292528426
872,1.0,0.11750090169518695,0.31883941810603933,0.1726780903884356
873,1.0,0.11902376467759387,0.3216046166793572,0.17508270317357233
874,1.0,0.11994549753536649,0.32372860978639845,0.1775208011717636
875,1.0,0.12194926461748086,0.3269346371177814,0.17999285067824766
876,1.0,0.12379273033302608,0.3299002123993107,0.18249932448161507
877,1.0,0.12527551797379072,0.3327455616559131,0.18504070195423022
878,1.0,0.12671823027291307,0.3359515889872961,0.18761746914391195
879,1.0,0.12868192201338516,0.33931791768524827,0.1902301188668946
880,1.0,0.1304853123872881,0.3423636436500621,0.19287915080207776
881,1.0,0.1324490041277602,0.3450887668817377,0.1955650715865947
882,1.0,0.13437262052659,0.3479341161383401,0.19828839491270714
883,1.0,0.13577525748407004,0.3508596160782271,0.20104964162604969
884,1.0,0.13801947661603814,0.3536648899931872,0.20384933982524642
885,1.0,0.1397827916482988,0.35703121869113935,0.2066880249629082
886,1.0,0.14110527792249428,0.3605979240973029,0.20956623994804308
887,1.0,0.14258806556325893,0.36368372540375904,0.21248453524988828
888,1.0,0.14467198332865788,0.3668096020518575,0.21544346900318823
889,1.0,0.1461547709694225,0.3699755540415982,0.21844360711494282
890,1.0,0.14791808600168316,0.3733819580811926,0.2214855233726359
891,1.0,0.1503626818418627,0.3761070813128682,0.22456979955397716
892,1.0,0.15172524345770047,0.379152807277682,0.22769702553816798
893,1.0,0.15368893519817256,0.38231875926742276,0.23086779941871674
894,1.0,0.15529194886386408,0.38520418386566746,0.23408272761782942
895,1.0,0.15729571594597844,0.3881697591471967,0.23734242500238661
896,1.0,0.1593796337113774,0.39205706728649864,0.2406475150015422
897,1.0,0.16214483228469523,0.3953031699595239,0.24399862972595504
898,1.0,0.16358754458381758,0.3980282931911995,0.24739641008868118
899,1.0,0.1657516130325011,0.400472889031379,0.2508415059277541
900,1.0,0.16879733899731494,0.40419989580411175,0.25433457613046484
901,1.0,0.17072095539614476,0.4066444916442913,0.25787628875938035
902,1.0,0.172844948503186,0.4100108203422434,0.2614673211801092
903,1.0,0.1754097703682924,0.41341722438183787,0.2651083601908536
904,1.0,0.1772933114254799,0.41658317637157855,0.2688001021537607
905,1.0,0.17965775658237487,0.4198693543862461,0.27254325312810274
906,1.0,0.18218250310583897,0.4222337995431411,0.27633852900531725
907,1.0,0.1840660441630265,0.42535967619123954,0.28018665564591955
908,1.0,0.18623011261171002,0.4292469843305414,0.2840883690183301
909,1.0,0.18879493447681642,0.4328537650783473,0.28804441533962977
910,1.0,0.19152005770849195,0.43686129924257605,0.2920555512182745
911,1.0,0.19428525628180981,0.44102913477337397,0.2961225437988037
912,1.0,0.19676992746363162,0.4439546347132609,0.30024617090855493
913,1.0,0.19949505069530718,0.44659960726165193,0.30442722120642995
914,1.0,0.2023003246102673,0.45116819620887266,0.30866649433372745
915,1.0,0.20526589989179658,0.4548952029816054,0.312964801067075
916,1.0,0.20827155051496815,0.4582214563379153,0.3173229634734979
917,1.0,0.21139742716306656,0.46110688093616,0.32174181506763716
918,1.0,0.21472368051937643,0.46511441510038876,0.32622220097116666
919,1.0,0.21809000921732857,0.46896164789804834,0.33076497807442423
920,1.0,0.2215364885985653,0.47296918206227706,0.3353710152002929
921,1.0,0.22474251592994832,0.4771770929347173,0.3400411932703709
922,1.0,0.22806876928625816,0.48138500380715743,0.3447764054734464
923,1.0,0.2311545705927143,0.48627419548751655,0.3495775574363271
924,1.0,0.2350018033903739,0.49064240772652584,0.3544455673970436
925,1.0,0.2392097142628141,0.49517092133210433,0.3593813663804626
926,1.0,0.24361800184346571,0.49901815412976397,0.3643858983763548
927,1.0,0.2478659880575482,0.5037871197851962,0.36946012051993027
928,1.0,0.25059111128922373,0.5081553320242055,0.37460500327489893
929,1.0,0.25544022762794055,0.5130845990462068,0.37982153061907364
930,1.0,0.259688213842023,0.5178936400432814,0.3851107002325569
931,1.0,0.2641365767643169,0.5229431330902096,0.39047352368855637
932,1.0,0.269306295836172,0.5276720234039995,0.39591102664684585
933,1.0,0.2734340560253276,0.5322806876928626,0.40142424904993174
934,1.0,0.27836332304732897,0.5379713862060674,0.40701424532194386
935,1.0,0.2826113092614115,0.5431010299362802,0.41268208457029515
936,1.0,0.28685929547549394,0.5480302969582815,0.41842885079015846
937,1.0,0.29206908988899133,0.5521580571474372,0.4242556430717777
938,1.0,0.2965174528112852,0.5580491323688535,0.43016357581067904
939,1.0,0.3007654390253677,0.5621368172163668,0.43615377892080054
940,1.0,0.30585500741393823,0.5675469883380756,0.4422273980505897
941,1.0,0.31218691139341964,0.5733979882178496,0.4483855948021191
942,1.0,0.3175970825151284,0.5792890634392658,0.4546295469532399
943,1.0,0.32236604817056064,0.5842984811445517,0.4609604486828429
944,1.0,0.3269747124594237,0.5894682002164069,0.46737951079924633
945,1.0,0.33346691780547427,0.5949585220214002,0.4738879609717651
946,1.0,0.3392377670019637,0.600649220534605,0.4804870439655134
947,1.0,0.3452490682483068,0.6071414258806557,0.48717802187946313
948,1.0,0.3517412735943574,0.6124313709774376,0.4939621743878316
949,1.0,0.35855408167354624,0.6177213160742195,0.5008407989848213
950,1.0,0.36496613633631225,0.62140824750531,0.5078152112327671
951,1.0,0.37362241013104636,0.6273393980683686,0.5148867450137498
952,1.0,0.38035506752695064,0.634232356830842,0.5220567527846975
953,1.0,0.38780908107241613,0.6399230553440468,0.5293266058360555
954,1.0,0.3962249028172965,0.6451328497575441,0.5366976945540476
955,1.0,0.4033182382879814,0.6513044523704564,0.5441714286865887
956,1.0,0.4110928545665852,0.6584779385244259,0.5517492376129128
957,1.0,0.4206307858774496,0.6652506712619725,0.5594325706169377
958,1.0,0.42932713501382597,0.6705806917003967,0.5672228971644537
959,1.0,0.4372620526589989,0.6777942531960085,0.5751217071841613
960,1.0,0.4463190798701559,0.683164348976075,0.5831305113526218
961,1.0,0.45573678515609345,0.690137458421833,0.5912508413831881
962,1.0,0.46511441510038876,0.6973109445758026,0.5994842503189408
963,1.0,0.4738107642367651,0.7048851841461948,0.6078323128297224
964,1.0,0.48226666132328777,0.7113773894922454,0.6162966255132942
965,1.0,0.49204504468400595,0.7177894441550114,0.6248788072006888
966,1.0,0.5021440307778624,0.724001122109566,0.6335804992658254
967,1.0,0.512403318238288,0.730974231555324,0.642403365939419
968,1.0,0.5209794413497375,0.7378271149761552,0.6513490946272796
969,1.0,0.5314791808600169,0.7447200737386286,0.6604193962330305
970,1.0,0.5426201258365727,0.7510119023764678,0.6696160054853215
971,1.0,0.5545625776459744,0.7577044844307298,0.6789406812696112
972,1.0,0.5667454815052299,0.7647176692181301,0.6883952069645496
973,1.0,0.5803310223219653,0.7717709293471727,0.6979813907830652
974,1.0,0.5930349056225704,0.7800665250671261,0.707701066118189
975,1.0,0.6051777341401835,0.7871197851961688,0.7175560918936922
976,1.0,0.6183625215404961,0.7952550795495532,0.7275483529196233
977,1.0,0.6319079870155893,0.8028693944615878,0.7376797602527732
978,1.0,0.6451729250991864,0.8114855929146796,0.7479522515621814
979,1.0,0.6580771851080031,0.8195407365847794,0.7583677914997191
980,1.0,0.6729451368572917,0.8278764076463752,0.7689283720758305
981,1.0,0.6858493968661082,0.8353704965334829,0.7796360130405237
982,1.0,0.702681040355869,0.8446679757944936,0.7904927622696419
983,1.0,0.7173486153969463,0.8534044002725123,0.8015006961565413
984,1.0,0.7345810123031299,0.8630224822666613,0.8126619200091946
985,1.0,0.7492085120025648,0.87175890674468,0.8239785684528511
986,1.0,0.7649180459263415,0.8806556325892678,0.8354528058382871
987,1.0,0.7799062237005571,0.8899931871919208,0.8470868266557402
988,1.0,0.7954554562577646,0.8986093856450126,0.8588828559546258
989,1.0,0.815453051737266,0.9067847553400393,0.8708431497690724
990,1.0,0.8322446198853846,0.9151605017432773,0.8829699955494082
991,1.0,0.8473530236845269,0.9259006933034104,0.89526571259964
992,1.0,0.8657075301566945,0.9355989259808439,0.9077326525210223
993,1.0,0.8825792489880976,0.9442952751172203,0.920373199661823
994,1.0,0.9019757143429648,0.9541938845028654,0.9331897715733238
995,1.0,0.9194084879573599,0.963050535005811,0.9461848194721992
996,1.0,0.9390454053620807,0.9735101991744479,0.9593608287093147
997,1.0,0.9598845830160702,0.982847753777101,0.9727203192450538
998,1.0,0.9814451168196209,0.990942972788843,0.9862658461312831
999,1.0,1.0,1.0,1.0


==> data/rocs/rocs_ood_auc.csv <==
,RMIA,LiRA,Attack-R,random
0,0.768,0.509,0.632,0.5


==> data/rocs/rocs_ood_roc.csv <==
,RMIA,LiRA,Attack-R,random
0,0.011822225784474812,0.0022442191319681,0.00336632869795215,1e-06
1,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.0139254075588142e-06
2,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.0280447320933096e-06
3,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.0423606739764013e-06
4,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.056875971184805e-06
5,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.0715933998226711e-06
6,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.0865157746525372e-06
7,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.1016459496336568e-06
8,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.1169868184678225e-06
9,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.1325413151528126e-06
10,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.148312414543511e-06
11,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.1643031329208755e-06
12,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.1805165285688055e-06
13,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.1969557023590428e-06
14,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.2136237983442417e-06
15,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.2305240043592616e-06
16,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.2476595526308684e-06
17,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.2650337203959037e-06
18,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.2826498305280597e-06
19,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.3005112521734097e-06
20,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.3186214013947485e-06
21,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.3369837418249452e-06
22,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.355601785329369e-06
23,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.3744790926775367e-06
24,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.3936192742241435e-06
25,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.4130259905995336e-06
26,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.4327029534098296e-06
27,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.4526539259467812e-06
28,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.4728827239075016e-06
29,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.4933932161242533e-06
30,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.5141893253043518e-06
31,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.535275028780421e-06
32,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.556654359271062e-06
33,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.5783314056521166e-06
34,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.6003103137387017e-06
35,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.622595287078087e-06
36,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.6451905877536607e-06
37,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.6681005372000591e-06
38,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.691329517029647e-06
39,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.7148819698705409e-06
40,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.7387624002162504e-06
41,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.762975375287204e-06
42,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.7875255259042354e-06
43,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.8124175473742357e-06
44,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.8376562003881725e-06
45,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.8632463119315598e-06
46,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.8891927762076644e-06
47,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.915500555573528e-06
48,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.9421746814890245e-06
49,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.9692202554791733e-06
50,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.9966424501097934e-06
51,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.0244465099768015e-06
52,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.052637752709252e-06
53,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.081221569986337e-06
54,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.1102034285685966e-06
55,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.1395888713434217e-06
56,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.1693835183851824e-06
57,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.1995930680300747e-06
58,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.230223297965936e-06
59,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.2612800663372794e-06
60,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.2927693128656486e-06
61,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.3246970599856503e-06
62,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.3570694139967276e-06
63,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.389892566231048e-06
64,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.4231727942376005e-06
65,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.45691646298279e-06
66,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.491130026067791e-06
67,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.5258200269627847e-06
68,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.5609931002584565e-06
69,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.5966559729348724e-06
70,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.6328154656480197e-06
71,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.669478494034323e-06
72,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.7066520700332416e-06
73,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.744343303228363e-06
74,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.782559402207126e-06
75,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.821307675939471e-06
76,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.860595535175745e-06
77,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.9004304938639916e-06
78,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.9408201705870607e-06
79,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.9817722900196732e-06
80,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.0232946844057763e-06
81,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.0653952950565296e-06
82,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.108082173869064e-06
83,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.151363484866476e-06
84,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.1952475057592136e-06
85,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.2397426295281954e-06
86,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.2848573660300466e-06
87,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.3306003436245885e-06
88,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.376980310825088e-06
89,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.4240061379714255e-06
90,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.471686818926559e-06
91,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.5200314727966823e-06
92,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.5690493456752295e-06
93,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.6187498124112765e-06
94,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.6691423784024943e-06
95,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.720236681413066e-06
96,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.7720424934170015e-06
97,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.824569722466999e-06
98,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.877828414589453e-06
99,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.93182875570577e-06
100,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.986581073580438e-06
101,0.011822225784474812,0.0022442191319681,0.00336632869795215,4.04209583979631e-06
102,0.011822225784474812,0.0022442191319681,0.00336632869795215,4.098383671757261e-06
103,0.011822225784474812,0.0022442191319681,0.00336632869795215,4.155455334718879e-06
104,0.011822225784474812,0.0022442191319681,0.00336632869795215,4.213321743847289e-06
105,0.011822225784474812,0.0022442191319681,0.00336632869795215,4.271993966306777e-06
106,0.011822225784474812,0.0022442191319681,0.00336632869795215,4.331483223376403e-06
107,0.011822225784474812,0.0022442191319681,0.00336632869795215,4.391800892596085e-06
108,0.011822225784474812,0.0022442191319681,0.00336632869795215,4.452958509942659e-06
109,0.011822225784474812,0.0022442191319681,0.00336632869795215,4.514967772036102e-06
110,0.011822225784474812,0.0022442191319681,0.00336632869795215,4.577840538376616e-06
111,0.011822225784474812,0.0022442191319681,0.00336632869795215,4.641588833612782e-06
112,0.011822225784474812,0.0022442191319681,0.00336632869795215,4.706224849841281e-06
113,0.011822225784474812,0.0022442191319681,0.00336632869795215,4.7717609489387505e-06
114,0.011822225784474812,0.0022442191319681,0.00336632869795215,4.838209664925957e-06
115,0.011822225784474812,0.0022442191319681,0.00336632869795215,4.905583706365045e-06
116,0.011822225784474812,0.0022442191319681,0.00336632869795215,4.973895958790067e-06
117,0.011822225784474812,0.0022442191319681,0.00336632869795215,5.0431594871713585e-06
118,0.011822225784474812,0.0022442191319681,0.00336632869795215,5.113387538414331e-06
119,0.011822225784474812,0.0022442191319681,0.00336632869795215,5.184593543892913e-06
120,0.011822225784474812,0.0022442191319681,0.00336632869795215,5.256791122018419e-06
121,0.011822225784474812,0.0022442191319681,0.00336632869795215,5.329994080844093e-06
122,0.011822225784474812,0.0022442191319681,0.00336632869795215,5.404216420705915e-06
123,0.011822225784474812,0.0022442191319681,0.00336632869795215,5.479472336900293e-06
124,0.011822225784474812,0.0022442191319681,0.00336632869795215,5.5557762223988786e-06
125,0.011822225784474812,0.0022442191319681,0.00336632869795215,5.633142670601352e-06
126,0.011822225784474812,0.0022442191319681,0.00336632869795215,5.711586478126435e-06
127,0.011822225784474812,0.0022442191319681,0.00336632869795215,5.791122647641759e-06
128,0.011822225784474812,0.0022442191319681,0.00336632869795215,5.871766390733262e-06
129,0.011822225784474812,0.0022442191319681,0.00336632869795215,5.95353313081437e-06
130,0.011822225784474812,0.0022442191319681,0.00336632869795215,6.036438506075864e-06
131,0.011822225784474812,0.0022442191319681,0.00336632869795215,6.120498372476702e-06
132,0.011822225784474812,0.0022442191319681,0.00336632869795215,6.205728806776501e-06
133,0.011822225784474812,0.0022442191319681,0.00336632869795215,6.2921461096103505e-06
134,0.011822225784474812,0.0022442191319681,0.00336632869795215,6.379766808606282e-06
135,0.011822225784474812,0.0022442191319681,0.00336632869795215,6.46860766154632e-06
136,0.011822225784474812,0.0022442191319681,0.00336632869795215,6.558685659571435e-06
137,0.011822225784474812,0.0022442191319681,0.00336632869795215,6.650018030431118e-06
138,0.011822225784474812,0.0022442191319681,0.00336632869795215,6.742622241778349e-06
139,0.011822225784474812,0.0022442191319681,0.00336632869795215,6.836516004510238e-06
140,0.011822225784474812,0.0022442191319681,0.00336632869795215,6.9317172761554005e-06
141,0.011822225784474812,0.0022442191319681,0.00336632869795215,7.0282442643083526e-06
142,0.011822225784474812,0.0022442191319681,0.00336632869795215,7.126115430111745e-06
143,0.011822225784474812,0.0022442191319681,0.00336632869795215,7.2253494917872216e-06
144,0.011822225784474812,0.0022442191319681,0.00336632869795215,7.32596542821523e-06
145,0.011822225784474812,0.0022442191319681,0.00336632869795215,7.427982482564911e-06
146,0.011822225784474812,0.0022442191319681,0.00336632869795215,7.531420165974376e-06
147,0.011822225784474812,0.0022442191319681,0.00336632869795215,7.636298261282242e-06
148,0.011822225784474812,0.0022442191319681,0.00336632869795215,7.742636826811277e-06
149,0.011822225784474812,0.0022442191319681,0.00336632869795215,7.85045620020451e-06
150,0.011822225784474812,0.0022442191319681,0.00336632869795215,7.959777002314978e-06
151,0.011822225784474812,0.0022442191319681,0.00336632869795215,8.070620141149506e-06
152,0.011822225784474812,0.0022442191319681,0.00336632869795215,8.183006815867389e-06
153,0.011822225784474812,0.0022442191319681,0.00336632869795215,8.296958520834915e-06
154,0.011822225784474812,0.0022442191319681,0.00336632869795215,8.41249704973612e-06
155,0.011822225784474812,0.0022442191319681,0.00336632869795215,8.529644499741017e-06
156,0.011822225784474812,0.0022442191319681,0.00336632869795215,8.648423275731726e-06
157,0.011822225784474812,0.0022442191319681,0.00336632869795215,8.768856094587425e-06
158,0.011822225784474812,0.0022442191319681,0.00336632869795215,8.890965989529167e-06
159,0.011822225784474812,0.0022442191319681,0.00336632869795215,9.014776314524917e-06
160,0.011822225784474812,0.0022442191319681,0.00336632869795215,9.140310748756223e-06
161,0.011822225784474812,0.0022442191319681,0.00336632869795215,9.267593301146882e-06
162,0.011822225784474812,0.0022442191319681,0.00336632869795215,9.39664831495469e-06
163,0.011822225784474812,0.0022442191319681,0.00336632869795215,9.5275004724273e-06
164,0.011822225784474812,0.0022442191319681,0.00336632869795215,9.660174799522646e-06
165,0.011822225784474812,0.0022442191319681,0.00336632869795215,9.794696670695386e-06
166,0.011822225784474812,0.0022442191319681,0.00336632869795215,9.9310918137498e-06
167,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.0069386314760271e-05
168,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.0209606623060476e-05
169,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.0351779556301762e-05
170,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.0495932305582265e-05
171,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.0642092440647246e-05
172,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.0790287915161837e-05
173,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.0940547072057437e-05
174,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.1092898648952229e-05
175,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.124737178364751e-05
176,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.1403996019700332e-05
177,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.1562801312073755e-05
178,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.1723818032865999e-05
179,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.1887076977119032e-05
180,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.2052609368708412e-05
181,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.2220446866314887e-05
182,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.2390621569479157e-05
183,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.2563166024741215e-05
184,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.2738113231864785e-05
185,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.2915496650148827e-05
186,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.3095350204826676e-05
187,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.327770829355429e-05
188,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.346260579298911e-05
189,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.3650078065460137e-05
190,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.3840160965731302e-05
191,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.4032890847858732e-05
192,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.4228304572143519e-05
193,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.4426439512181588e-05
194,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.4627333562011299e-05
195,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.483102514336103e-05
196,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.5037553212997385e-05
197,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.5246957270175731e-05
198,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.5459277364194785e-05
199,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.567455410205595e-05
200,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.5892828656229765e-05
201,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.6114142772530196e-05
202,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.63385387780986e-05
203,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.656605958949915e-05
204,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.6796748720926532e-05
205,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.7030650292528428e-05
206,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.726780903884356e-05
207,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.7508270317357232e-05
208,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.7752080117176357e-05
209,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.7999285067824762e-05
210,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.8249932448161504e-05
211,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.850407019542302e-05
212,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.8761746914391195e-05
213,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.902301188668946e-05
214,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.9287915080207776e-05
215,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.955650715865947e-05
216,0.011822225784474812,0.0022442191319681,0.00336632869795215,1.9828839491270713e-05
217,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.010496416260497e-05
218,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.038493398252464e-05
219,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.066880249629082e-05
220,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.0956623994804308e-05
221,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.1248453524988828e-05
222,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.154434690031882e-05
223,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.1844360711494287e-05
224,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.2148552337263595e-05
225,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.245697995539772e-05
226,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.27697025538168e-05
227,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.3086779941871675e-05
228,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.3408272761782944e-05
229,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.373424250023866e-05
230,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.4064751500154215e-05
231,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.43998629725955e-05
232,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.4739641008868115e-05
233,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.508415059277541e-05
234,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.543345761304648e-05
235,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.578762887593798e-05
236,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.614673211801092e-05
237,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.6510836019085362e-05
238,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.6880010215376075e-05
239,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.7254325312810276e-05
240,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.763385290053167e-05
241,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.8018665564591953e-05
242,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.840883690183301e-05
243,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.8804441533962977e-05
244,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.9205555121827452e-05
245,0.011822225784474812,0.0022442191319681,0.00336632869795215,2.9612254379880316e-05
246,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.0024617090855495e-05
247,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.044272212064306e-05
248,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.0866649433372746e-05
249,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.12964801067075e-05
250,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.173229634734973e-05
251,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.2174181506763714e-05
252,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.262222009711673e-05
253,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.307649780744242e-05
254,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.353710152002929e-05
255,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.400411932703703e-05
256,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.447764054734464e-05
257,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.4957755743632785e-05
258,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.5444556739704355e-05
259,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.5938136638046256e-05
260,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.6438589837635405e-05
261,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.6946012051993025e-05
262,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.7460500327489966e-05
263,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.798215306190736e-05
264,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.8511070023255685e-05
265,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.904735236885556e-05
266,0.011822225784474812,0.0022442191319681,0.00336632869795215,3.959110266468459e-05
267,0.013665691500020038,0.002965575281529275,0.007774616278603775,4.014242490499326e-05
268,0.013665691500020038,0.002965575281529275,0.007774616278603775,4.070142453219439e-05
269,0.013665691500020038,0.002965575281529275,0.007774616278603775,4.1268208457029516e-05
270,0.013665691500020038,0.002965575281529275,0.007774616278603775,4.1842885079015846e-05
271,0.013665691500020038,0.002965575281529275,0.007774616278603775,4.242556430717777e-05
272,0.013665691500020038,0.002965575281529275,0.007774616278603775,4.301635758106799e-05
273,0.013665691500020038,0.002965575281529275,0.007774616278603775,4.3615377892080056e-05
274,0.013665691500020038,0.002965575281529275,0.007774616278603775,4.4222739805058974e-05
275,0.013665691500020038,0.002965575281529275,0.007774616278603775,4.483855948021191e-05
276,0.013665691500020038,0.002965575281529275,0.007774616278603775,4.5462954695323996e-05
277,0.013665691500020038,0.002965575281529275,0.007774616278603775,4.609604486828439e-05
278,0.013665691500020038,0.002965575281529275,0.007774616278603775,4.673795107992464e-05
279,0.013665691500020038,0.002965575281529275,0.007774616278603775,4.738879609717651e-05
280,0.013665691500020038,0.002965575281529275,0.007774616278603775,4.804870439655134e-05
281,0.013665691500020038,0.002965575281529275,0.007774616278603775,4.8717802187946306e-05
282,0.013665691500020038,0.002965575281529275,0.007774616278603775,4.939621743878326e-05
283,0.013665691500020038,0.002965575281529275,0.007774616278603775,5.008407989848212e-05
284,0.013665691500020038,0.002965575281529275,0.007774616278603775,5.0781521123276707e-05
285,0.013665691500020038,0.002965575281529275,0.007774616278603775,5.148867450137497e-05
286,0.013665691500020038,0.002965575281529275,0.007774616278603775,5.220567527846975e-05
287,0.013665691500020038,0.002965575281529275,0.007774616278603775,5.2932660583605666e-05
288,0.013665691500020038,0.002965575281529275,0.007774616278603775,5.366976945540476e-05
289,0.013665691500020038,0.002965575281529275,0.007774616278603775,5.441714286865887e-05
290,0.013665691500020038,0.002965575281529275,0.007774616278603775,5.517492376129129e-05
291,0.013665691500020038,0.002965575281529275,0.007774616278603775,5.594325706169377e-05
292,0.013665691500020038,0.002965575281529275,0.007774616278603775,5.672228971644549e-05
293,0.013665691500020038,0.002965575281529275,0.007774616278603775,5.751217071841614e-05
294,0.013665691500020038,0.002965575281529275,0.007774616278603775,5.8313051135262185e-05
295,0.013665691500020038,0.002965575281529275,0.007774616278603775,5.912508413831882e-05
296,0.013665691500020038,0.002965575281529275,0.007774616278603775,5.994842503189409e-05
297,0.013665691500020038,0.002965575281529275,0.007774616278603775,6.0783231282972365e-05
298,0.013665691500020038,0.002965575281529275,0.007774616278603775,6.162966255132942e-05
299,0.013665691500020038,0.002965575281529275,0.007774616278603775,6.248788072006888e-05
300,0.013665691500020038,0.002965575281529275,0.007774616278603775,6.335804992658255e-05
301,0.013665691500020038,0.002965575281529275,0.007774616278603775,6.424033659394191e-05
302,0.013665691500020038,0.002965575281529275,0.007774616278603775,6.513490946272809e-05
303,0.013665691500020038,0.002965575281529275,0.007774616278603775,6.604193962330305e-05
304,0.013665691500020038,0.002965575281529275,0.007774616278603775,6.696160054853215e-05
305,0.013665691500020038,0.002965575281529275,0.007774616278603775,6.789406812696113e-05
306,0.013665691500020038,0.002965575281529275,0.007774616278603775,6.883952069645496e-05
307,0.013665691500020038,0.002965575281529275,0.007774616278603775,6.979813907830666e-05
308,0.013665691500020038,0.002965575281529275,0.007774616278603775,7.077010661181889e-05
309,0.013665691500020038,0.002965575281529275,0.007774616278603775,7.17556091893692e-05
310,0.013665691500020038,0.002965575281529275,0.007774616278603775,7.275483529196232e-05
311,0.013665691500020038,0.002965575281529275,0.007774616278603775,7.37679760252773e-05
312,0.013665691500020038,0.002965575281529275,0.007774616278603775,7.479522515621829e-05
313,0.013665691500020038,0.002965575281529275,0.007774616278603775,7.58367791499719e-05
314,0.013665691500020038,0.002965575281529275,0.007774616278603775,7.689283720758305e-05
315,0.013665691500020038,0.002965575281529275,0.007774616278603775,7.796360130405237e-05
316,0.013665691500020038,0.002965575281529275,0.007774616278603775,7.90492762269642e-05
317,0.013665691500020038,0.002965575281529275,0.007774616278603775,8.015006961565413e-05
318,0.013745842183304612,0.002965575281529275,0.010219212118783313,8.126619200091945e-05
319,0.013745842183304612,0.002965575281529275,0.010219212118783313,8.23978568452851e-05
320,0.013745842183304612,0.002965575281529275,0.010219212118783313,8.354528058382871e-05
321,0.013745842183304612,0.002965575281529275,0.010219212118783313,8.470868266557402e-05
322,0.013745842183304612,0.002965575281529275,0.010219212118783313,8.588828559546258e-05
323,0.013745842183304612,0.002965575281529275,0.010219212118783313,8.708431497690725e-05
324,0.013745842183304612,0.002965575281529275,0.010219212118783313,8.829699955494083e-05
325,0.013745842183304612,0.002965575281529275,0.010219212118783313,8.952657125996401e-05
326,0.013745842183304612,0.002965575281529275,0.010219212118783313,9.077326525210224e-05
327,0.013745842183304612,0.002965575281529275,0.010219212118783313,9.20373199661823e-05
328,0.013745842183304612,0.002965575281529275,0.010219212118783313,9.331897715733239e-05
329,0.013745842183304612,0.002965575281529275,0.010219212118783313,9.461848194721992e-05
330,0.013745842183304612,0.002965575281529275,0.010219212118783313,9.593608287093147e-05
331,0.013745842183304612,0.002965575281529275,0.010219212118783313,9.727203192450537e-05
332,0.013745842183304612,0.002965575281529275,0.010219212118783313,9.862658461312831e-05
333,0.013745842183304612,0.002965575281529275,0.010219212118783313,9.999999999999999e-05
334,0.013745842183304612,0.002965575281529275,0.010219212118783313,0.00010139254075588153
335,0.013745842183304612,0.002965575281529275,0.010219212118783313,0.00010280447320933097
336,0.013745842183304612,0.002965575281529275,0.010219212118783313,0.0001042360673976401
337,0.013745842183304612,0.002965575281529275,0.010219212118783313,0.00010568759711848039
338,0.013745842183304612,0.002965575281529275,0.010219212118783313,0.0001071593399822671
339,0.013745842183304612,0.002965575281529275,0.010219212118783313,0.00010865157746525384
340,0.013745842183304612,0.002965575281529275,0.010219212118783313,0.0001101645949633657
341,0.013745842183304612,0.002965575281529275,0.010219212118783313,0.00011169868184678226
342,0.013745842183304612,0.002965575281529275,0.010219212118783313,0.00011325413151528115
343,0.013745842183304612,0.002965575281529275,0.010219212118783313,0.00011483124145435111
344,0.013745842183304612,0.002965575281529275,0.010219212118783313,0.00011643031329208767
345,0.013745842183304612,0.002965575281529275,0.010219212118783313,0.00011805165285688056
346,0.013745842183304612,0.002965575281529275,0.010219212118783313,0.00011969557023590428
347,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.00012136237983442405
348,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.00012305240043592616
349,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.00012476595526308696
350,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.00012650337203959038
351,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.000128264983052806
352,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.00013005112521734084
353,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.00013186214013947485
354,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.00013369837418249466
355,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.0001355601785329369
356,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.00013744790926775366
357,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.00013936192742241418
358,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.00014130259905995336
359,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.0001432702953409831
360,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.00014526539259467812
361,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.00014728827239075018
362,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.00014933932161242518
363,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.0001514189325304352
364,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.00015352750287804228
365,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.0001556654359271062
366,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.0001578331405652118
367,0.0137859175249469,0.003446479381236725,0.0109004929267022,0.00016003103137387001
368,0.01426682162465435,0.0034865547228790125,0.011621849076263376,0.0001622595287078087
369,0.01426682162465435,0.0034865547228790125,0.011621849076263376,0.00016451905877536624
370,0.01426682162465435,0.0034865547228790125,0.011621849076263376,0.0001668100537200059
371,0.01426682162465435,0.0034865547228790125,0.011621849076263376,0.00016913295170296487
372,0.01426682162465435,0.0034865547228790125,0.011621849076263376,0.00017148819698705392
373,0.01426682162465435,0.0034865547228790125,0.011621849076263376,0.00017387624002162505
374,0.01426682162465435,0.0034865547228790125,0.011621849076263376,0.00017629753752872057
375,0.01426682162465435,0.0034865547228790125,0.011621849076263376,0.00017875255259042355
376,0.01426682162465435,0.0034865547228790125,0.011621849076263376,0.00018124175473742377
377,0.01426682162465435,0.0034865547228790125,0.011621849076263376,0.00018376562003881704
378,0.01426682162465435,0.0034865547228790125,0.011621849076263376,0.00018632463119315598
379,0.01426682162465435,0.0034865547228790125,0.011621849076263376,0.0001889192776207666
380,0.01426682162465435,0.0034865547228790125,0.011621849076263376,0.00019155005555735277
381,0.01426682162465435,0.0034865547228790125,0.011621849076263376,0.00019421746814890262
382,0.01426682162465435,0.0034865547228790125,0.011621849076263376,0.00019692202554791714
383,0.01426682162465435,0.0034865547228790125,0.011621849076263376,0.00019966424501097934
384,0.014707650382719513,0.0037270067727327378,0.011902376467759388,0.00020244465099768038
385,0.014707650382719513,0.0037270067727327378,0.011902376467759388,0.00020526377527092522
386,0.014707650382719513,0.0037270067727327378,0.011902376467759388,0.0002081221569986339
387,0.014707650382719513,0.0037270067727327378,0.011902376467759388,0.00021102034285685944
388,0.014707650382719513,0.0037270067727327378,0.011902376467759388,0.00021395888713434213
389,0.014707650382719513,0.0037270067727327378,0.011902376467759388,0.00021693835183851843
390,0.014707650382719513,0.0037270067727327378,0.011902376467759388,0.00021995930680300746
391,0.014707650382719513,0.0037270067727327378,0.011902376467759388,0.00022302232979659386
392,0.014707650382719513,0.0037270067727327378,0.011902376467759388,0.00022612800663372772
393,0.014707650382719513,0.0037270067727327378,0.011902376467759388,0.00022927693128656486
394,0.014707650382719513,0.0037270067727327378,0.011902376467759388,0.00023246970599856477
395,0.014707650382719513,0.0037270067727327378,0.011902376467759388,0.00023570694139967278
396,0.014707650382719513,0.0037270067727327378,0.011902376467759388,0.00023898925662310503
397,0.015028253115857813,0.004087684847513325,0.012062677834328538,0.00024231727942375982
398,0.015028253115857813,0.004087684847513325,0.012062677834328538,0.00024569164629827903
399,0.015028253115857813,0.004087684847513325,0.012062677834328538,0.00024911300260677886
400,0.015028253115857813,0.004087684847513325,0.012062677834328538,0.0002525820026962785
401,0.015028253115857813,0.004087684847513325,0.012062677834328538,0.0002560993100258459
402,0.015028253115857813,0.004087684847513325,0.012062677834328538,0.00025966559729348693
403,0.015028253115857813,0.004087684847513325,0.012062677834328538,0.00026328154656480196
404,0.015028253115857813,0.004087684847513325,0.012062677834328538,0.0002669478494034321
405,0.015028253115857813,0.004087684847513325,0.012062677834328538,0.0002706652070033241
406,0.015028253115857813,0.004087684847513325,0.012062677834328538,0.0002744343303228365
407,0.015028253115857813,0.004087684847513325,0.012062677834328538,0.0002782559402207126
408,0.015669458582134414,0.004087684847513325,0.01426682162465435,0.0002821307675939471
409,0.015669458582134414,0.004087684847513325,0.01426682162465435,0.0002860595535175742
410,0.015669458582134414,0.004087684847513325,0.01426682162465435,0.00029004304938639913
411,0.015669458582134414,0.004087684847513325,0.01426682162465435,0.00029408201705870637
412,0.015669458582134414,0.004087684847513325,0.01426682162465435,0.00029817722900196735
413,0.015669458582134414,0.004087684847513325,0.01426682162465435,0.0003023294684405776
414,0.015669458582134414,0.004087684847513325,0.01426682162465435,0.00030653952950565264
415,0.015669458582134414,0.004087684847513325,0.01426682162465435,0.00031080821738690636
416,0.015669458582134414,0.004087684847513325,0.01426682162465435,0.0003151363484866479
417,0.015669458582134414,0.004087684847513325,0.01426682162465435,0.00031952475057592136
418,0.01671141746483389,0.00432813689736705,0.015268705165711537,0.00032397426295281955
419,0.01671141746483389,0.00432813689736705,0.015268705165711537,0.00032848573660300434
420,0.01671141746483389,0.00432813689736705,0.015268705165711537,0.00033306003436245883
421,0.01671141746483389,0.00432813689736705,0.015268705165711537,0.0003376980310825091
422,0.01671141746483389,0.00432813689736705,0.015268705165711537,0.00034240061379714254
423,0.01671141746483389,0.00432813689736705,0.015268705165711537,0.00034716868189265597
424,0.01671141746483389,0.00432813689736705,0.015268705165711537,0.00035200314727966794
425,0.01671141746483389,0.00432813689736705,0.015268705165711537,0.000356904934567523
426,0.017072095539614474,0.0052498697551396625,0.015749609265418987,0.00036187498124112805
427,0.017072095539614474,0.0052498697551396625,0.015749609265418987,0.0003669142378402494
428,0.017072095539614474,0.0052498697551396625,0.015749609265418987,0.0003720236681413066
429,0.017072095539614474,0.0052498697551396625,0.015749609265418987,0.0003772042493416997
430,0.017072095539614474,0.0052498697551396625,0.015749609265418987,0.0003824569722466999
431,0.017072095539614474,0.0052498697551396625,0.015749609265418987,0.0003877828414589457
432,0.017072095539614474,0.0052498697551396625,0.015749609265418987,0.000393182875570577
433,0.017072095539614474,0.0052498697551396625,0.015749609265418987,0.00039865810735804387
434,0.017873602372460225,0.005370095780066525,0.016070211998557286,0.0004042095839796306
435,0.017873602372460225,0.005370095780066525,0.016070211998557286,0.0004098383671757261
436,0.017873602372460225,0.005370095780066525,0.016070211998557286,0.0004155455334718875
437,0.017873602372460225,0.005370095780066525,0.016070211998557286,0.0004213321743847289
438,0.017873602372460225,0.005370095780066525,0.016070211998557286,0.00042719939663067764
439,0.017873602372460225,0.005370095780066525,0.016070211998557286,0.0004331483223376398
440,0.017873602372460225,0.005370095780066525,0.016070211998557286,0.0004391800892596086
441,0.018314431130525388,0.005730773854847113,0.01683164348976075,0.0004452958509942655
442,0.018314431130525388,0.005730773854847113,0.01683164348976075,0.0004514967772036102
443,0.018314431130525388,0.005730773854847113,0.01683164348976075,0.00045778405383766163
444,0.018314431130525388,0.005730773854847113,0.01683164348976075,0.00046415888336127773
445,0.018314431130525388,0.005730773854847113,0.01683164348976075,0.0004706224849841282
446,0.018314431130525388,0.005730773854847113,0.01683164348976075,0.0004771760948938746
447,0.018635033863663688,0.006211677954554563,0.016911794173045325,0.00048382096649259574
448,0.018635033863663688,0.006211677954554563,0.016911794173045325,0.0004905583706365045
449,0.018635033863663688,0.006211677954554563,0.016911794173045325,0.0004973895958790063
450,0.018635033863663688,0.006211677954554563,0.016911794173045325,0.0005043159487171359
451,0.018635033863663688,0.006211677954554563,0.016911794173045325,0.0005113387538414326
452,0.018635033863663688,0.006211677954554563,0.016911794173045325,0.0005184593543892912
453,0.018795335230232836,0.007173486153969463,0.016911794173045325,0.0005256791122018424
454,0.018795335230232836,0.007173486153969463,0.016911794173045325,0.0005329994080844088
455,0.018795335230232836,0.007173486153969463,0.016911794173045325,0.0005404216420705915
456,0.018795335230232836,0.007173486153969463,0.016911794173045325,0.0005479472336900287
457,0.018795335230232836,0.007173486153969463,0.016911794173045325,0.0005555776222398878
458,0.02039834889592434,0.0073738628621809,0.01811405442231395,0.0005633142670601357
459,0.02039834889592434,0.0073738628621809,0.01811405442231395,0.0005711586478126428
460,0.02039834889592434,0.0073738628621809,0.01811405442231395,0.0005791122647641758
461,0.02039834889592434,0.0073738628621809,0.01811405442231395,0.0005871766390733255
462,0.02039834889592434,0.0073738628621809,0.01811405442231395,0.000595353313081437
463,0.020799102312347214,0.007614314912034625,0.018875485913517412,0.0006036438506075869
464,0.020799102312347214,0.007614314912034625,0.018875485913517412,0.0006120498372476697
465,0.020799102312347214,0.007614314912034625,0.018875485913517412,0.0006205728806776501
466,0.020799102312347214,0.007614314912034625,0.018875485913517412,0.0006292146109610344
467,0.020799102312347214,0.007614314912034625,0.018875485913517412,0.0006379766808606282
468,0.021119705045485514,0.007774616278603775,0.018875485913517412,0.0006468607661546328
469,0.021119705045485514,0.007774616278603775,0.018875485913517412,0.0006558685659571428
470,0.021119705045485514,0.007774616278603775,0.018875485913517412,0.0006650018030431117
471,0.021119705045485514,0.007774616278603775,0.018875485913517412,0.0006742622241778342
472,0.021720835170119825,0.0080150683284575,0.0189155612551597,0.0006836516004510238
473,0.021720835170119825,0.0080150683284575,0.0189155612551597,0.0006931717276155408
474,0.021720835170119825,0.0080150683284575,0.0189155612551597,0.0007028244264308346
475,0.021720835170119825,0.0080150683284575,0.0189155612551597,0.0007126115430111746
476,0.0218009858534044,0.008055143670099787,0.019356390013224863,0.0007225349491787215
477,0.0218009858534044,0.008055143670099787,0.019356390013224863,0.000732596542821523
478,0.0218009858534044,0.008055143670099787,0.019356390013224863,0.0007427982482564919
479,0.0218009858534044,0.008055143670099787,0.019356390013224863,0.0007531420165974368
480,0.022402115978038713,0.008576123111449525,0.019356390013224863,0.0007636298261282241
481,0.022402115978038713,0.008576123111449525,0.019356390013224863,0.000774263682681127
482,0.022402115978038713,0.008576123111449525,0.019356390013224863,0.0007850456200204508
483,0.022402115978038713,0.008576123111449525,0.019356390013224863,0.0007959777002314986
484,0.0227627940528193,0.009377629944295276,0.02132008175369695,0.0008070620141149499
485,0.0227627940528193,0.009377629944295276,0.02132008175369695,0.000818300681586739
486,0.0227627940528193,0.009377629944295276,0.02132008175369695,0.0008296958520834907
487,0.0227627940528193,0.009377629944295276,0.02132008175369695,0.0008412497049736118
488,0.022883020077746164,0.009818458702360438,0.02132008175369695,0.0008529644499741025
489,0.022883020077746164,0.009818458702360438,0.02132008175369695,0.0008648423275731717
490,0.022883020077746164,0.009818458702360438,0.02132008175369695,0.0008768856094587427
491,0.023844828277161063,0.009898609385645013,0.021760910511762113,0.0008890965989529158
492,0.023844828277161063,0.009898609385645013,0.021760910511762113,0.0009014776314524918
493,0.023844828277161063,0.009898609385645013,0.021760910511762113,0.0009140310748756232
494,0.02392497896044564,0.009898609385645013,0.023363924177453612,0.0009267593301146883
495,0.02392497896044564,0.009898609385645013,0.023363924177453612,0.0009396648314954692
496,0.02392497896044564,0.009898609385645013,0.023363924177453612,0.0009527500472427291
497,0.02432573237686851,0.009898609385645013,0.023684526910591912,0.0009660174799522646
498,0.02432573237686851,0.009898609385645013,0.023684526910591912,0.0009794696670695395
499,0.02432573237686851,0.009898609385645013,0.023684526910591912,0.00099310918137498
500,0.02452610908507995,0.009898609385645013,0.02388490361880335,0.001006938631476027
501,0.02452610908507995,0.009898609385645013,0.02388490361880335,0.0010209606623060464
502,0.02452610908507995,0.009898609385645013,0.02388490361880335,0.001035177955630176
503,0.025447841942852562,0.009898609385645013,0.02388490361880335,0.0010495932305582276
504,0.025447841942852562,0.009898609385645013,0.02388490361880335,0.0010642092440647246
505,0.025447841942852562,0.009898609385645013,0.02388490361880335,0.0010790287915161836
506,0.026529876167194325,0.0099386847272873,0.02452610908507995,0.0010940547072057424
507,0.026529876167194325,0.0099386847272873,0.02452610908507995,0.0011092898648952228
508,0.02665010219212119,0.0099386847272873,0.025207389892998838,0.0011247371783647518
509,0.02665010219212119,0.0099386847272873,0.025207389892998838,0.001140399601970033
510,0.02665010219212119,0.0099386847272873,0.025207389892998838,0.0011562801312073752
511,0.027331383000040076,0.010379513485352463,0.025407766601210274,0.0011723818032865986
512,0.027331383000040076,0.010379513485352463,0.025407766601210274,0.0011887076977119032
513,0.027331383000040076,0.010700116218490763,0.025527992626137138,0.0012052609368708425
514,0.027331383000040076,0.010700116218490763,0.025527992626137138,0.0012220446866314887
515,0.027331383000040076,0.010700116218490763,0.025527992626137138,0.0012390621569479156
516,0.027732136416462952,0.01074019156013305,0.026048972067486874,0.00125631660247412
517,0.027732136416462952,0.01074019156013305,0.026048972067486874,0.0012738113231864784
518,0.0278924377830321,0.01074019156013305,0.026209273434056025,0.001291549665014884
519,0.0278924377830321,0.01074019156013305,0.026209273434056025,0.0013095350204826676
520,0.028253115857812688,0.01074019156013305,0.026489800825552037,0.001327770829355429
521,0.028253115857812688,0.01074019156013305,0.026489800825552037,0.0013462605792989096
522,0.030256882939927062,0.0112210956598405,0.026850478900332625,0.0013650078065460137
523,0.030256882939927062,0.0112210956598405,0.026850478900332625,0.0013840160965731317
524,0.030256882939927062,0.011261171001482788,0.026890554241974913,0.0014032890847858733
525,0.030256882939927062,0.011261171001482788,0.026890554241974913,0.001422830457214352
526,0.030256882939927062,0.011261171001482788,0.026890554241974913,0.0014426439512181574
527,0.03145914318919569,0.011621849076263376,0.02729130765839779,0.00146273335620113
528,0.03226065002204144,0.011782150442832526,0.027812287099747524,0.0014831025143361043
529,0.03226065002204144,0.011782150442832526,0.027812287099747524,0.0015037553212997384
530,0.03278162946339117,0.011822225784474812,0.028132889832885824,0.0015246957270175728
531,0.03278162946339117,0.011822225784474812,0.028132889832885824,0.001545927736419477
532,0.03286178014667575,0.011902376467759388,0.028293191199454976,0.001567455410205595
533,0.03286178014667575,0.011902376467759388,0.028293191199454976,0.001589282865622978
534,0.03402396505430209,0.011942451809401676,0.02837334188273955,0.0016114142772530198
535,0.03402396505430209,0.011942451809401676,0.02837334188273955,0.001633853877809862
536,0.034665170520578686,0.01234320522582455,0.028573718590950987,0.0016566059589499134
537,0.034665170520578686,0.01234320522582455,0.028573718590950987,0.001679674872092653
538,0.03470524586222098,0.01234320522582455,0.028573718590950987,0.0017030650292528442
539,0.03482547188714784,0.012383280567466837,0.02937522542379674,0.0017267809038843558
540,0.03482547188714784,0.012383280567466837,0.02937522542379674,0.001750827031735725
541,0.03486554722879012,0.012623732617320563,0.02997635554843105,0.0017752080117176341
542,0.03486554722879012,0.012623732617320563,0.02997635554843105,0.0017999285067824763
543,0.035266300645213,0.013385164108524025,0.030858013064561374,0.0018249932448161524
544,0.035827355428205025,0.013585540816735462,0.030858013064561374,0.0018504070195423021
545,0.035827355428205025,0.013585540816735462,0.030858013064561374,0.0018761746914391214
546,0.03678916362761993,0.013866068208231476,0.031058389772772813,0.0019023011886689439
547,0.03690938965254679,0.013906143549873762,0.03157936921412255,0.0019287915080207778
548,0.03690938965254679,0.013906143549873762,0.03157936921412255,0.001955650715865949
549,0.037390293752254236,0.014346972307938926,0.03202019797218771,0.001982883949127071
550,0.03743036909389653,0.014547349016150363,0.032461026730252876,0.0020104964162604992
551,0.03743036909389653,0.014547349016150363,0.032461026730252876,0.002038493398252462
552,0.037791047168677115,0.014547349016150363,0.03254117741353745,0.002066880249629082
553,0.037791047168677115,0.014667575041077225,0.033102232196529476,0.002095662399480433
554,0.03807157456017313,0.014948102432573237,0.03354306095459464,0.0021248453524988827
555,0.03807157456017313,0.014948102432573237,0.03354306095459464,0.0021544346900318847
556,0.03831202661002685,0.015028253115857813,0.03382358834609065,0.0021844360711494263
557,0.03839217729331142,0.0153889311906384,0.0343044924457981,0.0022148552337263594
558,0.038672704684807435,0.015469081873922975,0.034544944495651826,0.002245697995539774
559,0.038672704684807435,0.015469081873922975,0.034544944495651826,0.00227697025538168
560,0.03883300605137659,0.01554923255720755,0.03538652667013986,0.0023086779941871695
561,0.039073458101230314,0.015749609265418987,0.03562697871999359,0.002340827276178292
562,0.039313910151084035,0.015749609265418987,0.0365487115777662,0.002373424250023866
563,0.03951428685929548,0.016030136656915,0.03678916362761993,0.002406475150015424
564,0.03951428685929548,0.016030136656915,0.03678916362761993,0.00243998629725955
565,0.039594437542580053,0.016430890073337874,0.037229992385685085,0.002473964100886814
566,0.04015549232557208,0.017072095539614474,0.037791047168677115,0.0025084150592775386
567,0.04067647176692181,0.01711217088125676,0.037911273193603975,0.002543345761304648
568,0.04079669779184868,0.017192321564541337,0.03875285536809201,0.002578762887593801
569,0.04123752654991384,0.017192321564541337,0.03891315673466116,0.002614673211801092
570,0.041798581332905864,0.0173125475894682,0.039193684126157174,0.002651083601908539
571,0.042600088165751615,0.017833527030817937,0.039233759467799466,0.0026880010215376044
572,0.04268023884903619,0.018033903739029376,0.03979481425079149,0.0027254325312810277
573,0.04268023884903619,0.018033903739029376,0.03979481425079149,0.00276338529005317
574,0.04292069089888991,0.01811405442231395,0.03979481425079149,0.0028018665564591956
575,0.04292069089888991,0.0182743557888831,0.04003526630064521,0.0028408836901833044
576,0.043361519656955075,0.018474732497094536,0.040115416983929786,0.002880444153396298
577,0.04344167034023965,0.01875525988859055,0.0410371498417024,0.002920555512182745
578,0.04368212239009338,0.018835410571875124,0.042199334749328736,0.0029612254379880344
579,0.044163026489800826,0.018875485913517412,0.04268023884903619,0.0030024617090855495
580,0.044163026489800826,0.019156013305013424,0.04280046487396305,0.0030442722120643025
581,0.044163026489800826,0.020117821504428327,0.044643930589508274,0.0030866649433372744
582,0.044283252514727686,0.020318198212639763,0.04484430729771971,0.0031296480106707504
583,0.04440347853965455,0.020318198212639763,0.04536528673906945,0.003173229634734976
584,0.0445637799062237,0.02035827355428205,0.04536528673906945,0.0032174181506763717
585,0.044643930589508274,0.02039834889592434,0.04536528673906945,0.00326222200971167
586,0.044643930589508274,0.020718951629062638,0.04536528673906945,0.0033076497807442424
587,0.04512483468921573,0.020718951629062638,0.04564581413056546,0.0033537101520029287
588,0.04512483468921573,0.020799102312347214,0.04568588947220775,0.003400411932703706
589,0.04540536208071174,0.02099947902055865,0.04580611549713461,0.0034477640547344642
590,0.04600649220534605,0.02132008175369695,0.04592634152206147,0.0034957755743632753
591,0.04628701959684206,0.021440307778623813,0.0461667935719152,0.0035444556739704356
592,0.04628701959684206,0.0214803831202661,0.046206868913557485,0.0035938136638046254
593,0.04652747164669579,0.02160060914519296,0.046246944255199776,0.0036438589837635444
594,0.04768965655432213,0.021760910511762113,0.04756943052939527,0.0036946012051993025
595,0.04793010860417585,0.022001362561615837,0.04756943052939527,0.003746050032748993
596,0.04801025928746042,0.022081513244900413,0.047649581212679835,0.0037982153061907366
597,0.048691540095379314,0.022321965294754137,0.04813048531238729,0.003851107002325569
598,0.048691540095379314,0.022442191319681,0.04825071133731415,0.00390473523688556
599,0.0490522181701599,0.02248226666132329,0.04921251953672905,0.0039591102664684585
600,0.0493728209032982,0.023043321444315312,0.04981364966136336,0.004014242490499322
601,0.04997395102793251,0.023323848835811324,0.05005410171121709,0.004070142453219439
602,0.0500140263695748,0.0234039995190959,0.05005410171121709,0.004126820845702951
603,0.05005410171121709,0.0237246022522342,0.050374704444355385,0.00418428850790158
604,0.05061515649420911,0.023764677593876488,0.05057508115256683,0.004242556430717776
605,0.05109606059391656,0.02400512964373021,0.05073538251913597,0.004301635758106795
606,0.05133651264377029,0.024125355668657075,0.050895683885705124,0.004361537789208006
607,0.05173726606019316,0.024125355668657075,0.0509758345689897,0.004422273980505897
608,0.051817416743477736,0.0246864104516491,0.05125636196048571,0.004483855948021186
609,0.051817416743477736,0.0246864104516491,0.051416663327054864,0.004546295469532399
610,0.05209794413497375,0.024726485793291387,0.05205786879333146,0.004609604486828433
611,0.05249869755139663,0.024766561134933675,0.05205786879333146,0.004673795107992464
612,0.05261892357632349,0.025127239209714262,0.05334027972588466,0.004738879609717651
613,0.05261892357632349,0.025287540576283414,0.05374103314230754,0.004804870439655128
614,0.05277922494289264,0.025768444675990862,0.0541818619003727,0.004871780218794631
615,0.05317997835931551,0.02608904740912916,0.05438223860858414,0.004939621743878321
616,0.05317997835931551,0.026209273434056025,0.05478299202500701,0.005008407989848212
617,0.053500581092453814,0.02644972548390975,0.05498336873321845,0.0050781521123276704
618,0.05398148519216126,0.026489800825552037,0.055744800224421916,0.005148867450137492
619,0.05414178655873041,0.026890554241974913,0.05594517693263335,0.005220567527846975
620,0.054262012583657274,0.027171081633470925,0.056506231715625375,0.005293266058360561
621,0.054422313950226425,0.0272512323167555,0.056506231715625375,0.005366976945540476
622,0.05462269065843786,0.02741153368332465,0.05666653308219453,0.005441714286865892
623,0.054943293391576165,0.027852362441389812,0.05670660842383681,0.005517492376129122
624,0.055744800224421916,0.027932513124674388,0.05694706047369054,0.005594325706169378
625,0.05630585500741394,0.028132889832885824,0.05758826593996714,0.005672228971644544
626,0.05658638239890995,0.028253115857812688,0.057828717989820866,0.005751217071841614
627,0.056626457740552236,0.02849356790766641,0.059071053580731774,0.005831305113526225
628,0.05690698513204825,0.028854245982447,0.05919127960565864,0.005912508413831875
629,0.05730773854847113,0.028974472007373863,0.059231354947300925,0.005994842503189409
630,0.057788642648178574,0.029295074740512163,0.06019316314671583,0.00607832312829723
631,0.0580290946980323,0.029295074740512163,0.060393539854927264,0.006162966255132942
632,0.058429848114455174,0.0294954514487236,0.0612351220294153,0.006248788072006894
633,0.05850999879773975,0.029575602132008175,0.06191640283733419,0.006335804992658248
634,0.05855007413938204,0.029615677473650463,0.06227708091211478,0.00642403365939419
635,0.0586703001643089,0.030417184306496214,0.062357231595399354,0.0065134909462728026
636,0.05947180699715465,0.030577485673065362,0.06255760830361079,0.006604193962330305
637,0.059872560413577525,0.03089808840620366,0.06295836172003366,0.006696160054853221
638,0.06047369053821184,0.03129884182262654,0.06303851240331824,0.006789406812696105
639,0.060914519296277,0.031699595239049416,0.06375986855287942,0.0068839520696454964
640,0.061195046687773015,0.03262132809682203,0.06448122470244058,0.00697981390783066
641,0.06135534805434217,0.03314230753817176,0.06460145072736745,0.0070770106611818895
642,0.061996553520618766,0.03318238287981405,0.06480182743557888,0.007175560918936928
643,0.062076704203903335,0.03330260890474091,0.06500220414379032,0.007275483529196225
644,0.062116779545545626,0.033863663687732935,0.06520258085200176,0.007376797602527731
645,0.06215685488718791,0.03446479381236725,0.06552318358514006,0.007479522515621821
646,0.062357231595399354,0.03482547188714784,0.0657235602933515,0.007583677914997191
647,0.062477457620326214,0.035025848595359274,0.06580371097663608,0.007689283720758314
648,0.06263775898689536,0.03522622530357071,0.06596401234320523,0.00779636013040523
649,0.06319881376988738,0.03534645132849758,0.06696589588426241,0.00790492762269642
650,0.06339919047809883,0.03546667735342444,0.06712619725083156,0.008015006961565405
651,0.06392016991944856,0.03614795816134333,0.06808800545024646,0.008126619200091945
652,0.06452130004408288,0.0362281088446279,0.06844868352502705,0.008239785684528518
653,0.06544303290185549,0.036588786919408485,0.06896966296637679,0.008354528058382863
654,0.06744679998396987,0.03670901294433535,0.06961086843265339,0.008470868266557402
655,0.06824830681681561,0.0371899170440428,0.07029214924057228,0.00858882855954625
656,0.06840860818338476,0.03743036909389653,0.0708532040235643,0.008708431497690725
657,0.06856890954995391,0.03787119785196169,0.07173486153969462,0.008829699955494092
658,0.06880936159980763,0.038031499218530836,0.07229591632268666,0.008952657125996391
659,0.06904981364966137,0.03827195126838456,0.07273674508075181,0.009077326525210223
660,0.06929026569951509,0.038432252634953715,0.07305734781389012,0.00920373199661822
661,0.06965094377429568,0.03891315673466116,0.07381877930509358,0.009331897715733239
662,0.0702119985572877,0.03939406083436861,0.07486073818779305,0.009461848194722
663,0.07041237526549914,0.03967458822586462,0.07522141626257364,0.009593608287093146
664,0.07061275197371057,0.039714663567506914,0.07526149160421593,0.009727203192450537
665,0.07097343004849116,0.0397547389091492,0.07574239570392338,0.00986265846131282
666,0.07193523824790607,0.039834889592433774,0.0766240532200537,0.01
667,0.0727768204223941,0.04003526630064521,0.07722518334468802,0.010139254075588142
668,0.07321764918045927,0.04031579369214123,0.07794653949424919,0.010280447320933098
669,0.07365847793852442,0.04067647176692181,0.07850759427724122,0.01042360673976401
670,0.07425960806315873,0.041157375866629264,0.07918887508516011,0.01056875971184805
671,0.07554201899571193,0.04123752654991384,0.07938925179337154,0.01071593399822671
672,0.07646375185348456,0.041558129283052136,0.08023083396785957,0.010865157746525371
673,0.07674427924498056,0.04159820462469443,0.08051136135935559,0.011016459496336568
674,0.07742556005289945,0.04211918406604416,0.08075181340920931,0.011169868184678227
675,0.07850759427724122,0.04251993748246704,0.0817136216086242,0.011325413151528128
676,0.0788682723520218,0.042560012824109324,0.08211437502504709,0.011483124145435113
677,0.08107241614234761,0.04280046487396305,0.08247505309982768,0.011643031329208756
678,0.08139301887548592,0.04292069089888991,0.08267542980803912,0.011805165285688056
679,0.08159339558369735,0.0429607662405322,0.08319640924938886,0.011969557023590429
680,0.08235482707490081,0.04316114294874364,0.08323648459103114,0.012136237983442417
681,0.08263535446639683,0.04356189636516651,0.0843185188153729,0.012305240043592616
682,0.08375746403238088,0.043762273073377954,0.08520017633150323,0.012476595526308684
683,0.08423836813208832,0.04396264978158939,0.08612190918927584,0.012650337203959038
684,0.08479942291508034,0.044924457981004286,0.08636236123912956,0.012826498305280598
685,0.08548070372299924,0.04536528673906945,0.08712379273033302,0.013005112521734098
686,0.08652266260569871,0.04560573878892318,0.08832605297960165,0.013186214013947484
687,0.08716386807197532,0.046086642888630625,0.08928786117901655,0.013369837418249451
688,0.0878451488798942,0.046607622329980364,0.08948823788722798,0.01355601785329369
689,0.08804552558810563,0.046767923696549515,0.08992906664529315,0.013744790926775366
690,0.08856650502945537,0.0471286017713301,0.09097102552799263,0.013936192742241435
691,0.09016951869514687,0.0471286017713301,0.09125155291948864,0.014130259905995337
692,0.09065042279485433,0.047649581212679835,0.09249388851039955,0.014327029534098295
693,0.09093095018635033,0.04801025928746042,0.09317516931831844,0.014526539259467812
694,0.09141185428605779,0.04877169077866389,0.09401675149280647,0.014728827239075018
695,0.09165230633591151,0.0490522181701599,0.09533923776700197,0.014933932161242534
696,0.09241373782711497,0.04925259487837134,0.09565984050014026,0.01514189325304352
697,0.09297479261010701,0.04977357431972108,0.09630104596641686,0.015352750287804213
698,0.09369614875966818,0.050254478419428525,0.09686210074940889,0.01556654359271062
699,0.09397667615116419,0.050414779785997677,0.09766360758225463,0.015783314056521166
700,0.0945778062757985,0.05073538251913597,0.09866549112331183,0.016003103137387016
701,0.09501863503386367,0.051176211277201136,0.09930669658958842,0.01622595287078087
702,0.09578006652506713,0.052338396184827475,0.09982767603093816,0.016451905877536605
703,0.09646134733298602,0.053099827676030935,0.10018835410571875,0.01668100537200059
704,0.09678195006612432,0.053380355067526954,0.10111008696349136,0.01691329517029647
705,0.09734300484911634,0.0535406564340961,0.10139061435498738,0.01714881969870541
706,0.09774375826553922,0.05398148519216126,0.10183144311305253,0.017387624002162504
707,0.09846511441510039,0.054262012583657274,0.10239249789604456,0.01762975375287204
708,0.09886586783152326,0.054542539975153286,0.10275317597082514,0.017875255259042353
709,0.09966737466436901,0.05478299202500701,0.10363483348695547,0.018124175473742357
710,0.10038873081393018,0.055103594758145316,0.10427603895323208,0.018376562003881724
711,0.10090971025527992,0.055704724882779624,0.10507754578607782,0.018632463119315597
712,0.10267302528754058,0.05606540295756021,0.10571875125235443,0.018891927762076644
713,0.10335430609545947,0.05658638239890995,0.10676071013505391,0.019155005555735276
714,0.10407566224502064,0.05694706047369054,0.10764236765118422,0.019421746814890242
715,0.10507754578607782,0.0573878892317557,0.10856410050895685,0.019692202554791732
716,0.10555844988578528,0.057948944014747726,0.10968621007494089,0.019966424501097934
717,0.10656033342684246,0.05838977277281289,0.11052779224942892,0.020244465099768016
718,0.10736184025968822,0.05895082755580491,0.11136937442391696,0.02052637752709252
719,0.10776259367611109,0.059231354947300925,0.11173005249869755,0.02081221569986337
720,0.10844387448402998,0.05967218370536609,0.11269186069811245,0.021102034285685967
721,0.10888470324209513,0.05983248507193524,0.11377389492245421,0.021395888713434213
722,0.10980643609986775,0.06031338917164269,0.11453532641365767,0.02169383518385182
723,0.11024726485793292,0.060674067246423276,0.11549713461307258,0.021995930680300747
724,0.11120907305734781,0.06107482066284615,0.11593796337113774,0.022302232979659366
725,0.11140944976555925,0.061435498737626736,0.11681962088726806,0.022612800663372797
726,0.11229110728168958,0.06179617681240732,0.1173406003286178,0.022927693128656487
727,0.11305253877289304,0.06267783432853766,0.11834248386967498,0.023246970599856503
728,0.11357351821424277,0.06311866308660281,0.11922414138580531,0.023570694139967277
729,0.11457540175529997,0.06367971786959484,0.11982527151043963,0.02389892566231048
730,0.11517653187993428,0.06416062196930229,0.12146836051777342,0.024231727942376005
731,0.115416983929788,0.06464152606900973,0.1224702440588306,0.0245691646298279
732,0.11653909349577204,0.06528273153528634,0.1240732577245221,0.024911300260677907
733,0.11706007293712178,0.06544303290185549,0.12499499058229471,0.025258200269627846
734,0.1179818057948944,0.06592393700156293,0.1260770248066365,0.025609931002584567
735,0.11846270989460185,0.06612431370977438,0.12671823027291307,0.025966559729348724
736,0.1189436139943093,0.06652506712619725,0.12768003847232798,0.0263281546564802
737,0.11998557287700877,0.06712619725083156,0.12808079188875085,0.026694784940343233
738,0.12050655231835851,0.0676471766921813,0.12876207269666973,0.02706652070033241
739,0.12126798380956198,0.06784755340039274,0.1298040315793692,0.027443433032283623
740,0.12190918927583858,0.0689295876247345,0.13072576443714182,0.027825594022071257
741,0.12267062076704204,0.06969101911593796,0.13168757263655673,0.028213076759394707
742,0.12367250430809923,0.07057267663206829,0.13256923015268704,0.02860595535175745
743,0.12595679878170962,0.07125395743998718,0.13413216847673626,0.029004304938639914
744,0.12715905903097824,0.0718150122229792,0.13517412735943574,0.029408201705870607
745,0.12844146996353145,0.07217569029775979,0.13633631226706208,0.029817722900196734
746,0.12972388089608464,0.07285697110567868,0.1372179697831924,0.030232946844057765
747,0.1315272712699876,0.07321764918045927,0.13834007934917644,0.030653952950565302
748,0.13288983288582534,0.07393900533002044,0.13902136015709535,0.03108082173869064
749,0.13353103835210195,0.07450006011301247,0.1398228669899411,0.03151363484866476
750,0.13489359996793973,0.07542179297078508,0.14122550394742114,0.03195247505759213
751,0.1358554081673546,0.07578247104556567,0.14262814090490122,0.03239742629528195
752,0.13701759307498096,0.07638360117019997,0.14354987376267384,0.032848573660300466
753,0.13830000400753417,0.07710495731976115,0.14471205867030015,0.03330600343624588
754,0.13890113413216848,0.07742556005289945,0.14599446960285337,0.033769803108250875
755,0.13962249028172966,0.07834729291067206,0.14691620246062598,0.034240061379714255
756,0.14058429848114457,0.07902857371859096,0.14791808600168316,0.034716868189265594
757,0.14150603133891718,0.07942932713501383,0.14900012022602493,0.03520031472796683
758,0.14214723680519376,0.08011060794293272,0.15008215445036668,0.03569049345675229
759,0.14322927102953553,0.08055143670099787,0.15108403799142386,0.03618749812411276
760,0.14399070252073898,0.08099226545906305,0.15184546948262734,0.036691423784024936
761,0.1453131887949345,0.08147316955877049,0.15320803109846512,0.03720236681413066
762,0.14655552438584538,0.08227467639161624,0.1551316474972949,0.037720424934170015
763,0.1481184627098946,0.08283573117460827,0.15657435979641726,0.03824569722466999
764,0.14900012022602493,0.08331663527431571,0.15725564060433614,0.038778284145894536
765,0.15020238047529355,0.0839979160822346,0.15921933234480823,0.0393182875570577
766,0.1510038873081393,0.08475934757343806,0.15974031178615797,0.039865810735804384
767,0.15276720234039995,0.0856009297479261,0.16126317476856492,0.0404209583979631
768,0.15400953793131086,0.08616198453091813,0.1616639281849878,0.040983836717572615
769,0.15545225023043321,0.08716386807197532,0.16234520899290666,0.04155455334718871
770,0.1571354145794093,0.08792529956317878,0.16378792129202902,0.04213321743847289
771,0.15809722277882418,0.08872680639602452,0.16466957880815933,0.042719939663067766
772,0.16030136656915,0.08992906664529315,0.16647296918206228,0.043314832233764027
773,0.16102272271871118,0.0907305734781389,0.1673947020398349,0.04391800892596086
774,0.1625856610427604,0.09145192962770007,0.16839658558089207,0.04452958509942651
775,0.1634673185588907,0.09213321043561896,0.1692782430970224,0.04514967772036102
776,0.16495010619965536,0.09277441590189556,0.17104155812928304,0.045778405383766166
777,0.1660321404239971,0.09353584739309903,0.1725243457700477,0.04641588833612782
778,0.16683364725684285,0.09429727888430249,0.17360637999438946,0.04706224849841282
779,0.16787560613954233,0.09493848435057908,0.17428766080230834,0.04771760948938741
780,0.16907786638881098,0.09578006652506713,0.176331503226065,0.04838209664925957
781,0.1708812567627139,0.09626097062477458,0.17769406484190278,0.04905583706365045
782,0.17236404440347855,0.0968220254077666,0.17929707850759427,0.04973895958790067
783,0.17416743477738147,0.09730292950747405,0.18134092093135093,0.050431594871713586
784,0.17504909229351182,0.09850518975674268,0.18202220173926983,0.051133875384143206
785,0.17609105117621127,0.09930669658958842,0.18346491403839219,0.05184593543892913
786,0.17705285937562618,0.09962729932272672,0.1846671742876608,0.05256791122018419
787,0.1782551196248948,0.10050895683885705,0.1862701879533523,0.05329994080844093
788,0.17945737987416344,0.10135053901334509,0.1875525988859055,0.054042164207059144
789,0.1811806195647818,0.1019516691379794,0.1885144070853204,0.05479472336900281
790,0.182743557888831,0.10327415541217488,0.1904780988257925,0.055557762223988776
791,0.18390574279645733,0.10407566224502064,0.19164028373341882,0.056331426706013515
792,0.1862701879533523,0.10531799783593156,0.19284254398268746,0.05711586478126435
793,0.1878732016190438,0.10563860056906985,0.19456578367330582,0.05791122647641758
794,0.18895523584338556,0.10672063479341161,0.19580811926421673,0.05871766390733249
795,0.1898368933595159,0.10776259367611109,0.19761150963811966,0.0595353313081437
796,0.1907185508756462,0.10876447721716828,0.1988137698873883,0.06036438506075864
797,0.19216126317476856,0.10924538131687572,0.20029655752815292,0.06120498372476703
798,0.19376427684046008,0.11000681280807918,0.20089768765278723,0.06205728806776501
799,0.1955275918727207,0.11092854566585181,0.20310183144311306,0.06292146109610337
800,0.1974912836131928,0.11144952510720153,0.2042239410090971,0.06379766808606283
801,0.1984530918126077,0.11269186069811245,0.20622770809121146,0.0646860766154632
802,0.19945497535366488,0.11329299082274677,0.20751011902376468,0.06558685659571435
803,0.20049693423636436,0.11437502504708853,0.2099547148639442,0.06650018030431118
804,0.20189957119384444,0.11565743597964173,0.21143750250470886,0.06742622241778334
805,0.20498537250030058,0.11665931952069891,0.21304051617040035,0.06836516004510239
806,0.2067887628742035,0.11754097703682924,0.21436300244459583,0.06931717276155401
807,0.2077505710736184,0.11890353865266702,0.21624654350178335,0.07028244264308353
808,0.20959403678916363,0.11986534685208192,0.21792970785075944,0.07126115430111744
809,0.21155772852963572,0.12110768244299283,0.21981324890794693,0.07225349491787206
810,0.2128802148038312,0.12206949064240773,0.221496413256923,0.0732596542821523
811,0.21580571474371818,0.12303129884182262,0.22366048170560654,0.0742798248256491
812,0.21720835170119826,0.12379273033302608,0.2253837213962249,0.07531420165974376
813,0.21817015990061314,0.12459423716587184,0.22706688574520098,0.07636298261282241
814,0.22005370095780066,0.12523544263214845,0.22842944736103876,0.07742636826811278
815,0.22205746803991505,0.12579649741514046,0.23111449525107203,0.07850456200204509
816,0.2247825912715906,0.12735943573918967,0.2324369815252675,0.07959777002314977
817,0.22618522822907064,0.12836131928024686,0.23424037189917044,0.08070620141149507
818,0.22810884462790046,0.12964373021280007,0.23572315953993508,0.0818300681586739
819,0.23007253636837255,0.13084599046206868,0.23708572115577287,0.08296958520834916
820,0.23255720755019438,0.13220855207790647,0.23860858413817979,0.08412497049736119
821,0.23428044724081273,0.13317036027732138,0.2400913717789444,0.08529644499741017
822,0.23576323488157735,0.13449284655151686,0.24185468681120506,0.08648423275731726
823,0.23872881016310665,0.1358954835089969,0.24405883060153089,0.08768856094587427
824,0.24057227587865188,0.13709774375826553,0.24606259768364525,0.08890965989529168
825,0.24253596761912397,0.13809962729932274,0.24766561134933676,0.09014776314524918
826,0.24409890594317316,0.13930188754859135,0.24898809762353225,0.09140310748756224
827,0.24794613874083277,0.13990301767322566,0.2511120907305735,0.09267593301146883
828,0.24858734420710937,0.14110527792249428,0.25339638520418384,0.0939664831495469
829,0.25187352222177695,0.14230753817176292,0.2558409810443634,0.095275004724273
830,0.25415781669538734,0.14346972307938924,0.2578848234681201,0.09660174799522644
831,0.25648218651064,0.1449124353785116,0.259127159059031,0.09794696670695385
832,0.2586863303009658,0.1461547709694225,0.26048972067486875,0.099310918137498
833,0.2609706247745762,0.14727688053540655,0.26213280968220254,0.1006938631476027
834,0.26337514527311345,0.14887989420109807,0.263735823347894,0.10209606623060476
835,0.2652186109886587,0.150683284575001,0.26557928906343925,0.10351779556301763
836,0.2677032821704805,0.1513645653829199,0.2677032821704805,0.10495932305582266
837,0.27014787801066004,0.1522862982406925,0.2699475013024486,0.10642092440647245
838,0.2717909670179938,0.153608784514888,0.27299322726726244,0.10790287915161835
839,0.2737947341001082,0.15501142147236804,0.2744760149080271,0.10940547072057435
840,0.2757985011822226,0.15597322967178295,0.27595880254879174,0.11092898648952228
841,0.279204905221817,0.1570552638961247,0.2778824189476215,0.11247371783647507
842,0.28072776820422396,0.15861820222017392,0.28064761752093936,0.1140399601970033
843,0.2830922133611189,0.16014106520258084,0.2832124393860458,0.11562801312073753
844,0.28689937081713623,0.16218490762633753,0.2844146996353144,0.11723818032865997
845,0.28689937081713623,0.16326694185067928,0.28685929547549394,0.11887076977119032
846,0.2905462269065844,0.1645493527832325,0.28910351460746203,0.12052609368708414
847,0.29214924057227587,0.16591191439907024,0.2923496172804873,0.12220446866314887
848,0.29555564461187034,0.16763515408968863,0.29443353504588626,0.12390621569479157
849,0.29828076784354585,0.169638921171803,0.29711858293591953,0.12563166024741215
850,0.30056506231715624,0.1715224622289905,0.2998437061675951,0.12738113231864784
851,0.3043722197731736,0.17272472247825912,0.30248867871598606,0.12915496650148828
852,0.3056145553640845,0.17416743477738147,0.3044924457981004,0.13095350204826675
853,0.3101029936280207,0.1754097703682924,0.30761832244619886,0.13277708293554288
854,0.31182623331863907,0.17717308540055304,0.31090450046086643,0.1346260579298911
855,0.31499218530837975,0.1782951949665371,0.3123472127599888,0.1365007806546014
856,0.31719632909870554,0.17977798260730174,0.31431090450046084,0.13840160965731302
857,0.320041678355308,0.18162144832284696,0.31631467158257526,0.1403289084785873
858,0.32493087003566706,0.18314431130525388,0.31903979481425077,0.1422830457214352
859,0.32817697270869234,0.18430649621288023,0.3209233358714383,0.14426439512181588
860,0.3312627740151485,0.18542860577886427,0.3240091371778944,0.14627333562011297
861,0.3325051096060594,0.1869113934196289,0.3267743357512123,0.14831025143361026
862,0.3347493287380275,0.18931591391816616,0.3285777261251152,0.15037553212997384
863,0.3423636436500621,0.1909990782671422,0.3309020959403679,0.1524695727017573
864,0.3446479381236725,0.19236163988298,0.333707369855328,0.15459277364194784
865,0.3491363763876087,0.19404480423195608,0.33615196569550754,0.1567455410205595
866,0.3504989380034465,0.19608864665571274,0.3389171642688254,0.15892828656229763
867,0.35570873241694384,0.198773694545746,0.3417224381837855,0.161141427725302
868,0.3589548350899691,0.2004167835530798,0.34432733539053423,0.16338538778098602
869,0.36344327335390536,0.20181942051055984,0.34717268464713663,0.16566059589499152
870,0.3651665130445237,0.2039434136176011,0.3503787119785196,0.1679674872092653
871,0.3697351019917445,0.2065082354827075,0.35242255440227627,0.17030650292528426
872,0.37193924578207027,0.2087925299563179,0.3559892598084399,0.1726780903884356
873,0.3773494169037791,0.21091652306335912,0.3595559652146035,0.17508270317357233
874,0.3825191359756342,0.2125195367290506,0.3629222939125556,0.1775208011717636
875,0.3846832044243177,0.21468360517773413,0.3653268144110929,0.17999285067824766
876,0.3846832044243177,0.21660722157656395,0.368693143109045,0.18249932448161507
877,0.39670580691700397,0.21921211878331262,0.37141826634072056,0.18504070195423022
878,0.4020358273554282,0.22129603654871158,0.3737827114976155,0.18761746914391195
879,0.4068047930108604,0.22337995431411053,0.37654791007093336,0.1902301188668946
880,0.41085240251673144,0.22590470083757463,0.37935318398589346,0.19287915080207776
881,0.4161824229551557,0.22814891996954273,0.3819180058509999,0.1955650715865947
882,0.4221536488598565,0.22991223500180338,0.3850438824990983,0.19828839491270714
883,0.4285256281809802,0.2320763034504869,0.38804953312226986,0.20104964162604969
884,0.4364605458261532,0.23476135134052017,0.39073458101230313,0.20384933982524642
885,0.44391455937161867,0.23732617320562657,0.39454173846832047,0.2066880249629082
886,0.4491644291267583,0.24049212519536728,0.39766761511641885,0.20956623994804308
887,0.4524906824830682,0.24305694706047368,0.4003125876648098,0.21248453524988828
888,0.46058590149481027,0.24518094016751493,0.4036388410211197,0.21544346900318823
889,0.4661964493247305,0.24742515929948303,0.40580290946980324,0.21844360711494282
890,0.4732497094537731,0.24934877569831282,0.40956999158417823,0.2214855233726359
891,0.4791007093335471,0.2519937482467038,0.41269586823227666,0.22456979955397716
892,0.4859135174127359,0.2551997755780868,0.41598204624694424,0.22769702553816798
893,0.49192481865907906,0.2580852001763315,0.4197491283613193,0.23086779941871674
894,0.4985773253716988,0.26052979601651105,0.4228349296677754,0.23408272761782942
895,0.5068729210916523,0.2630545425399752,0.4256402035827355,0.23734242500238661
896,0.5143670099787601,0.26557928906343925,0.4302488678715986,0.2406475150015422
897,0.52049853725003,0.26914599446960286,0.4343365527191119,0.24399862972595504
898,0.5281128521620647,0.27207149440948986,0.43750250470885266,0.24739641008868118
899,0.5346852081913999,0.2746363162745962,0.44199094297278885,0.2508415059277541
900,0.5449444956518255,0.2774415901895564,0.4447160662044644,0.25433457613046484
901,0.5552438584538933,0.2804472408127279,0.4478820181942051,0.25787628875938035
902,0.5635795295154892,0.28353304211918406,0.45160902496693783,0.2614673211801092
903,0.5736785156093456,0.28689937081713623,0.45509557968981684,0.2651083601908536
904,0.5802107962970384,0.2902256241734461,0.45858213441269585,0.2688001021537607
905,0.5871438304011541,0.2929908227467639,0.4610668055945177,0.27254325312810274
906,0.5985252274275639,0.2959563980282932,0.46543501783352703,0.27633852900531725
907,0.6052578848234681,0.2993628020678876,0.46892157255640604,0.28018665564591955
908,0.6133531038352102,0.30308980884062037,0.4720875245461468,0.2840883690183301
909,0.6225704324129363,0.30601530878050737,0.47589468200216406,0.28804441533962977
910,0.6318679116739471,0.3097022402115978,0.4796216887748968,0.2920555512182745
911,0.640363884102112,0.3142307538171763,0.483549072255841,0.2961225437988037
912,0.6492205346050575,0.3176371578567707,0.48839818859455775,0.30024617090855493
913,0.6553520618763274,0.32088326052979604,0.49188474331743676,0.30442722120642995
914,0.6640083356710615,0.3240091371778944,0.4956117500901695,0.30866649433372745
915,0.677153047729732,0.3269346371177814,0.4992586061796177,0.312964801067075
916,0.6860497735743197,0.33098224662365244,0.5031058389772772,0.3173229634734979
917,0.6961487596681761,0.3349897807878812,0.5071133731415061,0.32174181506763716
918,0.7071694786198053,0.3399190478098826,0.511281208672304,0.32622220097116666
919,0.7148238688734821,0.3436861299242576,0.5164910030858013,0.33076497807442423
920,0.7231996152767203,0.34733298601370577,0.5220214002324369,0.3353710152002929
921,0.7337795054702841,0.3517412735943574,0.5272311946459344,0.3400411932703709
922,0.7441590189556366,0.3566705406163588,0.5303570712940328,0.3447764054734464
923,0.7525347653588746,0.36047769807237606,0.5349657355828958,0.3495775574363271
924,0.763034504869154,0.3645653829198894,0.5396946258966858,0.3544455673970436
925,0.7725724361800185,0.3690137458421833,0.5443433655271911,0.3593813663804626
926,0.7828317236404441,0.37362241013104636,0.5492726325491925,0.3643858983763548
927,0.7946940247665611,0.378311225103194,0.5533202420550635,0.36946012051993027
928,0.8045124834689216,0.3819981565342844,0.5585300364685609,0.37460500327489893
929,0.81376988738829,0.38780908107241613,0.5619364405081553,0.37982153061907364
930,0.8223059351580972,0.39201699194485634,0.5668256321885144,0.3851107002325569
931,0.8307217569029776,0.39778784114134574,0.5709934677193123,0.39047352368855637
932,0.8402196128721997,0.40231635474692423,0.5768845429407286,0.39591102664684585
933,0.8482747565422996,0.4068047930108604,0.5826153167955757,0.40142424904993174
934,0.8576123111449525,0.4118542860577886,0.5876247345008616,0.40701424532194386
935,0.865066324690418,0.41782551196248946,0.5921532481064401,0.41268208457029515
936,0.8718390574279645,0.4237967378671903,0.5972027411533684,0.41842885079015846
937,0.8788121668737225,0.4286057788642648,0.6024926862501503,0.4242556430717777
938,0.8868673105438224,0.4342163266941851,0.6086242135214203,0.43016357581067904
939,0.8957640363884102,0.4399871758906745,0.6133531038352102,0.43615377892080054
940,0.9032982006171603,0.44651945657836734,0.6176411653909349,0.4422273980505897
941,0.9104716867711298,0.45345249068248306,0.6203662886226106,0.4483855948021191
942,0.9176451729250992,0.4589828878291187,0.6253356309862541,0.4546295469532399
943,0.9244980563459303,0.46439305895082755,0.6309061034745321,0.4609604486828429
944,0.9312707890834769,0.47056466156373983,0.636316274596241,0.46737951079924633
945,0.938804953312227,0.4767362641766521,0.642327575842584,0.4738879609717651
946,0.9440548230673667,0.48218651064000323,0.6479781990141465,0.4804870439655134
947,0.9492245421392217,0.4886386406444115,0.6538291988939205,0.48717802187946313
948,0.9547950146274997,0.49553159940688496,0.6600408768484751,0.4939621743878316
949,0.9592834528914359,0.5015028253115857,0.6652105959203303,0.5008407989848213
950,0.9635715144471607,0.5073538251913597,0.6703803149921853,0.5078152112327671
951,0.9680198773694546,0.5144070853204024,0.6762313148719593,0.5148867450137498
952,0.971426281409049,0.5205786879333146,0.682042239410091,0.5220567527846975
953,0.9749929868152126,0.5277521740872841,0.6869314310904501,0.5293266058360555
954,0.9780787881216687,0.5340840780667655,0.6931431090450046,0.5366976945540476
955,0.9806836853284174,0.5410571875125235,0.6990341842664208,0.5441714286865887
956,0.983689335951589,0.5479100709333548,0.706167595078748,0.5517492376129128
957,0.9862541578166953,0.5550434817456819,0.7114976155171723,0.5594325706169377
958,0.9884182262653789,0.5632589267823508,0.7175489921051577,0.5672228971644537
959,0.9900613152727127,0.570392337594678,0.7238007454013545,0.5751217071841613
960,0.9913437262052659,0.5781669538732818,0.7299723480142668,0.5831305113526218
961,0.992746363162746,0.5863423235683084,0.736424478018675,0.5912508413831881
962,0.9934677193123072,0.5936360357472047,0.7427163066565142,0.5994842503189408
963,0.9947501302448604,0.6020117821504428,0.74824670380315,0.6078323128297224
964,0.9956317877609907,0.6104276038953232,0.7540175529996394,0.6162966255132942
965,0.9962729932272673,0.618482747565423,0.7603093816374784,0.6248788072006888
966,0.9969141986935438,0.6274195487516531,0.7669218130084559,0.6335804992658254
967,0.9977557808680318,0.6365968019877369,0.773213641646295,0.642403365939419
968,0.9983569109926662,0.6446519456578367,0.7791047168677113,0.6513490946272796
969,0.9986775137258045,0.6535887468440669,0.7851160181140544,0.6604193962330305
970,0.9990381918005851,0.6626457740552238,0.7921292029014547,0.6696160054853215
971,0.9992385685087966,0.6722638560493728,0.7990622370055704,0.6789406812696112
972,0.9993587945337234,0.6817617120185949,0.8051136135935559,0.6883952069645496
973,0.9996393219252194,0.691379794012744,0.8119264216727448,0.6979813907830652
974,0.999719472608504,0.7000761431491204,0.8199815653428445,0.707701066118189
975,0.9997595479501463,0.7096140744599848,0.8272752775217409,0.7175560918936922
976,0.9999599246583577,0.7208752454614675,0.8334869554762955,0.7275483529196233
977,0.9999599246583577,0.7312948342884623,0.8400192361639883,0.7376797602527732
978,0.9999599246583577,0.7414739710656033,0.8472327976596,0.7479522515621814
979,1.0,0.7512523544263214,0.8544864344968541,0.7583677914997191
980,1.0,0.7607902857371859,0.8620606740672464,0.7689283720758305
981,1.0,0.7721316074219533,0.8701558930789886,0.7796360130405237
982,1.0,0.7827515729571595,0.8779705846992346,0.7904927622696419
983,1.0,0.793131086442512,0.8861459543942612,0.8015006961565413
984,1.0,0.8045525588105639,0.893920570672865,0.8126619200091946
985,1.0,0.8187392297519336,0.900613152727127,0.8239785684528511
986,1.0,0.8313228870276119,0.9075862621728851,0.8354528058382871
987,1.0,0.8421432292710296,0.9146795976435699,0.8470868266557402
988,1.0,0.8532040235643009,0.9228549673385965,0.8588828559546258
989,1.0,0.8662285095980443,0.9299483028092814,0.8708431497690724
990,1.0,0.8775297559411694,0.9382839738708773,0.8829699955494082
991,1.0,0.89015348855849,0.9454173846832045,0.89526571259964
992,1.0,0.903258125275518,0.953312226986735,0.9077326525210223
993,1.0,0.9148799743517814,0.960125035065924,0.920373199661823
994,1.0,0.9293471726846472,0.9672985212198933,0.9331897715733238
995,1.0,0.9421712820101792,0.9746723840820744,0.9461848194721992
996,1.0,0.9566384803430449,0.9817657195527592,0.9593608287093147
997,1.0,0.9696629663767884,0.9882579248988098,0.9727203192450538
998,1.0,0.9856530276920611,0.9940287740952992,0.9862658461312831
999,1.0,1.0,1.0,1.0


==> data/signal_comparison_table_updated.csv <==
,softmax,softmax margin,taylor,taylor softmax
0,68.96,69.02,68.57,69.15
1,0.31,0.34,0.29,0.35
2,4.49,4.80,4.29,5.11
3,0.31,0.39,0.33,0.37
4,2.25,2.27,2.06,2.26
5,0.44,0.43,0.49,0.43
6,1.69,1.67,1.43,1.80
7,0.37,0.44,0.49,0.55


==> data/stats_and_gammas.csv <==
x,0,1,2,3,4,5,6,7
1,72.14,0.45,7.78,0.44,4.18,0.40,2.96,0.53
2,72.25,0.46,7.91,0.38,4.31,0.47,3.15,0.61
4,72.22,0.48,7.85,0.46,4.24,0.47,3.11,0.61
8,72.24,0.49,7.75,0.45,4.25,0.43,3.14,0.70
16,72.16,0.48,7.74,0.42,4.24,0.46,3.10,0.65
32,72.09,0.42,7.67,0.43,4.11,0.38,3.01,0.67
64,71.23,0.78,7.44,0.36,4.01,0.35,2.99,0.57


==> data/stats_and_ms.csv <==
x,0,1,2,3,4,5,6,7,label
0.4,72.26,0.46,7.87,0.38,4.36,0.47,3.15,0.56,a
0.5,72.26,0.47,7.88,0.40,4.33,0.46,3.14,0.58,a
0.6,72.25,0.46,7.91,0.38,4.31,0.47,3.15,0.61,b
0.7,72.24,0.46,7.85,0.40,4.25,0.47,3.14,0.64,a
0.8,72.24,0.47,7.81,0.40,4.23,0.50,3.08,0.63,a


==> data/stats_and_ns.csv <==
x,0,1,2,3,4,5,6,7,label
3,71.99,0.45,7.90,0.50,4.24,0.53,3.15,0.86,a
4,72.25,0.46,7.91,0.38,4.31,0.47,3.15,0.61,b
5,72.34,0.44,7.73,0.38,4.39,0.47,3.13,0.54,a
6,72.31,0.46,7.56,0.34,4.29,0.51,3.10,0.56,a


==> data/stats_and_offline_as.csv <==
x,0,1,2,3,4,5,6,7
0.0,70.86,0.46,7.70,0.51,3.73,0.62,2.57,0.61
0.1,71.34,0.45,7.81,0.61,3.96,0.59,2.72,0.66
0.2,71.62,0.44,7.82,0.56,4.12,0.52,2.92,0.76
0.3,71.70,0.44,7.78,0.50,4.23,0.56,3.09,0.83
0.4,71.66,0.42,7.54,0.51,4.21,0.67,3.17,0.88
0.5,71.44,0.40,7.22,0.41,4.10,0.63,3.16,0.76
0.6,71.10,0.39,6.88,0.37,4.13,0.63,2.97,0.58
0.7,70.61,0.36,6.49,0.35,4.06,0.61,2.83,0.57
0.8,69.97,0.35,6.06,0.35,3.66,0.46,2.66,0.51
0.9,69.12,0.34,5.33,0.26,3.18,0.49,2.37,0.58
1.0,67.79,0.35,3.95,0.28,1.87,0.41,1.04,0.46


==> data/stats_and_offline_as_cifar100.csv <==
x,0,1,2,3,4,5,6,7
0.0,86.26,0.26,4.51,0.54,1.80,0.43,1.07,0.35
0.1,87.54,0.24,7.00,0.81,2.93,0.82,1.64,0.47
0.2,88.71,0.22,10.11,0.89,4.36,1.22,2.39,0.96
0.3,89.66,0.20,13.28,1.05,5.87,1.29,3.51,1.78
0.4,90.31,0.18,16.91,1.10,7.46,1.54,4.65,2.44
0.5,90.62,0.16,20.19,1.26,9.38,2.14,5.30,2.36
0.6,90.57,0.15,21.67,1.24,11.45,2.60,6.16,2.80
0.7,90.10,0.15,22.50,1.14,12.33,2.44,7.15,3.20
0.8,89.08,0.14,21.94,1.10,12.89,1.83,7.70,3.30
0.9,87.18,0.13,19.46,1.05,11.03,1.63,7.39,2.62
1.0,82.74,0.21,7.74,0.54,2.80,0.60,1.17,0.72


==> data/stats_and_offline_as_cinic10.csv <==
x,0,1,2,3,4,5,6,7
0.0,81.05,0.45,10.28,1.02,3.96,1.22,2.71,1.55
0.1,81.72,0.40,11.07,1.15,4.34,1.35,3.00,1.50
0.2,82.14,0.37,11.62,0.97,4.77,1.61,3.25,1.46
0.3,82.32,0.34,12.14,0.88,4.97,1.73,3.39,1.50
0.4,82.28,0.29,12.33,0.91,5.20,1.71,3.47,1.50
0.5,82.03,0.27,12.44,0.94,5.31,1.54,3.71,1.59
0.6,81.55,0.25,12.26,0.92,5.76,1.50,3.88,1.57
0.7,80.86,0.23,12.13,0.91,5.86,1.29,3.96,1.35
0.8,79.89,0.22,11.63,0.70,6.02,1.15,4.08,1.27
0.9,78.52,0.22,10.57,0.64,5.41,1.16,3.50,1.67
1.0,75.69,0.19,6.96,0.53,3.35,0.69,2.22,0.60


==> data/stats_and_offline_as_purchase100.csv <==
x,0,1,2,3,4,5,6,7
0.0,82.98,0.37,7.09,0.78,1.99,1.03,0.58,0.59
0.1,83.22,0.34,7.55,0.72,2.25,0.97,0.64,0.63
0.2,83.15,0.32,7.70,0.72,2.38,0.88,0.74,0.70
0.3,82.83,0.31,7.82,0.65,2.49,0.81,0.86,0.80
0.4,82.31,0.30,7.69,0.77,2.59,0.92,0.94,0.81
0.5,81.65,0.29,7.35,0.49,2.65,0.90,1.04,0.82
0.6,80.82,0.26,6.98,0.35,2.69,0.83,1.15,0.86
0.7,79.85,0.25,6.39,0.62,2.59,0.72,1.21,0.82
0.8,78.73,0.25,5.74,0.61,2.30,0.66,1.25,0.79
0.9,77.42,0.23,4.86,0.60,1.88,0.46,1.10,0.54
1.0,75.86,0.24,3.68,0.53,1.19,0.27,0.53,0.34


==> data/stats_and_temperature.csv <==
x,0,1,2,3,4,5,6,7,label
1.0,71.98,0.43,6.92,0.41,3.74,0.34,2.82,0.54,a
1.5,72.38,0.46,7.68,0.43,4.26,0.51,3.13,0.61,a
2.0,72.25,0.46,7.91,0.38,4.31,0.47,3.15,0.61,b
2.5,71.98,0.45,7.53,0.49,4.25,0.48,3.04,0.79,a
3.0,71.68,0.46,7.19,0.55,4.08,0.51,2.69,0.84,a


==> data/stats_m.csv <==
x,0,1,2,3
0.4,71.18,71.36,71.41,71.41
0.5,71.19,71.44,71.42,71.41
0.6,71.25,71.47,71.45,71.42
0.7,71.27,71.42,71.44,71.41
0.8,71.23,71.4,71.43,71.4

